ECM modeling and performance tuning of SpMV and Lattice QCD on A64FX

The A64FX CPU is arguably the most powerful Arm-based processor design to date. Although it is a traditional cache-based multicore processor, its peak performance and memory bandwidth rival accelerator devices. A good understanding of its performance features is of paramount importance for developers who wish to leverage its full potential. We present an architectural analysis of the A64FX used in the Fujitsu FX1000 supercomputer at a level of detail that allows for the construction of Execution-Cache-Memory (ECM) performance models for steady-state loops. In the process we identify architectural peculiarities that point to viable generic optimization strategies. After validating the model using simple streaming loops we apply the insight gained to sparse matrix-vector multiplication (SpMV) and the domain wall (DW) kernel from quantum chromodynamics (QCD). For SpMV we show why the CRS matrix storage format is not a good practical choice on this architecture and how the SELL-C-sigma format can achieve bandwidth saturation. For the DW kernel we provide a cache-reuse analysis and show how an appropriate choice of data layout for complex arrays can realize memory-bandwidth saturation in this case as well. A comparison with state-of-the-art high-end Intel Cascade Lake AP and Nvidia V100 systems puts the capabilities of the A64FX into perspective. We also explore the potential for power optimizations using the tuning knobs provided by the Fugaku system, achieving energy savings of about 31% for SpMV and 18% for DW.

==> plots/data/QCD/FCC/final_opt/scaling_riri_12.24.24.24_2_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     213.9660,      13.5722,           25,      1327104,      43.6526,       6.3751,      70.9541,      20.5007
       2,        1,     213.7850,      27.1674,           50,      1327104,      87.2946,      12.7461,     141.6610,      40.9835
       3,        1,     213.8230,      40.7439,           75,      1327104,     130.9174,      19.1133,     212.4603,      61.4755
       4,        1,     214.2820,      54.2089,          100,      1327104,     174.5787,      25.4848,     283.2204,      82.0460
       5,        1,     215.3630,      67.4211,          125,      1327104,     218.2606,      31.8479,     354.0227,     102.6257
       6,        1,     215.0630,      81.0181,          150,      1327104,     227.0821,      38.2277,     424.8518,     123.1965
       7,        1,     217.0910,      93.6383,          175,      1327104,     309.5695,      44.5835,     495.6325,     143.7518
       8,        1,     217.6310,     106.7500,          200,      1327104,     357.6274,      50.9477,     566.4965,     164.4209
       9,        1,     218.3490,     119.6980,          225,      1327104,     412.9661,      57.3118,     637.1719,     184.8991
      10,        1,     218.4060,     132.9630,          250,      1327104,     473.5549,      63.6861,     708.0185,     205.5166
      11,        1,     219.2770,     145.6790,          275,      1327104,     520.4710,      70.0351,     779.0233,     225.1715
      12,        1,     219.1290,     159.0300,          300,      1327104,     407.2248,      76.4017,     849.8764,     245.7062
      13,        1,     221.1800,     170.6840,          325,      1327104,     609.8635,      82.7991,     920.4588,     265.9147
      14,        1,     223.2220,     182.1330,          350,      1327104,     698.6569,      89.1930,     991.2220,     285.8111
      15,        1,     223.6240,     194.7910,          375,      1327104,     740.7684,      95.5373,    1061.9840,     306.0273
      16,        1,     223.4440,     207.9450,          400,      1327104,     783.8592,     101.8896,    1132.8329,     326.5226
      17,        1,     222.6600,     221.7200,          425,      1327104,     827.9957,     108.1527,    1203.6979,     346.9877
      18,        1,     220.4460,     237.1190,          450,      1327104,     760.5381,     114.6723,    1274.0191,     369.4612
      19,        1,     222.3680,     248.1290,          475,      1327104,     922.0687,     121.0425,    1344.7367,     389.7073
      20,        1,     223.2120,     260.2020,          500,      1327104,     970.2523,     127.3861,    1415.6255,     410.3346
      21,        1,     223.3070,     273.0950,          525,      1327104,    1015.9792,     133.8024,    1486.3983,     430.7931
      22,        1,     223.3320,     286.0670,          550,      1327104,    1075.6936,     140.1816,    1557.4180,     451.3889
      23,        1,     223.9350,     298.2650,          575,      1327104,    1149.3424,     146.4764,    1628.1588,     472.1053
      24,        1,     220.5770,     315.9710,          600,      1327104,     813.9236,     152.9038,    1699.1475,     493.0503
      25,        1,     224.0920,     323.9740,          625,      1327104,    1222.4877,     159.2913,    1769.6908,     513.1610
      26,        1,     222.3910,     339.5100,          650,      1327104,    1246.2566,     165.6811,    1840.6271,     533.7543
      27,        1,     225.3170,     347.9900,          675,      1327104,    1356.6700,     172.1027,    1911.5839,     553.9151
      28,        1,     223.6260,     363.6070,          700,      1327104,    1395.2860,     178.4302,    1982.4115,     574.5981
      29,        1,     225.1340,     374.0710,          725,      1327104,    1441.3780,     184.7768,    2053.3568,     595.0245
      30,        1,     220.2830,     395.4910,          750,      1327104,    1273.5681,     191.1581,    2124.6215,     616.5504
      31,        1,     224.4500,     401.0880,          775,      1327104,    1527.3364,     197.5806,    2195.2151,     636.3647
      32,        1,     224.5400,     413.8590,          800,      1327104,    1583.2162,     203.9802,    2266.0354,     656.5195
      33,        1,     224.6230,     426.6350,          825,      1327104,    1593.4464,     210.2735,    2336.9386,     677.7511
      34,        1,     223.8190,     441.1420,          850,      1327104,    1661.0130,     216.6792,    2407.8905,     698.2907
      35,        1,     224.9680,     451.7970,          875,      1327104,    1760.1211,     223.0679,    2478.4622,     718.6773
      36,        1,     221.1780,     472.6690,          900,      1327104,    1208.3326,     229.4214,    2549.8191,     740.1764
      37,        1,     225.1420,     477.2460,          925,      1327104,    1835.4745,     235.8392,    2620.0843,     759.9718
      38,        1,     224.2690,     492.0520,          950,      1327104,    1890.4572,     242.2141,    2690.9738,     780.4401
      39,        1,     222.6880,     508.5860,          975,      1327104,    1838.1134,     248.6527,    2764.5100,     797.9342
      40,        1,     224.1500,     518.2240,         1000,      1327104,    1976.3715,     255.0429,    2835.2996,     818.2139
      41,        1,     225.8920,     527.0840,         1025,      1327104,    2000.1844,     261.3967,    2906.3133,     838.5324
      42,        1,     220.7860,     552.4270,         1050,      1327104,    1771.6443,     267.7798,    2977.2681,     859.5018
      43,        1,     223.8490,     557.8400,         1075,      1327104,    2096.8583,     274.1666,    3048.2732,     879.5551
      44,        1,     224.1270,     570.1060,         1100,      1327104,    2115.6275,     280.5097,    3118.9531,     900.0329
      45,        1,     223.6290,     584.3600,         1125,      1327104,    2196.8888,     286.9441,    3189.7744,     920.6009
      46,        1,     226.1360,     590.7240,         1150,      1327104,    2250.6319,     293.3496,    3258.4999,     946.3084
      47,        1,     225.6360,     604.9040,         1175,      1327104,    2315.5300,     299.7626,    3329.1849,     966.9159
      48,        1,     221.8020,     628.4530,         1200,      1327104,    1612.1083,     306.0593,    3400.2734,     988.1656


==> plots/data/QCD/FCC/final_opt/scaling_riri_24.24.24.24_2_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     216.2330,      13.4300,           25,      2654208,      87.3070,      12.7482,     145.0527,      41.3526
       2,        1,     216.1510,      26.8701,           50,      2654208,     174.5999,      25.4913,     290.1192,      82.3070
       3,        1,     216.4910,      40.2419,           75,      2654208,     262.0700,      38.2265,     435.0620,     123.8264
       4,        1,     216.7460,      53.5928,          100,      2654208,     353.9735,      50.9635,     579.9179,     165.4789
       5,        1,     217.9940,      66.6072,          125,      2654208,     476.1370,      63.6946,     724.9137,     206.9251
       6,        1,     217.5250,      80.1011,          150,      2654208,     556.0602,      76.4303,     869.9862,     248.2454
       7,        1,     219.6750,      92.5368,          175,      2654208,     761.8194,      89.1543,    1014.9401,     289.6909
       8,        1,     220.6740,     105.2770,          200,      2654208,     897.1154,     101.8785,    1160.0976,     331.3173
       9,        1,     221.8180,     117.8260,          225,      2654208,    1018.3977,     114.5938,    1304.8840,     372.5621
      10,        1,     222.5280,     130.5010,          250,      2654208,    1134.4430,     127.3214,    1450.1500,     414.0247
      11,        1,     225.5730,     141.6130,          275,      2654208,    1234.2490,     140.0711,    1595.1915,     452.5249
      12,        1,     223.1670,     156.1520,          300,      2654208,    1082.0841,     152.7288,    1740.3665,     494.2582
      13,        1,     239.5440,     157.5990,          325,      2654208,    1421.5099,     165.6201,    1885.1787,     530.0350
      14,        1,     242.7170,     167.5040,          350,      2654208,    1533.3672,     178.3697,    2030.4240,     569.8156
      15,        1,     242.6320,     179.5310,          375,      2654208,    1624.4085,     191.0582,    2175.5566,     610.6146
      16,        1,     242.5130,     191.5940,          400,      2654208,    1721.0353,     203.7400,    2320.6375,     651.5506
      17,        1,     242.5120,     203.5700,          425,      2654208,    1833.6757,     216.2656,    2465.7285,     692.7109
      18,        1,     226.4500,     230.8330,          450,      2654208,    1823.4268,     229.2136,    2610.2389,     742.4126
      19,        1,     241.9860,     228.0130,          475,      2654208,    2119.3792,     241.6917,    2755.9421,     778.4257
      20,        1,     241.6670,     240.3300,          500,      2654208,    2254.8032,     254.2758,    2901.4356,     820.2244
      21,        1,     241.7410,     252.2700,          525,      2654208,    2380.2598,     267.1919,    3046.6949,     861.9510
      22,        1,     241.8580,     264.1550,          550,      2654208,    2488.3802,     279.8426,    3191.9412,     903.1577
      23,        1,     241.7660,     276.2670,          575,      2654208,    2609.7249,     292.6715,    3337.4051,     944.3997
      24,        1,     224.2630,     310.7780,          600,      2654208,    2111.8492,     305.6005,    3482.3000,     992.1230
      25,        1,     243.1980,     298.5220,          625,      2654208,    2807.2833,     318.5322,    3627.6342,    1021.9729
      26,        1,     241.0170,     313.2720,          650,      2654208,    2863.3117,     331.2635,    3772.9952,    1064.0469
      27,        1,     242.9820,     322.6900,          675,      2654208,    2973.7824,     344.0913,    3918.4462,    1104.2956
      28,        1,     243.4480,     334.0020,          700,      2654208,    3082.8411,     356.6917,    4063.9138,    1145.3784
      29,        1,     243.6390,     345.6580,          725,      2654208,    3201.2721,     369.5853,    4209.0580,    1186.6020
      30,        1,     227.7810,     382.4720,          750,      2654208,    3070.8153,     382.0472,    4354.2215,    1238.3002
      31,        1,     242.9430,     370.5570,          775,      2654208,    3489.3117,     394.9953,    4499.7684,    1269.3348
      32,        1,     242.5850,     383.0740,          800,      2654208,    3623.8489,     407.7098,    4644.9842,    1311.5410
      33,        1,     241.7810,     396.3590,          825,      2654208,    3718.9020,     420.1250,    4790.2505,    1353.4767
      34,        1,     242.1430,     407.7600,          850,      2654208,    3844.8422,     432.5395,    4935.8965,    1394.7436
      35,        1,     242.3140,     419.4560,          875,      2654208,    3973.7786,     445.6167,    5080.6501,    1435.8009
      36,        1,     224.5820,     465.5050,          900,      2654208,    3143.9714,     458.6291,    5226.1933,    1489.3897
      37,        1,     243.4380,     441.3770,          925,      2654208,    4173.5915,     471.3791,    5371.0770,    1514.0293
      38,        1,     243.1910,     453.7670,          950,      2654208,    4256.5757,     484.1960,    5516.4853,    1555.0402
      39,        1,     241.9200,     468.1550,          975,      2654208,    4276.2736,     496.8608,    5667.3225,    1594.3773
      40,        1,     242.9300,     478.1610,         1000,      2654208,    4408.4391,     509.5923,    5812.9900,    1634.6745
      41,        1,     242.8380,     490.3020,         1025,      2654208,    4535.9142,     522.3307,    5958.3228,    1674.5580
      42,        1,     229.8270,     530.6960,         1050,      2654208,    4289.6248,     534.8182,    6102.8614,    1728.7415
      43,        1,     242.6410,     514.6370,         1075,      2654208,    4801.3371,     547.7527,    6251.0495,    1757.4978
      44,        1,     242.0480,     527.8950,         1100,      2654208,    4926.3020,     560.3989,    6396.1458,    1799.5076
      45,        1,     243.4800,     536.7170,         1125,      2654208,    5077.8468,     573.1780,    6541.3709,    1840.0246
      46,        1,     243.7490,     548.0390,         1150,      2654208,    5218.1087,     586.2295,    6681.3075,    1889.3340
      47,        1,     242.6110,     562.5810,         1175,      2654208,    5333.7045,     598.7493,    6826.3227,    1931.0168
      48,        1,     225.1020,     619.2380,         1200,      2654208,    4181.4228,     611.2564,    6970.4809,    1987.7968


==> plots/data/QCD/FCC/final_opt/scaling_rrii_12.24.24.24_1_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     267.6090,      10.8516,           25,      1327104,      43.4153,       6.3773,     114.5004,      28.5268
       2,        1,     268.5570,      21.6267,           50,      1327104,      86.8241,      12.7492,     229.0768,      56.9661
       3,        1,     269.7920,      32.2915,           75,      1327104,     130.3323,      19.1246,     343.5726,      85.0050
       4,        1,     271.1580,      42.8385,          100,      1327104,     177.7893,      25.5025,     458.1503,     112.9578
       5,        1,     273.9420,      53.0039,          125,      1327104,     233.1537,      31.8681,     572.5380,     141.1317
       6,        1,     275.7000,      63.1991,          150,      1327104,     272.7596,      37.6728,     686.0475,     174.2994
       7,        1,     280.1440,      72.5627,          175,      1327104,     370.4433,      43.9961,     800.7803,     197.1627
       8,        1,     282.3790,      82.2725,          200,      1327104,     442.6747,      51.0111,     915.9671,     225.3781
       9,        1,     285.9440,      91.4024,          225,      1327104,     504.3556,      57.4551,    1030.0503,     253.7921
      10,        1,     288.2860,     100.7330,          250,      1327104,     561.9896,      63.8783,    1144.1903,     282.2180
      11,        1,     290.1060,     110.1110,          275,      1327104,     591.1967,      70.3271,    1258.9848,     315.2525
      12,        1,     287.9500,     121.0210,          300,      1327104,     521.9146,      76.6377,    1373.7631,     397.1981
      13,        1,     293.4870,     128.6330,          325,      1327104,     654.5458,      81.9257,    1487.6315,     373.8509
      14,        1,     296.5270,     137.1070,          350,      1327104,     760.1728,      89.5280,    1601.3558,     393.0950
      15,        1,     296.5980,     146.8660,          375,      1327104,     806.5074,      95.9043,    1716.2260,     420.9908
      16,        1,     297.0330,     156.4270,          400,      1327104,     854.2225,     102.3317,    1831.1730,     449.0600
      17,        1,     297.1420,     166.1430,          425,      1327104,     912.7653,     108.6470,    1945.9189,     477.3170
      18,        1,     292.6370,     178.6240,          450,      1327104,     915.0149,     115.3746,    2060.7122,     522.8879
      19,        1,     295.7790,     186.5450,          475,      1327104,    1053.7771,     121.4274,    2174.8967,     534.8582
      20,        1,     295.3500,     196.6480,          500,      1327104,    1110.9793,     126.8468,    2288.2116,     562.1216
      21,        1,     296.2950,     205.8220,          525,      1327104,    1182.6493,     134.3967,    2402.5080,     590.5435
      22,        1,     294.9710,     216.5910,          550,      1327104,    1209.7377,     140.8502,    2517.9324,     623.6449
      23,        1,     296.0290,     225.6270,          575,      1327104,    1297.3412,     147.2920,    2632.4784,     648.3400
      24,        1,     288.1830,     241.8460,          600,      1327104,    1044.8986,     153.6416,    2749.9523,     784.3753
      25,        1,     299.5100,     242.3960,          625,      1327104,    1377.2768,     160.1809,    2859.8452,     704.3708
      26,        1,     294.1630,     256.6740,          650,      1327104,    1327.4364,     166.2921,    2975.8122,     743.2420
      27,        1,     298.1220,     263.0060,          675,      1327104,    1476.3660,     171.8025,    3088.3725,     760.7015
      28,        1,     297.9680,     272.8890,          700,      1327104,    1516.7455,     178.1068,    3202.9793,     788.1870
      29,        1,     296.0650,     284.4510,          725,      1327104,    1573.7766,     185.6424,    3318.3751,     816.3960
      30,        1,     291.9460,     298.4110,          750,      1327104,    1495.1782,     192.0713,    3436.3771,     867.0545
      31,        1,     296.7640,     303.3520,          775,      1327104,    1716.1265,     198.6614,    3548.1770,     872.8904
      32,        1,     298.8090,     310.9950,          800,      1327104,    1788.3730,     205.1257,    3662.8780,     900.8304
      33,        1,     296.5070,     323.2030,          825,      1327104,    1800.6318,     211.2610,    3777.9116,     932.9648
      34,        1,     300.3110,     328.7790,          850,      1327104,    1904.0732,     216.6935,    3890.4380,     956.4920
      35,        1,     299.5270,     339.3340,          875,      1327104,    1963.5925,     223.1628,    4004.6357,     984.6672
      36,        1,     288.4000,     362.4970,          900,      1327104,    1565.4439,     230.4566,    4126.9604,    1174.6363
      37,        1,     298.0490,     360.5050,          925,      1327104,    2057.5193,     237.3374,    4234.2146,    1040.8495
      38,        1,     300.5890,     367.1200,          950,      1327104,    2115.1066,     243.5859,    4348.3745,    1068.6670
      39,        1,     297.1940,     381.0850,          975,      1327104,    2007.3994,     249.5080,    4468.3658,    1115.1388
      40,        1,     299.4900,     387.8590,         1000,      1327104,    2195.8958,     256.1811,    4580.3353,    1129.2526
      41,        1,     299.7720,     397.1810,         1025,      1327104,    2243.0802,     261.7387,    4697.3680,    1156.8855
      42,        1,     296.2210,     411.7470,         1050,      1327104,    2078.8498,     267.7997,    4816.7094,    1206.8925
      43,        1,     296.5640,     421.0630,         1075,      1327104,    2374.5600,     275.6219,    4926.8591,    1214.9983
      44,        1,     299.6880,     426.3630,         1100,      1327104,    2433.0814,     281.8989,    5041.9912,    1243.6549
      45,        1,     300.7350,     434.5360,         1125,      1327104,    2526.7175,     288.2541,    5156.8954,    1270.3631
      46,        1,     301.4250,     443.1760,         1150,      1327104,    2590.1212,     294.6720,    5268.3701,    1296.1218
      47,        1,     300.5250,     454.1650,         1175,      1327104,    2648.3702,     301.2654,    5382.1233,    1324.4592
      48,        1,     290.4950,     479.8440,         1200,      1327104,    2088.2506,     306.6250,    5505.7565,    1531.3633


==> plots/data/QCD/FCC/final_opt/scaling_rrii_24.24.24.24_1_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     267.3970,      10.8603,           25,      2654208,      86.8285,      12.7534,     228.8063,      57.0540
       2,        1,     268.5320,      21.6287,           50,      2654208,     175.5727,      25.4965,     457.7836,     113.9471
       3,        1,     272.8570,      31.9289,           75,      2654208,     308.0041,      38.2454,     686.6737,     170.0616
       4,        1,     274.0890,      42.3805,          100,      2654208,     447.4829,      51.0879,     915.6205,     225.9756
       5,        1,     275.5780,      52.6893,          125,      2654208,     560.6787,      63.7111,    1144.1727,     282.3349
       6,        1,     276.8910,      62.9272,          150,      2654208,     634.6396,      75.3630,    1371.0142,     347.2033
       7,        1,     279.9590,      72.6106,          175,      2654208,     773.9610,      87.9392,    1600.2019,     394.3228
       8,        1,     281.9090,      82.4096,          200,      2654208,     897.5196,     102.0117,    1830.2564,     450.7530
       9,        1,     285.6220,      91.5055,          225,      2654208,    1010.2093,     114.8949,    2058.1519,     507.5875
      10,        1,     288.1140,     100.7930,          250,      2654208,    1122.8032,     127.7112,    2286.1219,     564.4559
      11,        1,     290.4160,     109.9940,          275,      2654208,    1207.4376,     140.5074,    2515.1065,     627.2586
      12,        1,     287.8590,     121.0590,          300,      2654208,    1075.1101,     153.2005,    2744.8477,     794.1814
      13,        1,     294.1130,     128.3590,          325,      2654208,    1354.0570,     163.6682,    2971.5786,     743.2754
      14,        1,     296.2460,     137.2370,          350,      2654208,    1522.5821,     179.0650,    3199.1870,     786.0191
      15,        1,     296.5030,     146.9120,          375,      2654208,    1657.2071,     191.7513,    3428.8262,     842.0080
      16,        1,     296.6160,     156.6470,          400,      2654208,    1797.1205,     204.4800,    3658.4643,     898.1862
      17,        1,     297.0750,     166.1800,          425,      2654208,    1910.9957,     217.1835,    3887.6153,     954.6423
      18,        1,     292.9680,     178.4220,          450,      2654208,    1910.0153,     229.9521,    4116.7828,    1048.8934
      19,        1,     295.4710,     186.7390,          475,      2654208,    2134.8987,     242.7406,    4345.0764,    1069.4887
      20,        1,     295.0670,     196.8360,          500,      2654208,    2230.8114,     253.5513,    4571.3874,    1124.1122
      21,        1,     295.6540,     206.2680,          525,      2654208,    2362.3017,     268.5847,    4800.2799,    1180.8635
      22,        1,     294.4470,     216.9760,          550,      2654208,    2454.0291,     281.7540,    5030.2863,    1242.4840
      23,        1,     295.3550,     226.1410,          575,      2654208,    2586.7589,     293.9714,    5259.0169,    1296.1751
      24,        1,     286.4400,     243.3180,          600,      2654208,    2117.7579,     307.0321,    5494.6417,    1581.5574
      25,        1,     296.4130,     244.9290,          625,      2654208,    2775.7632,     320.1023,    5712.7001,    1412.6389
      26,        1,     294.2800,     256.5720,          650,      2654208,    2758.1891,     332.6835,    5943.7086,    1478.7682
      27,        1,     296.1310,     264.7750,          675,      2654208,    2962.3024,     343.3525,    6169.5203,    1520.9441
      28,        1,     297.6450,     273.1850,          700,      2654208,    3121.8422,     356.0305,    6399.3672,    1575.9823
      29,        1,     295.3330,     285.1560,          725,      2654208,    3259.2883,     371.1085,    6629.3613,    1632.1919
      30,        1,     292.7710,     297.5710,          750,      2654208,    3170.1345,     384.0914,    6864.5189,    1721.6443
      31,        1,     296.0940,     304.0380,          775,      2654208,    3488.8667,     396.8033,    7088.8051,    1745.1020
      32,        1,     294.7380,     315.2900,          800,      2654208,    3602.3176,     409.6033,    7317.8769,    1800.9448
      33,        1,     298.0920,     321.4840,          825,      2654208,    3675.1128,     422.5322,    7547.3404,    1860.3353
      34,        1,     295.4500,     334.1890,          850,      2654208,    3807.1913,     433.0587,    7772.4492,    1912.2449
      35,        1,     296.0620,     343.3070,          875,      2654208,    3920.2022,     445.9105,    8001.2007,    1968.6600
      36,        1,     288.7580,     362.0470,          900,      2654208,    3143.1434,     460.7188,    8246.8914,    2334.1086
      37,        1,     297.9270,     360.6520,          925,      2654208,    4131.8512,     474.1019,    8458.8956,    2081.0087
      38,        1,     297.4100,     371.0440,          950,      2654208,    4226.2135,     486.7719,    8687.0903,    2136.5594
      39,        1,     296.1860,     382.3820,          975,      2654208,    4193.7180,     499.0038,    8925.2680,    2216.7799
      40,        1,     296.2760,     392.0660,         1000,      2654208,    4477.7527,     511.4693,    9151.5285,    2258.0714
      41,        1,     298.2630,     399.1920,         1025,      2654208,    4588.8480,     522.0055,    9384.9628,    2313.1462
      42,        1,     293.8710,     415.0390,         1050,      2654208,    4442.0495,     535.5649,    9621.3003,    2397.0071
      43,        1,     298.1910,     418.7650,         1075,      2654208,    4831.4854,     550.9478,    9844.0168,    2429.0681
      44,        1,     298.8940,     427.4960,         1100,      2654208,    4908.5875,     563.3084,   10072.8743,    2484.9592
      45,        1,     299.2250,     436.7280,         1125,      2654208,    5059.4706,     575.9263,   10302.6413,    2539.7992
      46,        1,     299.6880,     445.7430,         1150,      2654208,    5180.5007,     589.4564,   10524.4613,    2591.1763
      47,        1,     298.9120,     456.6160,         1175,      2654208,    5293.5544,     602.3008,   10752.5914,    2648.1767
      48,        1,     289.7140,     481.1370,         1200,      2654208,    4207.5683,     612.8986,   11001.1065,    3067.1023


==> plots/data/QCD/FCC/final_opt/sizeScan_riri_12_2_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     218.8420,     159.2380,          600,       442368,     248.9805,      50.9693,     550.9969,     163.9240
      8.24.24.24,        1,     222.1370,     156.8760,          600,       884736,     506.3475,     101.8893,    1160.3393,     329.5037
     12.24.24.24,        1,     219.0490,     159.0870,          600,      1327104,     807.4063,     152.8204,    1699.7529,     491.4122
     16.24.24.24,        1,     222.7610,     156.4370,          600,      1769472,    1240.2977,     203.6619,    2320.5507,     658.9789
     20.24.24.24,        1,     219.9360,     158.4460,          600,      2211840,    1700.4493,     254.5969,    2848.4458,     818.8670
     24.24.24.24,        1,     223.1590,     156.1570,          600,      2654208,    2161.0260,     305.4684,    3480.7302,     988.5115
     28.24.24.24,        1,     220.3890,     158.1210,          600,      3096576,    2572.5466,     356.3935,    3997.1524,    1146.2414
     32.24.24.24,        1,     225.0130,     154.8710,          600,      3538944,    3001.2621,     407.3426,    4640.9144,    1317.1749
     36.24.24.24,        1,     221.2190,     157.5270,          600,      3981312,    3441.1187,     458.2689,    5145.6453,    1473.2943
     40.24.24.24,        1,     224.2660,     155.3870,          600,      4423680,    3880.7526,     509.1423,    5801.1241,    1647.0181
     44.24.24.24,        1,     221.9290,     157.0230,          600,      4866048,    4287.5392,     560.0973,    6294.0236,    1800.2191
     48.24.24.24,        1,     226.3940,     153.9260,          600,      5308416,    4622.0928,     611.0574,    6961.3189,    1974.6442


==> plots/data/QCD/FCC/final_opt/sizeScan_riri_1_2_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     213.8130,      13.5820,           50,       442368,      20.5864,       4.2509,      46.0108,      13.6680
      8.24.24.24,        1,     216.2210,      13.4307,           50,       884736,      55.0361,       8.4989,      96.7022,      27.5682
     12.24.24.24,        1,     213.9580,      13.5728,           50,      1327104,      87.3080,      12.7474,     141.9079,      41.0006
     16.24.24.24,        1,     216.2200,      13.4308,           50,      1769472,     116.4159,      16.9965,     193.4033,      55.1335
     20.24.24.24,        1,     213.9870,      13.5709,           50,      2211840,     145.5234,      21.2453,     237.8053,      68.3343
     24.24.24.24,        1,     216.2340,      13.4299,           50,      2654208,     174.6070,      25.4921,     290.1043,      82.7042
     28.24.24.24,        1,     214.0030,      13.5699,           50,      3096576,     203.7023,      29.7382,     333.7032,      95.6671
     32.24.24.24,        1,     216.2270,      13.4303,           50,      3538944,     232.8082,      33.9863,     386.8063,     110.2642
     36.24.24.24,        1,     214.0370,      13.5678,           50,      3981312,     261.9082,      38.2339,     429.6067,     122.9962
     40.24.24.24,        1,     216.3190,      13.4246,           50,      4423680,     291.0188,      42.4808,     483.5287,     137.8407
     44.24.24.24,        1,     214.1610,      13.5599,           50,      4866048,     320.1364,      46.7292,     525.5357,     150.3321
     48.24.24.24,        1,     216.3590,      13.4221,           50,      5308416,     342.7492,      50.6636,     580.2412,     165.4056


==> plots/data/QCD/FCC/final_opt/sizeScan_riri_48_2_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     223.2610,     624.3460,         2400,       442368,     996.3675,     204.9323,    2205.9792,     660.4500
      8.24.24.24,        1,     224.8900,     619.8220,         2400,       884736,    1999.0848,     408.3578,    4648.7465,    1325.0545
     12.24.24.24,        1,     222.1290,     627.5280,         2400,      1327104,    3228.8038,     612.1982,    6800.5643,    1976.2743
     16.24.24.24,        1,     224.9890,     619.5510,         2400,      1769472,    4768.4301,     815.7095,    9294.8162,    2650.2581
     20.24.24.24,        1,     222.2670,     627.1380,         2400,      2211840,    6589.0916,    1019.3137,   11395.3513,    3292.9981
     24.24.24.24,        1,     225.1490,     619.1110,         2400,      2654208,    8362.2817,    1223.0390,   13940.8979,    3975.5549
     28.24.24.24,        1,     222.5480,     626.3450,         2400,      3096576,    9914.9883,    1426.8067,   15989.8744,    4609.6574
     32.24.24.24,        1,     225.9250,     616.9830,         2400,      3538944,   11493.5220,    1630.7552,   18586.9618,    5300.3706
     36.24.24.24,        1,     223.1160,     624.7520,         2400,      3981312,   13106.6291,    1833.5445,   20584.9697,    5925.9252
     40.24.24.24,        1,     225.8160,     617.2810,         2400,      4423680,   14940.0909,    2036.7876,   23233.0366,    6626.1692
     44.24.24.24,        1,     223.6170,     623.3510,         2400,      4866048,   16672.5376,    2239.7737,   25179.3168,    7242.0508
     48.24.24.24,        1,     226.9780,     614.1210,         2400,      5308416,   17916.7335,    2445.2204,   27879.2527,    7946.8365


==> plots/data/QCD/FCC/final_opt/sizeScan_rrii_12_1_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     282.0240,     123.5640,          600,       442368,     251.7562,      50.1726,     919.1431,     262.1035
      8.24.24.24,        1,     286.1040,     121.8020,          600,       884736,     634.4788,     100.5972,    1833.1867,     518.5132
     12.24.24.24,        1,     287.7890,     121.0890,          600,      1327104,    1070.9076,     150.8534,    2747.5526,     794.8575
     16.24.24.24,        1,     288.1120,     120.9530,          600,      1769472,    1445.1727,     201.2640,    3661.3279,    1056.7331
     20.24.24.24,        1,     287.6510,     121.1470,          600,      2211840,    1817.5176,     251.4224,    4575.9805,    1324.2518
     24.24.24.24,        1,     287.7750,     121.0950,          600,      2654208,    2189.3046,     301.4513,    5489.6812,    1589.3796
     28.24.24.24,        1,     287.7090,     121.1220,          600,      3096576,    2568.8730,     351.8436,    6404.4244,    1854.1866
     32.24.24.24,        1,     287.9650,     121.0150,          600,      3538944,    2942.1184,     402.0012,    7317.3910,    2115.6094
     36.24.24.24,        1,     287.6160,     121.1610,          600,      3981312,    3320.6246,     452.0389,    8232.8585,    2385.0838
     40.24.24.24,        1,     287.9380,     121.0260,          600,      4423680,    3700.1139,     502.5677,    9146.0051,    2644.0292
     44.24.24.24,        1,     287.9900,     121.0040,          600,      4866048,    4099.8733,     552.6664,   10060.7643,    2911.5329
     48.24.24.24,        1,     287.9770,     121.0090,          600,      5308416,    4459.1411,     602.7845,   10973.9925,    3174.0395


==> plots/data/QCD/FCC/final_opt/sizeScan_rrii_1_1_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     266.2680,      10.9063,           50,       442368,      20.3886,       4.2526,      76.5906,      19.0118
      8.24.24.24,        1,     267.8850,      10.8405,           50,       884736,      52.2404,       8.5024,     152.7630,      38.0302
     12.24.24.24,        1,     267.6120,      10.8515,           50,      1327104,      86.8302,      12.7519,     228.9999,      57.0524
     16.24.24.24,        1,     267.4960,      10.8562,           50,      1769472,     115.7605,      17.0014,     305.2037,      76.0812
     20.24.24.24,        1,     267.4060,      10.8599,           50,      2211840,     144.7043,      21.2515,     381.4152,      95.0996
     24.24.24.24,        1,     267.4020,      10.8600,           50,      2654208,     173.6358,      25.5013,     457.6187,     114.1104
     28.24.24.24,        1,     267.3070,      10.8639,           50,      3096576,     202.8925,      29.8409,     533.8442,     133.1469
     32.24.24.24,        1,     267.3370,      10.8627,           50,      3538944,     231.5033,      33.9993,     610.0367,     152.1635
     36.24.24.24,        1,     267.2690,      10.8655,           50,      3981312,     260.4595,      38.2491,     686.2738,     171.1965
     40.24.24.24,        1,     267.3650,      10.8616,           50,      4423680,     289.4203,      42.4992,     762.4832,     190.2128
     44.24.24.24,        1,     267.3940,      10.8604,           50,      4866048,     318.7031,      46.7459,     838.7121,     209.2534
     48.24.24.24,        1,     267.5180,      10.8554,           50,      5308416,     349.6886,      51.0855,     914.9286,     228.2965


==> plots/data/QCD/FCC/final_opt/sizeScan_rrii_48_1_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     291.8210,     477.6620,         2400,       442368,     981.9046,     204.8210,    3684.6801,    1017.8681
      8.24.24.24,        1,     293.0250,     475.7000,         2400,       884736,    2445.7479,     409.0636,    7347.7209,    2050.6717
     12.24.24.24,        1,     290.2430,     480.2590,         2400,      1327104,    4163.3303,     612.8516,   11010.7950,    3063.1491
     16.24.24.24,        1,     294.4730,     473.3610,         2400,      1769472,    5618.5540,     817.2490,   14675.3427,    4072.4799
     20.24.24.24,        1,     291.9320,     477.4810,         2400,      2211840,    7026.9803,    1021.8379,   18339.3210,    5085.0750
     24.24.24.24,        1,     289.5110,     481.4740,         2400,      2654208,    8436.2990,    1225.5014,   22002.2259,    6075.6332
     28.24.24.24,        1,     295.0430,     472.4460,         2400,      3096576,    9933.8942,    1429.2743,   25667.9203,    7123.2944
     32.24.24.24,        1,     293.7390,     474.5430,         2400,      3538944,   11342.4103,    1634.6696,   29329.5043,    8171.1415
     36.24.24.24,        1,     290.1830,     480.3580,         2400,      3981312,   12802.5983,    1837.9792,   32995.5114,    9145.4868
     40.24.24.24,        1,     295.5260,     471.6740,         2400,      4423680,   14300.9383,    2041.4303,   36654.1126,   10094.2422
     44.24.24.24,        1,     294.1680,     473.8520,         2400,      4866048,   15751.8158,    2247.9234,   40322.2172,   11234.2398
     48.24.24.24,        1,     291.1240,     478.8060,         2400,      5308416,   17016.2098,    2452.3720,   43981.9218,   12216.6657


==> plots/data/QCD/GCC/final_opt/scaling_riri_12.24.24.24_2_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     210.5790,      13.7905,           25,      1327104,      43.6516,       6.3753,      70.7397,      21.1349
       2,        1,     209.6650,      27.7013,           50,      1327104,      87.2864,      12.7446,     141.1584,      41.8962
       3,        1,     209.9190,      41.5017,           75,      1327104,     130.9166,      19.1139,     211.7278,      62.8457
       4,        1,     210.3290,      55.2278,          100,      1327104,     174.6479,      25.4866,     282.3041,      83.8152
       5,        1,     211.1440,      68.7683,          125,      1327104,     218.5648,      31.8583,     352.8776,     104.7852
       6,        1,     210.8990,      82.6176,          150,      1327104,     228.5391,      38.2280,     423.4520,     125.7471
       7,        1,     212.1430,      95.8222,          175,      1327104,     310.4343,      44.5866,     494.1813,     146.8261
       8,        1,     212.6300,     109.2600,          200,      1327104,     360.3325,      50.9699,     564.7586,     167.8122
       9,        1,     213.4160,     122.4650,          225,      1327104,     414.4044,      57.3398,     635.3243,     188.9019
      10,        1,     214.0050,     135.6980,          250,      1327104,     474.3916,      63.7094,     705.8842,     209.8861
      11,        1,     215.1970,     148.4410,          275,      1327104,     534.7343,      70.0662,     776.4412,     230.8672
      12,        1,     214.3540,     162.5730,          300,      1327104,     404.7624,      76.4535,     847.0549,     251.8745
      13,        1,     218.2220,     172.9980,          325,      1327104,     616.6266,      82.7942,     917.4381,     272.6944
      14,        1,     221.4750,     183.5690,          350,      1327104,     693.0301,      89.1278,     987.7804,     293.3329
      15,        1,     221.6110,     196.5600,          375,      1327104,     740.2515,      95.4740,    1058.4102,     314.3292
      16,        1,     220.8770,     210.3620,          400,      1327104,     783.5815,     101.7713,    1128.8925,     335.1302
      17,        1,     220.5100,     223.8810,          425,      1327104,     832.3678,     108.0904,    1199.5313,     356.1910
      18,        1,     215.2800,     242.8100,          450,      1327104,     760.0523,     114.6212,    1270.4522,     377.6096
      19,        1,     220.6110,     250.1060,          475,      1327104,     917.0652,     120.8877,    1340.6991,     398.1429
      20,        1,     220.7400,     263.1150,          500,      1327104,     969.3850,     127.3167,    1411.2979,     419.1217
      21,        1,     221.0780,     275.8480,          525,      1327104,    1030.5595,     133.7292,    1481.8411,     440.0762
      22,        1,     220.4070,     289.8640,          550,      1327104,    1069.4021,     140.0960,    1552.4292,     461.0843
      23,        1,     221.2550,     301.8780,          575,      1327104,    1155.3617,     146.4724,    1622.9711,     482.0232
      24,        1,     215.8140,     322.9450,          600,      1327104,     816.5064,     152.9064,    1694.0721,     503.4512
      25,        1,     221.7380,     327.4140,          625,      1327104,    1238.7861,     159.2584,    1764.1316,     523.9175
      26,        1,     219.4790,     344.0140,          650,      1327104,    1243.0754,     165.5962,    1834.7620,     545.0572
      27,        1,     222.6350,     352.1820,          675,      1327104,    1350.1685,     172.0162,    1905.2423,     565.7361
      28,        1,     222.3070,     365.7650,          700,      1327104,    1391.6356,     178.3751,    1975.5767,     586.5952
      29,        1,     222.2360,     378.9480,          725,      1327104,    1444.3424,     184.7574,    2046.1517,     607.4812
      30,        1,     215.7640,     403.7740,          750,      1327104,    1288.0178,     191.0635,    2117.1812,     629.1324
      31,        1,     222.8780,     403.9160,          775,      1327104,    1543.8966,     197.4930,    2187.3409,     649.3346
      32,        1,     222.3160,     417.9990,          800,      1327104,    1575.6601,     203.8725,    2257.7154,     669.7305
      33,        1,     221.3100,     433.0220,          825,      1327104,    1583.5323,     210.2427,    2328.5295,     691.3483
      34,        1,     222.3580,     444.0420,          850,      1327104,    1671.5999,     216.6139,    2399.0170,     712.4148
      35,        1,     223.4060,     454.9560,          875,      1327104,    1751.1212,     222.9893,    2469.5816,     733.1870
      36,        1,     216.4790,     482.9280,          900,      1327104,    1202.1130,     229.3596,    2541.1428,     755.2707
      37,        1,     223.9220,     479.8450,          925,      1327104,    1847.6884,     235.7165,    2610.9468,     775.5708
      38,        1,     221.6050,     497.9660,          950,      1327104,    1890.7744,     242.0668,    2681.5321,     796.3379
      39,        1,     219.4910,     515.9940,          975,      1327104,    1835.1039,     248.3517,    2752.3595,     817.7610
      40,        1,     222.1700,     522.8430,         1000,      1327104,    1977.1003,     254.8003,    2822.4789,     838.3669
      41,        1,     225.1990,     528.7050,         1025,      1327104,    2018.7620,     261.2187,    2893.4472,     859.4435
      42,        1,     216.7030,     562.8350,         1050,      1327104,    1789.4874,     267.5796,    2964.3467,     881.0861
      43,        1,     221.8830,     562.7830,         1075,      1327104,    2101.1623,     273.9445,    3034.2500,     901.2484
      44,        1,     220.6920,     578.9780,         1100,      1327104,    2098.9461,     280.2147,    3105.0079,     922.4054
      45,        1,     221.5330,     589.8900,         1125,      1327104,    2192.3052,     286.6779,    3175.8062,     943.3833
      46,        1,     223.4130,     597.9250,         1150,      1327104,    2265.3972,     293.0688,    3246.1875,     964.0258
      47,        1,     223.2680,     611.3200,         1175,      1327104,    2316.2077,     299.3471,    3317.0026,     985.2582
      48,        1,     216.5270,     643.7630,         1200,      1327104,    1602.1276,     305.8266,    3388.2244,    1007.1531


==> plots/data/QCD/GCC/final_opt/scaling_riri_24.24.24.24_2_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     212.1260,      13.6900,           25,      2654208,      87.3014,      12.7488,     144.8662,      42.1454
       2,        1,     211.6510,      27.4415,           50,      2654208,     174.5933,      25.4910,     289.2853,      83.9061
       3,        1,     211.8770,      41.1181,           75,      2654208,     262.1627,      38.2312,     433.8986,     125.8555
       4,        1,     212.4390,      54.6791,          100,      2654208,     355.4440,      50.9741,     578.5557,     167.8271
       5,        1,     213.5520,      67.9929,          125,      2654208,     471.2786,      63.7266,     723.1881,     209.8002
       6,        1,     213.2230,      81.7171,          150,      2654208,     547.2556,      76.4590,     867.8402,     251.7482
       7,        1,     214.5860,      94.7313,          175,      2654208,     762.9617,      89.2123,    1012.6414,     293.7449
       8,        1,     215.5810,     107.7650,          200,      2654208,     894.5149,     101.9589,    1157.3242,     335.7288
       9,        1,     216.4710,     120.7370,          225,      2654208,    1019.3971,     114.7002,    1301.9417,     377.9079
      10,        1,     217.7750,     133.3480,          250,      2654208,    1135.8845,     127.4388,    1446.5658,     419.9020
      11,        1,     222.7080,     143.4350,          275,      2654208,    1228.7795,     140.1779,    1590.9947,     461.5746
      12,        1,     218.2170,     159.6940,          300,      2654208,    1063.5948,     152.9299,    1735.7766,     503.9123
      13,        1,     236.3220,     159.7480,          325,      2654208,    1394.9644,     165.4215,    1879.7086,     542.5546
      14,        1,     242.3260,     167.7740,          350,      2654208,    1529.3309,     178.1803,    2024.0265,     582.5738
      15,        1,     242.3070,     179.7720,          375,      2654208,    1619.2968,     190.8215,    2168.6396,     624.5101
      16,        1,     242.3470,     191.7250,          400,      2654208,    1714.6995,     203.6520,    2313.2981,     666.2902
      17,        1,     242.0620,     203.9480,          425,      2654208,    1828.2097,     215.9362,    2457.9675,     708.3780
      18,        1,     227.0210,     230.2520,          450,      2654208,    1837.7592,     229.1165,    2603.2541,     754.3642
      19,        1,     241.8910,     228.1030,          475,      2654208,    2118.9801,     241.6520,    2747.3005,     792.4315
      20,        1,     241.5750,     240.4220,          500,      2654208,    2247.1262,     253.8289,    2891.9773,     834.5715
      21,        1,     241.5310,     252.4890,          525,      2654208,    2374.1742,     266.6843,    3036.6531,     876.6321
      22,        1,     241.0860,     265.0010,          550,      2654208,    2476.6036,     279.7874,    3181.3350,     918.8516
      23,        1,     241.4660,     276.6110,          575,      2654208,    2604.4534,     292.3951,    3325.6889,     960.4999
      24,        1,     219.3120,     317.7930,          600,      2654208,    2119.5860,     305.7940,    3471.3700,    1007.6910
      25,        1,     241.8490,     300.1870,          625,      2654208,    2793.9715,     318.2028,    3614.2379,    1039.9785
      26,        1,     239.5880,     315.1420,          650,      2654208,    2838.0556,     330.8432,    3759.0743,    1083.3893
      27,        1,     242.9680,     322.7090,          675,      2654208,    2973.4835,     344.0390,    3903.4540,    1123.7727
      28,        1,     242.8880,     334.7720,          700,      2654208,    3072.2181,     356.4001,    4047.9946,    1165.5006
      29,        1,     243.5420,     345.7970,          725,      2654208,    3165.2317,     369.4066,    4192.6614,    1207.5479
      30,        1,     225.8060,     385.8180,          750,      2654208,    3011.9703,     382.1345,    4338.5539,    1257.9886
      31,        1,     243.0740,     370.3560,          775,      2654208,    3450.3480,     394.8263,    4481.8255,    1291.1810
      32,        1,     242.3000,     383.5240,          800,      2654208,    3595.3157,     407.4348,    4626.5534,    1333.4622
      33,        1,     241.4550,     396.8940,          825,      2654208,    3720.6558,     419.8333,    4771.2598,    1375.9441
      34,        1,     242.3820,     407.3570,          850,      2654208,    3847.1659,     432.5572,    4915.7814,    1417.6467
      35,        1,     242.0150,     419.9740,          875,      2654208,    3971.8632,     445.5509,    5060.5141,    1459.7028
      36,        1,     219.6070,     476.0510,          900,      2654208,    3138.4095,     458.6896,    5207.1054,    1511.3175
      37,        1,     242.4400,     443.1940,          925,      2654208,    4166.1452,     470.6424,    5349.2939,    1539.6614
      38,        1,     242.8540,     454.3960,          950,      2654208,    4254.1614,     483.8067,    5493.9413,    1581.3964
      39,        1,     241.1870,     469.5770,          975,      2654208,    4272.8867,     496.2807,    5638.7727,    1625.2613
      40,        1,     242.9620,     478.0990,         1000,      2654208,    4410.5907,     509.0550,    5783.0855,    1666.1055
      41,        1,     242.8050,     490.3700,         1025,      2654208,    4537.4636,     521.7732,    5927.8631,    1707.2434
      42,        1,     227.3370,     536.5060,         1050,      2654208,    4295.5909,     535.0591,    6074.4654,    1760.3193
      43,        1,     243.0360,     513.8010,         1075,      2654208,    4792.3049,     547.2012,    6216.9646,    1791.5143
      44,        1,     240.9720,     530.2520,         1100,      2654208,    4931.1977,     560.1657,    6361.8273,    1834.4619
      45,        1,     242.8260,     538.1630,         1125,      2654208,    5080.6561,     572.9277,    6506.5254,    1875.7488
      46,        1,     244.5970,     546.1400,         1150,      2654208,    5217.8779,     585.9114,    6651.0368,    1917.3728
      47,        1,     242.5550,     562.7100,         1175,      2654208,    5330.7597,     598.7388,    6795.6586,    1959.1713
      48,        1,     219.8670,     633.9830,         1200,      2654208,    4184.8809,     611.5882,    6942.7777,    2015.4600


==> plots/data/QCD/GCC/final_opt/scaling_rrii_12.24.24.24_1_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     161.9920,      17.9268,           25,      1327104,      43.3987,       6.3766,      74.3246,      21.1906
       2,        1,     161.8490,      35.8853,           50,      1327104,      86.8109,      12.7518,     148.5267,      41.9584
       3,        1,     162.2310,      53.7013,           75,      1327104,     130.3870,      19.1314,     222.6559,      62.8143
       4,        1,     162.7040,      71.3934,          100,      1327104,     176.5930,      25.5185,     296.7864,      83.7035
       5,        1,     163.3680,      88.8793,          125,      1327104,     233.4938,      31.9095,     370.8984,     104.5917
       6,        1,     163.8450,     106.3450,          150,      1327104,     277.6236,      38.3002,     445.0189,     125.4948
       7,        1,     160.9510,     126.2990,          175,      1327104,     373.2710,      44.6273,     518.9612,     146.0866
       8,        1,     165.1350,     140.6850,          200,      1327104,     442.0398,      51.0428,     592.9663,     166.8074
       9,        1,     177.8210,     146.9790,          225,      1327104,     504.2760,      57.3822,     666.6955,     187.8139
      10,        1,     197.0090,     147.4040,          250,      1327104,     563.0669,      63.7499,     739.8373,     208.1038
      11,        1,     200.3820,     159.4160,          275,      1327104,     567.1652,      70.1134,     813.2821,     230.5027
      12,        1,     185.4360,     187.9240,          300,      1327104,     521.1753,      76.5111,     887.4740,     254.1926
      13,        1,     220.8070,     170.9730,          325,      1327104,     659.9429,      82.8370,     959.6886,     270.4855
      14,        1,     234.4040,     173.4440,          350,      1327104,     753.8498,      89.2502,    1033.3176,     288.4832
      15,        1,     234.5370,     185.7270,          375,      1327104,     797.2082,      95.5606,    1107.4144,     309.2304
      16,        1,     235.2520,     197.5070,          400,      1327104,     847.8434,     102.0093,    1181.4878,     330.3153
      17,        1,     233.7520,     211.1980,          425,      1327104,     900.4837,     107.8177,    1255.6617,     351.2774
      18,        1,     217.7300,     240.0780,          450,      1327104,     911.8935,     114.8936,    1330.3127,     376.7771
      19,        1,     233.3320,     236.4700,          475,      1327104,    1039.1399,     120.5554,    1403.8338,     392.9519
      20,        1,     233.0520,     249.2140,          500,      1327104,    1107.0987,     126.7242,    1477.8606,     413.5921
      21,        1,     234.7220,     259.8130,          525,      1327104,    1173.6163,     133.5623,    1551.8485,     434.3005
      22,        1,     233.1940,     273.9690,          550,      1327104,    1195.7945,     140.1157,    1625.4999,     455.6702
      23,        1,     234.4470,     284.8910,          575,      1327104,    1288.1091,     146.3435,    1697.6747,     474.3343
      24,        1,     188.7000,     369.3470,          600,      1327104,    1043.4378,     153.1004,    1774.1071,     506.3633
      25,        1,     233.7110,     310.6400,          625,      1327104,    1367.2867,     158.5924,    1844.3623,     514.7653
      26,        1,     226.7460,     332.9890,          650,      1327104,    1358.1426,     165.6796,    1919.0493,     537.6922
      27,        1,     236.5950,     331.4010,          675,      1327104,    1469.8817,     172.2942,    1992.1840,     555.8719
      28,        1,     236.5780,     343.7010,          700,      1327104,    1516.4900,     178.4608,    2066.3291,     576.5414
      29,        1,     234.9390,     358.4590,          725,      1327104,    1559.9950,     184.2598,    2140.5331,     597.8297
      30,        1,     219.6290,     396.6700,          750,      1327104,    1506.9926,     191.1212,    2215.5105,     625.6996
      31,        1,     236.0860,     381.3180,          775,      1327104,    1696.0778,     197.3816,    2288.5144,     639.2350
      32,        1,     237.7320,     390.8940,          800,      1327104,    1771.4771,     204.0085,    2362.2137,     659.7851
      33,        1,     235.5020,     406.9270,          825,      1327104,    1813.6066,     209.7261,    2436.6568,     681.1304
      34,        1,     235.2020,     419.7920,          850,      1327104,    1900.9564,     216.3504,    2509.6642,     701.2513
      35,        1,     238.7060,     425.7960,          875,      1327104,    1967.1659,     223.2750,    2582.1525,     720.6667
      36,        1,     190.6030,     548.4910,          900,      1327104,    1561.5941,     229.6523,    2660.1876,     759.1204
      37,        1,     236.3920,     454.5340,          925,      1327104,    2049.5109,     235.5576,    2728.5092,     760.9502
      38,        1,     237.2260,     465.1760,          950,      1327104,    2090.3837,     242.2613,    2802.7064,     781.6813
      39,        1,     227.0800,     498.7500,          975,      1327104,    2049.4957,     248.4926,    2877.7907,     805.6932
      40,        1,     238.1980,     487.6620,         1000,      1327104,    2181.8673,     254.4450,    2950.6692,     823.3946
      41,        1,     239.1380,     497.8870,         1025,      1327104,    2230.9668,     260.3857,    3025.1994,     844.2783
      42,        1,     220.9870,     551.9250,         1050,      1327104,    2122.0435,     267.7042,    3100.5433,     873.0213
      43,        1,     236.6720,     527.6170,         1075,      1327104,    2333.3951,     273.0985,    3173.1077,     886.2489
      44,        1,     235.3950,     542.8160,         1100,      1327104,    2396.2740,     279.8989,    3246.9056,     906.8939
      45,        1,     239.5360,     545.5550,         1125,      1327104,    2502.7092,     286.3270,    3321.2673,     927.2614
      46,        1,     239.5870,     557.5590,         1150,      1327104,    2567.6836,     293.3210,    3394.5885,     948.0895
      47,        1,     235.6210,     579.2700,         1175,      1327104,    2624.2076,     299.7468,    3467.1721,     968.5983
      48,        1,     191.6500,     727.3260,         1200,      1327104,    2090.6373,     306.1790,    3545.5842,    1012.6544


==> plots/data/QCD/GCC/final_opt/scaling_rrii_24.24.24.24_1_0_0.txt <==
 Threads,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
       1,        1,     161.9060,      17.9363,           25,      2654208,      86.7987,      12.7510,     148.6346,      42.3801
       2,        1,     161.7710,      35.9025,           50,      2654208,     174.7464,      25.5008,     297.0122,      83.9113
       3,        1,     162.2800,      53.6849,           75,      2654208,     304.4221,      38.2603,     445.2426,     125.6151
       4,        1,     162.8940,      71.3103,          100,      2654208,     445.6584,      51.0292,     593.4828,     167.4063
       5,        1,     163.7440,      88.6752,          125,      2654208,     561.5583,      63.7997,     741.6861,     209.1638
       6,        1,     164.6080,     105.8510,          150,      2654208,     646.8972,      76.5727,     889.8804,     251.0128
       7,        1,     162.8140,     124.8540,          175,      2654208,     787.9483,      89.2213,    1037.8270,     292.2650
       8,        1,     168.0790,     138.2210,          200,      2654208,     901.8688,     102.0788,    1185.9217,     333.8610
       9,        1,     183.2600,     142.6170,          225,      2654208,    1014.3923,     114.8048,    1333.1614,     375.5884
      10,        1,     203.3420,     142.8130,          250,      2654208,    1127.5095,     127.5671,    1479.3579,     415.8858
      11,        1,     214.7350,     148.7600,          275,      2654208,    1182.9957,     140.3490,    1625.4367,     458.5198
      12,        1,     190.7700,     182.6700,          300,      2654208,    1049.5066,     153.0709,    1774.5912,     509.1399
      13,        1,     235.5040,     160.3030,          325,      2654208,    1385.6104,     165.6572,    1918.3029,     537.0759
      14,        1,     241.4710,     168.3680,          350,      2654208,    1511.6649,     178.4756,    2066.3612,     576.4110
      15,        1,     241.5700,     180.3210,          375,      2654208,    1638.5377,     191.0854,    2214.5616,     618.0238
      16,        1,     241.7480,     192.2000,          400,      2654208,    1784.5041,     203.9727,    2362.6461,     660.1858
      17,        1,     241.3290,     204.5670,          425,      2654208,    1895.9708,     216.4910,    2510.8306,     702.0052
      18,        1,     224.9740,     232.3470,          450,      2654208,    1903.2707,     229.7482,    2659.9981,     753.5232
      19,        1,     241.3970,     228.5690,          475,      2654208,    2124.3822,     242.0586,    2807.0685,     784.9891
      20,        1,     241.1830,     240.8130,          500,      2654208,    2235.9967,     254.4558,    2955.2787,     826.8823
      21,        1,     240.8530,     253.2000,          525,      2654208,    2351.1326,     267.1174,    3103.2947,     868.2415
      22,        1,     240.9760,     265.1220,          550,      2654208,    2441.2019,     280.1940,    3249.9324,     909.4110
      23,        1,     240.8370,     277.3330,          575,      2654208,    2582.9793,     292.6079,    3394.8832,     948.2422
      24,        1,     194.5920,     358.1650,          600,      2654208,    2115.2034,     306.1577,    3547.5621,    1014.3207
      25,        1,     241.2740,     300.9030,          625,      2654208,    2766.3405,     318.5446,    3687.9241,    1027.9230
      26,        1,     237.5790,     317.8060,          650,      2654208,    2779.2734,     331.3347,    3836.9065,    1073.1539
      27,        1,     243.1330,     322.4900,          675,      2654208,    2965.2876,     344.5237,    3983.9447,    1110.9397
      28,        1,     242.7780,     334.9230,          700,      2654208,    3121.8660,     356.8789,    4132.2956,    1152.6400
      29,        1,     242.3350,     347.5190,          725,      2654208,    3234.7579,     369.6834,    4280.3397,    1194.3021
      30,        1,     224.1500,     388.6690,          750,      2654208,    3130.1387,     382.2043,    4430.5325,    1252.4675
      31,        1,     242.1530,     371.7650,          775,      2654208,    3468.3658,     395.1641,    4576.4155,    1277.6382
      32,        1,     242.5590,     383.1150,          800,      2654208,    3588.3024,     408.0404,    4724.1493,    1318.9138
      33,        1,     242.0310,     395.9500,          825,      2654208,    3669.6203,     419.8934,    4872.6006,    1361.1503
      34,        1,     242.1720,     407.7100,          850,      2654208,    3805.7407,     432.6306,    5018.8153,    1401.7827
      35,        1,     241.7620,     420.4140,          875,      2654208,    3928.2655,     446.1634,    5164.0061,    1440.6749
      36,        1,     194.2040,     538.3220,          900,      2654208,    3150.5549,     459.2476,    5318.9744,    1521.6626
      37,        1,     241.9790,     444.0380,          925,      2654208,    4111.3888,     471.2622,    5456.8192,    1520.8091
      38,        1,     243.0220,     454.0820,          950,      2654208,    4193.3064,     484.4015,    5604.8930,    1562.6781
      39,        1,     237.7350,     476.3960,          975,      2654208,    4200.6572,     496.9587,    5754.0084,    1608.7347
      40,        1,     243.0620,     477.9030,         1000,      2654208,    4461.0030,     508.8999,    5901.0567,    1645.4615
      41,        1,     242.0880,     491.8220,         1025,      2654208,    4579.8244,     522.3575,    6049.2538,    1687.4503
      42,        1,     232.7250,     524.0870,         1050,      2654208,    4477.2931,     535.3490,    6199.5443,    1743.2680
      43,        1,     242.0430,     515.9070,         1075,      2654208,    4789.3641,     547.7936,    6345.4824,    1770.5773
      44,        1,     241.9830,     528.0380,         1100,      2654208,    4904.7878,     559.5548,    6493.6100,    1812.7731
      45,        1,     242.8290,     538.1560,         1125,      2654208,    5033.3635,     573.3607,    6641.7604,    1854.4938
      46,        1,     242.4540,     550.9660,         1150,      2654208,    5144.5123,     586.4062,    6788.3276,    1895.6552
      47,        1,     243.3190,     560.9420,         1175,      2654208,    5272.6165,     599.3770,    6933.3790,    1934.8387
      48,        1,     194.7720,     715.6670,         1200,      2654208,    4199.5120,     612.2830,    7089.5817,    2024.9635


==> plots/data/QCD/GCC/final_opt/sizeScan_riri_12_2_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     214.3250,     162.5940,          600,       442368,     249.5624,      50.9721,     548.7885,     167.9412
      8.24.24.24,        1,     216.8090,     160.7310,          600,       884736,     507.2553,     101.9361,    1157.2175,     335.9470
     12.24.24.24,        1,     214.3890,     162.5460,          600,      1327104,     808.9618,     152.9034,    1694.1112,     503.7472
     16.24.24.24,        1,     217.5110,     160.2130,          600,      1769472,    1210.9389,     203.8682,    2314.4157,     671.8803
     20.24.24.24,        1,     215.2420,     161.9020,          600,      2211840,    1672.4319,     254.8437,    2839.3714,     839.5559
     24.24.24.24,        1,     218.2190,     159.6920,          600,      2654208,    2121.7764,     305.8545,    3471.5567,    1007.8279
     28.24.24.24,        1,     215.9660,     161.3590,          600,      3096576,    2533.2429,     356.8320,    3984.5819,    1175.3388
     32.24.24.24,        1,     219.9440,     158.4400,          600,      3538944,    2951.0093,     407.8300,    4628.5944,    1343.5070
     36.24.24.24,        1,     216.8580,     160.6950,          600,      3981312,    3395.8630,     458.7909,    5129.6806,    1511.0447
     40.24.24.24,        1,     219.7300,     158.5950,          600,      4423680,    3842.4602,     509.8138,    5785.7663,    1679.5588
     44.24.24.24,        1,     217.6930,     160.0790,          600,      4866048,    4232.9344,     560.7708,    6274.6850,    1846.6566
     48.24.24.24,        1,     220.9200,     157.7400,          600,      5308416,    4516.2368,     611.7530,    6942.7719,    2015.0199


==> plots/data/QCD/GCC/final_opt/sizeScan_riri_1_2_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     210.4240,      13.8007,           50,       442368,      20.5800,       4.2510,      45.8057,      14.0614
      8.24.24.24,        1,     212.1410,      13.6890,           50,       884736,      54.3962,       8.4993,      96.5795,      28.0929
     12.24.24.24,        1,     210.5770,      13.7907,           50,      1327104,      87.3047,      12.7478,     141.4669,      42.2560
     16.24.24.24,        1,     212.1280,      13.6898,           50,      1769472,     116.4030,      16.9961,     193.1579,      56.1899
     20.24.24.24,        1,     210.6040,      13.7889,           50,      2211840,     145.5000,      21.2439,     237.1279,      70.4499
     24.24.24.24,        1,     212.1200,      13.6903,           50,      2654208,     174.5927,      25.4916,     289.7388,      84.2816
     28.24.24.24,        1,     210.6250,      13.7876,           50,      3096576,     203.7006,      29.7402,     332.7900,      98.6462
     32.24.24.24,        1,     212.1270,      13.6899,           50,      3538944,     232.7940,      33.9874,     386.3171,     112.3784
     36.24.24.24,        1,     210.6620,      13.7851,           50,      3981312,     261.9085,      38.2359,     428.4580,     126.8407
     40.24.24.24,        1,     212.2140,      13.6843,           50,      4423680,     291.3160,      42.5753,     482.9179,     140.4718
     44.24.24.24,        1,     210.7670,      13.7783,           50,      4866048,     320.1249,      46.7302,     524.1498,     155.0366
     48.24.24.24,        1,     212.2570,      13.6815,           50,      5308416,     349.2431,      50.9815,     579.5139,     168.5807


==> plots/data/QCD/GCC/final_opt/sizeScan_riri_48_2_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     218.3590,     638.3610,         2400,       442368,     996.5469,     203.9174,    2195.6366,     672.0080
      8.24.24.24,        1,     219.7330,     634.3690,         2400,       884736,    2000.6648,     407.7716,    4629.4575,    1343.8248
     12.24.24.24,        1,     216.7550,     643.0850,         2400,      1327104,    3232.9064,     611.6337,    6776.4756,    2014.2820
     16.24.24.24,        1,     219.6200,     634.6970,         2400,      1769472,    4826.8106,     815.4859,    9257.6713,    2686.3148
     20.24.24.24,        1,     216.9310,     642.5640,         2400,      2211840,    6637.2613,    1019.3436,   11356.6465,    3356.8399
     24.24.24.24,        1,     219.8920,     633.9120,         2400,      2654208,    8367.9475,    1223.1754,   13885.7187,    4030.9198
     28.24.24.24,        1,     217.1270,     641.9830,         2400,      3096576,    9898.3115,    1427.0239,   15936.6681,    4699.3177
     32.24.24.24,        1,     220.8990,     631.0210,         2400,      3538944,   11473.4336,    1630.9130,   18513.5091,    5373.8373
     36.24.24.24,        1,     217.5960,     640.6010,         2400,      3981312,   13044.8512,    1834.7223,   20516.6494,    6041.7058
     40.24.24.24,        1,     220.4770,     632.2290,         2400,      4423680,   14650.6702,    2038.5764,   23141.3112,    6717.9067
     44.24.24.24,        1,     218.2570,     638.6590,         2400,      4866048,   16351.6237,    2242.4558,   25095.8300,    7383.4157
     48.24.24.24,        1,     222.8570,     625.4780,         2400,      5308416,   18101.8906,    2446.2603,   27768.4811,    8057.7468


==> plots/data/QCD/GCC/final_opt/sizeScan_rrii_12_1_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     169.6190,     205.4480,          600,       442368,     256.3320,      50.9947,     593.3485,     167.1358
      8.24.24.24,        1,     176.5560,     197.3770,          600,       884736,     609.8358,     102.1230,    1185.9895,     335.9925
     12.24.24.24,        1,     185.1390,     188.2270,          600,      1327104,    1042.5492,     153.0195,    1774.9588,     508.1822
     16.24.24.24,        1,     190.7930,     182.6480,          600,      1769472,    1398.0163,     203.9616,    2366.5598,     677.3971
     20.24.24.24,        1,     186.1070,     187.2470,          600,      2211840,    1754.8882,     255.0079,    2956.9422,     847.0780
     24.24.24.24,        1,     190.9440,     182.5040,          600,      2654208,    2098.2380,     306.1481,    3549.0746,    1017.3748
     28.24.24.24,        1,     186.8160,     186.5370,          600,      3096576,    2471.9132,     356.9956,    4138.6015,    1182.7241
     32.24.24.24,        1,     190.8100,     182.6320,          600,      3538944,    2803.9014,     407.9086,    4731.2797,    1356.9626
     36.24.24.24,        1,     188.1470,     185.2170,          600,      3981312,    3197.1840,     458.9988,    5320.3236,    1521.3232
     40.24.24.24,        1,     191.1880,     182.2710,          600,      4423680,    3516.1907,     510.1010,    5913.1495,    1694.7309
     44.24.24.24,        1,     190.3920,     183.0330,          600,      4866048,    3913.9789,     561.0629,    6501.9638,    1858.5072
     48.24.24.24,        1,     191.5470,     181.9290,          600,      5308416,    4211.3178,     611.8771,    7095.3606,    2034.0190


==> plots/data/QCD/GCC/final_opt/sizeScan_rrii_1_1_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     162.0860,      17.9164,           50,       442368,      20.3841,       4.2521,      49.5368,      14.0705
      8.24.24.24,        1,     161.9430,      17.9322,           50,       884736,      52.7845,       8.5019,      99.0256,      28.1425
     12.24.24.24,        1,     161.9670,      17.9296,           50,      1327104,      86.8017,      12.7506,     148.4348,      42.1769
     16.24.24.24,        1,     161.9300,      17.9337,           50,      1769472,     115.7339,      16.9996,     197.8980,      56.2081
     20.24.24.24,        1,     161.9380,      17.9328,           50,      2211840,     144.6767,      21.2501,     247.3246,      70.2794
     24.24.24.24,        1,     161.9030,      17.9367,           50,      2654208,     173.5941,      25.4986,     296.8369,      84.3554
     28.24.24.24,        1,     161.9190,      17.9349,           50,      3096576,     202.5373,      29.7483,     346.2292,      98.3853
     32.24.24.24,        1,     161.8980,      17.9372,           50,      3538944,     231.4663,      33.9957,     395.6869,     112.4196
     36.24.24.24,        1,     161.9330,      17.9334,           50,      3981312,     260.4068,      38.2436,     445.1228,     126.4914
     40.24.24.24,        1,     161.9750,      17.9287,           50,      4423680,     289.3693,      42.4927,     494.6217,     140.5614
     44.24.24.24,        1,     162.0420,      17.9213,           50,      4866048,     318.9612,      46.8284,     544.0563,     154.6007
     48.24.24.24,        1,     162.0460,      17.9209,           50,      5308416,     348.6531,      50.9882,     593.5263,     168.6357


==> plots/data/QCD/GCC/final_opt/sizeScan_rrii_48_1_0_0.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST
      4.24.24.24,        1,     178.3380,     781.6190,         2400,       442368,     988.7275,     203.9156,    2371.9597,     669.5046
      8.24.24.24,        1,     183.5580,     759.3900,         2400,       884736,    2412.7971,     408.5721,    4738.8686,    1341.5323
     12.24.24.24,        1,     191.0800,     729.4940,         2400,      1327104,    4176.4339,     612.3669,    7091.2780,    2022.7868
     16.24.24.24,        1,     195.6020,     712.6320,         2400,      1769472,    5601.7521,     815.9391,    9455.9228,    2697.4042
     20.24.24.24,        1,     195.1670,     714.2200,         2400,      2211840,    6998.8392,    1020.3059,   11813.6440,    3370.2185
     24.24.24.24,        1,     195.3450,     713.5690,         2400,      2654208,    8403.2445,    1224.6261,   14179.1965,    4051.2898
     28.24.24.24,        1,     190.8400,     730.4140,         2400,      3096576,    9787.3226,    1428.1556,   16536.3948,    4724.1976
     32.24.24.24,        1,     196.1480,     710.6460,         2400,      3538944,   11226.9133,    1631.6340,   18903.3781,    5399.1259
     36.24.24.24,        1,     190.5190,     731.6440,         2400,      3981312,   12600.9164,    1836.0154,   21259.5594,    6074.5455
     40.24.24.24,        1,     207.4400,     671.9620,         2400,      4423680,   14832.1920,    2039.8474,   23622.0975,    6716.7494
     44.24.24.24,        1,     202.8510,     687.1650,         2400,      4866048,   16398.8839,    2243.3983,   25982.6121,    7419.6983
     48.24.24.24,        1,     207.5190,     671.7060,         2400,      5308416,   17864.7757,    2447.0223,   28344.1041,    8055.9838


==> plots/data/QCD/LC_size_mem_riri.txt <==
#threads, Mem_traffic
442368, 1104
884736, 1488
4423680, 1488


==> plots/data/QCD/LC_threads_mem_riri.txt <==
#threads, Mem_traffic
1, 1488
4, 1488
5, 1872
6, 1680
7, 1872
11, 1872
12, 1680


==> plots/data/QCD/arch_others/CLX.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume
      4.24.24.24,        1,     259.2330,     879.8890,         1920,       442368
      8.24.24.24,        1,     404.9210,     563.3100,         1920,       884736
     12.24.24.24,        1,     458.1850,     497.8250,         1920,      1327104
     16.24.24.24,        1,     465.9220,     489.5580,         1920,      1769472
     20.24.24.24,        1,     468.2780,     487.0950,         1920,      2211840
     24.24.24.24,        1,     495.5830,     460.2570,         1920,      2654208
     28.24.24.24,        1,     526.1820,     433.4920,         1920,      3096576
     32.24.24.24,        1,     542.3020,     420.6070,         1920,      3538944
     36.24.24.24,        1,     526.8470,     432.9460,         1920,      3981312
     40.24.24.24,        1,     560.2770,     407.1130,         1920,      4423680
     44.24.24.24,        1,     584.3440,     390.3450,         1920,      4866048
     48.24.24.24,        1,     579.8720,     393.3560,         1920,      5308416


==> plots/data/QCD/arch_others/V100.txt <==
  grid_volume,   grid_size,  mflop/s
       442368, 4.24.24.24 ,   716968
       884736, 8.24.24.24 ,   728774
      1327104, 12.24.24.24 ,   709134
      1769472, 16.24.24.24 ,   664159
      2211840, 20.24.24.24 ,   639454
      2654208, 24.24.24.24 ,   591042
      3096576, 28.24.24.24 ,   571053
      3538944, 32.24.24.24 ,   568185
      3981312, 36.24.24.24 ,   582350
      4423680, 40.24.24.24 ,   565279
      4866048, 44.24.24.24 ,   562054
      5308416, 48.24.24.24 ,   558117


==> plots/data/QCD/base_version/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     241.0460,      12.0475,           50,      2654208,     173.6329,      25.4947,     411.5133,      97.6594,      gcc,     rrii
     24.24.24.24,        1,     354.1680,       8.1995,           50,      2654208,     174.6705,      25.5003,     444.8837,      88.6308,      gcc,     riri
     24.24.24.24,        1,     200.3950,      14.4914,           50,      2654208,     173.6217,      25.5002,     457.6980,     102.1473,      fcc,     rrii
     24.24.24.24,        1,     282.0840,      10.2948,           50,      2654208,     174.6368,      25.4951,     450.5705,      84.4711,      fcc,     riri


==> plots/data/QCD/base_version/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     276.0530,     126.2360,          600,      2654208,    2081.6159,     305.8918,    4935.5687,    1558.7870,      gcc,     rrii
     24.24.24.24,        1,     390.6670,      89.2013,          600,      2654208,    2092.5568,     305.8063,    5343.1427,    1579.0008,      gcc,     riri
     24.24.24.24,        1,     239.6350,     145.4210,          600,      2654208,    2206.1038,     305.2099,    5471.4627,    1450.8856,      fcc,     rrii
     24.24.24.24,        1,     311.5660,     111.8480,          600,      2654208,    2255.8986,     304.6016,    5365.9123,    1193.4721,      fcc,     riri


==> plots/data/QCD/base_version/thread_12_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     390.6670,      89.2013,          600,      2654208,    2092.5568,     305.8063,    5343.1427,    1579.0008,      gcc,     riri
     24.24.24.24,        1,     311.5660,     111.8480,          600,      2654208,    2255.8986,     304.6016,    5365.9123,    1193.4721,      fcc,     riri


==> plots/data/QCD/base_version/thread_1_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     354.1680,       8.1995,           50,      2654208,     174.6705,      25.5003,     444.8837,      88.6308,      gcc,     riri
     24.24.24.24,        1,     282.0840,      10.2948,           50,      2654208,     174.6368,      25.4951,     450.5705,      84.4711,      fcc,     riri


==> plots/data/QCD/base_version/thread_1_rrii.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     241.0460,      12.0475,           50,      2654208,     173.6329,      25.4947,     411.5133,      97.6594,      gcc,     rrii
     24.24.24.24,        1,     200.3950,      14.4914,           50,      2654208,     173.6217,      25.5002,     457.6980,     102.1473,      fcc,     rrii


==> plots/data/QCD/base_version/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     278.8260,     499.9250,         2400,      2654208,    8327.5784,    1223.6050,   19778.6550,    5941.0580,      gcc,     rrii
     24.24.24.24,        1,     397.3040,     350.8450,         2400,      2654208,    8372.0432,    1223.2227,   21365.1081,    5544.2466,      gcc,     riri
     24.24.24.24,        1,     245.0680,     568.7880,         2400,      2654208,    8556.2984,    1225.0711,   21964.1144,    5550.2090,      fcc,     rrii
     24.24.24.24,        1,     316.0760,     441.0080,         2400,      2654208,    8547.9106,    1222.3714,   21536.7861,    4432.6098,      fcc,     riri


==> plots/data/QCD/base_version/thread_48_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     397.3040,     350.8450,         2400,      2654208,    8372.0432,    1223.2227,   21365.1081,    5544.2466,      gcc,     riri
     24.24.24.24,        1,     316.0760,     441.0080,         2400,      2654208,    8547.9106,    1222.3714,   21536.7861,    4432.6098,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     161.9460,      17.9319,           50,      2654208,     173.5961,      25.4925,     297.1180,      84.2529,      gcc,     rrii
     24.24.24.24,        1,     212.2880,      13.6795,           50,      2654208,     174.6099,      25.4921,     289.6858,      84.2792,      gcc,     riri
     24.24.24.24,        1,     265.2280,      10.9491,           50,      2654208,     173.6470,      25.4941,     459.3595,     115.8157,      fcc,     rrii
     24.24.24.24,        1,     219.0210,      13.2590,           50,      2654208,     174.6014,      25.4923,     290.2840,      83.0439,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     190.9490,     182.4990,          600,      2654208,    2098.3910,     306.1914,    3549.6740,    1017.8775,      gcc,     rrii
     24.24.24.24,        1,     218.2050,     159.7030,          600,      2654208,    2127.9631,     305.8563,    3471.1099,    1007.3801,      gcc,     riri
     24.24.24.24,        1,     285.2540,     122.1650,          600,      2654208,    2138.6527,     306.0257,    5519.2940,    1616.1972,      fcc,     rrii
     24.24.24.24,        1,     226.4310,     153.9010,          600,      2654208,    2140.9234,     305.6136,    3484.1065,     990.9606,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_12_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     218.2050,     159.7030,          600,      2654208,    2127.9631,     305.8563,    3471.1099,    1007.3801,      gcc,     riri
     24.24.24.24,        1,     226.4310,     153.9010,          600,      2654208,    2140.9234,     305.6136,    3484.1065,     990.9606,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_12_rrii.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     190.9490,     182.4990,          600,      2654208,    2098.3910,     306.1914,    3549.6740,    1017.8775,      gcc,     rrii
     24.24.24.24,        1,     285.2540,     122.1650,          600,      2654208,    2138.6527,     306.0257,    5519.2940,    1616.1972,      fcc,     rrii


==> plots/data/QCD/prefetch_reorder_O1_version/thread_1_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     212.2880,      13.6795,           50,      2654208,     174.6099,      25.4921,     289.6858,      84.2792,      gcc,     riri
     24.24.24.24,        1,     219.0210,      13.2590,           50,      2654208,     174.6014,      25.4923,     290.2840,      83.0439,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_1_rrii.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     161.9460,      17.9319,           50,      2654208,     173.5961,      25.4925,     297.1180,      84.2529,      gcc,     rrii
     24.24.24.24,        1,     265.2280,      10.9491,           50,      2654208,     173.6470,      25.4941,     459.3595,     115.8157,      fcc,     rrii


==> plots/data/QCD/prefetch_reorder_O1_version/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     195.9940,     711.2050,         2400,      2654208,    8402.8080,    1224.5913,   14178.7558,    4051.4747,      gcc,     rrii
     24.24.24.24,        1,     219.8290,     634.0920,         2400,      2654208,    8372.9397,    1223.1815,   13885.4999,    4030.9769,      gcc,     riri
     24.24.24.24,        1,     291.6610,     477.9250,         2400,      2654208,    8576.4388,    1228.2819,   22118.2967,    6150.7891,      fcc,     rrii
     24.24.24.24,        1,     227.0650,     613.8850,         2400,      2654208,    8351.7809,    1222.6389,   13968.0404,    3972.9523,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_48_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     219.8290,     634.0920,         2400,      2654208,    8372.9397,    1223.1815,   13885.4999,    4030.9769,      gcc,     riri
     24.24.24.24,        1,     227.0650,     613.8850,         2400,      2654208,    8351.7809,    1222.6389,   13968.0404,    3972.9523,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_O1_version/thread_48_rrii.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     195.9940,     711.2050,         2400,      2654208,    8402.8080,    1224.5913,   14178.7558,    4051.4747,      gcc,     rrii
     24.24.24.24,        1,     291.6610,     477.9250,         2400,      2654208,    8576.4388,    1228.2819,   22118.2967,    6150.7891,      fcc,     rrii


==> plots/data/QCD/prefetch_reorder_version/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     184.1340,      15.7711,           50,      2654208,     173.6269,      25.4988,     295.2955,      86.0386,      gcc,     rrii
     24.24.24.24,        1,     270.5880,      10.7322,           50,      2654208,     174.6403,      25.4968,     290.4146,      89.1251,      gcc,     riri
     24.24.24.24,        1,     267.0670,      10.8737,           50,      2654208,     173.6578,      25.4986,     457.4195,     112.8909,      fcc,     rrii
     24.24.24.24,        1,     216.4760,      13.4149,           50,      2654208,     174.6233,      25.4930,     290.3503,      82.6422,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_version/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     200.4490,     173.8500,          600,      2654208,    2166.5679,     305.0342,    3532.5412,    1020.5574,      gcc,     rrii
     24.24.24.24,        1,     276.5220,     126.0230,          600,      2654208,    2129.7516,     306.0145,    3499.5440,    1082.1475,      gcc,     riri
     24.24.24.24,        1,     285.8760,     121.8990,          600,      2654208,    2147.2223,     306.4886,    5491.2372,    1596.1455,      fcc,     rrii
     24.24.24.24,        1,     223.2650,     156.0840,          600,      2654208,    2168.5524,     305.5534,    3482.7183,     987.4596,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_version/thread_1_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     270.5880,      10.7322,           50,      2654208,     174.6403,      25.4968,     290.4146,      89.1251,      gcc,     riri
     24.24.24.24,        1,     216.4760,      13.4149,           50,      2654208,     174.6233,      25.4930,     290.3503,      82.6422,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_version/thread_1_rrii.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     184.1340,      15.7711,           50,      2654208,     173.6269,      25.4988,     295.2955,      86.0386,      gcc,     rrii
     24.24.24.24,        1,     267.0670,      10.8737,           50,      2654208,     173.6578,      25.4986,     457.4195,     112.8909,      fcc,     rrii


==> plots/data/QCD/prefetch_reorder_version/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     201.1920,     692.8300,         2400,      2654208,    8514.0467,    1223.9060,   14134.2117,    4083.8881,      gcc,     rrii
     24.24.24.24,        1,     278.6570,     500.2270,         2400,      2654208,    8351.8507,    1223.5254,   13995.5144,    4324.6384,      gcc,     riri
     24.24.24.24,        1,     288.8020,     482.6570,         2400,      2654208,    8406.9755,    1229.2544,   22009.1899,    6130.7298,      fcc,     rrii
     24.24.24.24,        1,     225.0790,     619.3030,         2400,      2654208,    8361.9445,    1222.6932,   13933.9360,    3976.6624,      fcc,     riri


==> plots/data/QCD/prefetch_reorder_version/thread_48_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     278.6570,     500.2270,         2400,      2654208,    8351.8507,    1223.5254,   13995.5144,    4324.6384,      gcc,     riri
     24.24.24.24,        1,     225.0790,     619.3030,         2400,      2654208,    8361.9445,    1222.6932,   13933.9360,    3976.6624,      fcc,     riri


==> plots/data/QCD/prefetch_version/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     183.9200,      15.7895,           50,      2654208,     173.6070,      25.4934,     294.9322,      85.3709,      gcc,     rrii
     24.24.24.24,        1,     269.8700,      10.7607,           50,      2654208,     174.6348,      25.4938,     291.0979,      89.8918,      gcc,     riri
     24.24.24.24,        1,     264.3780,      10.9843,           50,      2654208,     173.6621,      25.5005,     463.3912,     115.0099,      fcc,     rrii
     24.24.24.24,        1,     216.8540,      13.3915,           50,      2654208,     174.6227,      25.4969,     289.9656,      82.5040,      fcc,     riri


==> plots/data/QCD/prefetch_version/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     202.9520,     171.7060,          600,      2654208,    2150.6455,     305.9492,    3532.1030,    1019.5070,      gcc,     rrii
     24.24.24.24,        1,     276.5070,     126.0300,          600,      2654208,    2130.8739,     306.1681,    3498.1881,    1082.0262,      gcc,     riri
     24.24.24.24,        1,     284.2610,     122.5920,          600,      2654208,    2230.4236,     303.2251,    5531.2410,    1560.4389,      fcc,     rrii
     24.24.24.24,        1,     223.3440,     156.0280,          600,      2654208,    2169.4804,     305.5754,    3480.3739,     992.5392,      fcc,     riri


==> plots/data/QCD/prefetch_version/thread_12_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     276.5070,     126.0300,          600,      2654208,    2130.8739,     306.1681,    3498.1881,    1082.0262,      gcc,     riri
     24.24.24.24,        1,     223.3440,     156.0280,          600,      2654208,    2169.4804,     305.5754,    3480.3739,     992.5392,      fcc,     riri


==> plots/data/QCD/prefetch_version/thread_1_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     269.8700,      10.7607,           50,      2654208,     174.6348,      25.4938,     291.0979,      89.8918,      gcc,     riri
     24.24.24.24,        1,     216.8540,      13.3915,           50,      2654208,     174.6227,      25.4969,     289.9656,      82.5040,      fcc,     riri


==> plots/data/QCD/prefetch_version/thread_1_rrii.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     183.9200,      15.7895,           50,      2654208,     173.6070,      25.4934,     294.9322,      85.3709,      gcc,     rrii
     24.24.24.24,        1,     264.3780,      10.9843,           50,      2654208,     173.6621,      25.5005,     463.3912,     115.0099,      fcc,     rrii


==> plots/data/QCD/prefetch_version/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     200.9760,     693.5760,         2400,      2654208,    8494.8663,    1224.0410,   14134.1631,    4083.2277,      gcc,     rrii
     24.24.24.24,        1,     278.6680,     500.2080,         2400,      2654208,    8351.4667,    1223.5155,   13995.6843,    4322.4582,      gcc,     riri
     24.24.24.24,        1,     291.6140,     478.0020,         2400,      2654208,    8642.2508,    1230.1840,   22180.3587,    6070.7274,      fcc,     rrii
     24.24.24.24,        1,     225.1700,     619.0530,         2400,      2654208,    8371.5571,    1222.8403,   13953.0281,    3958.2154,      fcc,     riri


==> plots/data/QCD/prefetch_version/thread_48_riri.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,       Mem_LD,       Mem_ST,        L2_LD,        L2_ST, compiler,     type
     24.24.24.24,        1,     278.6680,     500.2080,         2400,      2654208,    8351.4667,    1223.5155,   13995.6843,    4322.4582,      gcc,     riri
     24.24.24.24,        1,     225.1700,     619.0530,         2400,      2654208,    8371.5571,    1222.8403,   13953.0281,    3958.2154,      fcc,     riri


==> plots/data/QCD/results_fugaku_power/eco0_f2.2/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     195.5550,     712.8010,         4800,      2654208,     187.0359,    4412.7430,     202.7290,    4782.3644,      gcc,     rrii
     24.24.24.24,        1,     219.8670,     633.9820,         4800,      2654208,     180.3685,    4784.4620,     214.5753,    5691.5946,      gcc,     riri


==> plots/data/QCD/results_fugaku_power/eco0_f2/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     204.6650,     681.0730,         4800,      2654208,     174.8354,    4317.2160,     184.1291,    4547.0567,      gcc,     rrii
     24.24.24.24,        1,     240.7810,     578.9160,         4800,      2654208,     165.1228,    4796.8250,     190.6019,    5536.9703,      gcc,     riri


==> plots/data/QCD/results_fugaku_power/eco1_f2.2/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     206.7510,     674.2010,         4800,      2654208,     181.7458,    4533.4720,     195.3621,    4873.2928,      gcc,     rrii
     24.24.24.24,        1,     295.9950,     470.9270,         4800,      2654208,     158.7530,    5669.2350,     190.0762,    6787.6021,      gcc,     riri


==> plots/data/QCD/results_fugaku_power/eco1_f2/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     219.5860,     634.7950,         4800,      2654208,     168.9827,    4476.6970,     176.1960,    4668.3021,      gcc,     rrii
     24.24.24.24,        1,     325.3450,     428.4440,         4800,      2654208,     145.5326,    5712.4580,     168.9976,    6633.1401,      gcc,     riri


==> plots/data/QCD/results_fugaku_power/eco2_f2.2/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     205.9400,     676.8560,         4800,      2654208,     157.1089,    3903.6900,     166.0391,    4126.0607,      gcc,     rrii
     24.24.24.24,        1,     296.0190,     470.8890,         4800,      2654208,     134.5018,    4803.4700,     158.8638,    5673.8068,      gcc,     riri


==> plots/data/QCD/results_fugaku_power/eco2_f2/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     219.8040,     634.1640,         4800,      2654208,     146.3141,    3880.1100,     151.1525,    4008.5570,      gcc,     rrii
     24.24.24.24,        1,     325.3380,     428.4530,         4800,      2654208,     123.5112,    4847.9450,     142.1666,    5580.0241,      gcc,     riri


==> plots/data/QCD/results_fugaku_power/machine_state.json <==
{
    "MachineState": {
        "Extended": false,
        "Anonymous": false,
        "Version": "0.3",
        "SchemaVersion": "v1",
        "Timestamp": "Tue Feb 23 10:42:47 2021"
    },
    "HostInfo": {
        "Hostname": "k34-4008c"
    },
    "CpuInfo": {
        "Vendor": "0x46",
        "Family": 8,
        "Model": "0x1",
        "Stepping": 0,
        "Variant": "0x001",
        "SMT": false,
        "MachineType": "aarch64"
    },
    "OperatingSystemInfo": {
        "Name": "Red Hat Enterprise Linux",
        "Version": "8.3 (Ootpa)",
        "Type": "Linux"
    },
    "KernelInfo": {
        "KernelSchedInfo": {
            "RealtimeBandwidthReservationUs": 950000,
            "TargetedPreemptionLatencyNs": 24000000,
            "MinimalPreemptionGranularityNs": 10000000,
            "WakeupLatencyNs": 15000000,
            "RuntimePoolTransferUs": 5000,
            "ChildRunsFirst": false,
            "CacheHotTimeNs": 500000
        },
        "rcu_sched": {
            "Affinity": null
        },
        "rcu_bh": {
            "Affinity": null
        },
        "rcu_tasks_kthre": {
            "Affinity": null
        },
        "Version": "4.18.0-240.8.1.el8_3.aarch64",
        "CmdLine": "BOOT_IMAGE=(tftp)uefi/vmlinuz-diskless tofroot=10.229.217.9:/export/nfsroot/cnode008 earlycon=pl011,0x1c050000 console=ttyAMA0 acpi=force nohz_full=12-59 nosoftlockup audit=0 mce=ignore_ce norandmaps hugepagesz=2M hugepagesz=512M default_hugepagesz=2M crashkernel=128M crash_kexec_post_notifiers=1 transparent_hugepage=never ipmi_msghandler.panic_op=none arm_smmu_v3.disable_bypass=0",
        "ASLR": 0,
        "ThreadsMax": 64851,
        "NMIWatchdog": false,
        "Watchdog": false,
        "HungTaskCheckCount": 4194304,
        "VMstatPolling": 1
    },
    "Uptime": {
        "Uptime": 1570.99,
        "UptimeReadable": "Tue Feb 23 10:16:36 2021"
    },
    "CpuTopology": {
        "Cpu0": {
            "CoreId": 12,
            "PackageId": 0,
            "HWThread": 0,
            "ThreadId": 0
        },
        "Cpu1": {
            "CoreId": 12,
            "PackageId": 1,
            "HWThread": 1,
            "ThreadId": 0
        },
        "Cpu2": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 2,
            "ThreadId": 0
        },
        "Cpu3": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 3,
            "ThreadId": 0
        },
        "Cpu4": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 4,
            "ThreadId": 0
        },
        "Cpu5": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 5,
            "ThreadId": 0
        },
        "Cpu6": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 6,
            "ThreadId": 0
        },
        "Cpu7": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 7,
            "ThreadId": 0
        },
        "Cpu8": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 8,
            "ThreadId": 0
        },
        "Cpu9": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 9,
            "ThreadId": 0
        },
        "Cpu10": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 10,
            "ThreadId": 0
        },
        "Cpu11": {
            "CoreId": null,
            "PackageId": null,
            "HWThread": 11,
            "ThreadId": 0
        },
        "Cpu12": {
            "CoreId": 0,
            "PackageId": 4,
            "HWThread": 12,
            "ThreadId": 0
        },
        "Cpu13": {
            "CoreId": 1,
            "PackageId": 4,
            "HWThread": 13,
            "ThreadId": 0
        },
        "Cpu14": {
            "CoreId": 2,
            "PackageId": 4,
            "HWThread": 14,
            "ThreadId": 0
        },
        "Cpu15": {
            "CoreId": 3,
            "PackageId": 4,
            "HWThread": 15,
            "ThreadId": 0
        },
        "Cpu16": {
            "CoreId": 4,
            "PackageId": 4,
            "HWThread": 16,
            "ThreadId": 0
        },
        "Cpu17": {
            "CoreId": 5,
            "PackageId": 4,
            "HWThread": 17,
            "ThreadId": 0
        },
        "Cpu18": {
            "CoreId": 6,
            "PackageId": 4,
            "HWThread": 18,
            "ThreadId": 0
        },
        "Cpu19": {
            "CoreId": 7,
            "PackageId": 4,
            "HWThread": 19,
            "ThreadId": 0
        },
        "Cpu20": {
            "CoreId": 8,
            "PackageId": 4,
            "HWThread": 20,
            "ThreadId": 0
        },
        "Cpu21": {
            "CoreId": 9,
            "PackageId": 4,
            "HWThread": 21,
            "ThreadId": 0
        },
        "Cpu22": {
            "CoreId": 10,
            "PackageId": 4,
            "HWThread": 22,
            "ThreadId": 0
        },
        "Cpu23": {
            "CoreId": 11,
            "PackageId": 4,
            "HWThread": 23,
            "ThreadId": 0
        },
        "Cpu24": {
            "CoreId": 0,
            "PackageId": 5,
            "HWThread": 24,
            "ThreadId": 0
        },
        "Cpu25": {
            "CoreId": 1,
            "PackageId": 5,
            "HWThread": 25,
            "ThreadId": 0
        },
        "Cpu26": {
            "CoreId": 2,
            "PackageId": 5,
            "HWThread": 26,
            "ThreadId": 0
        },
        "Cpu27": {
            "CoreId": 3,
            "PackageId": 5,
            "HWThread": 27,
            "ThreadId": 0
        },
        "Cpu28": {
            "CoreId": 4,
            "PackageId": 5,
            "HWThread": 28,
            "ThreadId": 0
        },
        "Cpu29": {
            "CoreId": 5,
            "PackageId": 5,
            "HWThread": 29,
            "ThreadId": 0
        },
        "Cpu30": {
            "CoreId": 6,
            "PackageId": 5,
            "HWThread": 30,
            "ThreadId": 0
        },
        "Cpu31": {
            "CoreId": 7,
            "PackageId": 5,
            "HWThread": 31,
            "ThreadId": 0
        },
        "Cpu32": {
            "CoreId": 8,
            "PackageId": 5,
            "HWThread": 32,
            "ThreadId": 0
        },
        "Cpu33": {
            "CoreId": 9,
            "PackageId": 5,
            "HWThread": 33,
            "ThreadId": 0
        },
        "Cpu34": {
            "CoreId": 10,
            "PackageId": 5,
            "HWThread": 34,
            "ThreadId": 0
        },
        "Cpu35": {
            "CoreId": 11,
            "PackageId": 5,
            "HWThread": 35,
            "ThreadId": 0
        },
        "Cpu36": {
            "CoreId": 0,
            "PackageId": 6,
            "HWThread": 36,
            "ThreadId": 0
        },
        "Cpu37": {
            "CoreId": 1,
            "PackageId": 6,
            "HWThread": 37,
            "ThreadId": 0
        },
        "Cpu38": {
            "CoreId": 2,
            "PackageId": 6,
            "HWThread": 38,
            "ThreadId": 0
        },
        "Cpu39": {
            "CoreId": 3,
            "PackageId": 6,
            "HWThread": 39,
            "ThreadId": 0
        },
        "Cpu40": {
            "CoreId": 4,
            "PackageId": 6,
            "HWThread": 40,
            "ThreadId": 0
        },
        "Cpu41": {
            "CoreId": 5,
            "PackageId": 6,
            "HWThread": 41,
            "ThreadId": 0
        },
        "Cpu42": {
            "CoreId": 6,
            "PackageId": 6,
            "HWThread": 42,
            "ThreadId": 0
        },
        "Cpu43": {
            "CoreId": 7,
            "PackageId": 6,
            "HWThread": 43,
            "ThreadId": 0
        },
        "Cpu44": {
            "CoreId": 8,
            "PackageId": 6,
            "HWThread": 44,
            "ThreadId": 0
        },
        "Cpu45": {
            "CoreId": 9,
            "PackageId": 6,
            "HWThread": 45,
            "ThreadId": 0
        },
        "Cpu46": {
            "CoreId": 10,
            "PackageId": 6,
            "HWThread": 46,
            "ThreadId": 0
        },
        "Cpu47": {
            "CoreId": 11,
            "PackageId": 6,
            "HWThread": 47,
            "ThreadId": 0
        },
        "Cpu48": {
            "CoreId": 0,
            "PackageId": 7,
            "HWThread": 48,
            "ThreadId": 0
        },
        "Cpu49": {
            "CoreId": 1,
            "PackageId": 7,
            "HWThread": 49,
            "ThreadId": 0
        },
        "Cpu50": {
            "CoreId": 2,
            "PackageId": 7,
            "HWThread": 50,
            "ThreadId": 0
        },
        "Cpu51": {
            "CoreId": 3,
            "PackageId": 7,
            "HWThread": 51,
            "ThreadId": 0
        },
        "Cpu52": {
            "CoreId": 4,
            "PackageId": 7,
            "HWThread": 52,
            "ThreadId": 0
        },
        "Cpu53": {
            "CoreId": 5,
            "PackageId": 7,
            "HWThread": 53,
            "ThreadId": 0
        },
        "Cpu54": {
            "CoreId": 6,
            "PackageId": 7,
            "HWThread": 54,
            "ThreadId": 0
        },
        "Cpu55": {
            "CoreId": 7,
            "PackageId": 7,
            "HWThread": 55,
            "ThreadId": 0
        },
        "Cpu56": {
            "CoreId": 8,
            "PackageId": 7,
            "HWThread": 56,
            "ThreadId": 0
        },
        "Cpu57": {
            "CoreId": 9,
            "PackageId": 7,
            "HWThread": 57,
            "ThreadId": 0
        },
        "Cpu58": {
            "CoreId": 10,
            "PackageId": 7,
            "HWThread": 58,
            "ThreadId": 0
        },
        "Cpu59": {
            "CoreId": 11,
            "PackageId": 7,
            "HWThread": 59,
            "ThreadId": 0
        },
        "NumHWThreads": 60,
        "NumNUMANodes": 8,
        "SMTWidth": 1,
        "NumSockets": 6,
        "NumCores": 78
    },
    "NumaBalancing": {
        "Enabled": false
    },
    "LoadAvg": {
        "LoadAvg1m": 2.11,
        "LoadAvg5m": 8.83,
        "LoadAvg15m": 5.17
    },
    "MemInfo": {
        "MemTotal": 34162737152,
        "MemAvailable": 32102940672,
        "MemFree": 31823888384,
        "SwapTotal": 0,
        "SwapFree": 0
    },
    "Cgroups": {
        "CPUs": [
            12,
            13,
            14,
            15,
            16,
            17,
            18,
            19,
            20,
            21,
            22,
            23,
            24,
            25,
            26,
            27,
            28,
            29,
            30,
            31,
            32,
            33,
            34,
            35,
            36,
            37,
            38,
            39,
            40,
            41,
            42,
            43,
            44,
            45,
            46,
            47,
            48,
            49,
            50,
            51,
            52,
            53,
            54,
            55,
            56,
            57,
            58,
            59
        ],
        "Mems": [
            4,
            5,
            6,
            7
        ]
    },
    "WritebackWorkqueue": {
        "CPUmask": [],
        "MaxActive": 256,
        "NUMA": 1
    },
    "CpuFrequency": {
        "Cpu0": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu1": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu2": {},
        "Cpu3": {},
        "Cpu4": {},
        "Cpu5": {},
        "Cpu6": {},
        "Cpu7": {},
        "Cpu8": {},
        "Cpu9": {},
        "Cpu10": {},
        "Cpu11": {},
        "Cpu12": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu13": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu14": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu15": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu16": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu17": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu18": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu19": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu20": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu21": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu22": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu23": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu24": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu25": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu26": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu27": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu28": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu29": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu30": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu31": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu32": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu33": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu34": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu35": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu36": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu37": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu38": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu39": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu40": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu41": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu42": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu43": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu44": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu45": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu46": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu47": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu48": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu49": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu50": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu51": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu52": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu53": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu54": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu55": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu56": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu57": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu58": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Cpu59": {
            "MaxFreq": 2200000000,
            "MinFreq": 1600000000,
            "Governor": "userspace"
        },
        "Driver": "arm64hpc"
    },
    "NumaInfo": {
        "NumaNode0": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 758906880,
            "MemFree": 33619968,
            "MemUsed": 725286912,
            "Distances": [
                10,
                20,
                30,
                30,
                40,
                50,
                60,
                60
            ],
            "CpuList": [
                0
            ]
        },
        "NumaNode1": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 802226176,
            "MemFree": 102891520,
            "MemUsed": 699334656,
            "Distances": [
                20,
                10,
                30,
                30,
                50,
                40,
                60,
                60
            ],
            "CpuList": [
                1
            ]
        },
        "NumaNode2": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 802226176,
            "MemFree": 769458176,
            "MemUsed": 32768000,
            "Distances": [
                30,
                30,
                10,
                20,
                60,
                60,
                40,
                50
            ],
            "CpuList": null
        },
        "NumaNode3": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 796262400,
            "MemFree": 678952960,
            "MemUsed": 117309440,
            "Distances": [
                30,
                30,
                20,
                10,
                60,
                60,
                50,
                40
            ],
            "CpuList": null
        },
        "NumaNode4": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 7701987328,
            "MemFree": 7467565056,
            "MemUsed": 234422272,
            "Distances": [
                40,
                50,
                60,
                60,
                10,
                20,
                30,
                30
            ],
            "CpuList": [
                12,
                13,
                14,
                15,
                16,
                17,
                18,
                19,
                20,
                21,
                22,
                23
            ]
        },
        "NumaNode5": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 7769358336,
            "MemFree": 7635599360,
            "MemUsed": 133758976,
            "Distances": [
                50,
                40,
                60,
                60,
                20,
                10,
                30,
                30
            ],
            "CpuList": [
                24,
                25,
                26,
                27,
                28,
                29,
                30,
                31,
                32,
                33,
                34,
                35
            ]
        },
        "NumaNode6": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 7769358336,
            "MemFree": 7491485696,
            "MemUsed": 277872640,
            "Distances": [
                60,
                60,
                40,
                50,
                30,
                30,
                10,
                20
            ],
            "CpuList": [
                36,
                37,
                38,
                39,
                40,
                41,
                42,
                43,
                44,
                45,
                46,
                47
            ]
        },
        "NumaNode7": {
            "Hugepages-16777216kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-2048kB": {
                "Count": 0,
                "Free": 0
            },
            "Hugepages-524288kB": {
                "Count": 0,
                "Free": 0
            },
            "MemTotal": 7762411520,
            "MemFree": 7653949440,
            "MemUsed": 108462080,
            "Distances": [
                60,
                60,
                50,
                40,
                30,
                30,
                20,
                10
            ],
            "CpuList": [
                48,
                49,
                50,
                51,
                52,
                53,
                54,
                55,
                56,
                57,
                58,
                59
            ]
        }
    },
    "CacheTopology": {},
    "TransparentHugepages": {
        "State": "never",
        "UseZeroPage": true
    },
    "PowercapInfo": {},
    "Hugepages": {
        "Hugepages-16777216kB": {
            "Count": 0,
            "Free": 0,
            "Reserved": 0
        },
        "Hugepages-2048kB": {
            "Count": 0,
            "Free": 0,
            "Reserved": 0
        },
        "Hugepages-524288kB": {
            "Count": 0,
            "Free": 0,
            "Reserved": 0
        }
    },
    "CompilerInfo": {
        "C": {
            "gcc": {
                "Version": "10.2.0",
                "Path": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gcc"
            },
            "fcc": {
                "Version": "4.4.0",
                "Path": "/opt/FJSVxtclanga/tcsds-1.2.30a/bin/fcc"
            },
            "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gcc": {
                "Version": "10.2.0",
                "Path": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gcc"
            }
        },
        "C++": {
            "g++": {
                "Version": "10.2.0",
                "Path": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/g++"
            },
            "FCC": {
                "Version": "4.4.0",
                "Path": "/opt/FJSVxtclanga/tcsds-1.2.30a/bin/FCC"
            },
            "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/g++": {
                "Version": "10.2.0",
                "Path": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/g++"
            }
        },
        "Fortran": {
            "gfortran": {
                "Version": "10.2.0",
                "Path": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gfortran"
            },
            "frt": {
                "Version": "4.4.0",
                "Path": "/opt/FJSVxtclanga/tcsds-1.2.30a/bin/frt"
            },
            "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gfortran": {
                "Version": "10.2.0",
                "Path": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gfortran"
            }
        },
        "Accelerator": {}
    },
    "MpiInfo": {
        "mpiexec": {
            "Version": null,
            "Implementor": "OpenMPI",
            "Path": "/opt/FJSVxtclanga/tcsds-1.2.30a/bin/mpiexec"
        },
        "mpirun": {
            "Version": null,
            "Implementor": "OpenMPI",
            "Path": "/opt/FJSVxtclanga/tcsds-1.2.30a/bin/mpirun"
        }
    },
    "ShellEnvironment": {
        "PJM_LLIO_LOCALTMP_SIZE": "0",
        "LS_COLORS": "rs=0:di=38;5;33:ln=38;5;51:mh=00:pi=40;38;5;11:so=38;5;13:do=38;5;5:bd=48;5;232;38;5;11:cd=48;5;232;38;5;3:or=48;5;232;38;5;9:mi=01;05;37;41:su=48;5;196;38;5;15:sg=48;5;11;38;5;16:ca=48;5;196;38;5;226:tw=48;5;10;38;5;16:ow=48;5;10;38;5;21:st=48;5;21;38;5;15:ex=38;5;40:*.tar=38;5;9:*.tgz=38;5;9:*.arc=38;5;9:*.arj=38;5;9:*.taz=38;5;9:*.lha=38;5;9:*.lz4=38;5;9:*.lzh=38;5;9:*.lzma=38;5;9:*.tlz=38;5;9:*.txz=38;5;9:*.tzo=38;5;9:*.t7z=38;5;9:*.zip=38;5;9:*.z=38;5;9:*.dz=38;5;9:*.gz=38;5;9:*.lrz=38;5;9:*.lz=38;5;9:*.lzo=38;5;9:*.xz=38;5;9:*.zst=38;5;9:*.tzst=38;5;9:*.bz2=38;5;9:*.bz=38;5;9:*.tbz=38;5;9:*.tbz2=38;5;9:*.tz=38;5;9:*.deb=38;5;9:*.rpm=38;5;9:*.jar=38;5;9:*.war=38;5;9:*.ear=38;5;9:*.sar=38;5;9:*.rar=38;5;9:*.alz=38;5;9:*.ace=38;5;9:*.zoo=38;5;9:*.cpio=38;5;9:*.7z=38;5;9:*.rz=38;5;9:*.cab=38;5;9:*.wim=38;5;9:*.swm=38;5;9:*.dwm=38;5;9:*.esd=38;5;9:*.jpg=38;5;13:*.jpeg=38;5;13:*.mjpg=38;5;13:*.mjpeg=38;5;13:*.gif=38;5;13:*.bmp=38;5;13:*.pbm=38;5;13:*.pgm=38;5;13:*.ppm=38;5;13:*.tga=38;5;13:*.xbm=38;5;13:*.xpm=38;5;13:*.tif=38;5;13:*.tiff=38;5;13:*.png=38;5;13:*.svg=38;5;13:*.svgz=38;5;13:*.mng=38;5;13:*.pcx=38;5;13:*.mov=38;5;13:*.mpg=38;5;13:*.mpeg=38;5;13:*.m2v=38;5;13:*.mkv=38;5;13:*.webm=38;5;13:*.ogm=38;5;13:*.mp4=38;5;13:*.m4v=38;5;13:*.mp4v=38;5;13:*.vob=38;5;13:*.qt=38;5;13:*.nuv=38;5;13:*.wmv=38;5;13:*.asf=38;5;13:*.rm=38;5;13:*.rmvb=38;5;13:*.flc=38;5;13:*.avi=38;5;13:*.fli=38;5;13:*.flv=38;5;13:*.gl=38;5;13:*.dl=38;5;13:*.xcf=38;5;13:*.xwd=38;5;13:*.yuv=38;5;13:*.cgm=38;5;13:*.emf=38;5;13:*.ogv=38;5;13:*.ogx=38;5;13:*.aac=38;5;45:*.au=38;5;45:*.flac=38;5;45:*.m4a=38;5;45:*.mid=38;5;45:*.midi=38;5;45:*.mka=38;5;45:*.mp3=38;5;45:*.mpc=38;5;45:*.ogg=38;5;45:*.ra=38;5;45:*.wav=38;5;45:*.oga=38;5;45:*.opus=38;5;45:*.spx=38;5;45:*.xspf=38;5;45:",
        "LD_LIBRARY_PATH": "/home/hp200261/data/likwid/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/lib64:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpc-1.1.0-qce7snyi742unqatwnngsoaxc5pykl5m/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gmp-6.1.2-v7t3rhfracjljwg6jja44njlx323dg7z/lib:/opt/FJSVxtclanga/tcsds-1.2.30a/lib64:",
        "PJM_JOBNAME": "STDIN",
        "PJM_MPI_PROC": "1",
        "PJM_RSCUNIT": "rscunit_ft01",
        "MODULES_RUN_QUARANTINE": "LD_LIBRARY_PATH LD_PRELOAD",
        "LANG": "C",
        "PJM_O_MAIL": "/var/spool/mail/u01052",
        "HISTCONTROL": "ignoredups",
        "PJM_PK_retention_state_max": "0",
        "LIKWID_LIBDIR": "/home/hp200261/data/likwid/lib",
        "HOSTNAME": "k34-4008c",
        "OLDPWD": "/vol0004/hp200261/u01052/spmv_a64fx_1",
        "PJM_ELAPSED_TIME_MODE": "fixed",
        "PJM_O_LOGNAME": "u01052",
        "PATH_modshare": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/bin:1:/usr/bin:1:/usr/share/Modules/bin:1:/usr/local/bin:1:/vol0001/apps/oss/spack-v0.15.4-gcc/bin:1:/opt/FJSVxtclanga/tcsds-1.2.30a/bin:1:/home/hp200261/u01052/.local/bin:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin:1:/usr/sbin:1:/home/hp200261/u01052/qstats/bin/:1:/home/hp200261/data/likwid/bin:1:/usr/local/sbin:1:/home/hp200261/u01052/bin:1",
        "PJM_NORESTART": "1",
        "LOADEDMODULES_modshare": "lang/tcsds-1.2.30a:1:likwid/git:1",
        "PJM_SUBJOBID": "5202900",
        "PJM_PK_eco_state_min": "0",
        "PJM_PK_issue_state_min": "0",
        "CPATH_modshare": "/home/hp200261/data/likwid/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gmp-6.1.2-v7t3rhfracjljwg6jja44njlx323dg7z/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/include:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpc-1.1.0-qce7snyi742unqatwnngsoaxc5pykl5m/include:1",
        "OMPI_CKPTCONFIG": "0x00",
        "PJM_PK_retention_state_min": "0",
        "PJM_NODE_ALLOCATION_MODE": "noncont",
        "PJM_STDOUT_PATH": "/vol0004/hp200261/u01052/spmv_a64fx_1/STDIN.5202900.out",
        "LIKWID_FORCE": "1",
        "PJM_NODE_QUOTA_LIMIT": "18446744073709551615",
        "PJM_O_HOME": "/home/hp200261/u01052",
        "S_COLORS": "auto",
        "PJM_LLIO_AUTO_READAHEAD": "on",
        "PJM_PK_eco_state_max": "2",
        "LD_LIBRARY_PATH_modshare": "/home/hp200261/data/likwid/lib:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/lib64:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y/lib:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch/lib:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gmp-6.1.2-v7t3rhfracjljwg6jja44njlx323dg7z/lib:1:/opt/FJSVxtclanga/tcsds-1.2.30a/lib64:1::1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/lib:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/lib:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/lib:1:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpc-1.1.0-qce7snyi742unqatwnngsoaxc5pykl5m/lib:1",
        "CC": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gcc",
        "PJM_LLIO_STRIPE_COUNT": "1",
        "MODULES_CMD": "/usr/share/Modules/libexec/modulecmd.tcl",
        "PJM_PK_throttling_state_min": "0",
        "USER": "u01052",
        "PJM_NODE": "1",
        "PJM_PK_issue_state_max": "1",
        "PJM_JOBID": "5202900",
        "FJSVXTCLANGA": "/opt/FJSVxtclanga/tcsds-1.2.30a",
        "PJM_O_SHELL": "/bin/bash",
        "PJM_DPREFIX": "#PJM",
        "PJM_STDERR_PATH": "/vol0004/hp200261/u01052/spmv_a64fx_1/STDIN.5202900.err",
        "PJM_NODE_MEM_LIMIT": "18446744073709551615",
        "LIKWID_DEFINES": "-DLIKWID_PERFMON",
        "PWD": "/home/hp200261/u01052/GridBench_forked",
        "HOME": "/home/hp200261/u01052",
        "MODULES_LMCONFLICT_modshare": "lang/tcsds-1.2.30a&lang:1",
        "LIKWID_LIB": "-L/home/hp200261/data/likwid/lib",
        "CMAKE_PREFIX_PATH": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpc-1.1.0-qce7snyi742unqatwnngsoaxc5pykl5m:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gmp-6.1.2-v7t3rhfracjljwg6jja44njlx323dg7z",
        "PJM_ELAPSE_LIMIT": "21600",
        "PJM_PK_throttling_state_max": "9",
        "PLE_SCRIPT_TYPE": "JOB_INTERACTIVE",
        "PJM_LLIO_ASYNC_CLOSE": "on",
        "CPATH": "/home/hp200261/data/likwid/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpc-1.1.0-qce7snyi742unqatwnngsoaxc5pykl5m/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch/include:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gmp-6.1.2-v7t3rhfracjljwg6jja44njlx323dg7z/include",
        "LIKWID_INCDIR": "/home/hp200261/data/likwid/include",
        "F77": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gfortran",
        "PJM_O_WORKDIR": "/vol0004/hp200261/u01052/spmv_a64fx_1",
        "PJM_LLIO_CN_CACHED_WRITE_SIZE": "4194304",
        "PJM_MAILOPTION": "0x0",
        "XOS_MMM_L_PAGING_POLICY": "prepage:demand:demand",
        "_LMFILES__modshare": "/vol0004/hp200261/data/modulefiles/likwid/git:1:/work/system/modulefiles/lang/tcsds-1.2.30a:1",
        "MODULES_LMALTNAME": "lang/tcsds-1.2.30a&lang/default&lang:likwid/git&likwid/default&likwid",
        "PJM_O_LANG": "en_US.utf8",
        "PJM_LOCALTMP": "/local",
        "FJPNCKPT_CONFIG": "0x00",
        "PJM_RSCGRP": "eap-int",
        "PJM_PK_issue_state": "0",
        "PJM_O_PATH": "/opt/local/openssh/bin:/opt/FJSVxtclanga/tcsds-1.2.30a/bin:/opt/local/openssh/bin:/usr/share/Modules/bin:/opt/local/openssh/bin:/usr/local/bin:/bin:/usr/bin:/usr/local/sbin:/usr/sbin:/home/hp200261/u01052/.local/bin:/home/hp200261/u01052/bin",
        "TMPDIR": "/home/hp200261/u01052",
        "LIBRARY_PATH": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/lib64:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpc-1.1.0-qce7snyi742unqatwnngsoaxc5pykl5m/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch/lib:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gmp-6.1.2-v7t3rhfracjljwg6jja44njlx323dg7z/lib",
        "LC_NUMERIC": "en_US.UTF-8",
        "LIKWID_INC": "-I/home/hp200261/data/likwid/include",
        "LOADEDMODULES": "lang/tcsds-1.2.30a:likwid/git",
        "PJM_NET_ROUTE": "static",
        "FC": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/gfortran",
        "PJM_PK_freq_min": "2000",
        "PJM_O_HOST": "fn01sv03",
        "PJM_LLIO_CN_READ_CACHE": "on",
        "MAIL": "/var/spool/mail/u01052",
        "MODULES_LMCONFLICT": "lang/tcsds-1.2.30a&lang",
        "CXX": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin/g++",
        "PJM_PK_eco_state": "0",
        "SPACK_ROOT": "/vol0001/apps/oss/spack-v0.15.4-gcc",
        "TERM": "screen.xterm-256color",
        "PJM_CUSTOM_RESOURCES": "test_rsc01=0,eco_state=0,eco_state_max=2,eco_state_min=0,ex_pipe_state=0,ex_pipe_state_max=1,ex_pipe_state_min=0,freq=2200,freq_max=2200,freq_min=2000,issue_state=0,issue_state_max=1,issue_state_min=0,jobenv=linux2,knob_io=SYSTEM,retention_state=0,retention_state_acores=0,retention_state_max=0,retention_state_min=0,throttling_state=0,throttling_state_max=9,throttling_state_min=0",
        "PJM_SHAREDTMP": "/share",
        "PJM_PK_freq_max": "2200",
        "SPACK_LOADED_HASHES": "5px647p6ffywrmgl34xx3e3nx7s24by5:5527xh5nso62m6jmxt2h7eje3mpn2rkg:wytstv2k3w7gvjao7xbf6zlqpogktrmb:qce7snyi742unqatwnngsoaxc5pykl5m:ybonjjb6pixc2aa7orkxz2kcn5ma5n3y:z6p5qrg5oogt565lzsa2ui2mkl7lf6ch:v7t3rhfracjljwg6jja44njlx323dg7z",
        "PJM_LLIO_SHAREDTMP_SIZE": "0",
        "MODULES_LMALTNAME_modshare": "lang/tcsds-1.2.30a&lang/default&lang:1:likwid/git&likwid/default&likwid:1",
        "FJSVXTCMPI": "/opt/FJSVxtclanga/tcsds-1.2.30a",
        "PJM_NODE_ALLOCATION_IO_MODE": "no-io-exclusive",
        "SHLVL": "2",
        "PJM_NODE_X": "1",
        "PJM_JOBDIR": "/vol0004/hp200261/u01052/spmv_a64fx_1",
        "MANPATH": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/share/man:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/share/man:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/share/man::",
        "PJM_PK_ex_pipe_state": "0",
        "PJM_LLIO_SIO_READ_CACHE": "off",
        "PJM_PK_freq": "2200",
        "SPACK_LD_LIBRARY_PATH": "/opt/FJSVxtclanga/tcsds-1.2.30a/lib64:",
        "MODULEPATH": "/vol0004/hp200261/data/modulefiles:/vol0001/apps/oss/spack-v0.15.4-gcc/share/spack/modules/linux-rhel8-a64fx:/work/system/modulefiles",
        "PJM_NODE_CPUTIME_LIMIT": "18446744073709551615",
        "PJM_PK_ex_pipe_state_min": "0",
        "LOGNAME": "u01052",
        "PJM_ENVIRONMENT": "INTERACT",
        "MODULEPATH_modshare": "/vol0001/apps/oss/spack-v0.15.4-gcc/share/spack/modules/linux-rhel8-a64fx:1:/work/system/modulefiles:1:/vol0004/hp200261/data/modulefiles:1",
        "PJM_PK_knob_io": "SYSTEM",
        "PJM_LLIO_PERF": "off",
        "PJM_SHELL": "/bin/bash",
        "PJM_LLIO_CN_CACHE_SIZE": "134217728",
        "PATH": "/home/hp200261/data/likwid/bin:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/gcc-10.2.0-5px647p6ffywrmgl34xx3e3nx7s24by5/bin:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/bin:/vol0001/apps/oss/spack-v0.15.4-gcc/bin:/opt/FJSVxtclanga/tcsds-1.2.30a/bin:/usr/share/Modules/bin:/usr/local/bin:/usr/bin:/usr/local/sbin:/usr/sbin:/home/hp200261/u01052/.local/bin:/home/hp200261/u01052/bin:/home/hp200261/u01052/qstats/bin/",
        "PJM_LLIO_UNCOMPLETED_FILEINFO_PATH": "/vol0004/hp200261/u01052/spmv_a64fx_1/STDIN.5202900.err",
        "_LMFILES_": "/work/system/modulefiles/lang/tcsds-1.2.30a:/vol0004/hp200261/data/modulefiles/likwid/git",
        "PJM_LLIO_STRIPE_SIZE": "2097152",
        "MODULESHOME": "/usr/share/Modules",
        "PKG_CONFIG_PATH": "/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zstd-1.4.5-5527xh5nso62m6jmxt2h7eje3mpn2rkg/lib/pkgconfig:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/zlib-1.2.11-wytstv2k3w7gvjao7xbf6zlqpogktrmb/lib/pkgconfig:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/mpfr-4.0.2-ybonjjb6pixc2aa7orkxz2kcn5ma5n3y/lib/pkgconfig:/vol0001/apps/oss/spack-v0.15.4-gcc/opt/spack/linux-rhel8-a64fx/gcc-8.3.1/isl-0.21-z6p5qrg5oogt565lzsa2ui2mkl7lf6ch/lib/pkgconfig",
        "HISTSIZE": "1000",
        "PJM_PK_retention_state": "0",
        "PJM_PK_throttling_state": "0",
        "PJM_PROC_BY_NODE": "1",
        "PJM_PK_ex_pipe_state_max": "1",
        "LESSOPEN": "||/usr/bin/lesspipe.sh %s",
        "PJM_MPI_SHAPE_X": "1",
        "BASH_FUNC_module%%": "() {  _module_raw \"$@\" 2>&1\n}",
        "BASH_FUNC_spack%%": "() {  for var in LD_LIBRARY_PATH DYLD_LIBRARY_PATH DYLD_FALLBACK_LIBRARY_PATH;\n do\n eval \"if [ -n \\\"\\${${var}-}\\\" ]; then export SPACK_$var=\\${${var}}; fi\";\n done;\n if [ -n \"${ZSH_VERSION:-}\" ]; then\n emulate -L sh;\n fi;\n _sp_flags=\"\";\n while [ ! -z ${1+x} ] && [ \"${1#-}\" != \"${1}\" ]; do\n _sp_flags=\"$_sp_flags $1\";\n shift;\n done;\n if [ -n \"$_sp_flags\" ] && [ \"${_sp_flags#*h}\" != \"${_sp_flags}\" ] || [ \"${_sp_flags#*V}\" != \"${_sp_flags}\" ]; then\n command spack $_sp_flags \"$@\";\n return;\n fi;\n _sp_subcommand=\"\";\n if [ ! -z ${1+x} ]; then\n _sp_subcommand=\"$1\";\n shift;\n fi;\n case $_sp_subcommand in \n \"cd\")\n _sp_arg=\"\";\n if [ -n \"$1\" ]; then\n _sp_arg=\"$1\";\n shift;\n fi;\n if [ \"$_sp_arg\" = \"-h\" ] || [ \"$_sp_arg\" = \"--help\" ]; then\n command spack cd -h;\n else\n LOC=\"$(spack location $_sp_arg \"$@\")\";\n if [ -d \"$LOC\" ]; then\n cd \"$LOC\";\n else\n return 1;\n fi;\n fi;\n return\n ;;\n \"env\")\n _sp_arg=\"\";\n if [ -n \"$1\" ]; then\n _sp_arg=\"$1\";\n shift;\n fi;\n if [ \"$_sp_arg\" = \"-h\" ] || [ \"$_sp_arg\" = \"--help\" ]; then\n command spack env -h;\n else\n case $_sp_arg in \n activate)\n _a=\" $@\";\n if [ -z ${1+x} ] || [ \"${_a#* --sh}\" != \"$_a\" ] || [ \"${_a#* --csh}\" != \"$_a\" ] || [ \"${_a#* -h}\" != \"$_a\" ] || [ \"${_a#* --help}\" != \"$_a\" ]; then\n command spack env activate \"$@\";\n else\n eval $(command spack $_sp_flags env activate --sh \"$@\");\n fi\n ;;\n deactivate)\n _a=\" $@\";\n if [ \"${_a#* --sh}\" != \"$_a\" ] || [ \"${_a#* --csh}\" != \"$_a\" ]; then\n command spack env deactivate \"$@\";\n else\n if [ -n \"$*\" ]; then\n command spack env deactivate -h;\n else\n eval $(command spack $_sp_flags env deactivate --sh);\n fi;\n fi\n ;;\n *)\n command spack env $_sp_arg \"$@\"\n ;;\n esac;\n fi;\n return\n ;;\n \"load\" | \"unload\")\n _a=\" $@\";\n if [ \"${_a#* --sh}\" != \"$_a\" ] || [ \"${_a#* --csh}\" != \"$_a\" ] || [ \"${_a#* -h}\" != \"$_a\" ] || [ \"${_a#* --help}\" != \"$_a\" ]; then\n command spack $_sp_flags $_sp_subcommand \"$@\";\n else\n eval $(command spack $_sp_flags $_sp_subcommand --sh \"$@\" ||                     echo \"return 1\");\n fi\n ;;\n *)\n command spack $_sp_flags $_sp_subcommand \"$@\"\n ;;\n esac\n}",
        "BASH_FUNC__module_raw%%": "() {  unset _mlshdbg;\n if [ \"${MODULES_SILENT_SHELL_DEBUG:-0}\" = '1' ]; then\n case \"$-\" in \n *v*x*)\n set +vx;\n _mlshdbg='vx'\n ;;\n *v*)\n set +v;\n _mlshdbg='v'\n ;;\n *x*)\n set +x;\n _mlshdbg='x'\n ;;\n *)\n _mlshdbg=''\n ;;\n esac;\n fi;\n unset _mlre _mlIFS;\n if [ -n \"${IFS+x}\" ]; then\n _mlIFS=$IFS;\n fi;\n IFS=' ';\n for _mlv in ${MODULES_RUN_QUARANTINE:-};\n do\n if [ \"${_mlv}\" = \"${_mlv##*[!A-Za-z0-9_]}\" -a \"${_mlv}\" = \"${_mlv#[0-9]}\" ]; then\n if [ -n \"`eval 'echo ${'$_mlv'+x}'`\" ]; then\n _mlre=\"${_mlre:-}${_mlv}_modquar='`eval 'echo ${'$_mlv'}'`' \";\n fi;\n _mlrv=\"MODULES_RUNENV_${_mlv}\";\n _mlre=\"${_mlre:-}${_mlv}='`eval 'echo ${'$_mlrv':-}'`' \";\n fi;\n done;\n if [ -n \"${_mlre:-}\" ]; then\n eval `eval ${_mlre} /usr/bin/tclsh /usr/share/Modules/libexec/modulecmd.tcl bash '\"$@\"'`;\n else\n eval `/usr/bin/tclsh /usr/share/Modules/libexec/modulecmd.tcl bash \"$@\"`;\n fi;\n _mlstatus=$?;\n if [ -n \"${_mlIFS+x}\" ]; then\n IFS=$_mlIFS;\n else\n unset IFS;\n fi;\n unset _mlre _mlv _mlrv _mlIFS;\n if [ -n \"${_mlshdbg:-}\" ]; then\n set -$_mlshdbg;\n fi;\n unset _mlshdbg;\n return $_mlstatus\n}",
        "BASH_FUNC_switchml%%": "() {  typeset swfound=1;\n if [ \"${MODULES_USE_COMPAT_VERSION:-0}\" = '1' ]; then\n typeset swname='main';\n if [ -e /usr/share/Modules/libexec/modulecmd.tcl ]; then\n typeset swfound=0;\n unset MODULES_USE_COMPAT_VERSION;\n fi;\n else\n typeset swname='compatibility';\n if [ -e /usr/share/Modules/libexec/modulecmd-compat ]; then\n typeset swfound=0;\n MODULES_USE_COMPAT_VERSION=1;\n export MODULES_USE_COMPAT_VERSION;\n fi;\n fi;\n if [ $swfound -eq 0 ]; then\n echo \"Switching to Modules $swname version\";\n source /usr/share/Modules/init/bash;\n else\n echo \"Cannot switch to Modules $swname version, command not found\";\n return 1;\n fi\n}",
        "BASH_FUNC_ml%%": "() {  module ml \"$@\"\n}",
        "_": "/home/hp200261/u01052/MachineState/machinestate.py",
        "LC_CTYPE": "C.UTF-8"
    },
    "PythonInfo": {
        "python2": {
            "Version": "2.7.17",
            "Path": "/usr/bin/python2"
        },
        "python3": {
            "Version": "3.6.8",
            "Path": "/usr/bin/python3"
        },
        "python": {
            "Version": "3.6.8",
            "Path": "/usr/bin/python"
        }
    },
    "ClocksourceInfo": {
        "Clocksource0": {
            "Current": "arch_sys_counter"
        }
    },
    "CoretempInfo": {},
    "BiosInfo": {
        "BiosDate": "Jul  9 2020",
        "BiosVendor": "FUJITSU",
        "BiosVersion": "1.7.0",
        "SystemVendor": "FUJITSU",
        "ProductName": "MP1000"
    },
    "ThermalZoneInfo": {},
    "VulnerabilitiesInfo": {
        "Meltdown": "Mitigation: PTI",
        "Srbds": "Not affected",
        "SpectreV1": "Mitigation: __user pointer sanitization",
        "TsxAsyncAbort": "Not affected",
        "SpecStoreBypass": "Vulnerable",
        "L1Tf": "Not affected",
        "Mds": "Not affected",
        "ItlbMultihit": "Not affected",
        "SpectreV2": "Vulnerable"
    },
    "UsersInfo": {
        "LoggedIn": 0
    },
    "CpuAffinity": {
        "Affinity": [
            12,
            13,
            14,
            15,
            16,
            17,
            18,
            19,
            20,
            21,
            22,
            23,
            24,
            25,
            26,
            27,
            28,
            29,
            30,
            31,
            32,
            33,
            34,
            35,
            36,
            37,
            38,
            39,
            40,
            41,
            42,
            43,
            44,
            45,
            46,
            47,
            48,
            49,
            50,
            51,
            52,
            53,
            54,
            55,
            56,
            57,
            58,
            59
        ]
    },
    "ModulesInfo": {
        "Loaded": []
    },
    "NvidiaInfo": {},
    "NecTsubasaInfo": {},
    "DmiDecodeFile": {},
    "ExecutableInfo": {
        "ExecutableInfo": {},
        "LinkedLibraries": {}
    },
    "PrefetcherInfo": {},
    "TurboInfo": {
        "BaseClock": null,
        "MinClock": null,
        "MinUncoreClock": null,
        "MaxUncoreClock": null,
        "PerfEnergyBias": "ERROR - [./src/power.c:power_init:190] Cannot get access to RAPL counters\nThe Fujitsu A64FX does not support reading power data or access is locked",
        "TurboFrequencies": []
    }
}


==> plots/data/QCD/results_fugaku_power_different_machines/eco0_f2000/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     178.2980,      16.2873,          100,      2654208,     108.0001,    2323.1980,      90.9237,    1955.7720,      gcc,     rrii
     24.24.24.24,        1,     233.1680,      12.4545,          100,      2654208,     108.0008,    3038.1790,      90.6681,    2550.9483,      gcc,     riri
     24.24.24.24,        1,     291.0820,       9.9766,          100,      2654208,     107.0202,    3758.3450,      90.1229,    3165.1246,      fcc,     rrii
     24.24.24.24,        1,     239.6090,      12.1197,          100,      2654208,     108.0001,    3122.0770,      90.6787,    2621.0713,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco0_f2000/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     198.7260,     175.3570,         1200,      2654208,     123.8700,    2969.7910,     109.2239,    2618.6467,      gcc,     rrii
     24.24.24.24,        1,     238.9060,     145.8650,         1200,      2654208,     121.2713,    3495.4130,     110.1585,    3175.3238,      gcc,     riri
     24.24.24.24,        1,     311.8730,     111.7380,         1200,      2654208,     120.0452,    4516.9550,     105.8828,    3983.8459,      fcc,     rrii
     24.24.24.24,        1,     247.5940,     140.7470,         1200,      2654208,     121.7272,    3636.1230,     110.2020,    3291.7382,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco0_f2000/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     208.9810,     667.0090,         4800,      2654208,     173.6003,    4376.9990,     169.6896,    4278.7273,      gcc,     rrii
     24.24.24.24,        1,     240.8180,     578.8260,         4800,      2654208,     165.1600,    4798.5740,     177.0541,    5144.3120,      gcc,     riri
     24.24.24.24,        1,     327.7670,     425.2770,         4800,      2654208,     160.3212,    6339.7610,     156.0533,    6171.1356,      fcc,     rrii
     24.24.24.24,        1,     250.0390,     557.4810,         4800,      2654208,     166.5862,    5025.4210,     176.5818,    5327.4798,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco0_f2200/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     162.1510,      17.9092,          100,      2654208,     119.0007,    2327.9970,     119.0722,    2329.0605,      gcc,     rrii
     24.24.24.24,        1,     212.0710,      13.6935,          100,      2654208,     119.0007,    3044.6150,     118.6671,    3036.6970,      gcc,     riri
     24.24.24.24,        1,     267.3240,      10.8632,          100,      2654208,     118.0092,    3806.0090,     118.4010,    3819.0327,      fcc,     rrii
     24.24.24.24,        1,     216.9770,      13.3839,          100,      2654208,     119.0007,    3115.0630,     118.6413,    3106.0388,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco0_f2200/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     190.4710,     182.9570,         1200,      2654208,     135.0001,    3102.2830,     139.0354,    3195.0434,      gcc,     rrii
     24.24.24.24,        1,     218.0450,     159.8210,         1200,      2654208,     133.2718,    3505.8280,     141.5178,    3722.6374,      gcc,     riri
     24.24.24.24,        1,     286.0110,     121.8420,         1200,      2654208,     132.8339,    4588.3230,     137.2849,    4741.8354,      fcc,     rrii
     24.24.24.24,        1,     223.7070,     155.7750,         1200,      2654208,     134.1282,    3621.3060,     142.3057,    3842.2667,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco0_f2200/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     196.7080,     708.6220,         4800,      2654208,     186.9408,    4448.0440,     207.7209,    4944.8063,      gcc,     rrii
     24.24.24.24,        1,     220.0980,     633.3190,         4800,      2654208,     181.4143,    4818.5170,     221.9385,    5895.8099,      gcc,     riri
     24.24.24.24,        1,     291.9980,     477.3740,         4800,      2654208,     177.9979,    6279.1940,     198.9139,    7016.7015,      fcc,     rrii
     24.24.24.24,        1,     225.5090,     618.1220,         4800,      2654208,     183.7039,    4999.4720,     222.5904,    6057.8101,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco1_f2000/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     209.7490,      13.8451,          100,      2654208,     108.0017,    2732.9900,      90.7941,    2297.5478,      gcc,     rrii
     24.24.24.24,        1,     319.0520,       9.1020,          100,      2654208,     107.0019,    4118.7290,      90.5973,    3487.5490,      gcc,     riri
     24.24.24.24,        1,     322.8430,       8.9951,          100,      2654208,     107.0008,    4167.5850,      90.1277,    3510.4792,      fcc,     rrii
     24.24.24.24,        1,     332.8300,       8.7252,          100,      2654208,     106.9997,    4296.5850,      90.3874,    3629.5150,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco1_f2000/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     217.8030,     159.9980,         1200,      2654208,     122.0946,    3208.2890,     107.1939,    2816.5251,      gcc,     rrii
     24.24.24.24,        1,     323.1020,     107.8540,         1200,      2654208,     115.9576,    4520.1550,     105.2733,    4103.5582,      gcc,     riri
     24.24.24.24,        1,     340.3160,     102.3990,         1200,      2654208,     118.6564,    4871.6950,     104.2955,    4281.8611,      fcc,     rrii
     24.24.24.24,        1,     338.4100,     102.9760,         1200,      2654208,     116.2215,    4745.1050,     104.9980,    4287.0773,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco1_f2000/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     216.7140,     643.2080,         4800,      2654208,     169.3355,    4427.4580,     163.5580,    4277.0492,      gcc,     rrii
     24.24.24.24,        1,     325.3060,     428.4950,         4800,      2654208,     145.5675,    5713.1030,     155.6134,    6107.0557,      gcc,     riri
     24.24.24.24,        1,     354.4230,     393.2930,         4800,      2654208,     154.2048,    6593.6660,     149.2462,    6381.7758,      fcc,     rrii
     24.24.24.24,        1,     340.8850,     408.9130,         4800,      2654208,     145.6616,    5990.6470,     155.0001,    6374.3911,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco1_f2200/thread_1.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     190.7370,      15.2251,          100,      2654208,     118.0026,    2715.4850,     103.0216,    2370.5327,      gcc,     rrii
     24.24.24.24,        1,     290.1690,      10.0080,          100,      2654208,     117.9997,    4130.9440,     102.7845,    3597.9762,      gcc,     riri
     24.24.24.24,        1,     294.3410,       9.8661,          100,      2654208,     117.9997,    4190.2970,     102.4304,    3637.3082,      fcc,     rrii
     24.24.24.24,        1,     302.6930,       9.5939,          100,      2654208,     117.9996,    4309.2410,     102.6377,    3748.3321,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco1_f2200/thread_12.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     203.7700,     171.0170,         1200,      2654208,     133.1636,    3273.7040,     120.7364,    2968.3072,      gcc,     rrii
     24.24.24.24,        1,     294.0620,     118.5060,         1200,      2654208,     127.7073,    4530.8120,     119.3724,    4234.7426,      gcc,     riri
     24.24.24.24,        1,     311.4140,     111.9020,         1200,      2654208,     129.9374,    4881.8930,     118.0921,    4437.3160,      fcc,     rrii
     24.24.24.24,        1,     307.9730,     113.1530,         1200,      2654208,     127.1880,    4725.8130,     119.2133,    4429.3771,      fcc,     riri


==> plots/data/QCD/results_fugaku_power_different_machines/eco1_f2200/thread_48.txt <==
        GridSize,  Replica,      cy/site,         GF/s,         iter,  grid_volume,    Power_est,   Energy_est,   Power_meas,  Energy_meas, compiler,     type
     24.24.24.24,        1,     203.2120,     685.9440,         4800,      2654208,     182.0174,    4462.3540,     182.1939,    4466.4919,      gcc,     rrii
     24.24.24.24,        1,     295.9900,     470.9340,         4800,      2654208,     158.7629,    5669.4440,     176.3684,    6298.1278,      gcc,     riri
     24.24.24.24,        1,     325.9920,     427.5930,         4800,      2654208,     167.8677,    6602.2590,     168.6550,    6633.2101,      fcc,     rrii
     24.24.24.24,        1,     310.2390,     449.3050,         4800,      2654208,     159.3189,    5963.1680,     175.7389,    6577.9160,      fcc,     riri


==> plots/data/barrier/results/raw_fcc.txt <==
Rawfile
Threads = 1, trial = 1
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 2
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 3
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 4
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 5
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 6
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 7
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 8
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 9
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 10
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 2, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1703.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1704.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1702.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1700.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1701.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1699.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1706.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1696.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1703.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.052, time w/o b: 0.002, barrier: 1701.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2094.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2089.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2095.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2093.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2092.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2095.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2096.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2094.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2095.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.064, time w/o b: 0.002, barrier: 2093.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2546.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2546.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2546.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2545.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2546.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2545.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2545.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2547.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2544.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2547.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3087.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3087.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3087.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.094, time w/o b: 0.002, barrier: 3088.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.093, time w/o b: 0.002, barrier: 3081.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3246.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3246.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3244.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3247.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3247.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3248.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3246.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3248.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3248.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.098, time w/o b: 0.002, barrier: 3248.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3660.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3660.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3661.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3659.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3661.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3662.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3659.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3661.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3661.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.111, time w/o b: 0.002, barrier: 3661.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4198.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4198.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4198.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4198.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4196.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4196.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4199.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4196.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4199.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4197.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4199.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4196.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4194.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4196.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4196.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4195.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4194.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4195.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4194.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4193.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.126, time w/o b: 0.002, barrier: 4194.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4201.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4201.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4201.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4200.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4201.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.127, time w/o b: 0.002, barrier: 4202.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5071.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5073.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.146, time w/o b: 0.002, barrier: 4843.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5073.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5071.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5069.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5071.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5071.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5070.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5070.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5071.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5073.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5074.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5075.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5074.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5074.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5073.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5078.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5072.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5073.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5073.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5081.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5080.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5081.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5081.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5080.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5081.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5081.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5079.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5080.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.153, time w/o b: 0.002, barrier: 5080.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6442.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6442.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6441.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6442.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6444.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6441.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5614.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6448.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5614.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5630.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6442.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6452.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5624.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6446.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5626.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5625.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5625.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5626.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.193, time w/o b: 0.002, barrier: 6443.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5625.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5625.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.169, time w/o b: 0.002, barrier: 5627.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6445.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6444.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6451.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6449.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6447.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.170, time w/o b: 0.002, barrier: 5644.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.170, time w/o b: 0.002, barrier: 5642.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.170, time w/o b: 0.002, barrier: 5644.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.170, time w/o b: 0.002, barrier: 5643.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.170, time w/o b: 0.002, barrier: 5643.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.170, time w/o b: 0.002, barrier: 5642.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.194, time w/o b: 0.002, barrier: 6449.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7250.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7252.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7253.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7261.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7250.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7271.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7248.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7248.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7266.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7251.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7269.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7249.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7248.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7249.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7248.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7246.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7247.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7244.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7248.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.217, time w/o b: 0.002, barrier: 7247.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7266.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7267.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.219, time w/o b: 0.002, barrier: 7288.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.219, time w/o b: 0.002, barrier: 7288.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7268.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7267.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7269.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7273.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.219, time w/o b: 0.002, barrier: 7287.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7269.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7265.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7265.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7264.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7268.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7261.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7265.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7263.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7264.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.218, time w/o b: 0.002, barrier: 7265.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.230, time w/o b: 0.002, barrier: 7670.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7934.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7933.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7939.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7932.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7946.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7932.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7931.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7949.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7934.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7933.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.239, time w/o b: 0.002, barrier: 7975.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7940.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7937.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7938.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7936.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7935.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7935.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7933.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7936.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7936.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7948.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7948.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7947.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7949.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7949.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7948.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7946.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7948.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7946.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7948.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7952.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7950.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7952.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7951.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7951.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7950.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7951.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7951.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7951.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.238, time w/o b: 0.002, barrier: 7951.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9336.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9337.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9338.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9343.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9337.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9338.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9338.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9335.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9338.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9337.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9327.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9328.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9327.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9327.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9328.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9328.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9327.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9328.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9328.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9325.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9325.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9326.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9327.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9330.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9332.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9328.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9327.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9355.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8372.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9342.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.282, time w/o b: 0.002, barrier: 9412.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.290, time w/o b: 0.002, barrier: 9682.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9330.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9332.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9332.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9329.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9330.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.279, time w/o b: 0.002, barrier: 9330.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9341.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.289, time w/o b: 0.002, barrier: 9647.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9342.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9344.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.289, time w/o b: 0.002, barrier: 9641.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9342.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.289, time w/o b: 0.002, barrier: 9649.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9345.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.289, time w/o b: 0.002, barrier: 9642.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9344.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8378.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.282, time w/o b: 0.002, barrier: 9401.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8376.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.282, time w/o b: 0.002, barrier: 9414.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8376.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8376.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8374.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8375.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8376.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.251, time w/o b: 0.002, barrier: 8379.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.282, time w/o b: 0.002, barrier: 9402.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9368.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9379.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9368.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9370.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9364.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.282, time w/o b: 0.002, barrier: 9403.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9397.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9363.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9364.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.283, time w/o b: 0.002, barrier: 9442.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9363.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9363.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9368.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9370.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9374.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9368.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9368.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9363.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9371.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9365.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9368.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9372.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.280, time w/o b: 0.002, barrier: 9347.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9367.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9372.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9370.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9381.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9370.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9372.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9366.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.281, time w/o b: 0.002, barrier: 9370.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9584.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9596.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9596.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.288, time w/o b: 0.002, barrier: 9601.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.288, time w/o b: 0.002, barrier: 9601.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.288, time w/o b: 0.002, barrier: 9600.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9596.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9597.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.295, time w/o b: 0.002, barrier: 9865.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9597.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9583.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9577.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9578.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9581.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9583.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9583.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9582.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9579.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9580.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9580.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9584.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.288, time w/o b: 0.002, barrier: 9612.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9582.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9582.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9573.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9571.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9586.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9584.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9583.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9573.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9577.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9576.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9579.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9572.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9579.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9574.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9570.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9577.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9582.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776548512 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785068320 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793588128 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802107936 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810627744 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819147552 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827667360 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836187168 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844706976 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853226784 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861746592 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870266400 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878786208 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887306016 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895825824 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904345632 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912865440 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921385248 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368929905056 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938424864 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368946944672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955464480 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368963984288 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972504096 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981023904 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989543712 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998063520 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006583328 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015103136 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023622944 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032142752 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040662560 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049182368 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057702176 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066221984 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074741792 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083261600 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091781408 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100301216 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108821024 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117340832 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125860640 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134380448 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369142900256 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151420064 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369159939872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168459680 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.287, time w/o b: 0.002, barrier: 9580.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/barrier/results/raw_fcc_hard.txt <==
Rawfile
Threads = 1, trial = 1
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 2
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 3
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 4
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 5
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 386.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 6
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 7
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 8
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 9
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 10
NITER: 65536, time: 0.013, time w/o b: 0.002, barrier: 385.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 2, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 534.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 534.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 536.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 530.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 534.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 533.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 529.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 532.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 528.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 535.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 535.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 535.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 65536, time: 0.017, time w/o b: 0.002, barrier: 535.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 545.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 545.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 545.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 540.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 545.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 540.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 545.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 540.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 540.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 541.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 547.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 547.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 548.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 543.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 548.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 551.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 550.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 548.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 551.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 549.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 548.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 548.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 548.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 551.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 556.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 556.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 556.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 556.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 557.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 557.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 556.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 556.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 555.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 65536, time: 0.018, time w/o b: 0.002, barrier: 557.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1128.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1126.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.039, time w/o b: 0.002, barrier: 1256.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.039, time w/o b: 0.002, barrier: 1255.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1127.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1127.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1128.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1127.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.035, time w/o b: 0.002, barrier: 1127.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 65536, time: 0.039, time w/o b: 0.002, barrier: 1255.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1872.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1871.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1873.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1877.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1884.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1872.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1875.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1908.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1904.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1909.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1903.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1911.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1904.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1910.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1909.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1906.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1858.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1864.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1864.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1860.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1861.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1858.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1860.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1905.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1904.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1929.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1909.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1909.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1904.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1913.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1906.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1871.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1870.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1873.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1885.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1882.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1881.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1871.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1874.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1870.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1937.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1896.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1896.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1915.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1937.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1897.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1937.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1899.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1901.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1896.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1907.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1907.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1860.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1861.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1861.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1863.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1860.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1861.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1860.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1861.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1897.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1891.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.060, time w/o b: 0.002, barrier: 1959.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.060, time w/o b: 0.002, barrier: 1959.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1889.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1891.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1888.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1888.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1895.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 65536, time: 0.058, time w/o b: 0.002, barrier: 1891.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1877.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1877.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1877.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1878.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.060, time w/o b: 0.002, barrier: 1970.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.060, time w/o b: 0.002, barrier: 1971.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1914.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1865.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1865.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1939.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1865.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1939.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1865.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1865.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1865.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.057, time w/o b: 0.002, barrier: 1872.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 65536, time: 0.059, time w/o b: 0.002, barrier: 1939.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2496.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.055, time w/o b: 0.002, barrier: 1799.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2497.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.055, time w/o b: 0.002, barrier: 1799.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2294.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2294.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.055, time w/o b: 0.002, barrier: 1799.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.055, time w/o b: 0.002, barrier: 1799.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.055, time w/o b: 0.002, barrier: 1799.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 65536, time: 0.055, time w/o b: 0.002, barrier: 1799.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2263.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2263.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2269.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2272.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2263.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2170.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2487.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2347.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2503.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2293.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2337.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2337.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2437.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2486.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2470.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2486.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2266.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2265.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2269.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2266.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2265.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2264.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2265.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2264.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2499.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2499.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2480.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2469.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2498.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2465.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2460.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2499.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2502.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2487.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2269.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2170.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2269.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2158.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.067, time w/o b: 0.002, barrier: 2206.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2158.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2503.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2311.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2337.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2322.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2311.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2339.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2337.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2331.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2331.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2322.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2156.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2285.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2266.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2269.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2339.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2496.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2314.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2499.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2338.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2481.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2498.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2400.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2499.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2338.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2269.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.067, time w/o b: 0.002, barrier: 2190.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2169.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2168.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2162.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2337.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2486.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2503.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2486.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2503.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2334.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2503.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2487.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2486.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2486.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.065, time w/o b: 0.002, barrier: 2142.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2266.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2265.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2266.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.065, time w/o b: 0.002, barrier: 2142.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.065, time w/o b: 0.002, barrier: 2141.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.065, time w/o b: 0.002, barrier: 2142.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.065, time w/o b: 0.002, barrier: 2142.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2265.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 65536, time: 0.065, time w/o b: 0.002, barrier: 2142.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2414.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2479.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.076, time w/o b: 0.002, barrier: 2485.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2475.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2257.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.066, time w/o b: 0.002, barrier: 2170.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2294.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2347.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2314.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2273.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2295.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2264.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2277.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2378.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2317.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2316.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2434.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2420.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2356.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2251.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2420.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2357.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2232.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2226.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2277.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2283.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.067, time w/o b: 0.002, barrier: 2208.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.067, time w/o b: 0.002, barrier: 2201.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2214.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2239.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2460.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2250.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2459.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2246.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2396.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2247.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2421.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2380.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2396.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2406.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2325.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2307.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2317.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.071, time w/o b: 0.002, barrier: 2321.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.067, time w/o b: 0.002, barrier: 2183.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2359.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2274.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.068, time w/o b: 0.002, barrier: 2222.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2370.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 65536, time: 0.067, time w/o b: 0.002, barrier: 2201.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2383.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2420.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2462.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2462.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2378.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2420.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2251.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2431.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2517.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.075, time w/o b: 0.002, barrier: 2478.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2548.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2539.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.078, time w/o b: 0.002, barrier: 2558.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.077, time w/o b: 0.002, barrier: 2535.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.078, time w/o b: 0.002, barrier: 2555.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 65536, time: 0.078, time w/o b: 0.002, barrier: 2555.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2306.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2378.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2306.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2411.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2306.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2306.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2305.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2312.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2396.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2306.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.073, time w/o b: 0.002, barrier: 2403.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2270.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2271.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 65536, time: 0.070, time w/o b: 0.002, barrier: 2303.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2268.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.074, time w/o b: 0.002, barrier: 2432.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.072, time w/o b: 0.002, barrier: 2368.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368776679584 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199392 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368793719200 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368802239008 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368810758816 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368819278624 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368827798432 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368836318240 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368844838048 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368853357856 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368861877664 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368870397472 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368878917280 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368887437088 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368895956896 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368904476704 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368912996512 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368921516320 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368930036128 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368938555936 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368947075744 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368955595552 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368964115360 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368972635168 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368981154976 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368989674784 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368998194592 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70369006714400 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70369015234208 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70369023754016 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70369032273824 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70369040793632 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70369049313440 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70369057833248 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70369066353056 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70369074872864 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70369083392672 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70369091912480 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70369100432288 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70369108952096 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70369117471904 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70369125991712 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70369134511520 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70369143031328 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70369151551136 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70369160070944 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70369168590752 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 65536, time: 0.069, time w/o b: 0.002, barrier: 2267.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/barrier/results/raw_gcc.txt <==
Rawfile
Threads = 1, trial = 1
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3124.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 2
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3106.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 3
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3117.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 4
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3106.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 5
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3124.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 6
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3106.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 7
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3124.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 8
NITER: 32768, time: 0.050, time w/o b: 0.002, barrier: 3206.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 9
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3124.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 1, trial = 10
NITER: 32768, time: 0.048, time w/o b: 0.002, barrier: 3124.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Threads = 2, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3801.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3755.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.054, time w/o b: 0.002, barrier: 3524.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3753.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3737.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3755.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3796.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3737.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.055, time w/o b: 0.002, barrier: 3579.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 2, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3752.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3832.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3839.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3816.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3832.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3834.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3832.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3817.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3958.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3834.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 3, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3828.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3792.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3846.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3833.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3907.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3831.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3831.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.058, time w/o b: 0.002, barrier: 3803.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3939.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.057, time w/o b: 0.002, barrier: 3694.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 4, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3876.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3964.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3913.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3845.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3823.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3843.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3883.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3805.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3819.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.055, time w/o b: 0.002, barrier: 3552.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 5, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3831.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3879.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.055, time w/o b: 0.002, barrier: 3595.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3870.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3860.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3960.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3873.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3958.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3868.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3912.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 6, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3884.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4013.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.055, time w/o b: 0.002, barrier: 3560.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3893.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3886.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3895.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3880.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.055, time w/o b: 0.002, barrier: 3560.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3944.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3892.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 7, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0mNITER: 32768, time: 0.056, time w/o b: 0.002, barrier: 3619.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3930.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3903.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3824.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3959.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3834.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.063, time w/o b: 0.002, barrier: 4086.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4020.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3823.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3883.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 8, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3892.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.059, time w/o b: 0.002, barrier: 3863.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3882.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.056, time w/o b: 0.002, barrier: 3663.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3904.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3885.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.056, time w/o b: 0.002, barrier: 3611.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3878.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3881.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3882.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 9, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3889.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3883.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3881.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3943.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4045.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3951.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3885.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3937.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4037.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.057, time w/o b: 0.002, barrier: 3730.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 10, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3963.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3959.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3924.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3922.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3908.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3979.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3959.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3923.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4050.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3980.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 11, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3988.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4007.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3916.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3916.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3923.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3923.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3896.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3908.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4030.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.061, time w/o b: 0.002, barrier: 3999.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 12, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0mNITER: 32768, time: 0.060, time w/o b: 0.002, barrier: 3902.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4496.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4481.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4500.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4513.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4541.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.068, time w/o b: 0.002, barrier: 4464.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4544.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4535.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4544.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 13, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4520.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.065, time w/o b: 0.002, barrier: 4249.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4643.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4628.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4631.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4618.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4559.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4574.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4642.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4623.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 14, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4656.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.064, time w/o b: 0.002, barrier: 4151.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4487.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.064, time w/o b: 0.002, barrier: 4160.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4482.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.064, time w/o b: 0.002, barrier: 4204.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.066, time w/o b: 0.002, barrier: 4273.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.064, time w/o b: 0.002, barrier: 4178.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4487.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4491.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 15, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0mNITER: 32768, time: 0.064, time w/o b: 0.002, barrier: 4151.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4671.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.063, time w/o b: 0.002, barrier: 4120.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.067, time w/o b: 0.002, barrier: 4346.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4560.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.065, time w/o b: 0.002, barrier: 4243.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4598.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4561.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.070, time w/o b: 0.002, barrier: 4542.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.062, time w/o b: 0.002, barrier: 4042.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 16, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0mNITER: 32768, time: 0.069, time w/o b: 0.002, barrier: 4519.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.075, time w/o b: 0.002, barrier: 4930.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.076, time w/o b: 0.002, barrier: 4949.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.075, time w/o b: 0.002, barrier: 4929.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.063, time w/o b: 0.002, barrier: 4106.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.072, time w/o b: 0.002, barrier: 4734.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.074, time w/o b: 0.002, barrier: 4864.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.075, time w/o b: 0.002, barrier: 4907.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.071, time w/o b: 0.002, barrier: 4623.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.064, time w/o b: 0.002, barrier: 4152.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 17, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0mNITER: 32768, time: 0.074, time w/o b: 0.002, barrier: 4820.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.077, time w/o b: 0.002, barrier: 5022.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.076, time w/o b: 0.002, barrier: 4967.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.073, time w/o b: 0.002, barrier: 4773.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.077, time w/o b: 0.002, barrier: 5020.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.076, time w/o b: 0.002, barrier: 4997.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.076, time w/o b: 0.002, barrier: 4958.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5585.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.076, time w/o b: 0.002, barrier: 4989.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.076, time w/o b: 0.002, barrier: 5006.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 18, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0mNITER: 32768, time: 0.075, time w/o b: 0.002, barrier: 4930.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5335.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5329.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5324.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.080, time w/o b: 0.002, barrier: 5253.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5323.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.080, time w/o b: 0.002, barrier: 5262.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5327.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5338.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.080, time w/o b: 0.002, barrier: 5253.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 19, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0mNITER: 32768, time: 0.081, time w/o b: 0.002, barrier: 5342.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5592.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5601.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.092, time w/o b: 0.002, barrier: 6066.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5579.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5576.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5580.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5579.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5592.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5580.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 20, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0mNITER: 32768, time: 0.085, time w/o b: 0.002, barrier: 5582.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.090, time w/o b: 0.002, barrier: 5920.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.089, time w/o b: 0.002, barrier: 5852.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.089, time w/o b: 0.002, barrier: 5865.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.089, time w/o b: 0.002, barrier: 5844.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.099, time w/o b: 0.002, barrier: 6506.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.097, time w/o b: 0.002, barrier: 6397.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6337.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.098, time w/o b: 0.002, barrier: 6479.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6352.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 21, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0mNITER: 32768, time: 0.098, time w/o b: 0.002, barrier: 6425.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.099, time w/o b: 0.002, barrier: 6512.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.101, time w/o b: 0.002, barrier: 6636.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.100, time w/o b: 0.002, barrier: 6572.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.100, time w/o b: 0.002, barrier: 6580.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.100, time w/o b: 0.002, barrier: 6607.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.101, time w/o b: 0.002, barrier: 6677.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.102, time w/o b: 0.002, barrier: 6724.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.099, time w/o b: 0.002, barrier: 6507.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.094, time w/o b: 0.002, barrier: 6182.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 22, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6091.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6322.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.095, time w/o b: 0.002, barrier: 6268.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.097, time w/o b: 0.002, barrier: 6389.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6287.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.095, time w/o b: 0.002, barrier: 6253.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.095, time w/o b: 0.002, barrier: 6265.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6339.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6316.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6318.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 23, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0mNITER: 32768, time: 0.095, time w/o b: 0.002, barrier: 6228.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6315.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6351.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.097, time w/o b: 0.002, barrier: 6393.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6353.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6330.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.097, time w/o b: 0.002, barrier: 6374.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.097, time w/o b: 0.002, barrier: 6390.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6329.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6342.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 24, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0mNITER: 32768, time: 0.096, time w/o b: 0.002, barrier: 6309.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6106.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6098.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6107.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6110.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6104.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6103.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6098.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6111.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6109.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 25, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0mNITER: 32768, time: 0.093, time w/o b: 0.002, barrier: 6100.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7913.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7956.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7961.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7957.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7919.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7942.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7949.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7932.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7956.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 26, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7956.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7929.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7939.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7947.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7937.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7945.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7931.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7943.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7943.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7912.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 27, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0mNITER: 32768, time: 0.120, time w/o b: 0.002, barrier: 7946.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8084.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8088.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8093.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8093.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8086.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8085.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8097.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8096.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.122, time w/o b: 0.002, barrier: 8077.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 28, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0mNITER: 32768, time: 0.123, time w/o b: 0.002, barrier: 8103.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.129, time w/o b: 0.002, barrier: 8563.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8582.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8578.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8570.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.129, time w/o b: 0.002, barrier: 8555.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8570.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8574.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8578.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8578.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 29, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8586.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.133, time w/o b: 0.002, barrier: 8782.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.133, time w/o b: 0.002, barrier: 8780.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.133, time w/o b: 0.002, barrier: 8779.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8763.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.128, time w/o b: 0.002, barrier: 8486.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.133, time w/o b: 0.002, barrier: 8786.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.128, time w/o b: 0.002, barrier: 8482.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.128, time w/o b: 0.002, barrier: 8487.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8764.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 30, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0mNITER: 32768, time: 0.128, time w/o b: 0.002, barrier: 8488.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8760.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.129, time w/o b: 0.002, barrier: 8567.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8572.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8770.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8754.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8758.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8766.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8755.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.132, time w/o b: 0.002, barrier: 8762.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 31, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0mNITER: 32768, time: 0.133, time w/o b: 0.002, barrier: 8771.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9124.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9116.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9126.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.137, time w/o b: 0.002, barrier: 9094.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9124.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9111.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9118.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9127.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.138, time w/o b: 0.002, barrier: 9110.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 32, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0mNITER: 32768, time: 0.130, time w/o b: 0.002, barrier: 8621.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9263.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9252.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9245.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9256.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.139, time w/o b: 0.002, barrier: 9239.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9244.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9260.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9255.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9241.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 33, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0mNITER: 32768, time: 0.140, time w/o b: 0.002, barrier: 9254.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9743.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9746.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9730.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9740.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9723.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9727.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9729.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9728.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9734.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 34, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0mNITER: 32768, time: 0.147, time w/o b: 0.002, barrier: 9743.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.146, time w/o b: 0.002, barrier: 9657.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.145, time w/o b: 0.002, barrier: 9639.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.146, time w/o b: 0.002, barrier: 9649.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.145, time w/o b: 0.002, barrier: 9642.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.150, time w/o b: 0.002, barrier: 9914.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.149, time w/o b: 0.002, barrier: 9907.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.149, time w/o b: 0.002, barrier: 9911.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.149, time w/o b: 0.002, barrier: 9908.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.149, time w/o b: 0.002, barrier: 9904.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 35, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0mNITER: 32768, time: 0.150, time w/o b: 0.002, barrier: 9913.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10061.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10067.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10067.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10050.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10057.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10059.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10069.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10057.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10064.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 36, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10069.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10126.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10120.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10124.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10134.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10128.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10128.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10134.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.152, time w/o b: 0.002, barrier: 10096.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.153, time w/o b: 0.002, barrier: 10153.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 37, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0mNITER: 32768, time: 0.154, time w/o b: 0.002, barrier: 10245.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.159, time w/o b: 0.002, barrier: 10576.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.159, time w/o b: 0.002, barrier: 10563.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.159, time w/o b: 0.002, barrier: 10565.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.159, time w/o b: 0.002, barrier: 10582.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.161, time w/o b: 0.002, barrier: 10711.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.161, time w/o b: 0.002, barrier: 10706.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.161, time w/o b: 0.002, barrier: 10700.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.161, time w/o b: 0.002, barrier: 10716.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.161, time w/o b: 0.002, barrier: 10691.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 38, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0mNITER: 32768, time: 0.161, time w/o b: 0.002, barrier: 10702.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10607.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10604.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10597.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10616.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10606.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10609.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10593.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10592.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10587.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 39, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0mNITER: 32768, time: 0.160, time w/o b: 0.002, barrier: 10591.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10728.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10750.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10734.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10749.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10737.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10745.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10736.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10744.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10731.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 40, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0mNITER: 32768, time: 0.162, time w/o b: 0.002, barrier: 10741.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10924.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10935.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.164, time w/o b: 0.002, barrier: 10908.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.164, time w/o b: 0.002, barrier: 10905.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10921.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10923.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10928.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10926.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.165, time w/o b: 0.002, barrier: 10927.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 41, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0mNITER: 32768, time: 0.164, time w/o b: 0.002, barrier: 10918.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11137.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11132.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11128.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11133.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.167, time w/o b: 0.002, barrier: 11118.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11127.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11144.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11127.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11138.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 42, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0mNITER: 32768, time: 0.168, time w/o b: 0.002, barrier: 11132.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11502.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11487.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11497.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11495.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11489.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11485.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11487.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11496.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11487.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 43, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11504.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11475.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11481.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11478.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11474.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11481.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11479.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11487.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11479.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11475.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 44, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0mNITER: 32768, time: 0.173, time w/o b: 0.002, barrier: 11489.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11629.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11633.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11628.2 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11617.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11632.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11622.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11637.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11633.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11637.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 45, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0mNITER: 32768, time: 0.175, time w/o b: 0.002, barrier: 11627.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11770.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11765.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11752.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11754.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11757.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11757.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11753.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11759.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11766.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 46, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0mNITER: 32768, time: 0.177, time w/o b: 0.002, barrier: 11762.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11964.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11930.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11926.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.179, time w/o b: 0.002, barrier: 11917.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.179, time w/o b: 0.002, barrier: 11922.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11927.7 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11936.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.179, time w/o b: 0.002, barrier: 11921.5 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11927.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 47, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0mNITER: 32768, time: 0.179, time w/o b: 0.002, barrier: 11925.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 1
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.181, time w/o b: 0.002, barrier: 11995.3 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 2
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.181, time w/o b: 0.002, barrier: 12001.8 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 3
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.181, time w/o b: 0.002, barrier: 11995.1 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 4
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.181, time w/o b: 0.002, barrier: 12014.4 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 5
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11984.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 6
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11992.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 7
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11987.6 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 8
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.181, time w/o b: 0.002, barrier: 11999.0 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 9
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.180, time w/o b: 0.002, barrier: 11989.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
Threads = 48, trial = 10
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368750596448 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368752759136 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368754921824 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368757084512 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368759247200 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368761409888 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368763572576 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368765735264 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368767897952 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368770060640 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368772223328 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368774386016 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368776548704 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368778711392 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368780874080 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368783036768 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368785199456 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368787362144 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368789524832 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368791687520 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368793850208 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368796012896 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368798175584 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368800338272 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368802500960 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368804663648 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368806826336 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368808989024 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368811151712 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368813314400 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368815477088 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368817639776 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368819802464 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368821965152 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368824127840 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368826290528 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368828453216 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368830615904 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368832778592 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368834941280 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368837103968 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368839266656 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368841429344 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368843592032 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368845754720 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368847917408 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368850080096 -> hwthread 59 - OK[0m[1;34m
[0mNITER: 32768, time: 0.181, time w/o b: 0.002, barrier: 12010.9 cy
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/barrier/results_fcc.txt <==
Thread,         Mean,       Median,          q25,          q75,          min,          max
     1,        385.9,        385.9,        385.9,        385.9,        385.9,        385.9
     2,      1701.93,      1702.05,       1700.2,       1703.2,       1696.7,       1706.9
     3,      2094.16,      2094.35,       2093.8,       2095.5,       2089.8,       2096.3
     4,      2546.22,      2546.65,       2545.2,       2546.9,       2544.7,       2547.3
     5,      3088.04,       3088.1,       3087.8,       3088.3,       3087.7,       3088.3
     6,      3081.57,      3081.55,       3081.3,       3081.8,       3081.1,       3081.9
     7,      3247.35,       3247.6,       3246.8,       3248.3,       3244.8,       3248.7
     8,      3660.95,       3661.5,         3660,       3661.6,       3659.2,       3662.2
     9,         4198,      4198.05,       4197.1,       4198.4,       4196.6,       4200.7
    10,      4198.23,       4197.7,       4197.1,       4199.5,       4196.6,       4200.7
    11,      4194.99,       4194.9,       4194.1,       4196.3,         4193,       4196.7
    12,      4201.05,      4201.05,       4200.6,       4201.4,       4200.3,         4202
    13,      5049.48,      5072.25,       5071.9,       5072.6,       4843.6,       5073.3
    14,      5071.58,      5071.85,       5070.9,       5072.3,       5069.8,       5072.5
    15,      5074.34,         5074,       5073.2,       5074.9,       5072.8,       5078.2
    16,      5080.77,       5080.9,       5080.1,       5081.3,       5079.4,       5081.8
    17,      6444.19,       6444.4,       6443.1,         6445,       6442.1,       6446.8
    18,      6444.14,      6444.25,       6443.3,       6444.9,       6441.9,       6446.4
    19,      6445.29,       6445.7,       6445.3,       6445.9,       6441.5,       6447.2
    20,      6280.19,       6446.3,       6444.4,       6447.4,       5614.4,         6448
    21,       6363.5,       6444.3,       6443.2,       6445.7,       5630.7,       6447.7
    22,      6118.48,         6444,       5625.9,       6447.1,       5624.7,       6452.9
    23,      6117.34,      6443.95,         5626,       6444.9,       5625.4,       6445.9
    24,      5965.74,       5644.4,         5643,         6449,         5642,         6451
    25,      7255.42,         7252,       7250.5,       7261.5,         7248,       7271.2
    26,      7249.93,       7248.1,       7247.1,       7249.1,       7244.5,       7269.7
    27,      7274.77,      7269.65,       7267.8,       7287.4,       7266.7,       7288.6
    28,      7305.62,       7265.3,       7264.3,       7265.9,       7261.9,       7670.7
    29,      7936.73,       7933.8,       7932.7,       7939.7,       7931.2,       7949.8
    30,      7940.58,       7936.6,       7935.9,       7938.1,       7933.7,       7975.4
    31,      7948.27,      7948.55,       7947.9,       7948.9,         7946,       7949.9
    32,      7951.45,      7951.35,         7951,       7951.9,       7950.4,       7952.8
    33,      9338.07,      9337.75,       9337.1,       9338.4,         9335,       9343.7
    34,      9327.77,       9327.7,       9327.2,       9328.3,       9326.7,         9329
    35,      9326.72,       9326.3,       9326.1,       9327.2,       9325.8,       9328.4
    36,      9236.38,       9329.3,       9328.3,       9330.4,       8372.4,       9355.7
    37,      9375.17,      9331.35,       9330.2,         9342,       9329.1,       9682.8
    38,      9464.28,       9345.3,       9342.8,       9642.6,       9341.9,       9649.4
    39,      8582.98,      8376.85,       8376.5,       8379.5,         8374,         9414
    40,      9378.97,       9369.6,       9367.9,       9397.5,       9364.4,       9403.6
    41,       9372.9,      9365.25,       9363.9,       9366.5,       9363.4,       9442.8
    42,      9368.28,      9368.15,       9366.7,       9368.7,       9365.5,       9374.1
    43,      9366.56,      9366.05,       9365.1,       9367.1,       9363.8,       9371.4
    44,      9369.02,      9370.65,       9367.3,       9372.4,       9347.2,       9381.5
    45,      9623.86,      9597.25,       9596.6,       9601.6,       9584.2,       9865.8
    46,      9581.03,      9581.05,       9579.7,       9583.2,       9577.1,       9583.6
    47,      9583.63,      9583.15,       9573.8,       9584.9,       9571.5,       9612.2
    48,       9576.9,       9577.4,       9574.1,       9579.7,       9570.2,       9582.3


==> plots/data/barrier/results_fcc_hard.txt <==
Thread,         Mean,       Median,          q25,          q75,          min,          max
     1,        385.9,        385.9,        385.9,        385.9,        385.8,          386
     2,       529.61,        528.6,        528.6,        528.7,        528.6,        533.6
     3,       529.69,        528.7,        528.7,        528.7,        528.6,        533.7
     4,       529.73,        528.7,        528.7,          529,        528.7,        533.7
     5,       531.84,        533.7,          529,        533.7,        528.7,        533.9
     6,        530.8,       528.85,        528.7,        533.8,        528.7,        534.1
     7,       531.42,          530,        529.1,        534.1,          529,          536
     8,       531.89,        530.7,        528.9,        535.4,        528.7,        535.8
     9,       543.01,       543.05,        540.8,        545.2,        540.6,        545.5
    10,       544.65,        543.4,        543.3,        547.5,        543.1,          548
    11,       549.51,       549.15,        548.1,        551.1,          548,        551.4
    12,       556.63,       556.45,        556.1,        557.2,        555.9,        557.9
    13,      1166.15,      1127.95,       1127.8,       1255.8,       1126.3,         1256
    14,      1878.29,      1876.35,       1872.8,         1885,       1871.4,       1885.1
    15,      1908.18,       1908.6,       1904.2,       1910.9,       1903.1,       1914.1
    16,       1868.3,      1862.85,         1860,         1885,       1858.2,       1885.1
    17,      1911.17,      1909.35,       1905.3,       1914.4,       1904.1,       1929.4
    18,       1876.6,      1873.85,       1871.8,       1882.8,       1870.1,       1885.1
    19,      1911.36,       1900.3,       1896.3,         1937,       1896.1,         1937
    20,      1870.42,       1861.4,       1860.6,       1863.3,       1860.3,         1907
    21,      1905.17,       1891.6,       1889.5,         1897,       1888.5,       1959.1
    22,      1877.99,         1878,       1877.9,       1878.1,       1877.8,       1878.1
    23,      1926.04,       1914.9,       1914.8,       1914.9,       1914.7,         1971
    24,      1888.63,       1865.8,       1865.8,       1939.5,       1865.7,       1939.8
    25,      2037.91,      1799.55,       1799.3,       2294.7,       1799.2,         2497
    26,      2258.71,      2270.05,       2263.7,       2270.9,       2170.3,       2272.5
    27,      2418.62,      2454.15,       2337.3,       2486.9,         2293,         2503
    28,       2266.2,      2265.75,       2265.1,         2267,       2264.6,       2269.9
    29,      2486.29,      2493.15,       2469.2,       2499.4,         2460,       2502.6
    30,      2230.97,       2268.4,       2170.9,       2269.6,       2158.2,       2270.2
    31,      2344.77,      2331.85,         2322,       2337.8,       2311.1,       2503.3
    32,      2258.82,      2268.25,       2267.1,       2269.4,       2156.2,       2285.7
    33,      2420.67,       2440.7,       2338.4,       2498.7,       2314.9,       2499.6
    34,       2230.5,      2268.05,         2169,       2268.8,       2162.4,       2271.3
    35,       2461.6,       2486.8,       2486.6,       2503.2,       2334.5,       2503.5
    36,      2191.97,      2142.85,       2142.8,       2265.9,       2141.9,       2266.5
    37,         2434,      2414.15,       2414.1,       2475.8,         2414,       2485.8
    38,      2279.94,      2285.95,       2264.6,       2303.2,       2170.5,       2347.9
    39,      2355.76,      2356.75,       2316.9,       2420.4,       2251.8,       2434.4
    40,      2241.92,      2236.35,       2214.5,       2268.1,         2201,         2283
    41,      2366.47,      2396.25,       2250.3,       2421.7,       2246.5,         2460
    42,      2288.42,      2312.55,       2222.8,       2325.6,       2183.3,       2370.4
    43,      2369.02,      2381.05,       2303.7,       2420.5,       2251.7,       2462.2
    44,      2498.94,      2537.45,       2478.3,         2555,         2270,         2558
    45,      2333.55,      2306.15,         2306,       2378.8,       2305.9,       2411.7
    46,      2284.26,       2271.1,         2271,       2271.2,       2270.9,         2403
    47,      2303.62,       2303.6,       2303.5,       2303.7,       2303.5,       2303.9
    48,      2294.21,      2267.65,       2267.5,       2268.1,       2267.2,       2432.9


==> plots/data/barrier/results_fcc_wait_active.txt <==
Thread,         Mean,       Median,          q25,          q75,          min,          max
     1,       385.88,        385.9,        385.9,        385.9,        385.8,        385.9
     2,      1396.48,      1394.45,         1394,       1399.7,       1390.9,       1403.3
     3,      1822.67,       1822.7,       1822.5,       1822.8,       1822.5,       1822.9
     4,      1991.75,      1991.75,       1991.6,       1991.9,       1991.4,         1992
     5,      2379.31,       2379.3,       2379.2,       2379.4,         2379,       2379.6
     6,      2378.34,       2378.3,       2378.2,       2378.4,       2378.2,       2378.8
     7,      2607.02,      2607.05,       2606.7,       2607.4,       2605.4,       2608.2
     8,      3025.48,      3025.45,       3025.4,       3025.6,       3025.2,       3025.7
     9,      3232.68,       3232.7,       3232.6,       3232.8,       3232.3,         3233
    10,      3232.79,       3232.6,       3232.5,       3232.7,       3232.5,       3234.6
    11,      3233.69,       3233.7,       3233.6,       3233.8,       3233.4,         3234
    12,      3234.03,       3234.1,       3233.9,       3234.1,       3233.7,       3234.3
    13,      4125.25,       4125.4,       4125.1,       4125.5,       4124.6,       4125.6
    14,      4125.16,       4125.2,       4125.1,       4125.3,       4124.5,       4125.7
    15,      4125.51,       4125.5,       4125.3,       4125.7,         4125,       4126.3
    16,      4110.08,       4123.5,       4122.9,       4123.5,       4056.6,       4123.7
    17,      4586.69,       4584.8,       4582.4,       4591.1,       4580.7,       4598.3
    18,      4732.23,       4729.8,       4727.9,       4734.3,       4721.7,       4759.5
    19,      4596.25,      4594.55,       4591.9,       4601.8,         4591,       4604.5
    20,      4588.36,      4587.75,       4584.3,       4591.4,       4579.2,       4602.1
    21,      4629.85,      4617.95,       4601.9,       4642.6,       4588.2,       4746.5
    22,      4584.12,      4582.85,       4577.3,       4587.8,       4576.2,       4599.5
    23,      4586.07,       4582.5,       4580.1,       4592.2,       4578.4,       4599.9
    24,      4586.26,      4585.85,       4581.2,       4592.7,       4578.2,       4595.9
    25,      5538.91,       5450.8,       5450.5,       5451.1,       5450.1,       5891.9
    26,      5537.11,       5446.8,       5446.5,       5447.1,       5446.2,       5898.9
    27,      5601.26,       5450.8,       5450.4,       5891.2,       5450.2,         6076
    28,      5641.16,       5449.9,       5449.5,       5899.4,       5449.2,       6182.3
    29,      6568.57,      6544.15,       6541.2,       6544.8,       6535.3,         6799
    30,      6571.56,       6541.6,       6505.6,       6542.3,       6504.4,       6824.2
    31,      6619.48,      6540.55,       6504.5,       6800.2,       6503.9,       6824.2
    32,      6541.15,       6504.4,       6504.3,       6540.9,       6504.1,       6797.4
    33,      7163.11,      7054.85,         7053,       7056.7,       7047.4,       7609.7
    34,      7220.21,       7058.5,       7056.4,       7491.5,       7053.9,       7656.7
    35,      7276.79,       7211.4,       7045.9,       7556.3,       7039.9,       7589.7
    36,      7196.75,      7055.05,       7053.6,       7410.1,       7046.7,       7609.4
    37,      7190.13,      7105.65,       7102.7,       7112.3,       7099.9,         7666
    38,      7172.19,       7117.2,       7111.4,       7125.7,       7109.9,       7666.1
    39,      7259.77,      7127.75,       7123.2,       7395.6,       7119.9,       7666.3
    40,      7323.67,         7124,       7121.5,       7602.8,       7119.8,       7669.2
    41,      7259.89,      7057.25,       7055.1,       7067.6,       7052.3,       8463.6
    42,      7296.29,         7101,       7099.7,       7103.7,       7096.8,       8452.3
    43,      7297.75,       7070.4,       7065.8,       7397.6,         7049,         8444
    44,      7293.34,       7132.4,       7131.4,       7665.9,       7130.6,       7675.3
    45,      7209.96,       7126.1,         7118,       7418.5,       7108.5,       7418.7
    46,      7375.66,      7271.95,       7124.5,       7679.5,       7115.6,       7688.4
    47,      7350.82,       7134.4,         7133,       7418.7,       7132.2,       8455.5
    48,      7575.26,       7265.4,       7110.1,       8451.1,       7097.8,         8464


==> plots/data/barrier/results_gcc.txt <==
Thread,         Mean,       Median,          q25,          q75,          min,          max
     1,      3126.56,         3124,       3106.9,       3124.1,       3106.9,       3206.5
     2,      3719.34,         3753,       3737.6,       3755.4,         3524,       3801.9
     3,      3842.59,       3832.7,         3828,       3834.2,       3816.9,       3958.2
     4,      3835.59,       3832.8,       3803.1,       3876.2,       3694.7,       3939.3
     5,      3828.16,       3837.7,       3819.3,       3883.5,       3552.1,       3964.3
     6,      3866.27,      3876.45,       3868.1,       3912.1,         3595,       3960.3
     7,      3814.62,       3889.5,       3619.9,       3895.5,       3560.2,       4013.6
     8,      3915.88,      3898.05,       3834.2,       3959.5,       3823.3,       4086.6
     9,      3834.11,       3881.7,       3863.1,       3885.5,         3611,       3904.5
    10,      3925.86,      3940.45,       3883.2,       3963.3,       3730.6,       4045.1
    11,      3959.66,       3959.5,       3923.2,       3980.2,       3908.7,       4050.2
    12,      3942.44,       3919.9,       3908.3,       3999.1,       3896.8,       4030.6
    13,      4514.08,      4516.75,       4496.3,       4541.4,       4464.3,       4544.5
    14,      4582.71,         4626,       4574.7,       4642.8,       4249.1,         4656
    15,      4307.08,      4239.05,       4160.7,       4487.9,       4151.3,       4491.7
    16,      4420.58,      4530.65,       4243.9,       4561.1,       4042.2,       4671.4
    17,      4701.89,      4842.45,       4623.2,       4929.9,       4106.4,       4949.3
    18,      5025.26,      4993.65,       4958.5,       5020.4,       4773.8,         5585
    19,      5308.98,       5326.1,       5262.3,       5335.2,       5253.1,       5342.2
    20,      5633.24,      5581.25,       5579.9,       5592.7,       5576.7,       6066.7
    21,      6198.06,      6344.55,         5865,       6425.2,       5844.6,       6506.8
    22,      6509.06,       6576.2,       6507.6,         6636,       6091.3,       6724.1
    23,      6299.09,         6302,       6265.9,       6322.6,       6228.5,       6389.7
    24,      6349.24,      6346.85,       6329.1,       6374.8,       6309.7,       6393.8
    25,      6105.18,      6105.75,       6100.8,       6109.9,       6098.5,       6111.8
    26,      7944.58,       7952.8,         7932,       7956.5,         7913,       7961.9
    27,      7937.56,      7941.25,         7931,       7945.6,       7912.8,       7947.7
    28,      8090.71,      8090.85,       8085.5,       8096.8,       8077.4,         8103
    29,      8573.93,       8576.3,       8570.7,       8578.1,       8555.7,       8586.9
    30,      8660.13,      8763.95,       8487.3,       8780.7,       8482.5,       8786.3
    31,      8723.92,      8759.45,       8754.6,       8766.1,       8567.1,       8771.5
    32,      9067.77,      9117.85,       9110.6,       9124.7,       8621.1,       9127.3
    33,      9251.31,       9253.2,       9244.9,         9256,       9239.4,       9263.1
    34,      9734.92,      9732.85,       9728.5,         9743,       9723.6,       9746.9
    35,      9804.74,       9905.6,       9649.2,         9911,       9639.1,       9914.9
    36,      10062.4,        10063,        10057,      10067.9,      10050.8,      10069.5
    37,      10139.3,      10128.8,      10124.3,      10134.2,      10096.2,      10245.6
    38,      10651.5,      10695.7,      10576.1,      10706.3,      10563.1,      10716.3
    39,      10600.7,      10600.9,      10592.5,      10607.8,      10587.4,      10616.3
    40,      10740.1,      10739.7,      10734.5,      10745.2,      10728.7,      10750.6
    41,      10921.9,      10924.1,        10918,      10927.1,      10905.2,      10935.2
    42,        11132,      11132.8,      11127.2,      11137.5,      11118.8,        11144
    43,      11493.2,      11492.4,      11487.2,        11497,      11485.2,      11504.3
    44,      11480.2,      11479.2,      11475.9,      11481.4,      11474.5,      11489.2
    45,        11630,        11631,      11627.5,      11633.5,      11617.8,      11637.6
    46,        11760,      11758.5,      11754.4,      11765.4,      11752.9,      11770.4
    47,      11929.9,      11926.7,      11922.7,      11930.3,      11917.4,      11964.4
    48,      11997.1,      11995.2,      11989.9,      12001.8,      11984.9,      12014.4


==> plots/data/barrier/results_gcc_wait_active.txt <==
Thread,         Mean,       Median,          q25,          q75,          min,          max
     1,      3130.16,       3105.2,       3105.2,       3139.9,       3105.2,       3218.5
     2,      3564.16,       3525.6,       3523.1,       3600.4,       3520.6,         3737
     3,      3834.97,      3824.85,       3813.4,       3834.5,       3811.6,       3913.5
     4,      3834.65,       3831.6,       3804.9,       3841.8,       3798.9,       3908.4
     5,      3821.91,      3828.05,       3805.1,         3879,       3577.8,       3953.3
     6,      3786.61,      3859.65,       3622.5,       3868.2,       3574.8,       3873.8
     7,      3838.96,      3876.75,       3834.8,       3882.3,       3507.3,       3980.7
     8,      3884.56,      3891.05,       3819.9,       3895.8,       3812.8,       4002.8
     9,      3910.77,      3904.05,         3881,       3936.8,       3872.9,         3959
    10,      3921.68,      3916.55,       3888.3,       3950.4,       3884.5,       3985.9
    11,      3933.42,      3949.75,       3848.6,       4015.6,       3783.9,       4052.6
    12,       3925.7,      3918.05,       3906.2,       3929.7,         3881,       3995.6
    13,      4539.34,      4519.65,       4516.3,       4564.7,       4493.7,         4636
    14,      4534.49,       4595.2,       4553.1,       4619.6,         4196,       4685.7
    15,      4197.19,       4152.7,       3951.9,       4484.5,       3922.3,         4527
    16,      4476.76,       4564.3,       4075.6,       4591.8,         4036,       5142.2
    17,      4890.67,         4792,       4712.3,       4959.8,       4427.5,         5509
    18,      5393.81,      5557.65,         5013,       5571.2,       4966.1,       5592.4
    19,      5373.11,      5303.75,       5272.1,       5334.3,       5179.9,       6166.5
    20,      5591.11,      5585.15,       5580.1,       5604.5,       5568.5,         5617
    21,      5842.06,       5832.9,       5823.8,       5858.9,       5801.6,       5912.1
    22,      6191.47,      6081.35,       6070.3,       6099.3,       6008.2,       6700.9
    23,      6261.66,      6256.65,       6235.5,       6280.8,       6185.2,         6392
    24,      6365.51,      6356.65,       6339.1,       6398.1,       6316.8,       6426.6
    25,      6270.86,       6105.6,       6104.3,       6111.4,         6094,       7767.1
    26,      7961.33,       7962.5,       7956.4,       7966.6,       7949.4,       7971.6
    27,      7940.44,       7939.2,       7937.7,         7945,         7933,         7950
    28,      8087.93,      8087.15,       8083.9,       8101.8,       8061.7,       8104.4
    29,      8574.25,      8574.15,       8568.8,       8581.5,       8562.5,       8582.1
    30,      8780.15,       8784.7,       8765.8,       8788.3,       8763.7,       8793.4
    31,      8759.67,      8760.15,         8756,       8763.8,       8749.6,       8766.4
    32,       9126.5,         9126,       9122.7,       9128.4,         9119,       9137.2
    33,      9314.94,      9317.25,       9304.3,       9319.9,       9298.5,       9337.3
    34,      9476.46,       9478.4,       9472.4,       9485.5,       9445.5,       9487.9
    35,      9639.06,      9637.75,       9634.3,       9643.7,       9629.9,       9648.6
    36,      10012.8,      10056.4,       9906.8,      10064.5,       9892.7,      10071.3
    37,      9744.47,      9703.15,       9692.2,       9710.9,       9683.9,      10131.6
    38,      10567.4,      10568.6,        10561,      10572.2,        10558,      10576.1
    39,      10667.3,        10602,      10582.3,      10812.2,      10493.8,      10824.4
    40,      10881.3,      10883.4,      10875.6,      10886.8,        10870,      10887.6
    41,      10942.3,      10941.3,      10936.5,      10945.5,      10933.7,      10955.2
    42,      11154.7,      11157.6,      11149.7,      11159.4,        11144,        11161
    43,      11393.2,        11392,      11389.7,        11396,      11384.9,      11404.8
    44,      11539.4,        11539,      11534.7,      11544.4,      11529.5,      11549.1
    45,        11697,      11696.8,        11696,      11698.4,      11689.7,      11705.8
    46,        11811,      11821.8,        11817,      11831.1,      11750.1,      11834.9
    47,      11975.6,      11998.3,      11929.5,      12008.6,      11922.7,      12012.2
    48,        12001,      12000.9,      11997.3,      12007.1,      11991.1,      12008.3


==> plots/data/bwbench/results_4000MB/u8.txt <==
#Threads,Init,Sum,Copy,Update,Triad,Daxpy,STriad,SDaxpy,,mem_traffic_triad
1,          35879.21,           57260.06,          58885.38,        80158.09,         72089.20,         89686.08,        78347.13,        92607.09,,32.04064000000000000000
2,          66675.36,          116834.92,         107093.82,       132134.40,        137967.24,        158886.99,       154798.79,       179527.69,,32.03128000000000000000
3,          83950.19,          144390.57,         122904.43,       144692.04,        149903.18,        187215.60,       152809.02,       192561.81,,31.04992000000000000000
4,         100516.67,          202131.88,         139645.78,       198266.75,        159888.68,        213536.80,       172005.22,       214582.56,,32.03536000000000000000
5,         105077.03,          219092.94,         140732.27,       208806.02,        160171.58,        212195.87,       173440.33,       214001.77,,32.03168000000000000000
6,         106515.59,          215914.96,         141068.49,       200345.82,        160625.41,        212703.49,       173101.45,       213414.33,,32.04040000000000000000
7,         107409.34,          222734.86,         141163.97,       208457.80,        160311.09,        212367.87,       173832.35,       214139.24,,32.03976000000000000000
8,         106983.80,          230065.73,         140422.26,       214416.97,        160214.56,        211973.91,       173576.12,       214088.87,,32.01184000000000000000
9,         105831.63,          227925.22,         140836.48,       210919.05,        159990.36,        211613.55,       172944.15,       213554.97,,32.03096000000000000000
10,         106366.45,          228879.36,         141059.79,       212692.87,        160037.38,        211919.86,       173185.03,       213669.85,,32.03648000000000000000
11,         106230.41,          227903.92,         140590.67,       211790.35,        159846.63,        211508.52,       173107.84,       213295.68,,32.03952000000000000000
12,         106045.10,          227281.30,         140536.92,       210294.33,        159753.43,        211502.85,       172963.82,       213127.71,,32.02488000000000000000
13,         114711.59,          246007.79,         152309.96,       228119.99,        173039.41,        229054.18,       187432.45,       230908.87,,32.06128000000000000000
14,         123867.25,          265486.28,         164304.60,       245955.57,        186788.59,        247152.31,       202189.18,       249151.81,,32.03784000000000000000
15,         132526.37,          283513.17,         175799.26,       263853.01,        199786.83,        264524.09,       216439.36,       266563.52,,32.05080000000000000000
16,         141475.61,          302515.84,         187817.08,       282031.52,        213209.30,        282466.22,       231160.79,       284499.45,,31.94992000000000000000
17,         150496.02,          320668.84,         199202.06,       299186.03,        226451.36,        300012.42,       245271.17,       302233.55,,32.05536000000000000000
18,         159404.49,          339861.05,         211317.35,       316547.40,        240044.23,        317750.93,       260125.96,       320374.79,,32.05128000000000000000
19,         167964.81,          357337.10,         222770.56,       333615.35,        252740.23,        335023.49,       273799.62,       337576.53,,32.06536000000000000000
20,         176706.64,          375072.95,         234736.96,       350795.53,        265946.74,        352519.60,       288213.49,       355203.41,,32.06000000000000000000
21,         185697.02,          395015.22,         246599.85,       369352.19,        279681.87,        370470.76,       303024.08,       373346.67,,32.05384000000000000000
22,         194363.99,          411418.17,         257797.27,       385923.37,        292481.70,        387513.64,       317015.79,       390405.74,,32.07024000000000000000
23,         204153.92,          431768.12,         270215.75,       405526.10,        306560.39,        406073.07,       332674.47,       409669.47,,32.05368000000000000000
24,         211667.36,          446908.20,         280776.94,       421299.74,        318392.96,        421896.90,       345094.59,       425424.29,,32.03392000000000000000
25,         220593.55,          465086.86,         293264.59,       437991.95,        331924.20,        440191.15,       359479.99,       443585.51,,32.09032000000000000000
26,         229360.27,          483625.41,         304394.08,       455227.88,        345202.71,        457566.08,       374246.14,       461401.14,,32.02264000000000000000
27,         238308.98,          501000.50,         316069.16,       473175.33,        358467.22,        475185.87,       388249.55,       479084.60,,32.05096000000000000000
28,         247556.43,          519916.44,         328436.45,       491383.23,        372202.20,        493207.79,       403623.73,       497551.73,,32.05448000000000000000
29,         256155.94,          537898.73,         339855.27,       508940.56,        385437.95,        510652.38,       417754.61,       514999.75,,32.07104000000000000000
30,         264575.32,          554974.07,         350924.72,       525664.10,        397544.61,        527500.63,       431430.16,       531319.00,,32.07944000000000000000
31,         274029.59,          574077.52,         362035.70,       543047.07,        410319.14,        544226.87,       445413.57,       548661.32,,32.10392000000000000000
32,         282231.47,          590383.25,         374692.10,       561747.10,        424319.62,        562365.80,       460703.33,       567277.56,,32.05320000000000000000
33,         292337.83,          612563.06,         387538.62,       580069.79,        438901.86,        582017.41,       476050.15,       586781.20,,32.06752000000000000000
34,         301049.76,          625948.70,         398623.55,       598642.87,        451436.02,        598527.02,       489553.24,       603787.16,,32.06392000000000000000
35,         310498.26,          649083.00,         411314.86,       617123.96,        465745.21,        617617.54,       504444.53,       622601.04,,32.06144000000000000000
36,         316864.81,          657512.35,         419794.57,       630413.88,        474750.48,        630079.36,       515123.78,       635519.84,,32.06928000000000000000
37,         326162.22,          676354.31,         432171.35,       648023.04,        489090.11,        648774.20,       530841.71,       654092.93,,32.11776000000000000000
38,         334826.77,          694615.68,         443835.50,       663878.60,        502128.36,        666241.16,       544587.19,       671942.76,,32.09560000000000000000
39,         344068.38,          707997.18,         456263.39,       681974.96,        515237.46,        684318.59,       559640.78,       689768.39,,32.13064000000000000000
40,         352610.68,          728961.26,         468725.03,       698768.32,        529591.17,        703087.70,       575116.55,       709123.42,,32.13552000000000000000
41,         362522.69,          749572.37,         478947.62,       718086.96,        541394.38,        719513.67,       588178.12,       724817.97,,32.10480000000000000000
42,         371301.51,          763741.24,         492403.08,       735805.93,        556392.51,        738284.71,       603731.66,       744993.28,,32.10776000000000000000
43,         379767.80,          778983.64,         502947.02,       755219.13,        568910.52,        755125.03,       617749.17,       762304.65,,32.12072000000000000000
44,         387606.21,          797458.99,         514794.95,       771349.61,        582109.90,        772377.32,       631874.60,       779554.47,,32.11336000000000000000
45,         397306.74,          815212.51,         527844.87,       788367.48,        595576.65,        790999.27,       646549.39,       797767.05,,32.08776000000000000000
46,         404562.17,          826088.54,         536294.83,       803645.98,        604901.52,        804321.68,       657834.26,       812117.60,,32.13080000000000000000
47,         414187.24,          843139.75,         549050.53,       819605.62,        619631.79,        822896.04,       673399.65,       830481.15,,32.12032000000000000000
48,         422262.17,          858521.64,         559207.33,       838909.64,        630956.76,        838180.58,       685356.57,       846624.45,,32.11032000000000000000


==> plots/data/bwbench/results_zfill_4000MB/u8.txt <==
#Threads,Init,Sum,Copy,Update,Triad,Daxpy,STriad,SDaxpy,,mem_traffic_triad
1,           8415.99,           57173.70,          26158.69,        80139.19,         38207.44,         89697.94,        49492.12,        92823.32,,24.04200000000000000000
2,          16107.34,          116975.70,          52401.31,       132256.91,         76113.99,        159053.71,        99526.52,       178869.73,,24.00848000000000000000
3,          23249.88,          144599.07,          73485.39,       144377.35,        105970.04,        187163.74,       139872.86,       192570.51,,23.67256000000000000000
4,          30128.25,          202514.13,         104619.99,       198272.94,        153369.23,        213500.66,       197093.94,       214282.75,,24.03912000000000000000
5,          36876.39,          219156.18,         129989.46,       208740.29,        190287.30,        212360.38,       203720.67,       214158.50,,24.02984000000000000000
6,          41797.00,          215916.69,         143817.14,       200584.80,        202100.74,        212733.08,       211614.96,       213351.03,,23.72288000000000000000
7,          40646.38,          223027.00,         165164.30,       208380.94,        206484.85,        212387.28,       213151.85,       214151.76,,23.99392000000000000000
8,          54296.95,          230082.77,         200673.28,       214390.17,        211281.74,        212140.52,       212837.80,       214201.30,,24.03688000000000000000
9,          50596.47,          227926.36,         201337.73,       210986.11,        205688.23,        211560.36,       209752.73,       213533.62,,24.04080000000000000000
10,          62658.60,          228609.89,         206027.07,       212596.11,        210874.44,        211928.37,       212403.50,       213672.93,,24.03456000000000000000
11,          57975.60,          227570.43,         208591.88,       211974.89,        210400.28,        211517.32,       212006.11,       213352.78,,24.04040000000000000000
12,          61038.35,          227141.40,         207438.30,       210687.99,        210488.27,        211507.03,       211849.02,       213245.86,,24.03696000000000000000
13,          67276.75,          245996.23,         225442.57,       228126.93,        227595.10,        228979.98,       229444.27,       230894.42,,24.07136000000000000000
14,          71515.03,          265285.63,         242684.96,       246144.58,        246104.98,        247317.45,       247679.21,       249125.38,,24.04424000000000000000
15,          85921.81,          283516.54,         260249.10,       264093.90,        262614.54,        264455.19,       265017.04,       266519.05,,24.06640000000000000000
16,          80915.19,          303141.55,         277635.07,       281358.02,        280826.75,        282293.08,       283123.98,       284724.85,,23.94784000000000000000
17,          86615.21,          320540.25,         294784.08,       298976.63,        297890.64,        299797.64,       300482.28,       302416.26,,24.05712000000000000000
18,          91086.10,          340145.20,         313160.77,       317338.67,        315560.38,        317725.66,       318274.19,       320473.04,,24.02736000000000000000
19,          96440.19,          356779.58,         328762.22,       333807.12,        332784.76,        334654.66,       335418.32,       337558.53,,24.04072000000000000000
20,         114018.61,          375306.62,         348122.87,       351216.21,        350044.62,        352587.10,       353345.50,       355174.97,,24.07280000000000000000
21,         106388.99,          395594.97,         365359.73,       369980.79,        368146.27,        370551.76,       371372.63,       373585.52,,24.06728000000000000000
22,         111050.30,          411804.29,         382813.51,       386716.60,        384491.46,        387431.01,       388096.24,       390523.52,,24.06792000000000000000
23,         120007.18,          430522.86,         397713.54,       405034.99,        402697.43,        406040.69,       407102.76,       409516.34,,24.06136000000000000000
24,         122220.18,          446756.26,         415116.47,       420832.56,        418725.87,        421918.91,       422703.44,       425299.00,,24.02320000000000000000
25,         142754.34,          466584.18,         434485.65,       438869.44,        437311.41,        440779.77,       441890.46,       443951.31,,24.09952000000000000000
26,         131361.80,          482819.82,         450029.51,       455562.91,        453966.99,        457537.47,       458472.38,       461402.20,,24.08152000000000000000
27,         138335.70,          503926.59,         468294.91,       475360.63,        471047.90,        475608.50,       476394.36,       479104.74,,24.07224000000000000000
28,         143637.96,          520244.00,         484257.98,       491157.81,        489494.15,        493292.37,       493967.36,       497481.50,,24.07696000000000000000
29,         147493.08,          540807.73,         505509.93,       509544.93,        506304.67,        511570.27,       512149.33,       515495.67,,24.08840000000000000000
30,         151178.46,          552704.51,         520073.41,       525300.99,        521474.67,        527514.63,       527978.78,       531569.09,,24.07704000000000000000
31,         162438.47,          571384.49,         535935.70,       542782.08,        539659.00,        544197.45,       545466.70,       548928.69,,24.05896000000000000000
32,         162913.23,          594567.44,         554432.68,       562961.63,        559201.13,        562837.53,       563867.91,       568089.02,,24.07336000000000000000
33,         167860.21,          608840.99,         571062.93,       579572.22,        575403.13,        581562.72,       581982.32,       586291.91,,24.08576000000000000000
34,         173445.01,          625549.70,         587445.70,       595935.30,        591401.73,        598573.72,       599463.87,       604526.48,,24.08408000000000000000
35,         177903.15,          644025.31,         607253.22,       616595.23,        611354.82,        616760.72,       616988.98,       621764.11,,24.06240000000000000000
36,         181968.19,          650814.98,         621039.13,       627427.56,        624047.81,        629625.91,       630771.76,       635649.41,,24.10392000000000000000
37,         186576.39,          673902.59,         640360.86,       648061.05,        643035.40,        649126.83,       650276.77,       655112.88,,24.08216000000000000000
38,         196407.90,          693127.97,         655531.59,       666118.45,        659056.18,        666430.75,       667326.43,       671511.96,,24.13152000000000000000
39,         198031.76,          713315.61,         673162.91,       682612.96,        677489.49,        685685.61,       685195.85,       691155.82,,24.11264000000000000000
40,         233416.73,          728223.92,         692113.60,       699734.24,        695517.83,        703094.29,       703790.81,       709260.60,,24.13096000000000000000
41,         207400.25,          744001.13,         710084.05,       717896.22,        710312.70,        718514.34,       719332.99,       723978.49,,24.09208000000000000000
42,         218761.23,          760974.79,         724593.58,       738097.81,        730424.26,        738792.15,       739314.69,       745208.40,,24.08896000000000000000
43,         224302.60,          778795.58,         743014.37,       753114.70,        747556.98,        754944.51,       755987.04,       761921.45,,24.11792000000000000000
44,         222876.39,          796975.96,         760801.38,       770636.58,        763891.37,        772353.85,       773747.67,       779025.06,,24.09952000000000000000
45,         226729.50,          813767.00,         778329.14,       788588.81,        781968.84,        790449.27,       791997.18,       797240.91,,24.12816000000000000000
46,         233834.28,          833303.46,         798097.98,       806683.53,        794569.17,        806078.70,       806899.96,       813008.96,,24.13360000000000000000
47,         238674.71,          844598.88,         810124.28,       820732.35,        811521.22,        822936.67,       824588.57,       830434.77,,24.10264000000000000000
48,         242842.82,          864160.82,         824370.02,       837992.57,        828601.33,        838371.01,       840876.35,       847222.31,,24.12984000000000000000


==> plots/data/ecm/ecm_multicore.dat <==
Threads, STREAM triad(cy/VL), Sum(cy/VL), Stencil(cy/CL), STREAM triad(GB/s), Sum (GB/s), Stencil (GB/s)
1, 6.1, 1.5, 8.7, 92.33,  93.87,  48.55
2, 6.1, 1.5, 8.7, 184.66, 187.73, 97.10
3, 6.1, 1.5, 8.7, 213,   227,   145.66
4, 6.1, 1.5, 8.7, 213,   227,   194.21
5, 6.1, 1.5, 8.7, 213,  227,    213
6, 6.1, 1.5, 8.7, 213,  227,    213
7, 6.1, 1.5, 8.7, 213,  227,    213
8, 6.1, 1.5, 8.7, 213,  227,    213
9, 6.1, 1.5, 8.7, 213,  227,    213
10, 6.1, 1.5, 8.7, 213, 227,    213
11, 6.1, 1.5, 8.7, 213, 227,    213
12, 6.1, 1.5, 8.7, 213, 227,    213


==> plots/data/ecm/ecm_stencil.dat <==
#Size (kB), Perf(cy/VL)
10, 3.5
64, 3.5
64.1, 6.5
#8192, 6.5
#8192.1, 7.6
31000, 6.5
31000.1, 8.5
#1000000, 8.5
400000, 8.5


==> plots/data/ecm/ecm_stream.dat <==
#Size (kB), Perf(cy/VL)
1, 2.0
64, 2.0
64.1, 6.0
8192, 6.0
#8192.1, 7.650
#1500000, 7.650
18000000, 6.0


==> plots/data/ecm/ecm_sum.dat <==
#Size (kB), Perf(cy/VL)
1, .5
64, .5
64.1, 1.5
8192, 1.5
#8192.1, 2.050
#1000000, 2.050
400000, 1.5


==> plots/data/ecm/multicore/bwbench/fcc_u1.dat <==
#nt,Init,   Sum,    Copy,	Update,	Triad,	Daxpy,	STriad,	SDaxpy
1,	35762,	15630,	60797,	57593,	74017,	79121,	78431,	14480
2,	64617,	31255,	109692,	110497,	137522,	149287,	154701,	29000
3,	85380,	46873,	136574,	153639,	160334,	195370,	165831,	43493
4,	100785,	62484,	142204,	192002,	160945,	212942,	172862,	57975
5,	105083,	78067,	141544,	207409,	160386,	212254,	173611,	72433
6,	107725,	93671,	142182,	211873,	161026,	213632,	173871,	86921
7,	108188,	109242,	141694,	215364,	160631,	213049,	173904,	101393
8,	107445,	124679,	141003,	214854,	160589,	212478,	173642,	115854
9,	106233,	140049,	141041,	211745,	160294,	211636,	173269,	130341
10,	106676,	155435,	140924,	212666,	160160,	211840,	173305,	144757
11,	106470,	170748,	140830,	212650,	159864,	211420,	173216,	159149
12,	105935,	186005,	140718,	211916,	159801,	211334,	173078,	173555


==> plots/data/ecm/multicore/bwbench/fcc_u8.dat <==
#nt,Init,   Sum,    Copy,	Update,	Triad,	Daxpy,	STriad,	SDaxpy
1,	35964,	62771,	58907,	79568,	73037,	89312,	78419,	14479
2,	66760,	123082,	107553,	130610,	139119,	158029,	154673,	29000
3,	85797,	174364,	135146,	170061,	158919,	202609,	165918,	43456
4,	100641,	206527,	140173,	197818,	159881,	213293,	173288,	57962
5,	105030,	220584,	140750,	208434,	160358,	212310,	173563,	72435
6,	107493,	227329,	141497,	213437,	160686,	213577,	173968,	86907
7,	107843,	229816,	141319,	215627,	160599,	212892,	173867,	101409
8,	107097,	230198,	140527,	214980,	160372,	211814,	173713,	115852
9,	106232,	229389,	140897,	212520,	160195,	211453,	173303,	130296
10,	106563,	229058,	140875,	213189,	160086,	211635,	173307,	144745
11,	106433,	228619,	140837,	212938,	159896,	211422,	173181,	159188
12,	106081,	227772,	140751,	211747,	159817,	211441,	173145,	173572


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-1.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 1 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          35762.17    -             0.0291       0.0291       0.0291
Sum:           15630.23     1953.78      0.0665       0.0665       0.0665
Dot:           31139.26     3892.41      0.0668       0.0668       0.0668
Copy:          60797.33    -             0.0342       0.0342       0.0342
Update:        57592.81     3599.55      0.0361       0.0361       0.0361
Triad:         74016.67     6168.06      0.0422       0.0422       0.0422
Daxpy:         79120.51     6593.38      0.0394       0.0394       0.0394
STriad:        78430.51     4901.91      0.0531       0.0530       0.0531
SDaxpy:        14479.93      905.00      0.2875       0.2873       0.2876
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-10.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 10 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106675.98    -             0.0098       0.0097       0.0098
Sum:          155435.02    19429.38      0.0067       0.0067       0.0067
Dot:          225301.61    28162.70      0.0092       0.0092       0.0093
Copy:         140924.09    -             0.0148       0.0148       0.0148
Update:       212665.91    13291.62      0.0098       0.0098       0.0098
Triad:        160160.42    13346.70      0.0195       0.0195       0.0195
Daxpy:        211839.54    17653.29      0.0147       0.0147       0.0148
STriad:       173304.68    10831.54      0.0240       0.0240       0.0240
SDaxpy:       144756.64     9047.29      0.0288       0.0287       0.0288
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-11.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 11 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106469.68    -             0.0098       0.0098       0.0098
Sum:          170747.95    21343.49      0.0061       0.0061       0.0061
Dot:          227536.79    28442.10      0.0092       0.0091       0.0092
Copy:         140830.01    -             0.0148       0.0148       0.0148
Update:       212650.47    13290.65      0.0098       0.0098       0.0098
Triad:        159864.17    13322.01      0.0195       0.0195       0.0195
Daxpy:        211419.80    17618.32      0.0148       0.0148       0.0148
STriad:       173216.29    10826.02      0.0240       0.0240       0.0240
SDaxpy:       159149.24     9946.83      0.0262       0.0261       0.0262
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-12.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 12 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         105935.34    -             0.0098       0.0098       0.0099
Sum:          186004.62    23250.58      0.0056       0.0056       0.0056
Dot:          226741.82    28342.73      0.0092       0.0092       0.0092
Copy:         140718.06    -             0.0148       0.0148       0.0148
Update:       211916.02    13244.75      0.0099       0.0098       0.0099
Triad:        159801.13    13316.76      0.0195       0.0195       0.0196
Daxpy:        211333.73    17611.14      0.0148       0.0148       0.0148
STriad:       173077.63    10817.35      0.0241       0.0240       0.0241
SDaxpy:       173554.70    10847.17      0.0240       0.0240       0.0240
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-2.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 2 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          64616.99    -             0.0161       0.0161       0.0161
Sum:           31255.23     3906.90      0.0333       0.0333       0.0333
Dot:           62448.05     7806.01      0.0333       0.0333       0.0333
Copy:         109692.33    -             0.0190       0.0190       0.0190
Update:       110496.96     6906.06      0.0188       0.0188       0.0188
Triad:        137521.58    11460.13      0.0227       0.0227       0.0227
Daxpy:        149287.17    12440.60      0.0209       0.0209       0.0209
STriad:       154701.15     9668.82      0.0269       0.0269       0.0269
SDaxpy:        29000.39     1812.52      0.1436       0.1434       0.1436
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-3.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 3 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          85379.65    -             0.0122       0.0122       0.0122
Sum:           46872.72     5859.09      0.0222       0.0222       0.0222
Dot:           93640.30    11705.04      0.0222       0.0222       0.0222
Copy:         136574.28    -             0.0152       0.0152       0.0152
Update:       153639.46     9602.47      0.0136       0.0135       0.0136
Triad:        160334.50    13361.21      0.0195       0.0195       0.0195
Daxpy:        195370.48    16280.87      0.0160       0.0160       0.0160
STriad:       165831.35    10364.46      0.0251       0.0251       0.0251
SDaxpy:        43492.68     2718.29      0.0957       0.0956       0.0958
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-4.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 4 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         100784.97    -             0.0103       0.0103       0.0104
Sum:           62483.75     7810.47      0.0166       0.0166       0.0167
Dot:          124812.11    15601.51      0.0167       0.0167       0.0167
Copy:         142204.05    -             0.0147       0.0146       0.0148
Update:       192001.67    12000.10      0.0108       0.0108       0.0109
Triad:        160945.30    13412.11      0.0197       0.0194       0.0199
Daxpy:        212941.97    17745.16      0.0147       0.0147       0.0147
STriad:       172861.87    10803.87      0.0243       0.0241       0.0245
SDaxpy:        57975.48     3623.47      0.0718       0.0718       0.0718
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-5.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 5 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         105083.42    -             0.0099       0.0099       0.0099
Sum:           78067.24     9758.41      0.0133       0.0133       0.0133
Dot:          155920.30    19490.04      0.0134       0.0133       0.0134
Copy:         141544.46    -             0.0147       0.0147       0.0147
Update:       207409.11    12963.07      0.0100       0.0100       0.0101
Triad:        160386.34    13365.53      0.0195       0.0195       0.0195
Daxpy:        212254.02    17687.84      0.0147       0.0147       0.0147
STriad:       173610.70    10850.67      0.0240       0.0240       0.0241
SDaxpy:        72433.17     4527.07      0.0575       0.0574       0.0575
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-6.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 6 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         107724.70    -             0.0097       0.0097       0.0097
Sum:           93670.83    11708.85      0.0111       0.0111       0.0111
Dot:          186896.09    23362.01      0.0111       0.0111       0.0112
Copy:         142181.79    -             0.0146       0.0146       0.0147
Update:       211872.63    13242.04      0.0098       0.0098       0.0098
Triad:        161025.88    13418.82      0.0194       0.0194       0.0194
Daxpy:        213632.23    17802.69      0.0146       0.0146       0.0146
STriad:       173871.20    10866.95      0.0239       0.0239       0.0240
SDaxpy:        86920.70     5432.54      0.0479       0.0479       0.0479
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-7.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 7 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         108188.19    -             0.0096       0.0096       0.0096
Sum:          109241.99    13655.25      0.0095       0.0095       0.0095
Dot:          217427.23    27178.40      0.0096       0.0096       0.0096
Copy:         141694.41    -             0.0147       0.0147       0.0147
Update:       215363.52    13460.22      0.0097       0.0097       0.0097
Triad:        160631.33    13385.94      0.0194       0.0194       0.0194
Daxpy:        213049.14    17754.09      0.0147       0.0146       0.0147
STriad:       173904.41    10869.03      0.0239       0.0239       0.0240
SDaxpy:       101393.04     6337.07      0.0410       0.0410       0.0411
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-8.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 8 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         107444.69    -             0.0097       0.0097       0.0097
Sum:          124678.73    15584.84      0.0084       0.0083       0.0084
Dot:          228911.55    28613.94      0.0091       0.0091       0.0091
Copy:         141003.19    -             0.0148       0.0148       0.0148
Update:       214853.86    13428.37      0.0097       0.0097       0.0097
Triad:        160589.17    13382.43      0.0194       0.0194       0.0195
Daxpy:        212478.49    17706.54      0.0147       0.0147       0.0147
STriad:       173641.86    10852.62      0.0240       0.0240       0.0240
SDaxpy:       115854.21     7240.89      0.0359       0.0359       0.0359
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu1/fcc1-9.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 9 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106233.35    -             0.0098       0.0098       0.0098
Sum:          140049.25    17506.16      0.0074       0.0074       0.0074
Dot:          218755.58    27344.45      0.0095       0.0095       0.0096
Copy:         141040.87    -             0.0148       0.0147       0.0148
Update:       211744.73    13234.05      0.0098       0.0098       0.0098
Triad:        160293.89    13357.82      0.0195       0.0195       0.0195
Daxpy:        211636.36    17636.36      0.0148       0.0147       0.0148
STriad:       173268.60    10829.29      0.0240       0.0240       0.0240
SDaxpy:       130340.94     8146.31      0.0319       0.0319       0.0320
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-1.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 1 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          35964.23    -             0.0289       0.0289       0.0289
Sum:           62771.45     7846.43      0.0166       0.0166       0.0166
Dot:           83236.15    10404.52      0.0250       0.0250       0.0250
Copy:          58907.21    -             0.0353       0.0353       0.0354
Update:        79567.82     4972.99      0.0262       0.0261       0.0262
Triad:         73037.09     6086.42      0.0427       0.0427       0.0428
Daxpy:         89312.42     7442.70      0.0349       0.0349       0.0349
STriad:        78418.79     4901.17      0.0531       0.0530       0.0531
SDaxpy:        14478.76      904.92      0.2875       0.2873       0.2876
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-10.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 10 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106563.37    -             0.0098       0.0098       0.0098
Sum:          229057.74    28632.22      0.0045       0.0045       0.0046
Dot:          228694.82    28586.85      0.0091       0.0091       0.0092
Copy:         140875.21    -             0.0148       0.0148       0.0148
Update:       213189.46    13324.34      0.0098       0.0098       0.0098
Triad:        160085.78    13340.48      0.0195       0.0195       0.0195
Daxpy:        211634.60    17636.22      0.0148       0.0147       0.0148
STriad:       173307.26    10831.70      0.0240       0.0240       0.0241
SDaxpy:       144745.44     9046.59      0.0288       0.0287       0.0288
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-11.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 11 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106433.27    -             0.0098       0.0098       0.0098
Sum:          228619.16    28577.40      0.0046       0.0045       0.0046
Dot:          228393.98    28549.25      0.0091       0.0091       0.0091
Copy:         140836.58    -             0.0148       0.0148       0.0148
Update:       212938.45    13308.65      0.0098       0.0098       0.0098
Triad:        159896.26    13324.69      0.0195       0.0195       0.0195
Daxpy:        211421.79    17618.48      0.0148       0.0148       0.0148
STriad:       173181.36    10823.83      0.0240       0.0240       0.0241
SDaxpy:       159187.95     9949.25      0.0261       0.0261       0.0262
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-12.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 12 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106080.77    -             0.0098       0.0098       0.0099
Sum:          227771.92    28471.49      0.0046       0.0046       0.0046
Dot:          228048.67    28506.08      0.0091       0.0091       0.0091
Copy:         140751.09    -             0.0148       0.0148       0.0148
Update:       211746.86    13234.18      0.0099       0.0098       0.0099
Triad:        159817.14    13318.10      0.0195       0.0195       0.0195
Daxpy:        211440.83    17620.07      0.0148       0.0148       0.0148
STriad:       173145.39    10821.59      0.0240       0.0240       0.0241
SDaxpy:       173571.70    10848.23      0.0240       0.0240       0.0240
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-2.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 2 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          66760.17    -             0.0156       0.0156       0.0156
Sum:          123081.72    15385.21      0.0085       0.0084       0.0085
Dot:          166475.37    20809.42      0.0125       0.0125       0.0125
Copy:         107552.90    -             0.0194       0.0193       0.0194
Update:       130610.35     8163.15      0.0159       0.0159       0.0160
Triad:        139118.52    11593.21      0.0225       0.0224       0.0225
Daxpy:        158028.77    13169.06      0.0198       0.0197       0.0198
STriad:       154673.28     9667.08      0.0269       0.0269       0.0269
SDaxpy:        28999.69     1812.48      0.1436       0.1434       0.1436
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-3.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 3 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          85796.68    -             0.0121       0.0121       0.0121
Sum:          174364.12    21795.51      0.0060       0.0060       0.0060
Dot:          217700.72    27212.59      0.0096       0.0096       0.0096
Copy:         135145.50    -             0.0154       0.0154       0.0154
Update:       170061.21    10628.83      0.0122       0.0122       0.0123
Triad:        158919.18    13243.26      0.0197       0.0196       0.0198
Daxpy:        202608.97    16884.08      0.0154       0.0154       0.0154
STriad:       165918.03    10369.88      0.0251       0.0251       0.0252
SDaxpy:        43456.04     2716.00      0.0957       0.0957       0.0958
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-4.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 4 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         100641.00    -             0.0103       0.0103       0.0104
Sum:          206526.64    25815.83      0.0050       0.0050       0.0051
Dot:          228409.26    28551.16      0.0091       0.0091       0.0091
Copy:         140172.86    -             0.0150       0.0148       0.0150
Update:       197818.10    12363.63      0.0105       0.0105       0.0105
Triad:        159880.86    13323.41      0.0197       0.0195       0.0198
Daxpy:        213293.36    17774.45      0.0147       0.0146       0.0148
STriad:       173287.77    10830.49      0.0243       0.0240       0.0245
SDaxpy:        57962.14     3622.63      0.0718       0.0718       0.0719
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-5.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 5 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         105029.82    -             0.0099       0.0099       0.0099
Sum:          220584.34    27573.04      0.0047       0.0047       0.0047
Dot:          230632.42    28829.05      0.0090       0.0090       0.0091
Copy:         140749.75    -             0.0148       0.0148       0.0148
Update:       208434.17    13027.14      0.0100       0.0100       0.0100
Triad:        160357.96    13363.16      0.0195       0.0195       0.0195
Daxpy:        212309.59    17692.47      0.0147       0.0147       0.0147
STriad:       173563.01    10847.69      0.0240       0.0240       0.0241
SDaxpy:        72434.77     4527.17      0.0575       0.0574       0.0575
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-6.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 6 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         107492.98    -             0.0097       0.0097       0.0097
Sum:          227328.81    28416.10      0.0046       0.0046       0.0046
Dot:          230328.74    28791.09      0.0090       0.0090       0.0091
Copy:         141496.59    -             0.0147       0.0147       0.0148
Update:       213436.64    13339.79      0.0098       0.0097       0.0098
Triad:        160685.67    13390.47      0.0194       0.0194       0.0194
Daxpy:        213576.77    17798.06      0.0146       0.0146       0.0146
STriad:       173967.80    10872.99      0.0239       0.0239       0.0240
SDaxpy:        86907.03     5431.69      0.0479       0.0479       0.0479
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-7.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 7 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         107843.10    -             0.0097       0.0096       0.0097
Sum:          229816.48    28727.06      0.0045       0.0045       0.0045
Dot:          229939.42    28742.43      0.0091       0.0090       0.0091
Copy:         141319.41    -             0.0147       0.0147       0.0147
Update:       215627.16    13476.70      0.0097       0.0096       0.0097
Triad:        160598.90    13383.24      0.0194       0.0194       0.0195
Daxpy:        212891.68    17740.97      0.0147       0.0147       0.0147
STriad:       173867.03    10866.69      0.0239       0.0239       0.0240
SDaxpy:       101408.90     6338.06      0.0411       0.0410       0.0411
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-8.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 8 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         107096.91    -             0.0097       0.0097       0.0097
Sum:          230197.99    28774.75      0.0045       0.0045       0.0045
Dot:          229216.76    28652.10      0.0091       0.0091       0.0091
Copy:         140526.57    -             0.0148       0.0148       0.0148
Update:       214980.19    13436.26      0.0097       0.0097       0.0097
Triad:        160371.64    13364.30      0.0195       0.0195       0.0195
Daxpy:        211814.05    17651.17      0.0147       0.0147       0.0147
STriad:       173713.47    10857.09      0.0240       0.0239       0.0240
SDaxpy:       115851.78     7240.74      0.0359       0.0359       0.0359
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/fccu8/fcc8-9.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 9 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106231.71    -             0.0098       0.0098       0.0098
Sum:          229388.66    28673.58      0.0045       0.0045       0.0046
Dot:          228809.04    28601.13      0.0091       0.0091       0.0091
Copy:         140897.16    -             0.0148       0.0148       0.0148
Update:       212520.09    13282.51      0.0098       0.0098       0.0098
Triad:        160195.11    13349.59      0.0195       0.0195       0.0195
Daxpy:        211453.31    17621.11      0.0148       0.0148       0.0148
STriad:       173303.07    10831.44      0.0240       0.0240       0.0241
SDaxpy:       130295.93     8143.50      0.0319       0.0319       0.0320
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gcc_u1.dat <==
#nt,Init,   Sum,    Copy,	Update,	Triad,	Daxpy,	STriad,	SDaxpy
1,	30464,	15310,	47284,	60103,	51036,	65419,	54481,	64243
2,	56409,	30593,	85128,	107120,	95710,	116549,	101118,	117686
3,	73983,	45552,	112963,	139770,	127811,	155237,	130963,	154815
4,	87168,	60760,	129103,	165778,	143386,	183719,	151272,	186725
5,	95857,	76269,	134229,	183810,	147039,	198436,	155340,	195986
6,	101621,	90805,	136550,	198047,	149596,	203633,	156387,	196627
7,	105033,	105930,	137361,	205692,	150576,	204412,	157854,	198593
8,	106562,	120636,	138233,	210891,	151378,	204819,	159291,	200682
9,	106413,	135697,	138320,	212686,	151610,	203917,	158388,	199352
10,	106603,	151337,	138369,	213127,	152418,	204033,	159309,	201006
11,	106105,	165076,	138486,	212408,	152965,	203893,	159268,	200429
12,	106289,	179344,	138682,	213043,	153315,	204041,	159598,	200974


==> plots/data/ecm/multicore/bwbench/gcc_u8.dat <==
#nt,Init,   Sum,    Copy,	Update,	Triad,	Daxpy,	STriad,	SDaxpy
1,	30436,	25145,	47950,	64049,	53087,	63555,	54480,	64249
2,	56338,	48561,	86077,	111167,	97873,	114188,	101029,	117747
3,	73958,	70988,	113902,	143492,	129232,	152230,	130858,	154961
4,	87131,	92772,	129854,	168428,	143746,	179657,	151243,	186568
5,	95866,	112456,	135030,	185606,	147880,	194347,	155081,	196184
6,	101581,	129820,	137266,	199042,	150553,	201232,	156475,	196766
7,	104938,	145435,	138191,	206536,	151671,	203271,	157711,	198573
8,	106576,	159381,	139021,	211435,	152630,	204731,	159445,	200799
9,	106554,	171357,	138970,	212943,	152886,	204527,	158433,	199408
10,	106562,	179234,	139059,	213156,	153656,	204672,	159509,	201153
11,	106186,	186565,	139170,	212372,	153910,	205091,	159386,	200661
12,	106291,	193546,	139280,	212986,	154273,	205427,	159656,	200858


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-1.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 1 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          30464.13    -             0.0342       0.0341       0.0342
Sum:           15310.28     1913.78      0.0679       0.0679       0.0679
Dot:           28469.31     3558.66      0.0731       0.0731       0.0731
Copy:          47284.20    -             0.0440       0.0440       0.0441
Update:        60103.08     3756.44      0.0346       0.0346       0.0346
Triad:         51036.10     4253.01      0.0612       0.0611       0.0612
Daxpy:         65419.43     5451.62      0.0477       0.0477       0.0477
STriad:        54480.95     3405.06      0.0764       0.0764       0.0764
SDaxpy:        64242.56     4015.16      0.0648       0.0648       0.0648
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-10.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 10 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106603.25    -             0.0098       0.0098       0.0098
Sum:          151337.22    18917.15      0.0069       0.0069       0.0069
Dot:          220484.94    27560.62      0.0094       0.0094       0.0095
Copy:         138368.52    -             0.0151       0.0150       0.0151
Update:       213127.42    13320.46      0.0098       0.0098       0.0098
Triad:        152417.87    12701.49      0.0205       0.0205       0.0205
Daxpy:        204033.31    17002.78      0.0153       0.0153       0.0153
STriad:       159309.02     9956.81      0.0262       0.0261       0.0262
SDaxpy:       201006.28    12562.89      0.0207       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-11.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 11 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106105.02    -             0.0098       0.0098       0.0098
Sum:          165075.96    20634.49      0.0063       0.0063       0.0063
Dot:          221197.04    27649.63      0.0094       0.0094       0.0095
Copy:         138485.53    -             0.0150       0.0150       0.0151
Update:       212407.65    13275.48      0.0098       0.0098       0.0098
Triad:        152965.39    12747.12      0.0204       0.0204       0.0205
Daxpy:        203893.44    16991.12      0.0153       0.0153       0.0153
STriad:       159267.54     9954.22      0.0262       0.0261       0.0262
SDaxpy:       200429.47    12526.84      0.0208       0.0208       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-12.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 12 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106289.46    -             0.0098       0.0098       0.0098
Sum:          179344.05    22418.01      0.0058       0.0058       0.0058
Dot:          221107.94    27638.49      0.0094       0.0094       0.0094
Copy:         138681.54    -             0.0150       0.0150       0.0150
Update:       213042.70    13315.17      0.0098       0.0098       0.0098
Triad:        153315.30    12776.27      0.0204       0.0204       0.0204
Daxpy:        204041.18    17003.43      0.0153       0.0153       0.0153
STriad:       159597.99     9974.87      0.0261       0.0261       0.0262
SDaxpy:       200974.05    12560.88      0.0208       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-2.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 2 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          56408.55    -             0.0185       0.0184       0.0185
Sum:           30592.69     3824.09      0.0340       0.0340       0.0340
Dot:           56688.04     7086.01      0.0367       0.0367       0.0367
Copy:          85128.50    -             0.0245       0.0244       0.0245
Update:       107119.75     6694.98      0.0194       0.0194       0.0195
Triad:         95710.19     7975.85      0.0326       0.0326       0.0326
Daxpy:        116548.54     9712.38      0.0268       0.0268       0.0268
STriad:       101117.64     6319.85      0.0412       0.0411       0.0412
SDaxpy:       117685.80     7355.36      0.0354       0.0353       0.0354
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-3.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 3 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          73983.18    -             0.0141       0.0141       0.0141
Sum:           45552.26     5694.03      0.0228       0.0228       0.0228
Dot:           84480.52    10560.06      0.0246       0.0246       0.0246
Copy:         112962.80    -             0.0184       0.0184       0.0185
Update:       139769.92     8735.62      0.0149       0.0149       0.0149
Triad:        127811.49    10650.96      0.0244       0.0244       0.0245
Daxpy:        155236.62    12936.38      0.0201       0.0201       0.0201
STriad:       130963.27     8185.20      0.0318       0.0318       0.0319
SDaxpy:       154815.46     9675.97      0.0269       0.0269       0.0269
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-4.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 4 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          87168.31    -             0.0119       0.0119       0.0120
Sum:           60760.26     7595.03      0.0171       0.0171       0.0171
Dot:          112555.63    14069.45      0.0185       0.0185       0.0185
Copy:         129102.89    -             0.0161       0.0161       0.0162
Update:       165777.60    10361.10      0.0126       0.0125       0.0126
Triad:        143386.50    11948.87      0.0218       0.0218       0.0219
Daxpy:        183719.07    15309.92      0.0170       0.0170       0.0170
STriad:       151271.95     9454.50      0.0276       0.0275       0.0277
SDaxpy:       186725.43    11670.34      0.0223       0.0223       0.0224
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-5.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 5 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          95856.68    -             0.0109       0.0108       0.0109
Sum:           76269.32     9533.66      0.0137       0.0136       0.0137
Dot:          140013.02    17501.63      0.0149       0.0149       0.0149
Copy:         134229.39    -             0.0155       0.0155       0.0156
Update:       183810.21    11488.14      0.0113       0.0113       0.0113
Triad:        147039.07    12253.26      0.0213       0.0212       0.0213
Daxpy:        198436.16    16536.35      0.0157       0.0157       0.0158
STriad:       155340.09     9708.76      0.0268       0.0268       0.0269
SDaxpy:       195986.23    12249.14      0.0213       0.0212       0.0213
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-6.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 6 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         101620.75    -             0.0102       0.0102       0.0103
Sum:           90805.42    11350.68      0.0115       0.0115       0.0115
Dot:          166640.90    20830.11      0.0125       0.0125       0.0125
Copy:         136549.51    -             0.0153       0.0152       0.0153
Update:       198046.56    12377.91      0.0105       0.0105       0.0105
Triad:        149596.08    12466.34      0.0209       0.0209       0.0209
Daxpy:        203633.41    16969.45      0.0153       0.0153       0.0154
STriad:       156386.62     9774.16      0.0267       0.0266       0.0267
SDaxpy:       196627.08    12289.19      0.0212       0.0212       0.0212
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-7.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 7 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         105032.79    -             0.0099       0.0099       0.0099
Sum:          105929.61    13241.20      0.0098       0.0098       0.0098
Dot:          191495.57    23936.95      0.0109       0.0109       0.0109
Copy:         137361.18    -             0.0152       0.0151       0.0152
Update:       205691.52    12855.72      0.0101       0.0101       0.0101
Triad:        150575.81    12547.98      0.0208       0.0207       0.0208
Daxpy:        204411.88    17034.32      0.0153       0.0153       0.0153
STriad:       157853.66     9865.85      0.0264       0.0264       0.0264
SDaxpy:       198592.85    12412.05      0.0210       0.0209       0.0210
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-8.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 8 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106562.29    -             0.0098       0.0098       0.0098
Sum:          120635.92    15079.49      0.0086       0.0086       0.0086
Dot:          213030.72    26628.84      0.0098       0.0098       0.0098
Copy:         138233.34    -             0.0151       0.0150       0.0151
Update:       210891.11    13180.69      0.0099       0.0099       0.0099
Triad:        151377.82    12614.82      0.0207       0.0206       0.0207
Daxpy:        204819.41    17068.28      0.0153       0.0152       0.0153
STriad:       159290.60     9955.66      0.0262       0.0261       0.0262
SDaxpy:       200681.83    12542.61      0.0208       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu1/fcc1-9.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled, running with 9 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106413.24    -             0.0098       0.0098       0.0098
Sum:          135696.54    16962.07      0.0077       0.0077       0.0077
Dot:          222739.33    27842.42      0.0094       0.0093       0.0094
Copy:         138319.84    -             0.0151       0.0150       0.0151
Update:       212685.68    13292.85      0.0098       0.0098       0.0098
Triad:        151610.35    12634.20      0.0206       0.0206       0.0207
Daxpy:        203916.77    16993.06      0.0153       0.0153       0.0154
STriad:       158387.91     9899.24      0.0263       0.0263       0.0264
SDaxpy:       199351.91    12459.49      0.0209       0.0209       0.0210
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-1.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 1 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          30436.15    -             0.0342       0.0342       0.0342
Sum:           25144.68     3143.09      0.0414       0.0414       0.0414
Dot:           56349.53     7043.69      0.0369       0.0369       0.0369
Copy:          47950.30    -             0.0434       0.0434       0.0434
Update:        64049.03     4003.06      0.0325       0.0325       0.0325
Triad:         53086.63     4423.89      0.0588       0.0588       0.0588
Daxpy:         63555.03     5296.25      0.0491       0.0491       0.0492
STriad:        54480.35     3405.02      0.0764       0.0764       0.0764
SDaxpy:        64248.98     4015.56      0.0648       0.0647       0.0648
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-10.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 10 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106561.74    -             0.0098       0.0098       0.0098
Sum:          179233.68    22404.21      0.0058       0.0058       0.0058
Dot:          221600.75    27700.09      0.0094       0.0094       0.0094
Copy:         139059.00    -             0.0150       0.0150       0.0150
Update:       213156.01    13322.25      0.0098       0.0098       0.0098
Triad:        153656.50    12804.71      0.0203       0.0203       0.0204
Daxpy:        204671.89    17055.99      0.0153       0.0152       0.0153
STriad:       159508.58     9969.29      0.0261       0.0261       0.0262
SDaxpy:       201152.66    12572.04      0.0207       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-11.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 11 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106186.05    -             0.0098       0.0098       0.0098
Sum:          186564.82    23320.60      0.0056       0.0056       0.0056
Dot:          221591.77    27698.97      0.0094       0.0094       0.0094
Copy:         139170.09    -             0.0150       0.0149       0.0150
Update:       212371.67    13273.23      0.0098       0.0098       0.0098
Triad:        153909.60    12825.80      0.0203       0.0203       0.0203
Daxpy:        205090.84    17090.90      0.0152       0.0152       0.0153
STriad:       159385.75     9961.61      0.0262       0.0261       0.0262
SDaxpy:       200660.53    12541.28      0.0208       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-12.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 12 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106291.31    -             0.0098       0.0098       0.0098
Sum:          193545.95    24193.24      0.0054       0.0054       0.0054
Dot:          222079.84    27759.98      0.0094       0.0094       0.0094
Copy:         139279.59    -             0.0150       0.0149       0.0150
Update:       212985.57    13311.60      0.0098       0.0098       0.0098
Triad:        154272.68    12856.06      0.0202       0.0202       0.0203
Daxpy:        205426.82    17118.90      0.0152       0.0152       0.0152
STriad:       159655.63     9978.48      0.0261       0.0261       0.0261
SDaxpy:       200857.79    12553.61      0.0207       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-2.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 2 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          56338.12    -             0.0185       0.0185       0.0185
Sum:           48561.03     6070.13      0.0214       0.0214       0.0215
Dot:          109639.81    13704.98      0.0190       0.0190       0.0190
Copy:          86076.82    -             0.0242       0.0242       0.0243
Update:       111167.46     6947.97      0.0187       0.0187       0.0188
Triad:         97873.07     8156.09      0.0319       0.0319       0.0319
Daxpy:        114187.50     9515.63      0.0274       0.0273       0.0274
STriad:       101028.64     6314.29      0.0412       0.0412       0.0412
SDaxpy:       117747.35     7359.21      0.0353       0.0353       0.0354
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-3.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 3 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          73957.65    -             0.0141       0.0141       0.0141
Sum:           70987.72     8873.47      0.0147       0.0147       0.0147
Dot:          154973.49    19371.69      0.0134       0.0134       0.0135
Copy:         113902.20    -             0.0183       0.0183       0.0183
Update:       143491.71     8968.23      0.0145       0.0145       0.0145
Triad:        129232.14    10769.35      0.0242       0.0241       0.0242
Daxpy:        152230.47    12685.87      0.0205       0.0205       0.0205
STriad:       130858.13     8178.63      0.0318       0.0318       0.0319
SDaxpy:       154961.19     9685.07      0.0269       0.0268       0.0269
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-4.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 4 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          87131.44    -             0.0119       0.0119       0.0120
Sum:           92772.31    11596.54      0.0112       0.0112       0.0113
Dot:          187152.17    23394.02      0.0111       0.0111       0.0112
Copy:         129854.24    -             0.0161       0.0160       0.0161
Update:       168427.59    10526.72      0.0124       0.0123       0.0124
Triad:        143746.20    11978.85      0.0218       0.0217       0.0218
Daxpy:        179656.55    14971.38      0.0174       0.0174       0.0174
STriad:       151242.97     9452.69      0.0276       0.0275       0.0277
SDaxpy:       186567.74    11660.48      0.0223       0.0223       0.0224
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-5.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 5 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:          95866.49    -             0.0109       0.0108       0.0109
Sum:          112455.64    14056.96      0.0093       0.0092       0.0093
Dot:          209179.56    26147.45      0.0100       0.0099       0.0100
Copy:         135029.95    -             0.0154       0.0154       0.0155
Update:       185605.74    11600.36      0.0112       0.0112       0.0112
Triad:        147879.56    12323.30      0.0211       0.0211       0.0212
Daxpy:        194347.10    16195.59      0.0161       0.0161       0.0161
STriad:       155081.23     9692.58      0.0269       0.0268       0.0269
SDaxpy:       196184.49    12261.53      0.0212       0.0212       0.0213
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-6.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 6 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         101581.45    -             0.0103       0.0102       0.0103
Sum:          129820.04    16227.50      0.0080       0.0080       0.0081
Dot:          214960.20    26870.02      0.0097       0.0097       0.0097
Copy:         137265.72    -             0.0152       0.0152       0.0152
Update:       199042.11    12440.13      0.0105       0.0105       0.0105
Triad:        150553.35    12546.11      0.0208       0.0207       0.0208
Daxpy:        201231.90    16769.33      0.0155       0.0155       0.0156
STriad:       156475.33     9779.71      0.0266       0.0266       0.0267
SDaxpy:       196765.66    12297.85      0.0212       0.0211       0.0212
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-7.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 7 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         104938.45    -             0.0099       0.0099       0.0099
Sum:          145435.22    18179.40      0.0072       0.0072       0.0072
Dot:          219130.75    27391.34      0.0095       0.0095       0.0096
Copy:         138191.20    -             0.0151       0.0151       0.0151
Update:       206536.26    12908.52      0.0101       0.0101       0.0101
Triad:        151671.07    12639.26      0.0206       0.0206       0.0206
Daxpy:        203270.82    16939.24      0.0154       0.0153       0.0154
STriad:       157711.12     9856.95      0.0264       0.0264       0.0265
SDaxpy:       198572.65    12410.79      0.0210       0.0209       0.0210
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-8.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 8 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106576.48    -             0.0098       0.0098       0.0098
Sum:          159381.11    19922.64      0.0065       0.0065       0.0066
Dot:          218476.61    27309.58      0.0095       0.0095       0.0096
Copy:         139020.89    -             0.0150       0.0150       0.0150
Update:       211434.54    13214.66      0.0099       0.0098       0.0099
Triad:        152629.63    12719.14      0.0205       0.0204       0.0205
Daxpy:        204730.71    17060.89      0.0153       0.0152       0.0153
STriad:       159445.00     9965.31      0.0261       0.0261       0.0262
SDaxpy:       200799.14    12549.95      0.0208       0.0207       0.0208
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/bwbench/gccu8/fcc8-9.txt <==
----------------------------------------------------------------------------
Total allocated datasize:  4160.00 MB
----------------------------------------------------------------------------
OpenMP enabled running with 9 threads
----------------------------------------------------------------------------
Function      Rate(MB/s)  Rate(MFlop/s)  Avg time     Min time     Max time
Init:         106553.77    -             0.0098       0.0098       0.0098
Sum:          171356.71    21419.59      0.0061       0.0061       0.0061
Dot:          219534.31    27441.79      0.0095       0.0095       0.0095
Copy:         138969.71    -             0.0150       0.0150       0.0150
Update:       212943.26    13308.95      0.0098       0.0098       0.0098
Triad:        152885.79    12740.48      0.0204       0.0204       0.0205
Daxpy:        204527.40    17043.95      0.0153       0.0153       0.0153
STriad:       158432.61     9902.04      0.0263       0.0263       0.0263
SDaxpy:       199408.01    12463.00      0.0209       0.0209       0.0210
----------------------------------------------------------------------------
Solution Validates


==> plots/data/ecm/multicore/stencil/fcc_u1.dat <==
 Threads,          MLUPs,           MB/s
       1,      1192.8234,     28627.7623
       2,      2383.2968,     57199.1238
       3,      3570.2106,     85685.0550
       4,      4755.3732,    114128.9561
       5,      5933.5941,    142406.2586
       6,      7051.7372,    169241.6918
       7,      8210.0665,    197041.5959
       8,      8108.0180,    194592.4321
       9,      7841.5063,    188196.1520
      10,      7913.7822,    189930.7732
      11,      8010.0807,    192241.9377
      12,      8067.5682,    193621.6366


==> plots/data/ecm/multicore/stencil/fcc_u8.dat <==
 Threads,          MLUPs,           MB/s
       1,      1724.8737,     41396.9693
       2,      3357.7052,     80584.9239
       3,      5036.6953,    120880.6879
       4,      6666.5537,    159997.2897
       5,      8210.1764,    197044.2342
       6,      7993.6882,    191848.5167
       7,      8207.0777,    196969.8639
       8,      8484.6186,    203630.8471
       9,      8457.3387,    202976.1294
      10,      8517.8787,    204429.0891
      11,      8561.1980,    205468.7513
      12,      8589.4771,    206147.4515


==> plots/data/ecm/multicore/stencil/gcc_u1.dat <==
 Threads,          MLUPs,           MB/s
       1,      1816.7498,     43601.9941
       2,      3628.0635,     87073.5237
       3,      5431.4730,    130355.3526
       4,      7202.3829,    172857.1899
       5,      8474.6769,    203392.2450
       6,      8370.7327,    200897.5856
       7,      8299.0641,    199177.5378
       8,      8294.6790,    199072.2970
       9,      8310.5271,    199452.6496
      10,      8439.1226,    202538.9430
      11,      8366.0548,    200785.3149
      12,      8392.4663,    201419.1917


==> plots/data/ecm/multicore/stencil/gcc_u8.dat <==
 Threads,          MLUPs,           MB/s
       1,      2097.5093,     50340.2236
       2,      4168.7109,    100049.0606
       3,      6132.3906,    147177.3756
       4,      7807.6262,    187383.0283
       5,      8330.9643,    199943.1438
       6,      8473.3305,    203359.9324
       7,      8558.1174,    205394.8187
       8,      8575.0172,    205800.4127
       9,      8570.1631,    205683.9136
      10,      8615.3499,    206768.3984
      11,      8614.8998,    206757.5940
      12,      8636.4495,    207274.7886


==> plots/data/ecm/stencil/u1.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            32,            64,         32.77,  0.4979121685,  0.0006028326,      1.460281,     11.682247,        403298
            32,            64,         32.77,  0.5017471313,  0.0006028033,      1.460210,     11.681679,        406424
            36,            72,         41.47,  0.4985749722,  0.0004998764,      1.197687,      9.581497,        384798
            40,            80,         51.20,  0.5000648499,  0.0004999992,      1.187583,      9.500661,        312541
            44,            88,         61.95,  0.5011978149,  0.0004943991,      1.165971,      9.327772,        261816
            48,            96,         73.73,  0.5001480579,  0.0007685706,      1.801911,     14.415284,        141222
            52,           104,         86.53,  0.4976558685,  0.0005432305,      1.267282,     10.138258,        169398
            60,           120,        115.20,  0.4999270439,  0.0007068760,      1.636019,     13.088155,         98227
            64,           128,        131.07,  0.4994521141,  0.0005145740,      1.187130,      9.497040,        118483
            72,           144,        165.89,  0.4998769760,  0.0005071629,      1.163801,      9.310409,         95065
            80,           160,        204.80,  0.5001239777,  0.0005041572,      1.151985,      9.215883,         77500
            88,           176,        247.81,  0.4990379810,  0.0005051809,      1.150316,      9.202530,         63781
            96,           192,        294.91,  0.4995548725,  0.0004982093,      1.131164,      9.049311,         54400
           104,           208,        346.11,  0.4994661808,  0.0004982032,      1.128388,      9.027105,         46345
           116,           232,        430.59,  0.5002450943,  0.0005000048,      1.129042,      9.032338,         37176
           128,           256,        524.29,  0.4999520779,  0.0006411719,      1.444252,     11.554012,         23796
           140,           280,        627.20,  0.5007381439,  0.0007830523,      1.760255,     14.082042,         16313
           152,           304,        739.33,  0.4998290539,  0.0004925970,      1.105436,      8.843484,         21959
           168,           336,        903.17,  0.5000288486,  0.0004907602,      1.099223,      8.793788,         18050
           184,           368,       1083.39,  0.5000197887,  0.0004881674,      1.091703,      8.733626,         15127
           204,           408,       1331.71,  0.5000598431,  0.0004879811,      1.089529,      8.716229,         12312
           224,           448,       1605.63,  0.5000071526,  0.0004854850,      1.082522,      8.660176,         10263
           248,           496,       1968.13,  0.4998269081,  0.0004870977,      1.084701,      8.677609,          8342
           272,           544,       2367.49,  0.5000889301,  0.0006241385,      1.388380,     11.107042,          5415
           300,           600,       2880.00,  0.5007829666,  0.0006217045,      1.381535,     11.052276,          4475
           328,           656,       3442.69,  0.5000088215,  0.0004852384,      1.077358,      8.618866,          4789
           360,           720,       4147.20,  0.4998409748,  0.0004846441,      1.075160,      8.601281,          3979
           396,           792,       5018.11,  0.4989650249,  0.0004862241,      1.077845,      8.622757,          3272
           436,           872,       6083.07,  0.4975199699,  0.0005519198,      1.222623,      9.780986,          2371
           480,           960,       7372.80,  0.4990777969,  0.0005481114,      1.213418,      9.707347,          1976
           528,          1056,       8921.09,  0.5006749630,  0.0006266310,      1.386456,     11.091646,          1433
           580,          1160,      10764.80,  0.4996390343,  0.0006235318,      1.378894,     11.031152,          1191
           640,          1280,      13107.20,  0.4997479916,  0.0004845464,      1.071017,      8.568138,          1259
           704,          1408,      15859.71,  0.4991641045,  0.0004842110,      1.069819,      8.558551,          1040
           776,          1552,      19269.63,  0.4998068810,  0.0004842482,      1.069477,      8.555816,           857
           852,          1704,      23228.93,  0.4994678497,  0.0004838701,      1.068273,      8.546182,           711
           936,          1872,      28035.07,  0.4997868538,  0.0004834495,      1.067006,      8.536051,           590
          1032,          2064,      34080.77,  0.4989640713,  0.0008426265,      1.859179,     14.873434,           278
          1132,          2264,      41005.57,  0.4994349480,  0.0004958651,      1.093800,      8.750402,           393
          1248,          2496,      49840.13,  0.5001049042,  0.0006396291,      1.410573,     11.284584,           251
          1372,          2744,      60236.29,  0.4997730255,  0.0004971911,      1.096216,      8.769730,           267
          1508,          3016,      72770.05,  0.4986341000,  0.0004983410,      1.098535,      8.788277,           220
          1660,          3320,      88179.20,  0.4973599911,  0.0006355304,      1.400697,     11.205578,           142
          1824,          3648,     106463.23,  0.4993178844,  0.0004969589,      1.095110,      8.760881,           151
          2008,          4016,     129026.05,  0.4987850189,  0.0004948186,      1.090229,      8.721833,           125
          2208,          4416,     156008.45,  0.4946000576,  0.0006420945,      1.414529,     11.316234,            79
          2428,          4856,     188645.89,  0.4949560165,  0.0004997582,      1.100828,      8.806623,            84


==> plots/data/ecm/stencil/u10.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.3662340641,           inf,      3.841948,     30.735586,      52428800
             0,             0,          0.00,  0.3661570549,           inf,      3.841140,     30.729123,      52428800
             0,             0,          0.00,  0.3651380539,           inf,      3.830451,     30.643605,      52428800
            40,            80,         51.20,  0.4986090660,  0.0003930393,      0.933535,      7.468278,        396437
            40,            80,         51.20,  0.5053129196,  0.0003915474,      0.929991,      7.439929,        403298
            40,            80,         51.20,  0.5110869408,  0.0003960215,      0.940618,      7.524942,        403298
            40,            80,         51.20,  0.5009920597,  0.0003971578,      0.943317,      7.546535,        394201
            40,            80,         51.20,  0.4980900288,  0.0003889199,      0.923750,      7.390003,        400219
            40,            80,         51.20,  0.4946439266,  0.0003899137,      0.926111,      7.408887,        396437
            40,            80,         51.20,  0.5032880306,  0.0003869789,      0.919140,      7.353121,        406424
            80,           160,        204.80,  0.4997229576,  0.0003764208,      0.860111,      6.880889,        103716
            80,           160,        204.80,  0.4999279976,  0.0003763865,      0.860033,      6.880262,        103768
            80,           160,        204.80,  0.4999699593,  0.0003764181,      0.860105,      6.880840,        103768
            80,           160,        204.80,  0.5004951954,  0.0003760706,      0.859311,      6.874487,        103973
            80,           160,        204.80,  0.4994468689,  0.0003762128,      0.859636,      6.877087,        103716
           120,           240,        460.80,  0.5003700256,  0.0003941014,      0.889128,      7.113022,         44085
           120,           240,        460.80,  0.4969871044,  0.0003924250,      0.885346,      7.082765,         43974
           120,           240,        460.80,  0.5005609989,  0.0003928438,      0.886291,      7.090325,         44243
           160,           320,        819.20,  0.4995880127,  0.0003742694,      0.839060,      6.712477,         26071
           160,           320,        819.20,  0.4996929169,  0.0003744055,      0.839365,      6.714916,         26067
           200,           400,       1280.00,  0.5012910366,  0.0003881404,      0.866868,      6.934948,         16144
           200,           400,       1280.00,  0.4990010262,  0.0003882189,      0.867044,      6.936351,         16067
           240,           480,       1843.20,  0.4996619225,  0.0003666083,      0.816719,      6.533752,         11831
           240,           480,       1843.20,  0.5001599789,  0.0003667258,      0.816981,      6.535845,         11839
           280,           560,       2508.80,  0.4995198250,  0.0003826682,      0.850966,      6.807727,          8325
           320,           640,       3276.80,  0.4999330044,  0.0003652670,      0.811176,      6.489410,          6683
           360,           720,       4147.20,  0.4999940395,  0.0003846439,      0.853314,      6.826516,          5015
           360,           720,       4147.20,  0.4997987747,  0.0003838813,      0.851623,      6.812981,          5023
           400,           800,       5120.00,  0.4991519451,  0.0003799878,      0.842280,      6.738237,          4105
           480,           960,       7372.80,  0.4968609810,  0.0004446422,      0.984357,      7.874852,          2425
           520,          1040,       8652.80,  0.5019569397,  0.0004023298,      0.890255,      7.122040,          2307
           560,          1120,      10035.20,  0.4985849857,  0.0003763910,      0.832515,      6.660118,          2112
           640,          1280,      13107.20,  0.5001120567,  0.0003861406,      0.853506,      6.828048,          1581
           680,          1360,      14796.80,  0.4997751713,  0.0003956181,      0.874213,      6.993703,          1366
           760,          1520,      18483.20,  0.5004630089,  0.0004000243,      0.883538,      7.068304,          1083
           840,          1680,      22579.20,  0.5003371239,  0.0003930679,      0.867846,      6.942772,           902
           920,          1840,      27084.80,  0.4999310970,  0.0003916816,      0.864517,      6.916132,           754
          1000,          2000,      32000.00,  0.4995419979,  0.0004444324,      0.980691,      7.845531,           562
          1120,          2240,      40140.80,  0.4992458820,  0.0005993912,      1.322200,     10.577601,           332
          1240,          2480,      49203.20,  0.4991030693,  0.0006011088,      1.325645,     10.605159,           270
          1360,          2720,      59187.20,  0.4992761612,  0.0006162954,      1.358846,     10.870766,           219
          1480,          2960,      70092.80,  0.5011560917,  0.0005958245,      1.313475,     10.507801,           192
          1640,          3280,      86067.20,  0.4953649044,  0.0005791758,      1.276521,     10.212168,           159
          1800,          3600,     103680.00,  0.5021100044,  0.0005782546,      1.274283,     10.194265,           134
          2000,          4000,     128000.00,  0.4975078106,  0.0005503405,      1.212567,      9.700539,           113
          2200,          4400,     154880.00,  0.4925909042,  0.0005654166,      1.245614,      9.964916,            90
          2400,          4800,     184320.00,  0.4967448711,  0.0005988919,      1.319211,     10.553685,            72


==> plots/data/ecm/stencil/u11.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.3245251179,           inf,      3.404404,     27.235232,      52428800
             0,             0,          0.00,  0.3241310120,           inf,      3.400270,     27.202157,      52428800
             0,             0,          0.00, 13.2762818336,           inf,      3.400238,     27.201902,    2147483647
             0,             0,          0.00,  0.3300449848,           inf,      3.462310,     27.698477,      52428800
            44,            88,         61.95,  0.4978899956,  0.0003905781,      0.921124,      7.368993,        329223
            44,            88,         61.95,  0.4981398582,  0.0003913875,      0.923033,      7.384265,        328707
            44,            88,         61.95,  0.4989211559,  0.0003913870,      0.923032,      7.384255,        329223
            44,            88,         61.95,  0.4970939159,  0.0003905657,      0.921095,      7.368760,        328707
            44,            88,         61.95,  0.4978740215,  0.0003905656,      0.921095,      7.368757,        329223
            44,            88,         61.95,  0.4971508980,  0.0003906105,      0.921201,      7.369605,        328707
            44,            88,         61.95,  0.4978771210,  0.0003905680,      0.921100,      7.368803,        329223
            88,           176,        247.81,  0.4962019920,  0.0003991856,      0.908961,      7.271686,         80258
            88,           176,        247.81,  0.4939179420,  0.0003975016,      0.905126,      7.241011,         80227
            88,           176,        247.81,  0.5021719933,  0.0003988890,      0.908286,      7.266284,         81284
            88,           176,        247.81,  0.5027260780,  0.0003991720,      0.908930,      7.271439,         81316
            88,           176,        247.81,  0.4886958599,  0.0003982631,      0.906860,      7.254883,         79227
           132,           264,        557.57,  0.4988930225,  0.0003939641,      0.886773,      7.094185,         36339
           132,           264,        557.57,  0.5009870529,  0.0003939050,      0.886640,      7.093121,         36497
           132,           264,        557.57,  0.5021240711,  0.0003939032,      0.886636,      7.093088,         36580
           176,           352,        991.23,  0.4996168613,  0.0003861422,      0.864188,      6.913500,         20885
           176,           352,        991.23,  0.4995560646,  0.0003860952,      0.864082,      6.912659,         20885
           220,           440,       1548.80,  0.4998419285,  0.0003851176,      0.858936,      6.871487,         13408
           220,           440,       1548.80,  0.4997339249,  0.0003851492,      0.859007,      6.872053,         13404
           264,           528,       2230.27,  0.4993460178,  0.0004325422,      0.962503,      7.700023,          8282
           264,           528,       2230.27,  0.5002169609,  0.0004324612,      0.962322,      7.698580,          8298
           308,           616,       3035.65,  0.5000941753,  0.0003879099,      0.861778,      6.894221,          6795
           352,           704,       3964.93,  0.4998290539,  0.0003864728,      0.857535,      6.860278,          5219
           396,           792,       5018.11,  0.4975180626,  0.0003833522,      0.849802,      6.798416,          4138
           396,           792,       5018.11,  0.4992599487,  0.0003831204,      0.849288,      6.794305,          4155
           440,           880,       6195.20,  0.4956648350,  0.0004692544,      1.039436,      8.315489,          2728
           528,          1056,       8921.09,  0.5022959709,  0.0004061630,      0.898658,      7.189265,          2218
           572,          1144,      10469.89,  0.4996340275,  0.0004091837,      0.904945,      7.239558,          1866
           616,          1232,      12142.59,  0.5004799366,  0.0004070804,      0.899955,      7.199641,          1620
           704,          1408,      15859.71,  0.4997198582,  0.0003975869,      0.878431,      7.027447,          1268
           748,          1496,      17904.13,  0.5009589195,  0.0004176131,      0.922445,      7.379562,          1072
           836,          1672,      22364.67,  0.4996130466,  0.0004007065,      0.884727,      7.077813,           892
           924,          1848,      27320.83,  0.4996969700,  0.0003959938,      0.874022,      6.992176,           739
          1012,          2024,      32772.61,  0.4959640503,  0.0004323855,      0.954075,      7.632597,           560
          1100,          2200,      38720.00,  0.4999690056,  0.0005953855,      1.313428,     10.507424,           347
          1232,          2464,      48570.37,  0.4983019829,  0.0006147945,      1.355848,     10.846781,           267
          1364,          2728,      59535.87,  0.4991180897,  0.0006238873,      1.375576,     11.004608,           215
          1496,          2992,      71616.51,  0.4992849827,  0.0006128920,      1.351070,     10.808564,           182
          1628,          3256,      84812.29,  0.4971461296,  0.0006090102,      1.342295,     10.738359,           154
          1804,          3608,     104141.31,  0.5011210442,  0.0006014917,      1.325485,     10.603881,           128
          1980,          3960,     125452.80,  0.5019500256,  0.0006155549,      1.356275,     10.850200,           104
          2200,          4400,     154880.00,  0.4960680008,  0.0005958918,      1.312752,     10.502012,            86
          2420,          4840,     187404.80,  0.4959599972,  0.0006136727,      1.351755,     10.814042,            69


==> plots/data/ecm/stencil/u12.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.3242199421,           inf,      3.401203,     27.209620,      52428800
             0,             0,          0.00,  0.2593059540,           inf,      3.400285,     27.202277,      41943040
             0,             0,          0.00,  0.3241281509,           inf,      3.400240,     27.201917,      52428800
             0,             0,          0.00,  0.3241319656,           inf,      3.400280,     27.202237,      52428800
             0,             0,          0.00,  0.3241288662,           inf,      3.400247,     27.201977,      52428800
            48,            96,         73.73,  0.4988770485,  0.0004460325,      1.045721,      8.365771,        242725
            48,            96,         73.73,  0.4989829063,  0.0004461272,      1.045943,      8.367547,        242725
            48,            96,         73.73,  0.4990618229,  0.0004461977,      1.046109,      8.368870,        242725
            48,            96,         73.73,  0.5011000633,  0.0004459458,      1.045518,      8.364145,        243854
            48,            96,         73.73,  0.4985358715,  0.0004462423,      1.046213,      8.369705,        242445
            48,            96,         73.73,  0.4989159107,  0.0004460673,      1.045803,      8.366423,        242725
            48,            96,         73.73,  0.5012989044,  0.0004461228,      1.045933,      8.367464,        243854
            96,           192,        294.91,  0.4994821548,  0.0004096173,      0.930019,      7.440154,         66156
            96,           192,        294.91,  0.4989330769,  0.0004087839,      0.928127,      7.425017,         66218
            96,           192,        294.91,  0.5014331341,  0.0004118647,      0.935122,      7.480976,         66052
            96,           192,        294.91,  0.5002300739,  0.0004093273,      0.929361,      7.434887,         66302
            96,           192,        294.91,  0.4991130829,  0.0004099591,      0.930795,      7.446363,         66052
           144,           288,        663.55,  0.4998400211,  0.0003931649,      0.883279,      7.066234,         30655
           144,           288,        663.55,  0.4999001026,  0.0003932121,      0.883385,      7.067083,         30655
           144,           288,        663.55,  0.4992709160,  0.0003931790,      0.883311,      7.066487,         30619
           192,           384,       1179.65,  0.4999749660,  0.0003907655,      0.873282,      6.986254,         17354
           192,           384,       1179.65,  0.4996840954,  0.0003907859,      0.873327,      6.986618,         17343
           240,           480,       1843.20,  0.4996020794,  0.0003886739,      0.865876,      6.927008,         11158
           240,           480,       1843.20,  0.4999210835,  0.0003886783,      0.865886,      6.927085,         11165
           288,           576,       2654.21,  0.4998300076,  0.0003937093,      0.875257,      7.002052,          7653
           288,           576,       2654.21,  0.5004839897,  0.0003937100,      0.875258,      7.002064,          7663
           336,           672,       3612.67,  0.4996988773,  0.0003953365,      0.877560,      7.020481,          5598
           384,           768,       4718.59,  0.4998221397,  0.0003936859,      0.872917,      6.983335,          4305
           432,           864,       5971.97,  0.4952180386,  0.0004304932,      0.953698,      7.629582,          3082
           480,           960,       7372.80,  0.5018320084,  0.0004533910,      1.003725,      8.029798,          2402
           528,          1056,       8921.09,  0.5014960766,  0.0004093923,      0.905803,      7.246425,          2197
           576,          1152,      10616.83,  0.4980821609,  0.0004007636,      0.886291,      7.090325,          1873
           624,          1248,      12460.03,  0.5001690388,  0.0004561577,      1.008390,      8.067118,          1408
           672,          1344,      14450.69,  0.5004439354,  0.0004077251,      0.901014,      7.208109,          1359
           768,          1536,      18874.37,  0.4987702370,  0.0003985040,      0.880144,      7.041151,          1061
           816,          1632,      21307.39,  0.5001280308,  0.0003940742,      0.870160,      6.961278,           953
           912,          1824,      26615.81,  0.4982020855,  0.0003993233,      0.881408,      7.051267,           750
          1008,          2016,      32514.05,  0.4979689121,  0.0004167483,      0.919581,      7.356651,           588
          1104,          2208,      39002.11,  0.5009078979,  0.0006134016,      1.353158,     10.825268,           335
          1248,          2496,      49840.13,  0.4964449406,  0.0006324284,      1.394693,     11.157547,           252
          1344,          2688,      57802.75,  0.4984970093,  0.0006105561,      1.346227,     10.769815,           226
          1488,          2976,      70852.61,  0.4974229336,  0.0006071811,      1.338496,     10.707966,           185
          1632,          3264,      85229.57,  0.4971280098,  0.0006139802,      1.353243,     10.825943,           152
          1824,          3648,     106463.23,  0.4995679855,  0.0006103934,      1.345077,     10.760616,           123
          1968,          3936,     123936.77,  0.4987099171,  0.0006073821,      1.338280,     10.706239,           106
          2208,          4416,     156008.45,  0.4968998432,  0.0006214796,      1.369115,     10.952918,            82
          2400,          4800,     184320.00,  0.4978368282,  0.0006173572,      1.359885,     10.879081,            70


==> plots/data/ecm/stencil/u13.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.3241510391,           inf,      3.400480,     27.203838,      52428800
             0,             0,          0.00,  0.3241291046,           inf,      3.400250,     27.201997,      52428800
             0,             0,          0.00, 13.2762818336,           inf,      3.400238,     27.201902,    2147483647
             0,             0,          0.00,  0.3241450787,           inf,      3.400417,     27.203338,      52428800
             0,             0,          0.00,  0.3241300583,           inf,      3.400260,     27.202077,      52428800
             0,             0,          0.00,  0.3241281509,           inf,      3.400240,     27.201917,      52428800
            52,           104,         86.53,  0.5015401840,  0.0004320501,      1.007914,      8.063309,        214652
            52,           104,         86.53,  0.4983999729,  0.0004311043,      1.005707,      8.045658,        213776
            52,           104,         86.53,  0.5014631748,  0.0004319838,      1.007759,      8.062071,        214652
            52,           104,         86.53,  0.5009188652,  0.0004319576,      1.007698,      8.061582,        214432
            52,           104,         86.53,  0.5034530163,  0.0004319231,      1.007617,      8.060939,        215534
            52,           104,         86.53,  0.5003619194,  0.0004310351,      1.005546,      8.044366,        214652
            52,           104,         86.53,  0.5013790131,  0.0004301438,      1.003466,      8.027732,        215534
           104,           208,        346.11,  0.4978182316,  0.0004919420,      1.114207,      8.913656,         46780
           104,           208,        346.11,  0.5007500648,  0.0004921983,      1.114787,      8.918300,         47031
           104,           208,        346.11,  0.5021719933,  0.0004921519,      1.114682,      8.917458,         47169
           104,           208,        346.11,  0.4982759953,  0.0004920683,      1.114493,      8.915944,         46811
           104,           208,        346.11,  0.5006868839,  0.0004921362,      1.114647,      8.917175,         47031
           156,           312,        778.75,  0.4996409416,  0.0004523030,      1.014493,      8.115942,         22696
           156,           312,        778.75,  0.4981238842,  0.0004525848,      1.015125,      8.120999,         22613
           156,           312,        778.75,  0.4993901253,  0.0004526544,      1.015281,      8.122246,         22667
           208,           416,       1384.45,  0.5003409386,  0.0004621497,      1.031560,      8.252479,         12512
           208,           416,       1384.45,  0.5004508495,  0.0004621404,      1.031539,      8.252313,         12515
           260,           520,       2163.20,  0.4989697933,  0.0004488149,      0.998889,      7.991111,          8223
           260,           520,       2163.20,  0.4983861446,  0.0004487265,      0.998692,      7.989537,          8215
           312,           624,       3115.01,  0.4991369247,  0.0004334368,      0.962799,      7.702391,          5915
           312,           624,       3115.01,  0.5009090900,  0.0004333638,      0.962637,      7.701095,          5937
           364,           728,       4239.87,  0.4982161522,  0.0004756179,      1.055039,      8.440311,          3953
           416,           832,       5537.79,  0.4935038090,  0.0004389932,      0.972789,      7.782314,          3248
           468,           936,       7008.77,  0.4982829094,  0.0006079677,      1.346146,     10.769166,          1871
           520,          1040,       8652.80,  0.5002861023,  0.0005952930,      1.317234,     10.537873,          1554
           572,          1144,      10469.89,  0.4977271557,  0.0005887173,      1.301999,     10.415989,          1292
           624,          1248,      12460.03,  0.4997110367,  0.0006128767,      1.354835,     10.838683,          1047
           676,          1352,      14623.23,  0.5000009537,  0.0005863620,      1.295741,     10.365928,           933
           728,          1456,      16959.49,  0.5012471676,  0.0005933362,      1.310736,     10.485889,           797
           832,          1664,      22151.17,  0.4997410774,  0.0005803340,      1.281351,     10.250811,           622
           936,          1872,      28035.07,  0.4994878769,  0.0005951244,      1.313481,     10.507844,           479
           988,          1976,      31236.61,  0.4988389015,  0.0006247311,      1.378592,     11.028733,           409
          1092,          2184,      38158.85,  0.4996099472,  0.0007845932,      1.730857,     13.846858,           267
          1248,          2496,      49840.13,  0.4983041286,  0.0007047084,      1.554092,     12.432739,           227
          1352,          2704,      58492.93,  0.4974000454,  0.0007123429,      1.570638,     12.565102,           191
          1508,          3016,      72770.05,  0.4975700378,  0.0007442249,      1.640557,     13.124457,           147
          1612,          3224,      83153.41,  0.4976680279,  0.0007481173,      1.648926,     13.191404,           128
          1820,          3640,     105996.80,  0.4977071285,  0.0007512787,      1.655541,     13.244329,           100
          1976,          3952,     124946.43,  0.4956810474,  0.0007131952,      1.571414,     12.571316,            89
          2184,          4368,     152635.39,  0.4926168919,  0.0007073774,      1.558370,     12.466962,            73
          2392,          4784,     183093.25,  0.5012681484,  0.0007065226,      1.556301,     12.450409,            62


==> plots/data/ecm/stencil/u14.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.2625110149,           inf,      3.442313,     27.538501,      41943040
             0,             0,          0.00,  0.3241360188,           inf,      3.400322,     27.202577,      52428800
             0,             0,          0.00,  0.2593038082,           inf,      3.400257,     27.202052,      41943040
             0,             0,          0.00, 13.2762780190,           inf,      3.400237,     27.201894,    2147483647
             0,             0,          0.00,  0.3241291046,           inf,      3.400250,     27.201997,      52428800
             0,             0,          0.00, 13.2762799263,           inf,      3.400237,     27.201898,    2147483647
             0,             0,          0.00,  0.3241288662,           inf,      3.400247,     27.201977,      52428800
            56,           112,        100.35,  0.5001039505,  0.0004368639,      1.014819,      8.118549,        182519
            56,           112,        100.35,  0.4983918667,  0.0004368835,      1.014864,      8.118913,        181886
            56,           112,        100.35,  0.4999771118,  0.0004367531,      1.014561,      8.116490,        182519
            56,           112,        100.35,  0.4983119965,  0.0004368135,      1.014702,      8.117612,        181886
            56,           112,        100.35,  0.4999930859,  0.0004367671,      1.014594,      8.116749,        182519
            56,           112,        100.35,  0.5000450611,  0.0004368125,      1.014699,      8.117593,        182519
            56,           112,        100.35,  0.4994168282,  0.0004366416,      1.014302,      8.114419,        182361
           112,           224,        401.41,  0.5004520416,  0.0004121545,      0.931543,      7.452347,         48399
           112,           224,        401.41,  0.5000491142,  0.0004122059,      0.931660,      7.453277,         48354
           112,           224,        401.41,  0.5000000000,  0.0004121654,      0.931568,      7.452545,         48354
           112,           224,        401.41,  0.5019249916,  0.0004121243,      0.931475,      7.451802,         48545
           168,           336,        903.17,  0.4996960163,  0.0004553899,      1.020000,      8.159999,         19439
           168,           336,        903.17,  0.4995250702,  0.0004553981,      1.020018,      8.160145,         19432
           168,           336,        903.17,  0.4996969700,  0.0004553908,      1.020002,      8.160014,         19439
           224,           448,       1605.63,  0.5001049042,  0.0003807692,      0.849029,      6.792234,         13088
           224,           448,       1605.63,  0.4988458157,  0.0003807998,      0.849098,      6.792780,         13054
           224,           448,       1605.63,  0.5002179146,  0.0003808261,      0.849156,      6.793250,         13089
           280,           560,       2508.80,  0.5003690720,  0.0004238450,      0.942534,      7.540269,          7529
           280,           560,       2508.80,  0.4992799759,  0.0004241619,      0.943238,      7.545906,          7507
           336,           672,       3612.67,  0.4996500015,  0.0004211795,      0.934926,      7.479408,          5254
           392,           784,       4917.25,  0.4975910187,  0.0004217473,      0.934987,      7.479899,          3839
           392,           784,       4917.25,  0.4993150234,  0.0004214520,      0.934333,      7.474662,          3855
           448,           896,       6422.53,  0.4997708797,  0.0004768459,      1.056123,      8.448982,          2611
           504,          1008,       8128.51,  0.4983699322,  0.0004497851,      0.995445,      7.963558,          2181
           560,          1120,      10035.20,  0.5017521381,  0.0003997938,      0.884278,      7.074224,          2001
           616,          1232,      12142.59,  0.5006139278,  0.0004336929,      0.958789,      7.670310,          1521
           672,          1344,      14450.69,  0.5001950264,  0.0004444806,      0.982238,      7.857903,          1246
           728,          1456,      16959.49,  0.5001220703,  0.0004164409,      0.919957,      7.359660,          1133
           840,          1680,      22579.20,  0.4999790192,  0.0004304903,      0.950471,      7.603764,           823
           896,          1792,      25690.11,  0.5009961128,  0.0004222250,      0.932013,      7.456105,           739
          1008,          2016,      32514.05,  0.5016820431,  0.0004614490,      1.018216,      8.145730,           535
          1120,          2240,      40140.80,  0.4960868359,  0.0006842169,      1.509318,     12.074541,           289
          1232,          2464,      48570.37,  0.4988579750,  0.0006547142,      1.443885,     11.551083,           251
          1344,          2688,      57802.75,  0.4962210655,  0.0006271949,      1.382914,     11.063314,           219
          1456,          2912,      67837.95,  0.4985828400,  0.0006254992,      1.378938,     11.031505,           188
          1624,          3248,      84396.03,  0.5000739098,  0.0006538290,      1.441085,     11.528678,           145
          1792,          3584,     102760.45,  0.5045208931,  0.0006771972,      1.492331,     11.938650,           116
          1960,          3920,     122931.20,  0.4955129623,  0.0006580923,      1.450022,     11.600174,            98
          2184,          4368,     152635.39,  0.4966690540,  0.0006761470,      1.489569,     11.916551,            77
          2408,          4816,     185550.85,  0.4995439053,  0.0006730553,      1.482568,     11.860545,            64


==> plots/data/ecm/stencil/u15.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.3244080544,           inf,      3.403176,     27.225407,      52428800
             0,             0,          0.00,  0.3241319656,           inf,      3.400280,     27.202237,      52428800
             0,             0,          0.00, 13.2762799263,           inf,      3.400237,     27.201898,    2147483647
             0,             0,          0.00,  0.2593028545,           inf,      3.400244,     27.201952,      41943040
             0,             0,          0.00, 13.2762818336,           inf,      3.400238,     27.201902,    2147483647
             0,             0,          0.00, 13.5247550011,           inf,      3.463875,     27.711001,    2147483647
             0,             0,          0.00,  0.3241291046,           inf,      3.400250,     27.201997,      52428800
            60,           120,        115.20,  0.4971821308,  0.0004530774,      1.048619,      8.388949,        152409
            60,           120,        115.20,  0.4968400002,  0.0004527656,      1.047897,      8.383176,        152409
            60,           120,        115.20,  0.4956710339,  0.0004530141,      1.048472,      8.387778,        151967
            60,           120,        115.20,  0.4974770546,  0.0004530162,      1.048477,      8.387817,        152520
            60,           120,        115.20,  0.4967229366,  0.0004526589,      1.047650,      8.381201,        152409
            60,           120,        115.20,  0.4986422062,  0.0004527563,      1.047875,      8.383003,        152965
            60,           120,        115.20,  0.4968249798,  0.0004527519,      1.047865,      8.382923,        152409
            60,           120,        115.20,  0.4968578815,  0.0004527819,      1.047935,      8.383478,        152409
           120,           240,        460.80,  0.5008008480,  0.0004994089,      1.126711,      9.013687,         34819
           120,           240,        460.80,  0.5003209114,  0.0005003385,      1.128808,      9.030465,         34721
           120,           240,        460.80,  0.5002639294,  0.0004995478,      1.127024,      9.016193,         34772
           120,           240,        460.80,  0.4996440411,  0.0004992590,      1.126373,      9.010982,         34749
           180,           360,       1036.80,  0.5007109642,  0.0004662978,      1.043177,      8.345417,         16571
           180,           360,       1036.80,  0.4992361069,  0.0004668966,      1.044517,      8.356133,         16501
           180,           360,       1036.80,  0.5002770424,  0.0004664849,      1.043596,      8.348765,         16550
           240,           480,       1843.20,  0.5006248951,  0.0004288663,      0.955415,      7.643323,         10133
           240,           480,       1843.20,  0.4956400394,  0.0004289135,      0.955520,      7.644163,         10031
           300,           600,       2880.00,  0.5012218952,  0.0004499218,      0.999804,      7.998430,          6189
           300,           600,       2880.00,  0.5016219616,  0.0004501355,      1.000279,      8.002229,          6191
           360,           720,       4147.20,  0.4995298386,  0.0004629350,      1.027000,      8.215996,          4163
           360,           720,       4147.20,  0.4994590282,  0.0004624251,      1.025868,      8.206946,          4167
           420,           840,       5644.80,  0.4977328777,  0.0004607471,      1.020924,      8.167394,          3062
           480,           960,       7372.80,  0.4991109371,  0.0005306909,      1.174853,      9.398820,          2041
           480,           960,       7372.80,  0.4992909431,  0.0005316637,      1.177006,      9.416050,          2038
           540,          1080,       9331.20,  0.4987649918,  0.0005517556,      1.220635,      9.765082,          1550
           600,          1200,      11520.00,  0.4988560677,  0.0005881627,      1.300453,     10.403624,          1178
           660,          1320,      13939.20,  0.4995319843,  0.0005688332,      1.257141,     10.057132,          1008
           720,          1440,      16588.80,  0.4991970062,  0.0005559799,      1.228269,      9.826151,           866
           840,          1680,      22579.20,  0.5003640652,  0.0005850930,      1.291815,     10.334517,           606
           900,          1800,      25920.00,  0.5003001690,  0.0005708452,      1.260057,     10.080453,           541
          1020,          2040,      33292.80,  0.4993069172,  0.0005672792,      1.251693,     10.013547,           423
          1080,          2160,      37324.80,  0.4978129864,  0.0007066132,      1.558877,     12.471013,           302
          1200,          2400,      46080.00,  0.4989650249,  0.0006513223,      1.436498,     11.491987,           266
          1320,          2640,      55756.80,  0.4997820854,  0.0006639709,      1.464062,     11.712495,           216
          1500,          3000,      72000.00,  0.4982178211,  0.0006669583,      1.470247,     11.761979,           166
          1620,          3240,      83980.80,  0.4973437786,  0.0006720128,      1.481170,     11.849360,           141
          1800,          3600,     103680.00,  0.4993450642,  0.0006643054,      1.463911,     11.711286,           116
          1980,          3960,     125452.80,  0.4991500378,  0.0006631313,      1.461102,     11.688814,            96
          2160,          4320,     149299.20,  0.4937660694,  0.0006698178,      1.475648,     11.805183,            79
          2400,          4800,     184320.00,  0.4918801785,  0.0006671552,      1.469578,     11.756623,            64


==> plots/data/ecm/stencil/u16.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00,  0.3246119022,           inf,      3.405314,     27.242515,      52428800
             0,             0,          0.00, 13.2762870789,           inf,      3.400239,     27.201913,    2147483647
             0,             0,          0.00, 13.2762799263,           inf,      3.400237,     27.201898,    2147483647
             0,             0,          0.00,  0.3241300583,           inf,      3.400260,     27.202077,      52428800
             0,             0,          0.00,  0.3241710663,           inf,      3.400690,     27.205519,      52428800
             0,             0,          0.00,  0.3241291046,           inf,      3.400250,     27.201997,      52428800
             0,             0,          0.00,  0.3256070614,           inf,      3.415754,     27.326032,      52428800
             0,             0,          0.00,  0.3242781162,           inf,      3.401813,     27.214503,      52428800
            64,           128,        131.07,  0.4983160496,  0.0004635130,      1.069331,      8.554652,        131236
            64,           128,        131.07,  0.4996409416,  0.0004635832,      1.069493,      8.555947,        131565
            64,           128,        131.07,  0.4986259937,  0.0004638013,      1.069997,      8.559972,        131236
            64,           128,        131.07,  0.4997100830,  0.0004636474,      1.069641,      8.557131,        131565
            64,           128,        131.07,  0.4985878468,  0.0004637658,      1.069915,      8.559318,        131236
            64,           128,        131.07,  0.4985709190,  0.0004637501,      1.069878,      8.559027,        131236
            64,           128,        131.07,  0.4999179840,  0.0004638403,      1.070086,      8.560691,        131565
           128,           256,        524.29,  0.4999508858,  0.0004821390,      1.086027,      8.688217,         31645
           128,           256,        524.29,  0.5010972023,  0.0004822996,      1.086389,      8.691110,         31707
           128,           256,        524.29,  0.4997589588,  0.0004822435,      1.086262,      8.690099,         31626
           128,           256,        524.29,  0.5004069805,  0.0004822893,      1.086366,      8.690925,         31664
           128,           256,        524.29,  0.5000019073,  0.0004821883,      1.086138,      8.689103,         31645
           192,           384,       1179.65,  0.5021328926,  0.0004808397,      1.074579,      8.596634,         14164
           192,           384,       1179.65,  0.5008499622,  0.0004799161,      1.072515,      8.580122,         14155
           192,           384,       1179.65,  0.5014190674,  0.0004805972,      1.074037,      8.592300,         14151
           256,           512,       2097.15,  0.4996800423,  0.0004528696,      1.008096,      8.064768,          8418
           256,           512,       2097.15,  0.5002188683,  0.0004528738,      1.008105,      8.064842,          8427
           320,           640,       3276.80,  0.4994690418,  0.0004496338,      0.998536,      7.988289,          5424
           320,           640,       3276.80,  0.4991569519,  0.0004499335,      0.999202,      7.993614,          5417
           384,           768,       4718.59,  0.5006630421,  0.0004667774,      1.034982,      8.279856,          3637
           384,           768,       4718.59,  0.5006718636,  0.0004667856,      1.035000,      8.280002,          3637
           448,           896,       6422.53,  0.4987318516,  0.0005730886,      1.269282,     10.154256,          2168
           512,          1024,       8388.61,  0.4988811016,  0.0005493881,      1.215768,      9.726145,          1732
           576,          1152,      10616.83,  0.4991099834,  0.0005755005,      1.272722,     10.181778,          1307
           640,          1280,      13107.20,  0.4998509884,  0.0006059282,      1.339313,     10.714508,          1007
           704,          1408,      15859.71,  0.4998118877,  0.0005953164,      1.315296,     10.522366,           847
           768,          1536,      18874.37,  0.5002090931,  0.0005824622,      1.286438,     10.291501,           728
           832,          1664,      22151.17,  0.4990119934,  0.0005918573,      1.306794,     10.454355,           609
           896,          1792,      25690.11,  0.4990079403,  0.0006046420,      1.334678,     10.677423,           514
          1024,          2048,      33554.43,  0.5005431175,  0.0005893273,      1.300327,     10.402617,           405
          1088,          2176,      37879.81,  0.4996180534,  0.0007057959,      1.557042,     12.456334,           299
          1216,          2432,      47316.99,  0.4983530045,  0.0006906374,      1.523158,     12.185265,           244
          1344,          2688,      57802.75,  0.4983460903,  0.0006966864,      1.536137,     12.289098,           198
          1472,          2944,      69337.09,  0.4995329380,  0.0006902431,      1.521634,     12.173076,           167
          1600,          3200,      81920.00,  0.4986329079,  0.0006956374,      1.533276,     12.266208,           140
          1792,          3584,     102760.45,  0.4958429337,  0.0007082908,      1.560852,     12.486815,           109
          1984,          3968,     125960.19,  0.4998931885,  0.0006827802,      1.504391,     12.035124,            93
          2176,          4352,     151519.23,  0.4958209991,  0.0006889117,      1.517697,     12.141580,            76
          2368,          4736,     179437.57,  0.4954049587,  0.0006902191,      1.520408,     12.163262,            64


==> plots/data/ecm/stencil/u2.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            32,            64,         32.77,  0.4968957901,  0.0005391281,      1.305965,     10.447723,        450032
            32,            64,         32.77,  0.5011780262,  0.0005391060,      1.305912,     10.447294,        453929
            32,            64,         32.77,  0.4968750477,  0.0005391056,      1.305911,     10.447287,        450032
            40,            80,         51.20,  0.4977810383,  0.0004947492,      1.175113,      9.400903,        314415
            40,            80,         51.20,  0.5011608601,  0.0004951212,      1.175996,      9.407970,        316312
            48,            96,         73.73,  0.4986741543,  0.0006491660,      1.521967,     12.175736,        166705
            48,            96,         73.73,  0.4979698658,  0.0006482492,      1.519817,     12.158540,        166705
            56,           112,        100.35,  0.5008020401,  0.0005334211,      1.239117,      9.912939,        149689
            64,           128,        131.07,  0.5007112026,  0.0005071311,      1.169959,      9.359671,        120525
            72,           144,        165.89,  0.4993181229,  0.0004997047,      1.146687,      9.173493,         96376
            80,           160,        204.80,  0.4998500347,  0.0005014611,      1.145825,      9.166599,         77874
            88,           176,        247.81,  0.4998779297,  0.0004963350,      1.130174,      9.041390,         65027
            96,           192,        294.91,  0.5003621578,  0.0005010869,      1.137697,      9.101579,         54175
           104,           208,        346.11,  0.4999411106,  0.0004941560,      1.119222,      8.953772,         46769
           112,           224,        401.41,  0.5002369881,  0.0005921624,      1.338394,     10.707150,         33672
           128,           256,        524.29,  0.4999530315,  0.0005801497,      1.306798,     10.454382,         26299
           136,           272,        591.87,  0.5002341270,  0.0004878694,      1.097401,      8.779212,         27718
           152,           304,        739.33,  0.4999091625,  0.0004898873,      1.099355,      8.794838,         22084
           168,           336,        903.17,  0.4998300076,  0.0004861212,      1.088833,      8.710664,         18215
           184,           368,       1083.39,  0.4999468327,  0.0004851456,      1.084945,      8.679564,         15219
           200,           400,       1280.00,  0.4997599125,  0.0005224117,      1.166749,      9.333989,         11958
           224,           448,       1605.63,  0.5001537800,  0.0004818712,      1.074464,      8.595712,         10343
           248,           496,       1968.13,  0.4998588562,  0.0004837078,      1.077152,      8.617217,          8401
           272,           544,       2367.49,  0.4999039173,  0.0005684771,      1.264563,     10.116503,          5943
           296,           592,       2803.71,  0.4998989105,  0.0004809953,      1.069000,      8.551998,          5931
           328,           656,       3442.69,  0.4999160767,  0.0004810301,      1.068015,      8.544119,          4830
           360,           720,       4147.20,  0.4999151230,  0.0004803698,      1.065678,      8.525423,          4015
           392,           784,       4917.25,  0.4971609116,  0.0005213304,      1.155757,      9.246056,          3103
           432,           864,       5971.97,  0.4977519512,  0.0005926973,      1.313038,     10.504307,          2250
           480,           960,       7372.80,  0.5021469593,  0.0005389360,      1.193106,      9.544846,          2022
           528,          1056,       8921.09,  0.4996340275,  0.0005718540,      1.265259,     10.122070,          1567
           576,          1152,      10616.83,  0.4996771812,  0.0004811719,      1.064114,      8.512911,          1565
           640,          1280,      13107.20,  0.4994299412,  0.0004808010,      1.062739,      8.501909,          1268
           704,          1408,      15859.71,  0.4995880127,  0.0004804644,      1.061541,      8.492328,          1049
           776,          1552,      19269.63,  0.4997339249,  0.0004808112,      1.061886,      8.495091,           863
           848,          1696,      23011.33,  0.4993329048,  0.0005710379,      1.260740,     10.085920,           608
           936,          1872,      28035.07,  0.4994919300,  0.0004799106,      1.059196,      8.473566,           594
          1032,          2064,      34080.77,  0.4995939732,  0.0008172330,      1.803151,     14.425208,           287
          1128,          2256,      40716.29,  0.4998199940,  0.0005036175,      1.110911,      8.887291,           390
          1248,          2496,      49840.13,  0.4996011257,  0.0005811057,      1.281512,     10.252092,           276
          1368,          2736,      59885.57,  0.4983901978,  0.0005024831,      1.107891,      8.863129,           265
          1504,          3008,      72384.51,  0.4979660511,  0.0005026086,      1.107948,      8.863584,           219
          1656,          3312,      87754.75,  0.4985160828,  0.0005021690,      1.106776,      8.854209,           181
          1824,          3648,     106463.23,  0.4984810352,  0.0005027855,      1.107950,      8.863597,           149
          2008,          4016,     129026.05,  0.4978220463,  0.0005018935,      1.105817,      8.846539,           123
          2208,          4416,     156008.45,  0.4986078739,  0.0005810966,      1.280151,     10.241210,            88
          2424,          4848,     188024.83,  0.4955060482,  0.0005019662,      1.105694,      8.845549,            84


==> plots/data/ecm/stencil/u3.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            24,            48,         18.43,  0.4929668903,  0.0004468685,      1.119114,      8.952914,        957603
            24,            48,         18.43,  0.4952089787,  0.0004468510,      1.119070,      8.952563,        961996
            36,            72,         41.47,  0.5000851154,  0.0004747113,      1.137392,      9.099139,        406424
            36,            72,         41.47,  0.5000851154,  0.0004747113,      1.137392,      9.099139,        406424
            36,            72,         41.47,  0.5000851154,  0.0004747113,      1.137392,      9.099139,        406424
            48,            96,         73.73,  0.5007479191,  0.0005477115,      1.284107,     10.272859,        198406
            48,            96,         73.73,  0.5031361580,  0.0005477205,      1.284128,     10.273027,        199349
            60,           120,        115.20,  0.5017790794,  0.0005280502,      1.222138,      9.777107,        131979
            60,           120,        115.20,  0.5017750263,  0.0005283782,      1.222898,      9.783181,        131896
            72,           144,        165.89,  0.5002210140,  0.0004794410,      1.100187,      8.801495,        100631
            72,           144,        165.89,  0.4999771118,  0.0004794407,      1.100186,      8.801489,        100582
            84,           168,        225.79,  0.4951250553,  0.0004624226,      1.054699,      8.437589,         75873
            96,           192,        294.91,  0.4993109703,  0.0004664466,      1.059048,      8.472384,         58076
            96,           192,        294.91,  0.4999611378,  0.0004665318,      1.059241,      8.473932,         58141
           108,           216,        373.25,  0.4998459816,  0.0004701968,      1.063801,      8.510405,         45570
           120,           240,        460.80,  0.4999599457,  0.0004534577,      1.023041,      8.184327,         38283
           132,           264,        557.57,  0.4999630451,  0.0004539173,      1.021722,      8.173775,         31607
           144,           288,        663.55,  0.5000231266,  0.0004581580,      1.029292,      8.234334,         26316
           168,           336,        903.17,  0.4994180202,  0.0004521361,      1.012712,      8.101695,         19568
           180,           360,       1036.80,  0.4995999336,  0.0005255539,      1.175742,      9.405933,         14670
           204,           408,       1331.71,  0.5002689362,  0.0004498568,      1.004407,      8.035258,         13361
           216,           432,       1492.99,  0.4998099804,  0.0004529667,      1.010518,      8.084147,         11825
           240,           480,       1843.20,  0.5006051064,  0.0004483164,      0.998746,      7.989965,          9693
           264,           528,       2230.27,  0.4999618530,  0.0004447282,      0.989619,      7.916954,          8065
           300,           600,       2880.00,  0.5003149509,  0.0004898709,      1.088578,      8.708621,          5674
           324,           648,       3359.23,  0.4994938374,  0.0004744886,      1.053611,      8.428884,          5014
           360,           720,       4147.20,  0.4999120235,  0.0004434750,      0.983828,      7.870628,          4349
           396,           792,       5018.11,  0.4980568886,  0.0004432123,      0.982498,      7.859981,          3583
           432,           864,       5971.97,  0.4924919605,  0.0005299102,      1.173942,      9.391539,          2490
           480,           960,       7372.80,  0.5004389286,  0.0005310621,      1.175674,      9.405395,          2045
           528,          1056,       8921.09,  0.4998929501,  0.0004934285,      1.091738,      8.733904,          1817
           576,          1152,      10616.83,  0.4999871254,  0.0004419361,      0.977344,      7.818751,          1705
           636,          1272,      12943.87,  0.4996280670,  0.0004424021,      0.977892,      7.823140,          1396
           696,          1392,      15501.31,  0.4999470711,  0.0004414292,      0.975344,      7.802754,          1169
           768,          1536,      18874.37,  0.4997169971,  0.0004902955,      1.082877,      8.663012,           864
           852,          1704,      23228.93,  0.4995009899,  0.0004410954,      0.973836,      7.790690,           780
           936,          1872,      28035.07,  0.4983270168,  0.0004402509,      0.971664,      7.773312,           646
          1032,          2064,      34080.77,  0.4993879795,  0.0007587352,      1.674081,     13.392646,           309
          1128,          2256,      40716.29,  0.4998991489,  0.0004791267,      1.056888,      8.455103,           410
          1248,          2496,      49840.13,  0.4983139038,  0.0005110925,      1.127111,      9.016891,           313
          1368,          2736,      59885.57,  0.4997341633,  0.0004785559,      1.055136,      8.441085,           279
          1500,          3000,      72000.00,  0.4980390072,  0.0005100246,      1.124302,      8.994414,           217
          1656,          3312,      87754.75,  0.4983479977,  0.0004782208,      1.053994,      8.431955,           190
          1824,          3648,     106463.23,  0.4996438026,  0.0004782789,      1.053946,      8.431571,           157
          2004,          4008,     128512.51,  0.4993619919,  0.0004782409,      1.053707,      8.429655,           130
          2208,          4416,     156008.45,  0.4983420372,  0.0005110924,      1.125933,      9.007460,           100
          2424,          4848,     188024.83,  0.4941999912,  0.0004778866,      1.052653,      8.421223,            88


==> plots/data/ecm/stencil/u4.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            32,            64,         32.77,  0.4953961372,  0.0004348452,      1.053354,      8.426832,        556273
            32,            64,         32.77,  0.4993078709,  0.0004347912,      1.053223,      8.425787,        560735
            32,            64,         32.77,  0.5006480217,  0.0004347920,      1.053225,      8.425802,        562239
            32,            64,         32.77,  0.4993078709,  0.0004347912,      1.053223,      8.425787,        560735
            32,            64,         32.77,  0.5006480217,  0.0004347920,      1.053225,      8.425802,        562239
            48,            96,         73.73,  0.5041160583,  0.0005138378,      1.204691,      9.637525,        212908
            48,            96,         73.73,  0.5046679974,  0.0005144004,      1.206010,      9.648077,        212908
            48,            96,         73.73,  0.5041980743,  0.0005144433,      1.206110,      9.648882,        212692
            64,           128,        131.07,  0.5001199245,  0.0004288048,      0.989259,      7.914072,        142372
            64,           128,        131.07,  0.4990851879,  0.0004287880,      0.989220,      7.913762,        142083
            80,           160,        204.80,  0.4992480278,  0.0004359520,      0.996138,      7.969106,         89468
            80,           160,        204.80,  0.4992041588,  0.0004359137,      0.996051,      7.968406,         89468
            96,           192,        294.91,  0.5016520023,  0.0004246386,      0.964125,      7.712997,         64093
            96,           192,        294.91,  0.5005128384,  0.0004241906,      0.963107,      7.704859,         64015
           112,           224,        401.41,  0.4994871616,  0.0004654775,      1.052063,      8.416505,         42772
           128,           256,        524.29,  0.5010619164,  0.0004554340,      1.025873,      8.206988,         33575
           128,           256,        524.29,  0.5010540485,  0.0004554268,      1.025857,      8.206859,         33575
           144,           288,        663.55,  0.4999349117,  0.0004093852,      0.919720,      7.357757,         29446
           160,           320,        819.20,  0.4996399879,  0.0004071679,      0.912813,      7.302507,         23967
           176,           352,        991.23,  0.4999899864,  0.0004090523,      0.915460,      7.323684,         19730
           192,           384,       1179.65,  0.5008859634,  0.0004503016,      1.006333,      8.050664,         15087
           224,           448,       1605.63,  0.4999370575,  0.0004033548,      0.899390,      7.195120,         12351
           240,           480,       1843.20,  0.4993040562,  0.0004043131,      0.900717,      7.205732,         10720
           272,           544,       2367.49,  0.5003979206,  0.0004550321,      1.012207,      8.097658,          7432
           288,           576,       2654.21,  0.4997668266,  0.0004467857,      0.993251,      7.946008,          6743
           320,           640,       3276.80,  0.4999420643,  0.0004024935,      0.893848,      7.150785,          6065
           352,           704,       3964.93,  0.4992589951,  0.0004463227,      0.990334,      7.922675,          4514
           384,           768,       4718.59,  0.4996738434,  0.0004014013,      0.890024,      7.120194,          4221
           432,           864,       5971.97,  0.4977858067,  0.0004926707,      1.091443,      8.731547,          2707
           480,           960,       7372.80,  0.5013108253,  0.0004374403,      0.968413,      7.747303,          2487
           528,          1056,       8921.09,  0.5020890236,  0.0004592036,      1.016013,      8.128108,          1961
           576,          1152,      10616.83,  0.5002682209,  0.0004031683,      0.891609,      7.132869,          1870
           640,          1280,      13107.20,  0.4999318123,  0.0004028174,      0.890367,      7.122940,          1515
           704,          1408,      15859.71,  0.4997839928,  0.0004023981,      0.889061,      7.112487,          1253
           768,          1536,      18874.37,  0.4986109734,  0.0004501361,      0.994179,      7.953436,           939
           848,          1696,      23011.33,  0.5017790794,  0.0004536955,      1.001671,      8.013368,           769
           928,          1856,      27557.89,  0.4997849464,  0.0004505794,      0.994487,      7.955899,           644
          1024,          2048,      33554.43,  0.4961061478,  0.0004665914,      1.029515,      8.236122,           507
          1120,          2240,      40140.80,  0.4993879795,  0.0004629175,      1.021152,      8.169217,           430
          1248,          2496,      49840.13,  0.5006539822,  0.0004945329,      1.090592,      8.724740,           325
          1360,          2720,      59187.20,  0.4998800755,  0.0004724893,      1.041773,      8.334187,           286
          1504,          3008,      72384.51,  0.4987490177,  0.0004612735,      1.016829,      8.134632,           239
          1648,          3296,      86908.93,  0.5077497959,  0.0004998777,      1.101736,      8.813885,           187
          1824,          3648,     106463.23,  0.4973421097,  0.0004613819,      1.016712,      8.133694,           162
          2000,          4000,     128000.00,  0.4990990162,  0.0004621287,      1.018210,      8.145680,           135
          2208,          4416,     156008.45,  0.4970371723,  0.0004901482,      1.079793,      8.638341,           104
          2416,          4832,     186785.79,  0.4964809418,  0.0004622649,      1.018247,      8.145974,            92


==> plots/data/ecm/stencil/u5.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            20,            40,         12.80,  0.4967839718,  0.0004204711,      1.081914,      8.655313,       1476867
            20,            40,         12.80,  0.4932899475,  0.0004204542,      1.081870,      8.654963,       1466539
            20,            40,         12.80,  0.4932889938,  0.0004204534,      1.081868,      8.654946,       1466539
            40,            80,         51.20,  0.5002019405,  0.0004218738,      1.002021,      8.016172,        370521
            40,            80,         51.20,  0.5002019405,  0.0004218738,      1.002021,      8.016172,        370521
            40,            80,         51.20,  0.5002021790,  0.0004218740,      1.002022,      8.016176,        370521
            40,            80,         51.20,  0.5002031326,  0.0004218748,      1.002024,      8.016191,        370521
            60,           120,        115.20,  0.5032138824,  0.0004529101,      1.048231,      8.385851,        154315
            60,           120,        115.20,  0.5035231113,  0.0004531884,      1.048876,      8.391004,        154315
            60,           120,        115.20,  0.5039741993,  0.0004535944,      1.049815,      8.398521,        154315
            80,           160,        204.80,  0.5022389889,  0.0004331367,      0.989705,      7.917643,         90589
            80,           160,        204.80,  0.4994950294,  0.0004324459,      0.988127,      7.905015,         90238
            80,           160,        204.80,  0.5013780594,  0.0004331401,      0.989713,      7.917706,         90433
           100,           200,        320.00,  0.5005259514,  0.0004374844,      0.992028,      7.936226,         57205
           100,           200,        320.00,  0.5000109673,  0.0004375085,      0.992083,      7.936662,         57143
           120,           240,        460.80,  0.4997189045,  0.0004189023,      0.945081,      7.560646,         41421
           140,           280,        627.20,  0.4999539852,  0.0004479778,      1.007028,      8.056221,         28470
           140,           280,        627.20,  0.5005121231,  0.0004412249,      0.991847,      7.934780,         28938
           160,           320,        819.20,  0.4996049404,  0.0004137512,      0.927572,      7.420578,         23584
           180,           360,       1036.80,  0.4999980927,  0.0004387343,      0.981513,      7.852107,         17587
           200,           400,       1280.00,  0.5000009537,  0.0004099982,      0.915685,      7.325484,         15244
           220,           440,       1548.80,  0.4996418953,  0.0004199829,      0.936697,      7.493574,         12290
           240,           480,       1843.20,  0.5000119209,  0.0004090840,      0.911345,      7.290760,         10610
           260,           520,       2163.20,  0.5001599789,  0.0004202918,      0.935407,      7.483259,          8802
           300,           600,       2880.00,  0.4999988079,  0.0004188437,      0.930743,      7.445942,          6632
           320,           640,       3276.80,  0.4998700619,  0.0004078148,      0.905666,      7.245325,          5985
           360,           720,       4147.20,  0.4998860359,  0.0004120001,      0.914003,      7.312023,          4681
           380,           760,       4620.80,  0.4998848438,  0.0004180926,      0.927110,      7.416881,          4140
           420,           840,       5644.80,  0.4985318184,  0.0004341235,      0.961932,      7.695454,          3255
           480,           960,       7372.80,  0.5008490086,  0.0004867496,      1.077575,      8.620597,          2233
           520,          1040,       8652.80,  0.4999020100,  0.0004101043,      0.907458,      7.259664,          2254
           580,          1160,      10764.80,  0.5000481606,  0.0004201439,      0.929117,      7.432934,          1769
           640,          1280,      13107.20,  0.4996550083,  0.0004079802,      0.901779,      7.214233,          1495
           700,          1400,      15680.00,  0.4993190765,  0.0005538144,      1.223631,      9.789047,           920
           760,          1520,      18483.20,  0.4989430904,  0.0004074628,      0.899968,      7.199740,          1060
           840,          1680,      22579.20,  0.4994969368,  0.0004068413,      0.898256,      7.186051,           870
           920,          1840,      27084.80,  0.4997510910,  0.0004060820,      0.896301,      7.170407,           727
          1020,          2040,      33292.80,  0.5007348061,  0.0004281945,      0.944805,      7.558440,           562
          1120,          2240,      40140.80,  0.4996390343,  0.0004653145,      1.026440,      8.211517,           428
          1240,          2480,      49203.20,  0.4993400574,  0.0004861570,      1.072138,      8.577104,           334
          1360,          2720,      59187.20,  0.4988901615,  0.0004799443,      1.058211,      8.465684,           281
          1500,          3000,      72000.00,  0.4986038208,  0.0004714930,      1.039362,      8.314899,           235
          1660,          3320,      88179.20,  0.4990198612,  0.0004715963,      1.039390,      8.315117,           192
          1820,          3640,     105996.80,  0.5016739368,  0.0004762683,      1.049520,      8.396156,           159
          2000,          4000,     128000.00,  0.4980628490,  0.0004646109,      1.023679,      8.189431,           134
          2200,          4400,     154880.00,  0.4967958927,  0.0004708430,      1.037269,      8.298149,           109
          2420,          4840,     187404.80,  0.4999160767,  0.0004850134,      1.068353,      8.546827,            88


==> plots/data/ecm/stencil/u6.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            24,            48,         18.43,  0.4897599220,  0.0003831446,      0.959527,      7.676219,       1109604
            24,            48,         18.43,  0.4923431873,  0.0003831277,      0.959485,      7.675880,       1115506
            24,            48,         18.43,  0.4897379875,  0.0003831275,      0.959484,      7.675876,       1109604
            24,            48,         18.43,  0.5003268719,  0.0003831276,      0.959485,      7.675878,       1133595
            24,            48,         18.43,  0.5030460358,  0.0003831275,      0.959485,      7.675877,       1139756
            48,            96,         73.73,  0.5025010109,  0.0004274330,      1.002115,      8.016919,        255127
            48,            96,         73.73,  0.5001120567,  0.0004274702,      1.002202,      8.017617,        253892
            48,            96,         73.73,  0.5025920868,  0.0004275105,      1.002297,      8.018372,        255127
            48,            96,         73.73,  0.5000820160,  0.0004274445,      1.002142,      8.017135,        253892
            72,           144,        165.89,  0.4992449284,  0.0003777080,      0.866737,      6.933898,        127486
            72,           144,        165.89,  0.4983501434,  0.0003777184,      0.866761,      6.934089,        127254
            72,           144,        165.89,  0.5007848740,  0.0003777205,      0.866766,      6.934128,        127875
            96,           192,        294.91,  0.4985809326,  0.0003976559,      0.902861,      7.222892,         68023
            96,           192,        294.91,  0.5016009808,  0.0003978596,      0.903324,      7.226591,         68400
            96,           192,        294.91,  0.4985899925,  0.0003976631,      0.902878,      7.223023,         68023
           120,           240,        460.80,  0.5001420975,  0.0003726379,      0.840704,      6.725634,         46603
           120,           240,        460.80,  0.4996018410,  0.0003726512,      0.840734,      6.725874,         46551
           144,           288,        663.55,  0.5001130104,  0.0003680131,      0.826773,      6.614188,         32768
           168,           336,        903.17,  0.4996039867,  0.0003683952,      0.825146,      6.601165,         24025
           168,           336,        903.17,  0.4998741150,  0.0003683950,      0.825145,      6.601163,         24038
           192,           384,       1179.65,  0.5002210140,  0.0003790113,      0.847014,      6.776108,         17901
           216,           432,       1492.99,  0.4998240471,  0.0003853584,      0.859692,      6.877535,         13900
           240,           480,       1843.20,  0.4998340607,  0.0003636913,      0.810221,      6.481764,         11930
           264,           528,       2230.27,  0.4998309612,  0.0003689847,      0.821073,      6.568586,          9718
           288,           576,       2654.21,  0.4988949299,  0.0003879541,      0.862462,      6.899698,          7752
           312,           624,       3115.01,  0.4999308586,  0.0003660001,      0.813001,      6.504006,          7016
           360,           720,       4147.20,  0.4998800755,  0.0003935816,      0.873142,      6.985137,          4900
           384,           768,       4718.59,  0.4997260571,  0.0003858133,      0.855461,      6.843688,          4392
           432,           864,       5971.97,  0.5053730011,  0.0004276649,      0.947432,      7.579457,          3166
           480,           960,       7372.80,  0.5014250278,  0.0004772640,      1.056575,      8.452602,          2280
           528,          1056,       8921.09,  0.5011048317,  0.0003916048,      0.866447,      6.931580,          2295
           576,          1152,      10616.83,  0.5017971992,  0.0003747418,      0.828743,      6.629946,          2018
           624,          1248,      12460.03,  0.5000321865,  0.0004193953,      0.927122,      7.416978,          1531
           696,          1392,      15501.31,  0.4999120235,  0.0003698886,      0.817274,      6.538194,          1395
           768,          1536,      18874.37,  0.5001571178,  0.0003854440,      0.851299,      6.810395,          1100
           840,          1680,      22579.20,  0.4997901917,  0.0003693011,      0.815372,      6.522977,           959
           936,          1872,      28035.07,  0.4999480247,  0.0003720042,      0.821039,      6.568311,           767
          1032,          2064,      34080.77,  0.4992179871,  0.0007145407,      1.576570,     12.612558,           328
          1128,          2256,      40716.29,  0.5002589226,  0.0004550540,      1.003787,      8.030294,           432
          1248,          2496,      49840.13,  0.5002160072,  0.0004614442,      1.017622,      8.140977,           348
          1368,          2736,      59885.57,  0.4998130798,  0.0004542115,      1.001460,      8.011683,           294
          1488,          2976,      70852.61,  0.4995520115,  0.0004604461,      1.015027,      8.120215,           245
          1656,          3312,      87754.75,  0.4988939762,  0.0004548075,      1.002392,      8.019133,           200
          1824,          3648,     106463.23,  0.4987590313,  0.0004542837,      1.001070,      8.008560,           165
          1992,          3984,     126978.05,  0.4980981350,  0.0004548070,      1.002084,      8.016673,           138
          2208,          4416,     156008.45,  0.4981839657,  0.0004602975,      1.014032,      8.112255,           111
          2424,          4848,     188024.83,  0.4995491505,  0.0004570882,      1.006840,      8.054719,            93


==> plots/data/ecm/stencil/u7.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            28,            56,         25.09,  0.4946351051,  0.0003715405,      0.912868,      7.302940,        849049
            28,            56,         25.09,  0.4944629669,  0.0003714112,      0.912550,      7.300399,        849049
            28,            56,         25.09,  0.5034959316,  0.0003720716,      0.914173,      7.313380,        863025
            28,            56,         25.09,  0.4953420162,  0.0003720715,      0.914172,      7.313377,        849049
            28,            56,         25.09,  0.5014319420,  0.0003720713,      0.914172,      7.313373,        859488
            28,            56,         25.09,  0.5014319420,  0.0003720713,      0.914172,      7.313373,        859488
            28,            56,         25.09,  0.5034961700,  0.0003720718,      0.914173,      7.313384,        863025
            56,           112,        100.35,  0.5023369789,  0.0004166640,      0.967895,      7.743161,        192222
            56,           112,        100.35,  0.5004768372,  0.0004166427,      0.967846,      7.742765,        191520
            56,           112,        100.35,  0.4987978935,  0.0004167617,      0.968122,      7.744977,        190823
            56,           112,        100.35,  0.5023539066,  0.0004166781,      0.967928,      7.743422,        192222
            84,           168,        225.79,  0.4951100349,  0.0003795937,      0.865782,      6.926252,         92426
            84,           168,        225.79,  0.5009081364,  0.0003789630,      0.864343,      6.914744,         93664
            84,           168,        225.79,  0.4982089996,  0.0003784361,      0.863141,      6.905130,         93289
           112,           224,        401.41,  0.5001368523,  0.0003840433,      0.868007,      6.944056,         51909
           112,           224,        401.41,  0.5006520748,  0.0003839581,      0.867814,      6.942516,         51974
           140,           280,        627.20,  0.5007429123,  0.0003929511,      0.883331,      7.066646,         32508
           140,           280,        627.20,  0.5008599758,  0.0003902340,      0.877223,      7.017783,         32742
           168,           336,        903.17,  0.5001468658,  0.0003689644,      0.826421,      6.611365,         24014
           168,           336,        903.17,  0.4999120235,  0.0003689294,      0.826342,      6.610739,         24005
           196,           392,       1229.31,  0.4999089241,  0.0003658020,      0.817230,      6.537843,         17787
           224,           448,       1605.63,  0.4996910095,  0.0003644162,      0.812566,      6.500526,         13664
           224,           448,       1605.63,  0.4995839596,  0.0003644181,      0.812570,      6.500561,         13661
           252,           504,       2032.13,  0.4999887943,  0.0003664406,      0.815856,      6.526850,         10743
           280,           560,       2508.80,  0.4995601177,  0.0003796890,      0.844341,      6.754726,          8391
           308,           616,       3035.65,  0.5000388622,  0.0003713097,      0.824899,      6.599190,          7098
           336,           672,       3612.67,  0.5039601326,  0.0004097607,      0.909579,      7.276629,          5447
           392,           784,       4917.25,  0.4947910309,  0.0003970350,      0.880202,      7.041615,          4055
           420,           840,       5644.80,  0.4968810081,  0.0004036666,      0.894445,      7.155563,          3489
           476,           952,       7250.43,  0.5002610683,  0.0004884773,      1.081456,      8.651651,          2260
           504,          1008,       8128.51,  0.4985229969,  0.0003939312,      0.871831,      6.974650,          2491
           560,          1120,      10035.20,  0.4962430000,  0.0003681730,      0.814338,      6.514703,          2149
           616,          1232,      12142.59,  0.5003530979,  0.0003746041,      0.828158,      6.625263,          1760
           700,          1400,      15680.00,  0.4983370304,  0.0005024774,      1.110204,      8.881631,          1012
           756,          1512,      18289.15,  0.4996981621,  0.0003736356,      0.825270,      6.602163,          1170
           840,          1680,      22579.20,  0.5000200272,  0.0003706303,      0.818307,      6.546455,           956
           924,          1848,      27320.83,  0.4994740486,  0.0003674734,      0.811073,      6.488584,           796
          1008,          2016,      32514.05,  0.4987039566,  0.0003810710,      0.840857,      6.726857,           644
          1120,          2240,      40140.80,  0.4995729923,  0.0004598805,      1.014453,      8.115622,           433
          1232,          2464,      48570.37,  0.4983379841,  0.0004717298,      1.040338,      8.322700,           348
          1372,          2744,      60236.29,  0.4996719360,  0.0004624501,      1.019619,      8.156948,           287
          1484,          2968,      70472.19,  0.4991400242,  0.0004588045,      1.011414,      8.091308,           247
          1652,          3304,      87331.33,  0.4982681274,  0.0004587330,      1.011048,      8.088383,           199
          1820,          3640,     105996.80,  0.4982919693,  0.0004642972,      1.023140,      8.185118,           162
          1988,          3976,     126468.61,  0.5002901554,  0.0004619964,      1.017928,      8.143422,           137
          2184,          4368,     152635.39,  0.4983921051,  0.0004582801,      1.009603,      8.076822,           114
          2408,          4816,     185550.85,  0.4956099987,  0.0004595303,      1.012227,      8.097819,            93


==> plots/data/ecm/stencil/u8.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
            32,            64,         32.77,  0.4816801548,  0.0003857958,      0.934538,      7.476308,        609637
            32,            64,         32.77,  0.4816710949,  0.0003813027,      0.923655,      7.389237,        616809
            32,            64,         32.77,  0.4808290005,  0.0003806361,      0.922040,      7.376319,        616809
            32,            64,         32.77,  0.4816579819,  0.0003812924,      0.923630,      7.389036,        616809
            32,            64,         32.77,  0.4830811024,  0.0003812945,      0.923635,      7.389077,        618628
            32,            64,         32.77,  0.4816660881,  0.0003812988,      0.923645,      7.389160,        616809
            32,            64,         32.77,  0.4808299541,  0.0003806369,      0.922042,      7.376333,        616809
            32,            64,         32.77,  0.4816539288,  0.0003812892,      0.923622,      7.388974,        616809
            64,           128,        131.07,  0.4992589951,  0.0003850558,      0.888329,      7.106635,        158275
            64,           128,        131.07,  0.4988808632,  0.0003850536,      0.888324,      7.106596,        158156
            64,           128,        131.07,  0.5007669926,  0.0003850535,      0.888324,      7.106593,        158754
            64,           128,        131.07,  0.5004038811,  0.0003850654,      0.888352,      7.106812,        158634
            96,           192,        294.91,  0.5019299984,  0.0003909811,      0.887707,      7.101654,         69649
            96,           192,        294.91,  0.5017049313,  0.0003909349,      0.887602,      7.100814,         69626
            96,           192,        294.91,  0.5005931854,  0.0003909727,      0.887688,      7.101500,         69465
           128,           256,        524.29,  0.5002751350,  0.0003771072,      0.849441,      6.795528,         40485
           128,           256,        524.29,  0.4998860359,  0.0003771027,      0.849431,      6.795446,         40454
           128,           256,        524.29,  0.5002799034,  0.0003771108,      0.849449,      6.795592,         40485
           160,           320,        819.20,  0.5005781651,  0.0003674152,      0.823693,      6.589546,         26610
           160,           320,        819.20,  0.5013239384,  0.0003674103,      0.823682,      6.589458,         26650
           192,           384,       1179.65,  0.5019011497,  0.0003773961,      0.843404,      6.747230,         18038
           224,           448,       1605.63,  0.4990940094,  0.0003634754,      0.810468,      6.483744,         13683
           224,           448,       1605.63,  0.4992721081,  0.0003634988,      0.810520,      6.484162,         13687
           256,           512,       2097.15,  0.4965569973,  0.0003711236,      0.826128,      6.609022,         10208
           288,           576,       2654.21,  0.4976990223,  0.0003838060,      0.853240,      6.825924,          7817
           320,           640,       3276.80,  0.4981119633,  0.0003671226,      0.815297,      6.522378,          6625
           352,           704,       3964.93,  0.5050630569,  0.0003943735,      0.875066,      7.000525,          5168
           384,           768,       4718.59,  0.5003368855,  0.0003755120,      0.832620,      6.660960,          4518
           416,           832,       5537.79,  0.4916648865,  0.0003977981,      0.881503,      7.052021,          3571
           480,           960,       7372.80,  0.5018141270,  0.0004788946,      1.060185,      8.481481,          2274
           512,          1024,       8388.61,  0.4995570183,  0.0003854488,      0.852979,      6.823830,          2472
           576,          1152,      10616.83,  0.5003337860,  0.0003758841,      0.831270,      6.650156,          2006
           640,          1280,      13107.20,  0.4996910095,  0.0003756000,      0.830208,      6.641660,          1624
           704,          1408,      15859.71,  0.4981729984,  0.0003725572,      0.823130,      6.585041,          1349
           768,          1536,      18874.37,  0.5000050068,  0.0003881497,      0.857275,      6.858202,          1092
           832,          1664,      22151.17,  0.4993209839,  0.0003873945,      0.855350,      6.842798,           931
           928,          1856,      27557.89,  0.4997351170,  0.0003837886,      0.847071,      6.776571,           756
          1024,          2048,      33554.43,  0.4989631176,  0.0005275480,      1.164014,      9.312109,           451
          1120,          2240,      40140.80,  0.4994051456,  0.0004773654,      1.053023,      8.424182,           417
          1248,          2496,      49840.13,  0.4979760647,  0.0004772045,      1.052378,      8.419026,           335
          1344,          2688,      57802.75,  0.4983849525,  0.0004724475,      1.041709,      8.333668,           292
          1504,          3008,      72384.51,  0.4986631870,  0.0004730703,      1.042834,      8.342672,           233
          1632,          3264,      85229.57,  0.4993641376,  0.0004734584,      1.043526,      8.348208,           198
          1824,          3648,     106463.23,  0.5003662109,  0.0004729456,      1.042194,      8.337551,           159
          1984,          3968,     125960.19,  0.4989070892,  0.0004729351,      1.042032,      8.336259,           134
          2208,          4416,     156008.45,  0.4991099834,  0.0004739629,      1.044137,      8.353093,           108
          2400,          4800,     184320.00,  0.4972910881,  0.0004743696,      1.044919,      8.359350,            91


==> plots/data/ecm/stencil/u9.dat <==
#,         n_i,           n_j,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
             0,             0,          0.00, 15.3687000275,           inf,      3.936135,     31.489078,    2147483647
             0,             0,          0.00,  0.3747701645,           inf,      3.931495,     31.451964,      52428800
            36,            72,         41.47,  0.4962940216,  0.0004026367,      0.964704,      7.717632,        475544
            36,            72,         41.47,  0.4962940216,  0.0004026367,      0.964704,      7.717632,        475544
            36,            72,         41.47,  0.4962937832,  0.0004026365,      0.964703,      7.717628,        475544
            36,            72,         41.47,  0.5019860268,  0.0004026367,      0.964704,      7.717632,        480998
            36,            72,         41.47,  0.5019860268,  0.0004026367,      0.964704,      7.717632,        480998
            36,            72,         41.47,  0.5008368492,  0.0004026366,      0.964704,      7.717630,        479897
            36,            72,         41.47,  0.5019860268,  0.0004026367,      0.964704,      7.717632,        480998
            72,           144,        165.89,  0.4985649586,  0.0003817784,      0.876078,      7.008622,        125955
            72,           144,        165.89,  0.4986400604,  0.0003818359,      0.876210,      7.009678,        125955
            72,           144,        165.89,  0.4986469746,  0.0003818412,      0.876222,      7.009775,        125955
            72,           144,        165.89,  0.4998550415,  0.0003818477,      0.876237,      7.009894,        126258
            72,           144,        165.89,  0.4998328686,  0.0003818308,      0.876198,      7.009583,        126258
           108,           216,        373.25,  0.5001001358,  0.0003769012,      0.852723,      6.821785,         56879
           108,           216,        373.25,  0.4990129471,  0.0003768969,      0.852713,      6.821707,         56756
           108,           216,        373.25,  0.4995551109,  0.0003769013,      0.852723,      6.821787,         56817
           144,           288,        663.55,  0.5001068115,  0.0003670899,      0.824699,      6.597596,         32850
           144,           288,        663.55,  0.5000710487,  0.0003670636,      0.824640,      6.597124,         32850
           180,           360,       1036.80,  0.4995069504,  0.0003801756,      0.850509,      6.804072,         20276
           180,           360,       1036.80,  0.5003468990,  0.0003806835,      0.851645,      6.813161,         20283
           216,           432,       1492.99,  0.5002059937,  0.0003964629,      0.884465,      7.075718,         13521
           216,           432,       1492.99,  0.5001840591,  0.0003965922,      0.884753,      7.078025,         13516
           252,           504,       2032.13,  0.4998431206,  0.0003660953,      0.815087,      6.520700,         10750
           288,           576,       2654.21,  0.4999151230,  0.0003787796,      0.842066,      6.736530,          7956
           324,           648,       3359.23,  0.4987928867,  0.0003772824,      0.837762,      6.702099,          6297
           360,           720,       4147.20,  0.4998149872,  0.0003783945,      0.839450,      6.715604,          5096
           396,           792,       5018.11,  0.4975550175,  0.0003662963,      0.811993,      6.495944,          4331
           432,           864,       5971.97,  0.4992978573,  0.0004209285,      0.932508,      7.460067,          3178
           468,           936,       7008.77,  0.4982290268,  0.0005405820,      1.196942,      9.575538,          2104
           504,          1008,       8128.51,  0.5005359650,  0.0003956807,      0.875703,      7.005625,          2490
           576,          1152,      10616.83,  0.4999468327,  0.0003680705,      0.813990,      6.511918,          2047
           612,          1224,      11985.41,  0.4997429848,  0.0003766997,      0.832817,      6.662539,          1771
           684,          1368,      14971.39,  0.4980111122,  0.0003798907,      0.839438,      6.715502,          1401
           756,          1512,      18289.15,  0.5003800392,  0.0003666250,      0.809786,      6.478285,          1194
           828,          1656,      21938.69,  0.5000839233,  0.0003721570,      0.821720,      6.573761,           980
           936,          1872,      28035.07,  0.4994778633,  0.0003702063,      0.817071,      6.536567,           770
          1008,          2016,      32514.05,  0.5002009869,  0.0004333563,      0.956228,      7.649824,           568
          1116,          2232,      39854.59,  0.4999840260,  0.0004956130,      1.093286,      8.746287,           405
          1224,          2448,      47941.63,  0.4996159077,  0.0005068127,      1.117726,      8.941809,           329
          1368,          2736,      59885.57,  0.4931409359,  0.0004953216,      1.092101,      8.736810,           266
          1476,          2952,      69714.43,  0.4994781017,  0.0005005855,      1.103530,      8.828240,           229
          1656,          3312,      87754.75,  0.4951109886,  0.0004906074,      1.081294,      8.650355,           184
          1800,          3600,     103680.00,  0.5023238659,  0.0004969174,      1.095043,      8.760341,           156
          1980,          3960,     125452.80,  0.4989390373,  0.0004932844,      1.086872,      8.694976,           129
          2196,          4392,     154317.31,  0.4985780716,  0.0004923220,      1.084590,      8.676716,           105
          2412,          4824,     186167.81,  0.5011489391,  0.0004950658,      1.090501,      8.724007,            87


==> plots/data/ecm/stream/u1.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           200,          4.80,  0.4640040398,  0.0002765680,      0.608450,      4.867596,       8388608
           240,          5.76,  0.4321420193,  0.0002575767,      0.566669,      4.533351,       6990506
           288,          6.91,  0.5094990730,  0.0002446353,      0.538198,      4.305580,       7231558
           344,          8.26,  0.4415080547,  0.0002325594,      0.511631,      4.093045,       5518821
           408,          9.79,  0.4992048740,  0.0002217034,      0.487747,      3.901980,       5518821
           496,         11.90,  0.5220210552,  0.0002107782,      0.463712,      3.709697,       4993219
           592,         14.21,  0.5090382099,  0.0002050070,      0.451015,      3.608124,       4194304
           712,         17.09,  0.5040948391,  0.0001991840,      0.438205,      3.505639,       3554494
           856,         20.54,  0.4900538921,  0.0001938200,      0.426404,      3.411232,       2953735
          1024,         24.58,  0.4845709801,  0.0001895426,      0.416994,      3.335950,       2496609
          1232,         29.57,  0.5114779472,  0.0001841066,      0.405034,      3.240276,       2255002
          1472,         35.33,  0.5159819126,  0.0001821895,      0.400817,      3.206536,       1923992
          1768,         42.43,  0.4926340580,  0.0001780399,      0.391688,      3.133502,       1565038
          2120,         50.88,  0.4900329113,  0.0001763516,      0.387974,      3.103789,       1310720
          2552,         61.25,  0.5029668808,  0.0003195273,      0.702960,      5.623681,        616809
          3056,         73.34,  0.4969570637,  0.0003217988,      0.707957,      5.663659,        505337
          3672,         88.13,  0.5000991821,  0.0003565307,      0.784368,      6.274940,        381994
          4408,        105.79,  0.4968149662,  0.0003498681,      0.769710,      6.157679,        322143
          5288,        126.91,  0.4994609356,  0.0003476953,      0.764930,      6.119437,        271651
          6344,        152.26,  0.5040049553,  0.0003367780,      0.740912,      5.927292,        235900
          7608,        182.59,  0.4993588924,  0.0003386425,      0.745013,      5.960108,        193821
          9136,        219.26,  0.4985790253,  0.0003338697,      0.734513,      5.876107,        163456
         10960,        263.04,  0.4992890358,  0.0003297496,      0.725449,      5.803593,        138152
         13152,        315.65,  0.4996519089,  0.0003298823,      0.725741,      5.805928,        115164
         15784,        378.82,  0.4988610744,  0.0003273383,      0.720144,      5.761153,         96553
         18944,        454.66,  0.5004029274,  0.0003276139,      0.720750,      5.766004,         80628
         22728,        545.47,  0.5005540848,  0.0003254522,      0.715995,      5.727958,         67671
         27280,        654.72,  0.4995658398,  0.0003271088,      0.719639,      5.757115,         55983
         32736,        785.66,  0.5007309914,  0.0003239176,      0.712619,      5.700949,         47222
         39280,        942.72,  0.5004370213,  0.0003228322,      0.710231,      5.681847,         39464
         47136,       1131.26,  0.5000648499,  0.0003229522,      0.710495,      5.683958,         32850
         56568,       1357.63,  0.4999499321,  0.0003213480,      0.706966,      5.655725,         27503
         67880,       1629.12,  0.5000741482,  0.0003219294,      0.708245,      5.665957,         22884
         81456,       1954.94,  0.5014381409,  0.0003224524,      0.709395,      5.675162,         19091
         97752,       2346.05,  0.5000751019,  0.0003212807,      0.706818,      5.654541,         15923
        117296,       2815.10,  0.5004560947,  0.0003211840,      0.706605,      5.652839,         13284
        140760,       3378.24,  0.4995219707,  0.0003223791,      0.709234,      5.673873,         11008
        168912,       4053.89,  0.4989409447,  0.0003242783,      0.713412,      5.707299,          9109
        202696,       4864.70,  0.4983260632,  0.0003292033,      0.724247,      5.793977,          7468
        243232,       5837.57,  0.4973251820,  0.0003860751,      0.849365,      6.794921,          5296
        291880,       7005.12,  0.5007789135,  0.0004674936,      1.028486,      8.227887,          3670
        350256,       8406.14,  0.4998619556,  0.0003230270,      0.710659,      5.685275,          4418
        420304,      10087.30,  0.4995040894,  0.0003240009,      0.712802,      5.702416,          3668
        504368,      12104.83,  0.4998788834,  0.0003236772,      0.712090,      5.696718,          3062
        605240,      14525.76,  0.4995639324,  0.0003225471,      0.709604,      5.676829,          2559
        726288,      17430.91,  0.4999380112,  0.0003231675,      0.710969,      5.687748,          2130
        871544,      20917.06,  0.4998099804,  0.0003218162,      0.707996,      5.663965,          1782
       1045856,      25100.54,  0.4997088909,  0.0003228371,      0.710242,      5.681933,          1480
       1255032,      30120.77,  0.4997580051,  0.0003229549,      0.710501,      5.684006,          1233
       1506032,      36144.77,  0.4997370243,  0.0003246807,      0.714297,      5.714380,          1022
       1807240,      43373.76,  0.4996201992,  0.0003275531,      0.720617,      5.764935,           844
       2168688,      52048.51,  0.4997670650,  0.0003227545,      0.710060,      5.680480,           714
       2602432,      62458.37,  0.4993791580,  0.0003225032,      0.709507,      5.676057,           595
       3122912,      74949.89,  0.4995620251,  0.0003225136,      0.709530,      5.676239,           496
       3747496,      89939.90,  0.4990570545,  0.0003224475,      0.709384,      5.675075,           413
       4497000,     107928.00,  0.4987988472,  0.0003271921,      0.719823,      5.758582,           339
       5396400,     129513.60,  0.4984588623,  0.0003334613,      0.733615,      5.868919,           277
       6475680,     155416.32,  0.4988529682,  0.0003223215,      0.709107,      5.672858,           239
       7770816,     186499.58,  0.4985651970,  0.0003224054,      0.709292,      5.674334,           199
       9324976,     223799.42,  0.4989860058,  0.0003223536,      0.709178,      5.673424,           166
      11189976,     268559.42,  0.5000247955,  0.0003214753,      0.707246,      5.657965,           139
      13427968,     322271.23,  0.4967701435,  0.0003332899,      0.733238,      5.865903,           111
      16113560,     386725.44,  0.4985830784,  0.0003223108,      0.709084,      5.672669,            96
      19336272,     464070.53,  0.4985930920,  0.0003223172,      0.709098,      5.672783,            80
      23203528,     556884.67,  0.4935798645,  0.0003222994,      0.709059,      5.672469,            66
      27844232,     668261.57,  0.4935650826,  0.0003222898,      0.709037,      5.672300,            55
      33413080,     801913.92,  0.4953589439,  0.0003222891,      0.709036,      5.672289,            46
      40095696,     962296.70,  0.4910550117,  0.0003222915,      0.709041,      5.672330,            38
      48114840,    1154756.16,  0.4962918758,  0.0003223355,      0.709138,      5.673105,            32


==> plots/data/ecm/stream/u10.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           160,          3.84,  0.3671319485,  0.0001422380,      0.312924,      2.503389,      16131938
           240,          5.76,  0.5352900028,  0.0001382583,      0.304168,      2.433347,      16131938
           240,          5.76,  0.4093389511,  0.0001382582,      0.304168,      2.433344,      12336188
           320,          7.68,  0.5595800877,  0.0001334143,      0.293511,      2.348091,      13107200
           400,          9.60,  0.5220360756,  0.0001306863,      0.287510,      2.300078,       9986438
           480,         11.52,  0.4353740215,  0.0001297516,      0.285453,      2.283628,       6990506
           560,         13.44,  0.4527959824,  0.0001310882,      0.288394,      2.307152,       6168094
           640,         15.36,  0.5084879398,  0.0001288100,      0.283382,      2.267057,       6168094
           800,         19.20,  0.5140779018,  0.0001286940,      0.283127,      2.265015,       4993219
           960,         23.04,  0.4686200619,  0.0001280214,      0.281647,      2.253176,       3813003
          1200,         28.80,  0.5114300251,  0.0001280312,      0.281669,      2.253349,       3328812
          1440,         34.56,  0.4778189659,  0.0001265788,      0.278473,      2.227787,       2621440
          1760,         42.24,  0.4860670567,  0.0001264227,      0.278130,      2.225039,       2184533
          2080,         49.92,  0.4838640690,  0.0001264547,      0.278200,      2.225603,       1839607
          2480,         59.52,  0.4985041618,  0.0002693356,      0.592538,      4.740307,        746317
          3040,         72.96,  0.4942960739,  0.0002992757,      0.658407,      5.267253,        543303
          3600,         86.40,  0.4985370636,  0.0003433752,      0.755425,      6.043403,        403298
          4400,        105.60,  0.5031139851,  0.0003429534,      0.754497,      6.035980,        333410
          5280,        126.72,  0.5002980232,  0.0003451905,      0.759419,      6.075353,        274496
          6320,        151.68,  0.5018470287,  0.0003320670,      0.730547,      5.844378,        239127
          7600,        182.40,  0.4980421066,  0.0003381050,      0.743831,      5.950649,        193821
          9120,        218.88,  0.4991998672,  0.0003340871,      0.734992,      5.879933,        163840
         10960,        263.04,  0.4990739822,  0.0003306943,      0.727528,      5.820220,        137698
         13120,        314.88,  0.5001640320,  0.0003293898,      0.724658,      5.797261,        115736
         15760,        378.24,  0.5001740456,  0.0003318756,      0.730126,      5.841011,         95629
         18880,        453.12,  0.4994399548,  0.0003296044,      0.725130,      5.801037,         80258
         22720,        545.28,  0.5003731251,  0.0003272334,      0.719914,      5.759309,         67302
         27280,        654.72,  0.5007729530,  0.0003285977,      0.722915,      5.783319,         55864
         32720,        785.28,  0.4998381138,  0.0003248118,      0.714586,      5.716689,         47031
         39280,        942.72,  0.4997239113,  0.0003264922,      0.718283,      5.746263,         38966
         47120,       1130.88,  0.5002238750,  0.0003248357,      0.714639,      5.717109,         32681
         56560,       1357.44,  0.4996330738,  0.0003240054,      0.712812,      5.702494,         27264
         67840,       1628.16,  0.4999458790,  0.0003242898,      0.713438,      5.707500,         22725
         81440,       1954.56,  0.5000290871,  0.0003241906,      0.713219,      5.705755,         18939
         97680,       2344.32,  0.4998209476,  0.0003254418,      0.715972,      5.727776,         15723
        117280,       2814.72,  0.4998629093,  0.0003236735,      0.712082,      5.696654,         13168
        140720,       3377.28,  0.4999830723,  0.0003245374,      0.713982,      5.711857,         10948
        168880,       4053.12,  0.4995141029,  0.0003263965,      0.718072,      5.744578,          9062
        202640,       4863.36,  0.4983332157,  0.0003313845,      0.729046,      5.832368,          7421
        243200,       5836.80,  0.4997889996,  0.0003915879,      0.861493,      6.891948,          5248
        291840,       7004.16,  0.4999749660,  0.0004766783,      1.048692,      8.389538,          3594
        350240,       8405.76,  0.5000059605,  0.0003306182,      0.727360,      5.818881,          4318
        420240,      10085.76,  0.4997901917,  0.0003315576,      0.729427,      5.835413,          3587
        504320,      12103.68,  0.4999248981,  0.0003308695,      0.727913,      5.823304,          2996
        605200,      14524.80,  0.4996860027,  0.0003294710,      0.724836,      5.798690,          2506
        726240,      17429.76,  0.4998919964,  0.0003295016,      0.724904,      5.799229,          2089
        871520,      20916.48,  0.4997200966,  0.0003265314,      0.718369,      5.746953,          1756
       1045840,      25100.16,  0.4997718334,  0.0003291091,      0.724040,      5.792320,          1452
       1254960,      30119.04,  0.4999790192,  0.0003308990,      0.727978,      5.823822,          1204
       1506000,      36144.00,  0.4998698235,  0.0003279831,      0.721563,      5.772502,          1012
       1807200,      43372.80,  0.4995861053,  0.0003425552,      0.753621,      6.028972,           807
       2168640,      52047.36,  0.4998040199,  0.0003292412,      0.724331,      5.794646,           700
       2602400,      62457.60,  0.5000028610,  0.0003289922,      0.723783,      5.790263,           584
       3122880,      74949.12,  0.4992461205,  0.0003289449,      0.723679,      5.789430,           486
       3747440,      89938.56,  0.4988071918,  0.0003286571,      0.723046,      5.784365,           405
       4496960,     107927.04,  0.4996860027,  0.0003316907,      0.729720,      5.837757,           335
       5396400,     129513.60,  0.4994339943,  0.0003353242,      0.737713,      5.901706,           276
       6475680,     155416.32,  0.5000619888,  0.0003300066,      0.726014,      5.808116,           234
       7770800,     186499.20,  0.4978439808,  0.0003302371,      0.726522,      5.812172,           194
       9324960,     223799.04,  0.4998610020,  0.0003288627,      0.723498,      5.787984,           163
      11189920,     268558.08,  0.4966931343,  0.0003287967,      0.723353,      5.786821,           135
      13427920,     322270.08,  0.4969291687,  0.0003426589,      0.753850,      6.030796,           108
      16113520,     386724.48,  0.4947161674,  0.0003301283,      0.726282,      5.810258,            93
      19336240,     464069.76,  0.4980449677,  0.0003302189,      0.726482,      5.811853,            78
      23203520,     556884.48,  0.4980800152,  0.0003302417,      0.726532,      5.812254,            65
      27844160,     668259.84,  0.4965531826,  0.0003302462,      0.726542,      5.812334,            54
      33413040,     801912.96,  0.4964880943,  0.0003302025,      0.726445,      5.811564,            45
      40095680,     962296.32,  0.4897580147,  0.0003301279,      0.726281,      5.810251,            37
      48114800,    1154755.20,  0.4925699234,  0.0003302384,      0.726524,      5.812195,            31


==> plots/data/ecm/stream/u11.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           176,          4.22,  0.4180440903,  0.0001472390,      0.323926,      2.591407,      16131938
           176,          4.22,  0.4527971745,  0.0001472117,      0.323866,      2.590926,      17476266
           264,          6.34,  0.4584038258,  0.0001407548,      0.309661,      2.477285,      12336188
           264,          6.34,  0.4584038258,  0.0001407548,      0.309661,      2.477285,      12336188
           352,          8.45,  0.4739050865,  0.0001348150,      0.296593,      2.372743,       9986438
           440,         10.56,  0.4802939892,  0.0001353312,      0.297729,      2.381829,       8065969
           528,         12.67,  0.4925160408,  0.0001334375,      0.293562,      2.348500,       6990506
           704,         16.90,  0.4664139748,  0.0001326839,      0.291905,      2.335237,       4993219
           792,         19.01,  0.4724831581,  0.0001308546,      0.287880,      2.303041,       4559026
           968,         23.23,  0.5196170807,  0.0001305414,      0.287191,      2.297529,       4112062
          1232,         29.57,  0.5028071404,  0.0001303874,      0.286852,      2.294819,       3130077
          1408,         33.79,  0.4748408794,  0.0001286487,      0.283027,      2.264218,       2621440
          1760,         42.24,  0.5118570328,  0.0001275833,      0.280683,      2.245467,       2279513
          2112,         50.69,  0.4968738556,  0.0001267655,      0.278884,      2.231072,       1855886
          2552,         61.25,  0.4946348667,  0.0002874318,      0.632350,      5.058799,        674325
          2992,         71.81,  0.4984099865,  0.0003002528,      0.660556,      5.284450,        554802
          3608,         86.59,  0.5046439171,  0.0003434764,      0.755648,      6.045184,        407213
          4400,        105.60,  0.4998381138,  0.0003407203,      0.749585,      5.996678,        333410
          5280,        126.72,  0.5015268326,  0.0003419622,      0.752317,      6.018534,        277768
          6336,        152.06,  0.5006721020,  0.0003300761,      0.726167,      5.809339,        239400
          7568,        181.63,  0.5004799366,  0.0003333118,      0.733286,      5.866288,        198406
          9064,        217.54,  0.4993581772,  0.0003325816,      0.731680,      5.853436,        165651
         10912,        261.89,  0.4991199970,  0.0003282534,      0.722157,      5.777260,        139345
         13112,        314.69,  0.4995660782,  0.0003253817,      0.715840,      5.726717,        117093
         15752,        378.05,  0.4990489483,  0.0003300891,      0.726196,      5.809569,         95979
         18920,        454.08,  0.4995110035,  0.0003269419,      0.719272,      5.754178,         80752
         22704,        544.90,  0.4987940788,  0.0003255937,      0.716306,      5.730449,         67475
         27280,        654.72,  0.4994831085,  0.0003244352,      0.713757,      5.710059,         56435
         32736,        785.66,  0.5000348091,  0.0003220079,      0.708417,      5.667340,         47436
         39248,        941.95,  0.4994981289,  0.0003245535,      0.714018,      5.712141,         39213
         47080,       1129.92,  0.5000839233,  0.0003229456,      0.710480,      5.683842,         32891
         56496,       1355.90,  0.5004010201,  0.0003241576,      0.713147,      5.705174,         27324
         67848,       1628.35,  0.5001330376,  0.0003221473,      0.708724,      5.669793,         22882
         81400,       1953.60,  0.4998860359,  0.0003219115,      0.708205,      5.665643,         19077
         97680,       2344.32,  0.4999010563,  0.0003233552,      0.711381,      5.691051,         15827
        117216,       2813.18,  0.5000579357,  0.0003196316,      0.703190,      5.625517,         13347
        140712,       3377.09,  0.4996268749,  0.0003247696,      0.714493,      5.715944,         10933
        168872,       4052.93,  0.4991970062,  0.0003246642,      0.714261,      5.714090,          9105
        202664,       4863.94,  0.4963169098,  0.0003297380,      0.725424,      5.803389,          7427
        243232,       5837.57,  0.5002360344,  0.0003820585,      0.840529,      6.724230,          5383
        291808,       7003.39,  0.5009031296,  0.0004740542,      1.042919,      8.343354,          3621
        350240,       8405.76,  0.5001897812,  0.0003426426,      0.753814,      6.030510,          4168
        420288,      10086.91,  0.4999420643,  0.0003299647,      0.725922,      5.807378,          3605
        504328,      12103.87,  0.5002160072,  0.0003284260,      0.722537,      5.780298,          3020
        605176,      14524.22,  0.4998860359,  0.0003283059,      0.722273,      5.778184,          2516
        726264,      17430.34,  0.4998641014,  0.0003282154,      0.722074,      5.776592,          2097
        871464,      20915.14,  0.5003490448,  0.0003256652,      0.716463,      5.731707,          1763
       1045792,      25099.01,  0.4995551109,  0.0003278525,      0.721276,      5.770205,          1457
       1254968,      30119.23,  0.4999859333,  0.0003295329,      0.724972,      5.799780,          1209
       1506032,      36144.77,  0.4995949268,  0.0003287704,      0.723295,      5.786358,          1009
       1807168,      43372.03,  0.4997341633,  0.0003439414,      0.756671,      6.053369,           804
       2168672,      52048.13,  0.4991879463,  0.0003278937,      0.721366,      5.770930,           702
       2602424,      62458.18,  0.4998228550,  0.0003277483,      0.721046,      5.768370,           586
       3122856,      74948.54,  0.4992449284,  0.0003275985,      0.720717,      5.765733,           488
       3747480,      89939.52,  0.4995260239,  0.0003275099,      0.720522,      5.764174,           407
       4496976,     107927.42,  0.4987571239,  0.0003281345,      0.721896,      5.775167,           338
       5396336,     129512.06,  0.4992649555,  0.0003439377,      0.756663,      6.053304,           269
       6475656,     155415.74,  0.4982969761,  0.0003288430,      0.723455,      5.787637,           234
       7770752,     186498.05,  0.4986917973,  0.0003257639,      0.716681,      5.733445,           197
       9324920,     223798.08,  0.4981839657,  0.0003277608,      0.721074,      5.768590,           163
      11189904,     268557.70,  0.4985229969,  0.0003275819,      0.720680,      5.765442,           136
      13427920,     322270.08,  0.4987218380,  0.0003438950,      0.756569,      6.052552,           108
      16113504,     386724.10,  0.4987280369,  0.0003292653,      0.724384,      5.795069,            94
      19336240,     464069.76,  0.4966778755,  0.0003293125,      0.724487,      5.795900,            78
      23203488,     556883.71,  0.4967179298,  0.0003293390,      0.724546,      5.796367,            65
      27844168,     668260.03,  0.4950759411,  0.0003292637,      0.724380,      5.795041,            54
      33413072,     801913.73,  0.4951989651,  0.0003293448,      0.724559,      5.796468,            45
      40095616,     962294.78,  0.4885740280,  0.0003293304,      0.724527,      5.796214,            37
      48114792,    1154755.01,  0.4911820889,  0.0003293079,      0.724477,      5.795820,            31


==> plots/data/ecm/stream/u12.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.3403689861,  0.0001437036,      0.316148,      2.529184,      12336188
           192,          4.61,  0.6425650120,  0.0001436245,      0.315974,      2.527791,      23301688
           288,          6.91,  0.4115641117,  0.0001430983,      0.314816,      2.518530,       9986438
           288,          6.91,  0.4866309166,  0.0001369702,      0.301335,      2.410676,      12336188
           384,          9.22,  0.5174820423,  0.0001349440,      0.296877,      2.375014,       9986438
           480,         11.52,  0.4672360420,  0.0001346056,      0.296132,      2.369059,       7231558
           576,         13.82,  0.5306458473,  0.0001317873,      0.289932,      2.319457,       6990506
           672,         16.13,  0.4958600998,  0.0001301852,      0.286408,      2.291260,       5667978
           768,         18.43,  0.5004591942,  0.0001305049,      0.287111,      2.296886,       4993219
           960,         23.04,  0.5166637897,  0.0001283148,      0.282293,      2.258341,       4194304
          1152,         27.65,  0.4902460575,  0.0001278416,      0.281252,      2.250013,       3328812
          1440,         34.56,  0.4837770462,  0.0001281572,      0.281946,      2.255566,       2621440
          1728,         41.47,  0.4795758724,  0.0001283676,      0.282409,      2.259270,       2162012
          2112,         50.69,  0.4981400967,  0.0001270885,      0.279595,      2.236758,       1855886
          2496,         59.90,  0.4968841076,  0.0002705366,      0.595180,      4.761443,        735842
          2976,         71.42,  0.4980821609,  0.0003176302,      0.698786,      5.590291,        526922
          3648,         87.55,  0.4959430695,  0.0003507075,      0.771556,      6.172452,        387643
          4320,        103.68,  0.5005249977,  0.0003430872,      0.754792,      6.038335,        337705
          5280,        126.72,  0.4980490208,  0.0003431887,      0.755015,      6.040121,        274856
          6336,        152.06,  0.5007519722,  0.0003320121,      0.730427,      5.843413,        238042
          7584,        182.02,  0.4996449947,  0.0003358249,      0.738815,      5.910519,        196178
          9120,        218.88,  0.4988698959,  0.0003325631,      0.731639,      5.853111,        164482
         10944,        262.66,  0.4991321564,  0.0003301279,      0.726281,      5.810252,        138152
         13152,        315.65,  0.4996559620,  0.0003297017,      0.725344,      5.802751,        115228
         15744,        377.86,  0.4996070862,  0.0003306262,      0.727378,      5.819021,         95979
         18912,        453.89,  0.5005970001,  0.0003276656,      0.720864,      5.766914,         80783
         22656,        543.74,  0.5001409054,  0.0003254763,      0.716048,      5.728382,         67825
         27264,        654.34,  0.5002379417,  0.0003259015,      0.716983,      5.735867,         56299
         32736,        785.66,  0.4996349812,  0.0003232839,      0.711224,      5.689796,         47211
         39264,        942.34,  0.4996640682,  0.0003247692,      0.714492,      5.715938,         39184
         47136,       1131.26,  0.4999158382,  0.0003232594,      0.711171,      5.689366,         32809
         56544,       1357.06,  0.5001239777,  0.0003224757,      0.709447,      5.675573,         27428
         67872,       1628.93,  0.4998161793,  0.0003232704,      0.711195,      5.689559,         22780
         81408,       1953.79,  0.5003688335,  0.0003230714,      0.710757,      5.686056,         19025
         97728,       2345.47,  0.5000450611,  0.0003232690,      0.711192,      5.689535,         15828
        117216,       2813.18,  0.5001461506,  0.0003208660,      0.705905,      5.647242,         13298
        140736,       3377.66,  0.4997818470,  0.0003221921,      0.708823,      5.670581,         11022
        168864,       4052.74,  0.4990589619,  0.0003233822,      0.711441,      5.691527,          9139
        202656,       4863.74,  0.4949800968,  0.0003279356,      0.721458,      5.771667,          7448
        243168,       5836.03,  0.5003750324,  0.0003853434,      0.847756,      6.782044,          5340
        291840,       7004.16,  0.4999771118,  0.0004612787,      1.014813,      8.118505,          3714
        350208,       8404.99,  0.4999890327,  0.0003369581,      0.741308,      5.930463,          4237
        420288,      10086.91,  0.4996571541,  0.0003358318,      0.738830,      5.910640,          3540
        504288,      12102.91,  0.5000960827,  0.0003354829,      0.738062,      5.904499,          2956
        605184,      14524.42,  0.4993669987,  0.0003352901,      0.737638,      5.901107,          2461
        726240,      17429.76,  0.4989440441,  0.0003352970,      0.737653,      5.901228,          2049
        871488,      20915.71,  0.4994101524,  0.0003322055,      0.730852,      5.846817,          1725
       1045824,      25099.78,  0.5001430511,  0.0003348940,      0.736767,      5.894135,          1428
       1255008,      30120.19,  0.4995999336,  0.0003359368,      0.739061,      5.912487,          1185
       1505952,      36142.85,  0.5002369881,  0.0003335073,      0.733716,      5.869728,           996
       1807200,      43372.80,  0.4996190071,  0.0003526279,      0.775781,      6.206251,           784
       2168640,      52047.36,  0.4995729923,  0.0003353164,      0.737696,      5.901568,           687
       2602368,      62456.83,  0.4992389679,  0.0003347998,      0.736559,      5.892476,           573
       3122880,      74949.12,  0.4990351200,  0.0003350097,      0.737021,      5.896171,           477
       3747456,      89938.94,  0.4990170002,  0.0003345767,      0.736069,      5.888550,           398
       4496928,     107926.27,  0.4991719723,  0.0003523901,      0.775258,      6.202066,           315
       5396352,     129512.45,  0.4987418652,  0.0003527559,      0.776063,      6.208504,           262
       6475680,     155416.32,  0.4988892078,  0.0003349584,      0.736909,      5.895268,           230
       7770816,     186499.58,  0.4995541573,  0.0003365756,      0.740466,      5.923730,           191
       9324960,     223799.04,  0.4995141029,  0.0003347964,      0.736552,      5.892417,           160
      11189952,     268558.85,  0.4979369640,  0.0003345758,      0.736067,      5.888534,           133
      13427904,     322269.70,  0.4972870350,  0.0003527034,      0.775947,      6.207579,           105
      16113504,     386724.10,  0.4988701344,  0.0003365191,      0.740342,      5.922736,            92
      19336224,     464069.38,  0.4944369793,  0.0003364540,      0.740199,      5.921590,            76
      23203488,     556883.71,  0.4995319843,  0.0003363799,      0.740036,      5.920286,            64
      27844224,     668261.38,  0.4965779781,  0.0003364933,      0.740285,      5.922283,            53
      33412992,     801911.81,  0.4947149754,  0.0003365015,      0.740303,      5.922427,            44
      40095648,     962295.55,  0.4990479946,  0.0003363902,      0.740058,      5.920468,            37
      48114816,    1154755.58,  0.4855229855,  0.0003363642,      0.740001,      5.920009,            30


==> plots/data/ecm/stream/u13.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           104,          2.50,  0.4290540218,  0.0001573761,      0.346227,      2.769819,      26214400
           208,          4.99,  0.5004601479,  0.0001376758,      0.302887,      2.423094,      17476266
           208,          4.99,  0.4619629383,  0.0001376757,      0.302887,      2.423092,      16131938
           312,          7.49,  0.5719540119,  0.0001398610,      0.307694,      2.461553,      13107200
           312,          7.49,  0.5719540119,  0.0001398610,      0.307694,      2.461553,      13107200
           416,          9.98,  0.4594690800,  0.0001316658,      0.289665,      2.317318,       8388608
           520,         12.48,  0.4884610176,  0.0001298957,      0.285770,      2.286164,       7231558
           624,         14.98,  0.4490330219,  0.0001303909,      0.286860,      2.294880,       5518821
           832,         19.97,  0.5352599621,  0.0001288430,      0.283455,      2.267637,       4993219
           936,         22.46,  0.4683899879,  0.0001288533,      0.283477,      2.267819,       3883614
          1144,         27.46,  0.4904978275,  0.0001288018,      0.283364,      2.266911,       3328812
          1456,         34.94,  0.4957840443,  0.0001282710,      0.282196,      2.257570,       2654622
          1768,         42.43,  0.4954941273,  0.0001282914,      0.282241,      2.257929,       2184533
          2080,         49.92,  0.4913659096,  0.0001284153,      0.282514,      2.260109,       1839607
          2496,         59.90,  0.4934289455,  0.0002686553,      0.591042,      4.728334,        735842
          3016,         72.38,  0.4974398613,  0.0003004300,      0.660946,      5.287567,        548992
          3640,         87.36,  0.5000090599,  0.0003543599,      0.779592,      6.236734,        387643
          4368,        104.83,  0.4999577999,  0.0003438442,      0.756457,      6.051658,        332881
          5200,        124.80,  0.4976649284,  0.0003404423,      0.748973,      5.991784,        281119
          6344,        152.26,  0.4999859333,  0.0003307110,      0.727564,      5.820514,        238312
          7592,        182.21,  0.4993989468,  0.0003368736,      0.741122,      5.928976,        195265
          9048,        217.15,  0.4987089634,  0.0003340494,      0.734909,      5.879269,        165000
         10920,        262.08,  0.4990878105,  0.0003327849,      0.732127,      5.857014,        137338
         13104,        314.50,  0.4994509220,  0.0003276853,      0.720908,      5.767261,        116314
         15704,        376.90,  0.5013349056,  0.0003313959,      0.729071,      5.832567,         96332
         18928,        454.27,  0.4991581440,  0.0003285830,      0.722883,      5.783061,         80258
         22672,        544.13,  0.5003790855,  0.0003270894,      0.719597,      5.756773,         67475
         27248,        653.95,  0.4994668961,  0.0003277735,      0.721102,      5.768814,         55924
         32656,        783.74,  0.4997770786,  0.0003247458,      0.714441,      5.715526,         47127
         39208,        940.99,  0.4998447895,  0.0003279030,      0.721387,      5.771093,         38879
         47112,       1130.69,  0.5001158714,  0.0003238101,      0.712382,      5.699058,         32783
         56472,       1355.33,  0.4994618893,  0.0003258332,      0.716833,      5.734664,         27144
         67808,       1627.39,  0.5000200272,  0.0003234235,      0.711532,      5.692254,         22800
         81432,       1954.37,  0.4998810291,  0.0003235115,      0.711725,      5.693803,         18975
         97656,       2343.74,  0.4998819828,  0.0003250654,      0.715144,      5.721151,         15747
        117208,       2812.99,  0.5001690388,  0.0003217737,      0.707902,      5.663217,         13262
        140712,       3377.09,  0.4999001026,  0.0003235268,      0.711759,      5.694071,         10981
        168896,       4053.50,  0.4994540215,  0.0003252853,      0.715628,      5.725022,          9091
        202696,       4864.70,  0.4982140064,  0.0003303679,      0.726809,      5.814475,          7440
        243152,       5835.65,  0.5014958382,  0.0003859429,      0.849074,      6.792595,          5344
        291824,       7003.78,  0.5011270046,  0.0004652461,      1.023541,      8.188332,          3691
        350168,       8404.03,  0.4996459484,  0.0003347900,      0.736538,      5.892304,          4262
        420264,      10086.34,  0.5000109673,  0.0003394449,      0.746779,      5.974231,          3505
        504296,      12103.10,  0.5002148151,  0.0003377280,      0.743002,      5.944013,          2937
        605176,      14524.22,  0.4994549751,  0.0003365846,      0.740486,      5.923888,          2452
        726232,      17429.57,  0.4995698929,  0.0003367073,      0.740756,      5.926048,          2043
        871520,      20916.48,  0.4998929501,  0.0003332873,      0.733232,      5.865857,          1721
       1045824,      25099.78,  0.4994549751,  0.0003363174,      0.739898,      5.919187,          1420
       1254968,      30119.23,  0.4997889996,  0.0003400926,      0.748204,      5.985629,          1171
       1506024,      36144.58,  0.4995999336,  0.0003378150,      0.743193,      5.945545,           982
       1807208,      43372.99,  0.5001509190,  0.0003617691,      0.795892,      6.367137,           765
       2168608,      52046.59,  0.4997189045,  0.0003334776,      0.733651,      5.869206,           691
       2602392,      62457.41,  0.4999771118,  0.0003364661,      0.740225,      5.921803,           571
       3122912,      74949.89,  0.4992179871,  0.0003365401,      0.740388,      5.923106,           475
       3747432,      89938.37,  0.4995899200,  0.0003358067,      0.738775,      5.910198,           397
       4496960,     107927.04,  0.4987399578,  0.0003381281,      0.743882,      5.951055,           328
       5396352,     129512.45,  0.4998259544,  0.0003618083,      0.795978,      6.367827,           256
       6475664,     155415.94,  0.4988219738,  0.0003378519,      0.743274,      5.946194,           228
       7770776,     186498.62,  0.4975352287,  0.0003387643,      0.745281,      5.962252,           189
       9324952,     223798.85,  0.4987268448,  0.0003363714,      0.740017,      5.920136,           159
      11189880,     268557.12,  0.4996349812,  0.0003357189,      0.738582,      5.908652,           133
      13427960,     322271.04,  0.4994649887,  0.0003412467,      0.750743,      6.005943,           109
      16113552,     386725.25,  0.4963681698,  0.0003385098,      0.744722,      5.957772,            91
      19336200,     464068.80,  0.4976170063,  0.0003386184,      0.744960,      5.959683,            76
      23203440,     556882.56,  0.4951310158,  0.0003387094,      0.745161,      5.961285,            63
      27844232,     668261.57,  0.4997620583,  0.0003386508,      0.745032,      5.960255,            53
      33413016,     801912.38,  0.4978170395,  0.0003386113,      0.744945,      5.959558,            44
      40095640,     962295.36,  0.4886631966,  0.0003385400,      0.744788,      5.958304,            36
      48114768,    1154754.43,  0.4889781475,  0.0003387582,      0.745268,      5.962144,            30


==> plots/data/ecm/stream/u14.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           112,          2.69,  0.3228731155,  0.0001649549,      0.362901,      2.903206,      17476266
           224,          5.38,  0.5534179211,  0.0001413698,      0.311013,      2.488108,      17476266
           224,          5.38,  0.5108470917,  0.0001413697,      0.311013,      2.488107,      16131938
           336,          8.06,  0.4630548954,  0.0001380011,      0.303602,      2.428820,       9986438
           336,          8.06,  0.4698188305,  0.0001400169,      0.308037,      2.464298,       9986438
           448,         10.75,  0.5020480156,  0.0001335910,      0.293900,      2.351202,       8388608
           560,         13.44,  0.4541978836,  0.0001314940,      0.289287,      2.314295,       6168094
           672,         16.13,  0.4972391129,  0.0001305473,      0.287204,      2.297632,       5667978
           784,         18.82,  0.5106720924,  0.0001304504,      0.286991,      2.295927,       4993219
          1008,         24.19,  0.4956929684,  0.0001289689,      0.283732,      2.269853,       3813003
          1232,         29.57,  0.4954078197,  0.0001284686,      0.282631,      2.261048,       3130077
          1456,         34.94,  0.4855639935,  0.0001272170,      0.279877,      2.239019,       2621440
          1680,         40.32,  0.4991209507,  0.0001260831,      0.277383,      2.219062,       2356350
          2016,         48.38,  0.4850049019,  0.0001261881,      0.277614,      2.220911,       1906501
          2464,         59.14,  0.4952218533,  0.0002894251,      0.636735,      5.093882,        694421
          3024,         72.58,  0.4940788746,  0.0003007270,      0.661599,      5.292795,        543303
          3584,         86.02,  0.5003831387,  0.0003435226,      0.755750,      6.045998,        406424
          4368,        104.83,  0.4982748032,  0.0003492140,      0.768271,      6.146167,        326659
          5264,        126.34,  0.5013179779,  0.0003483084,      0.766278,      6.130228,        273422
          6272,        150.53,  0.4991199970,  0.0003403783,      0.748832,      5.990658,        233796
          7504,        180.10,  0.4966580868,  0.0003443195,      0.757503,      6.060023,        192222
          9072,        217.73,  0.5002009869,  0.0003386323,      0.744991,      5.959929,        162822
         10864,        260.74,  0.4995079041,  0.0003347818,      0.736520,      5.892160,        137338
         13104,        314.50,  0.5000100136,  0.0003320545,      0.730520,      5.844160,        114912
         15680,        376.32,  0.4997661114,  0.0003340583,      0.734928,      5.879426,         95411
         18928,        454.27,  0.4998860359,  0.0003317073,      0.729756,      5.838048,         79618
         22624,        542.98,  0.4998819828,  0.0003300896,      0.726197,      5.809577,         66937
         27216,        653.18,  0.5001230240,  0.0003325383,      0.731584,      5.852674,         55260
         32704,        784.90,  0.4999330044,  0.0003280879,      0.721793,      5.774348,         46593
         39200,        940.80,  0.4999837875,  0.0003318941,      0.730167,      5.841335,         38430
         47040,       1128.96,  0.5001888275,  0.0003283595,      0.722391,      5.779127,         32383
         56560,       1357.44,  0.5002930164,  0.0003267584,      0.718869,      5.750948,         27070
         67872,       1628.93,  0.5000448227,  0.0003280262,      0.721658,      5.773261,         22460
         81424,       1954.18,  0.4997658730,  0.0003278925,      0.721364,      5.770908,         18719
         97664,       2343.94,  0.5000610352,  0.0003280089,      0.721620,      5.772956,         15610
        117264,       2814.34,  0.4998040199,  0.0003274343,      0.720355,      5.762843,         13017
        140672,       3376.13,  0.4997618198,  0.0003277073,      0.720956,      5.767648,         10841
        168896,       4053.50,  0.4995338917,  0.0003326931,      0.731925,      5.855399,          8890
        202608,       4862.59,  0.4981770515,  0.0003334901,      0.733678,      5.869425,          7373
        243152,       5835.65,  0.4994900227,  0.0003848313,      0.846629,      6.773031,          5338
        291872,       7004.93,  0.5017240047,  0.0004728986,      1.040377,      8.323015,          3635
        350224,       8405.38,  0.4984519482,  0.0003508103,      0.771783,      6.174262,          4057
        420224,      10085.38,  0.4990630150,  0.0003517808,      0.773918,      6.191342,          3376
        504336,      12104.06,  0.4993369579,  0.0003494839,      0.768865,      6.150917,          2833
        605136,      14523.26,  0.4991540909,  0.0003486317,      0.766990,      6.135918,          2366
        726208,      17428.99,  0.4992411137,  0.0003491432,      0.768115,      6.144920,          1969
        871472,      20915.33,  0.5002470016,  0.0003439337,      0.756654,      6.053233,          1669
       1045856,      25100.54,  0.4999330044,  0.0003486603,      0.767053,      6.136421,          1371
       1254960,      30119.04,  0.4994559288,  0.0003518882,      0.774154,      6.193232,          1131
       1505952,      36142.85,  0.4994330406,  0.0003458180,      0.760799,      6.086396,           959
       1807232,      43373.57,  0.4996879101,  0.0003741455,      0.823120,      6.584960,           739
       2168656,      52047.74,  0.5000989437,  0.0003499289,      0.769844,      6.158749,           659
       2602432,      62458.37,  0.4989020824,  0.0003485565,      0.766824,      6.134595,           550
       3122896,      74949.50,  0.4998979568,  0.0003487475,      0.767245,      6.137957,           459
       3747408,      89937.79,  0.4993181229,  0.0003497207,      0.769386,      6.155085,           381
       4496912,     107925.89,  0.4995188713,  0.0003740081,      0.822818,      6.582543,           297
       5396384,     129513.22,  0.4997339249,  0.0003534555,      0.777602,      6.220816,           262
       6475616,     155414.78,  0.4981551170,  0.0003496720,      0.769278,      6.154227,           220
       7770784,     186498.82,  0.4988150597,  0.0003507710,      0.771696,      6.173569,           183
       9324896,     223797.50,  0.4970109463,  0.0003483618,      0.766396,      6.131168,           153
      11189920,     268558.08,  0.4980621338,  0.0003477335,      0.765014,      6.120110,           128
      13427904,     322269.70,  0.4972009659,  0.0003740146,      0.822832,      6.582657,            99
      16113552,     386725.25,  0.4971370697,  0.0003505922,      0.771303,      6.170422,            88
      19336240,     464069.76,  0.4950301647,  0.0003507008,      0.771542,      6.172334,            73
      23203488,     556883.71,  0.4964518547,  0.0003507471,      0.771644,      6.173148,            61
      27844208,     668260.99,  0.4978909492,  0.0003506139,      0.771351,      6.170805,            51
      33413072,     801913.73,  0.4919879436,  0.0003505813,      0.771279,      6.170231,            42
      40095664,     962295.94,  0.4920339584,  0.0003506143,      0.771351,      6.170812,            35
      48114752,    1154754.05,  0.4891459942,  0.0003505599,      0.771232,      6.169854,            29


==> plots/data/ecm/stream/u15.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           120,          2.88,  0.3324379921,  0.0001717287,      0.377803,      3.022425,      16131938
           240,          5.76,  0.5034379959,  0.0001600386,      0.352085,      2.816680,      13107200
           240,          5.76,  0.4738249779,  0.0001600390,      0.352086,      2.816686,      12336188
           240,          5.76,  0.6196169853,  0.0001600389,      0.352086,      2.816684,      16131938
           360,          8.64,  0.4537498951,  0.0001502533,      0.330557,      2.644459,       8388608
           480,         11.52,  0.5029010773,  0.0001448803,      0.318737,      2.549894,       7231558
           480,         11.52,  0.4829828739,  0.0001439401,      0.316668,      2.533346,       6990506
           600,         14.40,  0.5286240578,  0.0001386372,      0.305002,      2.440014,       6355006
           840,         20.16,  0.5222189426,  0.0001363645,      0.300002,      2.400015,       4559026
           960,         23.04,  0.5013420582,  0.0001344704,      0.295835,      2.366680,       3883614
          1200,         28.80,  0.4913468361,  0.0001327657,      0.292085,      2.336677,       3084047
          1440,         34.56,  0.5004599094,  0.0001325766,      0.291669,      2.333348,       2621440
          1680,         40.32,  0.5056409836,  0.0001320356,      0.290478,      2.323826,       2279513
          2040,         48.96,  0.4947650433,  0.0001306825,      0.287502,      2.300013,       1855886
          2520,         60.48,  0.5011818409,  0.0002911411,      0.640510,      5.124083,        683111
          3000,         72.00,  0.4969789982,  0.0003049121,      0.670807,      5.366453,        543303
          3600,         86.40,  0.4983909130,  0.0003518568,      0.774085,      6.192679,        393461
          4320,        103.68,  0.4976527691,  0.0003504562,      0.771004,      6.168029,        328707
          5280,        126.72,  0.5019671917,  0.0003477026,      0.764946,      6.119566,        273422
          6240,        149.76,  0.5009632111,  0.0003433873,      0.755452,      6.043616,        233796
          7560,        181.44,  0.4999969006,  0.0003453277,      0.759721,      6.077767,        191520
          9120,        218.88,  0.4984889030,  0.0003367394,      0.740827,      5.926614,        162318
         10920,        262.08,  0.4993700981,  0.0003401710,      0.748376,      5.987009,        134432
         13080,        313.92,  0.4999589920,  0.0003309909,      0.728180,      5.825441,        115481
         15720,        377.28,  0.4998960495,  0.0003345080,      0.735918,      5.887341,         95065
         18840,        452.16,  0.4995300770,  0.0003308708,      0.727916,      5.823327,         80135
         22680,        544.32,  0.5007510185,  0.0003290065,      0.723814,      5.790515,         67108
         27240,        653.76,  0.4997491837,  0.0003309429,      0.728074,      5.824596,         55436
         32640,        783.36,  0.5002520084,  0.0003255108,      0.716124,      5.728989,         47084
         39240,        941.76,  0.4992518425,  0.0003305886,      0.727295,      5.818360,         38486
         47040,       1128.96,  0.4997510910,  0.0003268106,      0.718983,      5.751867,         32508
         56520,       1356.48,  0.4998819828,  0.0003268901,      0.719158,      5.753265,         27056
         67800,       1627.20,  0.5001480579,  0.0003260903,      0.717399,      5.739189,         22622
         81360,       1952.64,  0.5003139973,  0.0003253127,      0.715688,      5.725503,         18903
         97680,       2344.32,  0.4998509884,  0.0003261667,      0.717567,      5.740534,         15689
        117240,       2813.76,  0.4999730587,  0.0003254867,      0.716071,      5.728565,         13102
        140760,       3378.24,  0.4999680519,  0.0003252375,      0.715522,      5.724180,         10921
        168840,       4052.16,  0.4990630150,  0.0003618798,      0.796136,      6.369084,          8168
        202680,       4864.32,  0.4983971119,  0.0003298061,      0.725573,      5.804588,          7456
        243120,       5834.88,  0.5006971359,  0.0004009081,      0.881998,      7.055983,          5137
        291840,       7004.16,  0.5015578270,  0.0004713674,      1.037008,      8.296066,          3646
        350160,       8403.84,  0.4990420341,  0.0003351794,      0.737395,      5.899158,          4252
        420240,      10085.76,  0.4991002083,  0.0003453490,      0.759768,      6.078142,          3439
        504360,      12104.64,  0.5005540848,  0.0003448415,      0.758651,      6.069211,          2878
        605160,      14523.84,  0.4991240501,  0.0003445198,      0.757943,      6.063548,          2394
        726240,      17429.76,  0.4991750717,  0.0003445322,      0.757971,      6.063767,          1995
        871440,      20914.56,  0.4996740818,  0.0003439646,      0.756722,      6.053777,          1667
       1045800,      25099.20,  0.4997470379,  0.0003440324,      0.756871,      6.054970,          1389
       1254960,      30119.04,  0.4994909763,  0.0003446004,      0.758121,      6.064967,          1155
       1506000,      36144.00,  0.4996690750,  0.0003385567,      0.744825,      5.958598,           980
       1807200,      43372.80,  0.4993538857,  0.0003679275,      0.809441,      6.475524,           751
       2168640,      52047.36,  0.5000500679,  0.0003457006,      0.760541,      6.084331,           667
       2602320,      62455.68,  0.4989719391,  0.0003436222,      0.755969,      6.047751,           558
       3122880,      74949.12,  0.4994018078,  0.0003453932,      0.759865,      6.078921,           463
       3747480,      89939.52,  0.4997360706,  0.0003436922,      0.756123,      6.048982,           388
       4497000,     107928.00,  0.4984700680,  0.0003453116,      0.759686,      6.077484,           321
       5396400,     129513.60,  0.4992258549,  0.0003477854,      0.765128,      6.121022,           266
       6475680,     155416.32,  0.4993779659,  0.0003427374,      0.754022,      6.032178,           225
       7770720,     186497.28,  0.4993979931,  0.0003347220,      0.736388,      5.891108,           192
       9324960,     223799.04,  0.4988529682,  0.0003451389,      0.759306,      6.074444,           155
      11189880,     268557.12,  0.4961960316,  0.0003437464,      0.756242,      6.049936,           129
      13427880,     322269.12,  0.4990551472,  0.0003679762,      0.809548,      6.476381,           101
      16113480,     386723.52,  0.4991190434,  0.0003441694,      0.757173,      6.057382,            90
      19336200,     464068.80,  0.4989538193,  0.0003440551,      0.756921,      6.055369,            75
      23203440,     556882.56,  0.4950881004,  0.0003441426,      0.757114,      6.056910,            62
      27844200,     668260.80,  0.4982810020,  0.0003441409,      0.757110,      6.056879,            52
      33413040,     801912.96,  0.4942910671,  0.0003440316,      0.756869,      6.054956,            43
      40095600,     962294.40,  0.4965732098,  0.0003440203,      0.756845,      6.054757,            36
      48114840,    1154756.16,  0.4965310097,  0.0003439902,      0.756778,      6.054228,            30


==> plots/data/ecm/stream/u16.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           128,          3.07,  0.5348641872,  0.0001594019,      0.350684,      2.805474,      26214400
           128,          3.07,  0.5262520313,  0.0001568353,      0.345038,      2.760302,      26214400
           256,          6.14,  0.4885439873,  0.0001455975,      0.320314,      2.562515,      13107200
           256,          6.14,  0.4885439873,  0.0001455975,      0.320314,      2.562515,      13107200
           384,          9.22,  0.5335090160,  0.0001391233,      0.306071,      2.448570,       9986438
           384,          9.22,  0.4480681419,  0.0001390987,      0.306017,      2.448136,       8388608
           512,         12.29,  0.5160729885,  0.0001393828,      0.306642,      2.453138,       7231558
           640,         15.36,  0.4665939808,  0.0001321031,      0.290627,      2.325014,       5518821
           768,         18.43,  0.4766280651,  0.0001361276,      0.299481,      2.395847,       4559026
          1024,         24.58,  0.4847071171,  0.0001331685,      0.292971,      2.343766,       3554494
          1152,         27.65,  0.4993250370,  0.0001302092,      0.286460,      2.291682,       3328812
          1408,         33.79,  0.5096738338,  0.0001294557,      0.284803,      2.278420,       2796202
          1664,         39.94,  0.4890620708,  0.0001289343,      0.283656,      2.269244,       2279513
          2048,         49.15,  0.4883348942,  0.0001296172,      0.285158,      2.281263,       1839607
          2432,         58.37,  0.4925069809,  0.0002385152,      0.524733,      4.197868,        849049
          2944,         70.66,  0.4905779362,  0.0003067101,      0.674762,      5.398098,        543303
          3584,         86.02,  0.4977419376,  0.0003417094,      0.751761,      6.014085,        406424
          4352,        104.45,  0.4999299049,  0.0003516621,      0.773657,      6.189253,        326659
          5248,        125.95,  0.4995639324,  0.0003522329,      0.774912,      6.199299,        270251
          6272,        150.53,  0.4987969398,  0.0003420541,      0.752519,      6.020152,        232500
          7552,        181.25,  0.4987819195,  0.0003461131,      0.761449,      6.091590,        190823
          9088,        218.11,  0.5001571178,  0.0003422057,      0.752853,      6.022821,        160824
         10880,        261.12,  0.5001621246,  0.0003419631,      0.752319,      6.018551,        134432
         13056,        313.34,  0.4996919632,  0.0003328808,      0.732338,      5.858703,        114975
         15744,        377.86,  0.4999148846,  0.0003397648,      0.747483,      5.979861,         93455
         18944,        454.66,  0.4997191429,  0.0003360950,      0.739409,      5.915273,         78486
         22656,        543.74,  0.5003461838,  0.0003347758,      0.736507,      5.892054,         65968
         27264,        654.34,  0.5005390644,  0.0003355505,      0.738211,      5.905689,         54713
         32640,        783.36,  0.4996619225,  0.0003291393,      0.724106,      5.792852,         46510
         39168,        940.03,  0.4998722076,  0.0003348884,      0.736754,      5.894035,         38109
         47104,       1130.50,  0.4995629787,  0.0003330151,      0.732633,      5.861066,         31847
         56448,       1354.75,  0.4996070862,  0.0003334997,      0.733699,      5.869595,         26539
         67840,       1628.16,  0.4998459816,  0.0003328972,      0.732374,      5.858990,         22133
         81408,       1953.79,  0.5002288818,  0.0003328304,      0.732227,      5.857814,         18462
         97664,       2343.94,  0.5002760887,  0.0003329707,      0.732535,      5.860284,         15384
        117248,       2813.95,  0.4997141361,  0.0003323477,      0.731165,      5.849320,         12824
        140672,       3376.13,  0.4996099472,  0.0003303195,      0.726703,      5.813622,         10752
        168832,       4051.97,  0.4992511272,  0.0003611931,      0.794625,      6.356999,          8187
        202624,       4862.98,  0.4983429909,  0.0003392809,      0.746418,      5.971343,          7249
        243200,       5836.80,  0.5001769066,  0.0004012190,      0.882682,      7.061454,          5126
        291840,       7004.16,  0.5013229847,  0.0004813115,      1.058885,      8.471083,          3569
        350208,       8404.99,  0.4998638630,  0.0003382309,      0.744108,      5.952863,          4220
        420224,      10085.38,  0.5001718998,  0.0003390062,      0.745814,      5.966509,          3511
        504320,      12103.68,  0.5002460480,  0.0003385399,      0.744788,      5.958302,          2930
        605184,      14524.42,  0.4997749329,  0.0003376219,      0.742768,      5.942145,          2446
        726272,      17430.53,  0.4990789890,  0.0003375143,      0.742532,      5.940252,          2036
        871424,      20914.18,  0.4996922016,  0.0003371078,      0.741637,      5.933096,          1701
       1045760,      25098.24,  0.4997708797,  0.0003372633,      0.741979,      5.935834,          1417
       1254912,      30117.89,  0.4998688698,  0.0003372818,      0.742020,      5.936160,          1181
       1505920,      36142.08,  0.4995670319,  0.0003347482,      0.736446,      5.891568,           991
       1807232,      43373.57,  0.4999120235,  0.0003644500,      0.801790,      6.414319,           759
       2168576,      52045.82,  0.4998610020,  0.0003316575,      0.729646,      5.837172,           695
       2602368,      62456.83,  0.4992969036,  0.0003389797,      0.745755,      5.966043,           566
       3122816,      74947.58,  0.4998619556,  0.0003369846,      0.741366,      5.930929,           475
       3747456,      89938.94,  0.4987409115,  0.0003369313,      0.741249,      5.929991,           395
       4496896,     107925.50,  0.4996387959,  0.0003642868,      0.801431,      6.411448,           305
       5396352,     129512.45,  0.4995489120,  0.0003644551,      0.801801,      6.414410,           254
       6475648,     155415.55,  0.4998140335,  0.0003370464,      0.741502,      5.932017,           229
       7770752,     186498.05,  0.4990150928,  0.0003310159,      0.728235,      5.825880,           194
       9324928,     223798.27,  0.4993808270,  0.0003389450,      0.745679,      5.965433,           158
      11189888,     268557.31,  0.4975929260,  0.0003368795,      0.741135,      5.929078,           132
      13427968,     322271.23,  0.4975669384,  0.0003399497,      0.747889,      5.983116,           109
      16113536,     386724.86,  0.4951689243,  0.0003376923,      0.742923,      5.943384,            91
      19336192,     464068.61,  0.4961891174,  0.0003376468,      0.742823,      5.942584,            76
      23203456,     556882.94,  0.4936590195,  0.0003377022,      0.742945,      5.943558,            63
      27844224,     668261.38,  0.4982430935,  0.0003376217,      0.742768,      5.942141,            53
      33412992,     801911.81,  0.4964637756,  0.0003376910,      0.742920,      5.943362,            44
      40095616,     962294.78,  0.4874849319,  0.0003377239,      0.742993,      5.943941,            36
      48114816,    1154755.58,  0.4874699116,  0.0003377130,      0.742969,      5.943748,            30


==> plots/data/ecm/stream/u2.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4455659389,  0.0001438548,      0.316480,      2.531844,      16131938
           240,          5.76,  0.5417048931,  0.0001399152,      0.307813,      2.462508,      16131938
           288,          6.91,  0.4943919182,  0.0001391547,      0.306140,      2.449123,      12336188
           336,          8.06,  0.6024568081,  0.0002137454,      0.470240,      3.761919,       8388608
           400,          9.60,  0.5226480961,  0.0001806831,      0.397503,      3.180022,       7231558
           496,         11.90,  0.4615759850,  0.0001686224,      0.370969,      2.967754,       5518821
           592,         14.21,  0.4788970947,  0.0001620093,      0.356420,      2.851363,       4993219
           704,         16.90,  0.5042591095,  0.0001571119,      0.345646,      2.765169,       4559026
           848,         20.35,  0.4887599945,  0.0001511585,      0.332549,      2.660390,       3813003
          1024,         24.58,  0.4723591805,  0.0001473728,      0.324220,      2.593762,       3130077
          1232,         29.57,  0.4916799068,  0.0001446290,      0.318184,      2.545471,       2759410
          1472,         35.33,  0.4950430393,  0.0001411198,      0.310464,      2.483709,       2383127
          1760,         42.24,  0.4879758358,  0.0001388178,      0.305399,      2.443193,       1997287
          2112,         50.69,  0.4811668396,  0.0001368808,      0.301138,      2.409102,       1664406
          2544,         61.06,  0.5006041527,  0.0003068286,      0.675023,      5.400183,        641330
          3056,         73.34,  0.4986221790,  0.0003197650,      0.703483,      5.627865,        510255
          3664,         87.94,  0.4991250038,  0.0003592113,      0.790265,      6.322119,        379231
          4400,        105.60,  0.5004811287,  0.0003503792,      0.770834,      6.166674,        324636
          5280,        126.72,  0.4991049767,  0.0003497765,      0.769508,      6.156067,        270251
          6336,        152.06,  0.5006861687,  0.0003364905,      0.740279,      5.922233,        234843
          7600,        182.40,  0.5004260540,  0.0003463167,      0.761897,      6.095173,        190131
          9136,        219.26,  0.5004251003,  0.0003361507,      0.739531,      5.916251,        162948
         10960,        263.04,  0.5008580685,  0.0003316573,      0.729646,      5.837169,        137789
         13152,        315.65,  0.4991259575,  0.0003333355,      0.733338,      5.866704,        113851
         15776,        378.62,  0.4998879433,  0.0003327097,      0.731961,      5.855691,         95238
         18944,        454.66,  0.4997379780,  0.0003308262,      0.727818,      5.822541,         79739
         22720,        545.28,  0.4999370575,  0.0003283093,      0.722280,      5.778243,         67023
         27280,        654.72,  0.4988420010,  0.0003398000,      0.747560,      5.980480,         53814
         32736,        785.66,  0.4994509220,  0.0003267989,      0.718958,      5.751660,         46686
         39280,        942.72,  0.4999511242,  0.0003271276,      0.719681,      5.757445,         38908
         47136,       1131.26,  0.4998748302,  0.0003272829,      0.720022,      5.760179,         32403
         56560,       1357.44,  0.4995980263,  0.0003257509,      0.716652,      5.733217,         27116
         67872,       1628.93,  0.5003240108,  0.0003265953,      0.718510,      5.748077,         22571
         81456,       1954.94,  0.4999442101,  0.0003265027,      0.718306,      5.746448,         18798
         97744,       2345.86,  0.5006721020,  0.0003264054,      0.718092,      5.744735,         15693
        117296,       2815.10,  0.5000269413,  0.0003259634,      0.717120,      5.736956,         13078
        140752,       3378.05,  0.4997479916,  0.0003320139,      0.730431,      5.843445,         10694
        168912,       4053.89,  0.4992260933,  0.0003410894,      0.750397,      6.003173,          8665
        202688,       4864.51,  0.4983451366,  0.0003310463,      0.728302,      5.826415,          7427
        243232,       5837.57,  0.4998140335,  0.0003819491,      0.840288,      6.722304,          5380
        291872,       7004.93,  0.5011570454,  0.0004660814,      1.025379,      8.203033,          3684
        350256,       8406.14,  0.4928331375,  0.0003294464,      0.724782,      5.798256,          4271
        420304,      10087.30,  0.4995429516,  0.0003293233,      0.724511,      5.796090,          3609
        504368,      12104.83,  0.4998898506,  0.0003291668,      0.724167,      5.793336,          3011
        605232,      14525.57,  0.5000050068,  0.0003274426,      0.720374,      5.762990,          2523
        726288,      17430.91,  0.4998288155,  0.0003289658,      0.723725,      5.789798,          2092
        871536,      20916.86,  0.4997220039,  0.0003268990,      0.719178,      5.753422,          1754
       1045856,      25100.54,  0.4997639656,  0.0003286462,      0.723022,      5.784173,          1454
       1255024,      30120.58,  0.4997408390,  0.0003285415,      0.722791,      5.782330,          1212
       1506032,      36144.77,  0.4999790192,  0.0003346616,      0.736256,      5.890045,           992
       1807232,      43373.57,  0.4994339943,  0.0003325548,      0.731620,      5.852964,           831
       2168688,      52048.51,  0.4995689392,  0.0003286097,      0.722941,      5.783530,           701
       2602432,      62458.37,  0.4999849796,  0.0003284140,      0.722511,      5.780087,           585
       3122912,      74949.89,  0.4994850159,  0.0003284231,      0.722531,      5.780247,           487
       3747488,      89939.71,  0.4996540546,  0.0003284000,      0.722480,      5.779840,           406
       4496992,     107927.81,  0.4986300468,  0.0003401251,      0.748275,      5.986202,           326
       5396400,     129513.60,  0.4994111061,  0.0003440343,      0.756876,      6.055004,           269
       6475680,     155416.32,  0.4993319511,  0.0003281226,      0.721870,      5.774957,           235
       7770816,     186499.58,  0.4996659756,  0.0003280629,      0.721738,      5.773907,           196
       9324976,     223799.42,  0.4991238117,  0.0003283772,      0.722430,      5.779438,           163
      11189968,     268559.23,  0.4999129772,  0.0003284934,      0.722685,      5.781484,           136
      13427968,     322271.23,  0.4987018108,  0.0003438800,      0.756536,      6.052288,           108
      16113552,     386725.25,  0.4967918396,  0.0003279860,      0.721569,      5.772554,            94
      19336272,     464070.53,  0.4946908951,  0.0003279945,      0.721588,      5.772703,            78
      23203520,     556884.48,  0.4947412014,  0.0003280280,      0.721661,      5.773292,            65
      27844224,     668261.38,  0.4932479858,  0.0003280473,      0.721704,      5.773632,            54
      33413072,     801913.73,  0.4931309223,  0.0003279694,      0.721533,      5.772261,            45
      40095696,     962296.70,  0.4997088909,  0.0003279712,      0.721537,      5.772293,            38
      48114832,    1154755.97,  0.4892258644,  0.0003279961,      0.721592,      5.772732,            31


==> plots/data/ecm/stream/u3.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4894201756,  0.0001458586,      0.320889,      2.567111,      17476266
           240,          5.76,  0.4239180088,  0.0001431824,      0.315001,      2.520010,      12336188
           288,          6.91,  0.4255609512,  0.0001479649,      0.325523,      2.604182,       9986438
           336,          8.06,  0.4675500393,  0.0001393408,      0.306550,      2.452398,       9986438
           408,          9.79,  0.4780950546,  0.0001396896,      0.307317,      2.458538,       8388608
           480,         11.52,  0.4660358429,  0.0001388895,      0.305557,      2.444456,       6990506
           576,         13.82,  0.5059959888,  0.0001382320,      0.304110,      2.432883,       6355006
           696,         16.70,  0.4788980484,  0.0001378013,      0.303163,      2.425302,       4993219
           840,         20.16,  0.5253260136,  0.0001371758,      0.301787,      2.414294,       4559026
          1008,         24.19,  0.4911689758,  0.0001370858,      0.301589,      2.412711,       3554494
          1224,         29.38,  0.4967679977,  0.0001374044,      0.302290,      2.418318,       2953735
          1464,         35.14,  0.4968278408,  0.0001359297,      0.299045,      2.392362,       2496609
          1752,         42.05,  0.5052261353,  0.0001375060,      0.302513,      2.420106,       2097152
          2112,         50.69,  0.4985060692,  0.0001373114,      0.302085,      2.416680,       1718977
          2544,         61.06,  0.4928932190,  0.0002984066,      0.656494,      5.251956,        649273
          3048,         73.15,  0.4978070259,  0.0003037253,      0.668196,      5.345565,        537731
          3672,         88.13,  0.5015211105,  0.0003523340,      0.775135,      6.201079,        387643
          4392,        105.41,  0.4984879494,  0.0003425839,      0.753685,      6.029477,        331303
          5280,        126.72,  0.4993689060,  0.0003445494,      0.758009,      6.064070,        274496
          6336,        152.06,  0.5004920959,  0.0003314638,      0.729220,      5.833763,        238312
          7608,        182.59,  0.5004549026,  0.0003422089,      0.752860,      6.022877,        192222
          9120,        218.88,  0.4986839294,  0.0003334813,      0.733659,      5.869270,        163968
         10944,        262.66,  0.4989278316,  0.0003302103,      0.726463,      5.811701,        138061
         13152,        315.65,  0.4988801479,  0.0003322666,      0.730986,      5.847892,        114161
         15768,        378.43,  0.4993720055,  0.0003319320,      0.730250,      5.842003,         95411
         18936,        454.46,  0.4999558926,  0.0003301043,      0.726229,      5.809836,         79982
         22728,        545.47,  0.4991199970,  0.0003276573,      0.720846,      5.766769,         67023
         27264,        654.34,  0.4994971752,  0.0003366920,      0.740722,      5.925779,         54414
         32736,        785.66,  0.5004599094,  0.0003259302,      0.717046,      5.736371,         46905
         39264,        942.34,  0.4994838238,  0.0003264683,      0.718230,      5.745843,         38966
         47136,       1131.26,  0.4997560978,  0.0003257375,      0.716622,      5.732980,         32549
         56568,       1357.63,  0.4991569519,  0.0003245436,      0.713996,      5.711968,         27189
         67872,       1628.93,  0.4997141361,  0.0003254186,      0.715921,      5.727368,         22625
         81456,       1954.94,  0.4999139309,  0.0003252889,      0.715636,      5.725086,         18867
         97752,       2346.05,  0.4994299412,  0.0003247618,      0.714476,      5.715808,         15732
        117288,       2814.91,  0.5000050068,  0.0003247793,      0.714515,      5.716116,         13126
        140760,       3378.24,  0.4995608330,  0.0003300191,      0.726042,      5.808336,         10754
        168912,       4053.89,  0.4990320206,  0.0003343962,      0.735672,      5.885373,          8835
        202680,       4864.32,  0.4982371330,  0.0003299215,      0.725827,      5.806619,          7451
        243216,       5837.18,  0.5001800060,  0.0003939705,      0.866735,      6.933880,          5220
        291864,       7004.74,  0.5004260540,  0.0004655407,      1.024190,      8.193516,          3683
        350256,       8406.14,  0.4998860359,  0.0003274150,      0.720313,      5.762504,          4359
        420288,      10086.91,  0.4997160435,  0.0003284488,      0.722587,      5.780700,          3620
        504360,      12104.64,  0.4999759197,  0.0003280303,      0.721667,      5.773334,          3022
        605232,      14525.57,  0.5000641346,  0.0003261885,      0.717615,      5.740917,          2533
        726288,      17430.91,  0.4997420311,  0.0003278118,      0.721186,      5.769488,          2099
        871536,      20916.86,  0.5000250340,  0.0003256121,      0.716347,      5.730773,          1762
       1045848,      25100.35,  0.4996600151,  0.0003274543,      0.720400,      5.763196,          1459
       1255032,      30120.77,  0.4995589256,  0.0003276089,      0.720740,      5.765916,          1215
       1506024,      36144.58,  0.4998731613,  0.0003325810,      0.731678,      5.853425,           998
       1807224,      43373.38,  0.4995968342,  0.0003310711,      0.728356,      5.826851,           835
       2168688,      52048.51,  0.4998579025,  0.0003273986,      0.720277,      5.762215,           704
       2602416,      62457.98,  0.4998049736,  0.0003271792,      0.719794,      5.758355,           587
       3122904,      74949.70,  0.4996509552,  0.0003271894,      0.719817,      5.758533,           489
       3747480,      89939.52,  0.4989998341,  0.0003271649,      0.719763,      5.758102,           407
       4497000,     107928.00,  0.4986979961,  0.0003370690,      0.741552,      5.932415,           329
       5396400,     129513.60,  0.4989781380,  0.0003411993,      0.750638,      6.005107,           271
       6475680,     155416.32,  0.4998581409,  0.0003270765,      0.719568,      5.756547,           236
       7770816,     186499.58,  0.4982650280,  0.0003271431,      0.719715,      5.757718,           196
       9324960,     223799.04,  0.4971621037,  0.0003270871,      0.719592,      5.756733,           163
      11189976,     268559.42,  0.4986178875,  0.0003252506,      0.715551,      5.724411,           137
      13427952,     322270.85,  0.4992430210,  0.0003410953,      0.750410,      6.003277,           109
      16113552,     386725.25,  0.4953131676,  0.0003270098,      0.719422,      5.755372,            94
      19336272,     464070.53,  0.4995741844,  0.0003270395,      0.719487,      5.755894,            79
      23203512,     556884.29,  0.4931910038,  0.0003270002,      0.719401,      5.755204,            65
      27844224,     668261.38,  0.4917619228,  0.0003270589,      0.719530,      5.756237,            54
      33413064,     801913.54,  0.4917540550,  0.0003270538,      0.719518,      5.756146,            45
      40095696,     962296.70,  0.4982619286,  0.0003270215,      0.719447,      5.755579,            38
      48114840,    1154756.16,  0.4877321720,  0.0003269947,      0.719388,      5.755106,            31


==> plots/data/ecm/stream/u4.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4852461815,  0.0001446146,      0.318152,      2.545218,      17476266
           224,          5.38,  0.4110920429,  0.0001400171,      0.308038,      2.464301,      13107200
           288,          6.91,  0.5401780605,  0.0001430983,      0.314816,      2.518530,      13107200
           320,          7.68,  0.5759248734,  0.0001373112,      0.302085,      2.416677,      13107200
           384,          9.22,  0.5174818039,  0.0001349439,      0.296877,      2.375013,       9986438
           480,         11.52,  0.5318980217,  0.0001320983,      0.290616,      2.324930,       8388608
           576,         13.82,  0.4675159454,  0.0001315900,      0.289498,      2.315984,       6168094
           704,         16.90,  0.5092389584,  0.0001310698,      0.288354,      2.306829,       5518821
           832,         19.97,  0.4921698570,  0.0001297537,      0.285458,      2.283664,       4559026
          1024,         24.58,  0.4733848572,  0.0001300579,      0.286127,      2.289018,       3554494
          1216,         29.18,  0.4889378548,  0.0001284592,      0.282610,      2.260881,       3130077
          1472,         35.33,  0.4760529995,  0.0001279958,      0.281591,      2.252726,       2526689
          1760,         42.24,  0.5063538551,  0.0001275835,      0.280684,      2.245470,       2255002
          2112,         50.69,  0.4994609356,  0.0001274255,      0.280336,      2.242689,       1855886
          2528,         60.67,  0.5052220821,  0.0002877944,      0.633148,      5.065182,        694421
          3040,         72.96,  0.4965591431,  0.0003006459,      0.661421,      5.291368,        543303
          3648,         87.55,  0.4987881184,  0.0003527194,      0.775983,      6.207861,        387643
          4384,        105.22,  0.5006978512,  0.0003403735,      0.748822,      5.990573,        335544
          5280,        126.72,  0.5009980202,  0.0003452207,      0.759486,      6.075885,        274856
          6336,        152.06,  0.4997050762,  0.0003328224,      0.732209,      5.857674,        236966
          7584,        182.02,  0.4997980595,  0.0003428413,      0.754251,      6.034007,        192222
          9120,        218.88,  0.5001749992,  0.0003344784,      0.735852,      5.886819,        163968
         10944,        262.66,  0.4988939762,  0.0003310583,      0.728328,      5.826627,        137698
         13152,        315.65,  0.4992690086,  0.0003318019,      0.729964,      5.839713,        114410
         15776,        378.62,  0.4980409145,  0.0003322339,      0.730915,      5.847317,         95022
         18944,        454.66,  0.4996950626,  0.0003313005,      0.728861,      5.830889,         79618
         22720,        545.28,  0.4999308586,  0.0003288302,      0.723426,      5.787411,         66916
         27264,        654.34,  0.5001239777,  0.0003357140,      0.738571,      5.908567,         54641
         32736,        785.66,  0.5002169609,  0.0003264261,      0.718137,      5.745099,         46811
         39264,        942.34,  0.5001909733,  0.0003279067,      0.721395,      5.771158,         38850
         47136,       1131.26,  0.4999170303,  0.0003272600,      0.719972,      5.759777,         32408
         56544,       1357.06,  0.5003690720,  0.0003253023,      0.715665,      5.725320,         27203
         67872,       1628.93,  0.5000090599,  0.0003266647,      0.718662,      5.749298,         22552
         81440,       1954.56,  0.4999659061,  0.0003264942,      0.718287,      5.746298,         18803
         97728,       2345.47,  0.4997339249,  0.0003264712,      0.718237,      5.745893,         15663
        117280,       2814.72,  0.4996948242,  0.0003260656,      0.717344,      5.738755,         13067
        140736,       3377.66,  0.4999001026,  0.0003309767,      0.728149,      5.825189,         10732
        168896,       4053.50,  0.4990761280,  0.0003336267,      0.733979,      5.871830,          8857
        202688,       4864.51,  0.4962861538,  0.0003344976,      0.735895,      5.887158,          7320
        243232,       5837.57,  0.4997069836,  0.0003941761,      0.867187,      6.937500,          5212
        291872,       7004.93,  0.5020220280,  0.0004764564,      1.048204,      8.385632,          3610
        350240,       8405.76,  0.5000071526,  0.0003295505,      0.725011,      5.800089,          4332
        420288,      10086.91,  0.4999859333,  0.0003302684,      0.726591,      5.812725,          3602
        504352,      12104.45,  0.5000689030,  0.0003308334,      0.727833,      5.822668,          2997
        605216,      14525.18,  0.4999408722,  0.0003296303,      0.725187,      5.801494,          2506
        726272,      17430.53,  0.4998090267,  0.0003295902,      0.725098,      5.800788,          2088
        871520,      20916.48,  0.4996337891,  0.0003266610,      0.718654,      5.749234,          1755
       1045856,      25100.54,  0.4996979237,  0.0003292822,      0.724421,      5.795367,          1451
       1255008,      30120.19,  0.4997110367,  0.0003296139,      0.725151,      5.801205,          1208
       1506016,      36144.38,  0.4996070862,  0.0003268383,      0.719044,      5.752354,          1015
       1807232,      43373.57,  0.4999601841,  0.0003317076,      0.729757,      5.838054,           834
       2168672,      52048.13,  0.4998500347,  0.0003292667,      0.724387,      5.795094,           700
       2602432,      62458.37,  0.4991798401,  0.0003290100,      0.723822,      5.790576,           583
       3122912,      74949.89,  0.4994080067,  0.0003290482,      0.723906,      5.791248,           486
       3747488,      89939.71,  0.4993598461,  0.0003290170,      0.723837,      5.790699,           405
       4496992,     107927.81,  0.4996290207,  0.0003366756,      0.740686,      5.925490,           330
       5396384,     129513.22,  0.4998521805,  0.0003405413,      0.749191,      5.993528,           272
       6475680,     155416.32,  0.4987189770,  0.0003291203,      0.724065,      5.792517,           234
       7770816,     186499.58,  0.4986410141,  0.0003290688,      0.723951,      5.791612,           195
       9324960,     223799.04,  0.4999799728,  0.0003289410,      0.723670,      5.789362,           163
      11189952,     268558.85,  0.4970419407,  0.0003290266,      0.723859,      5.790869,           135
      13427968,     322271.23,  0.4983751774,  0.0003405020,      0.749104,      5.992834,           109
      16113536,     386724.86,  0.4984519482,  0.0003290824,      0.723981,      5.791849,            94
      19336256,     464070.14,  0.4962370396,  0.0003290199,      0.723844,      5.790751,            78
      23203520,     556884.48,  0.4962880611,  0.0003290536,      0.723918,      5.791343,            65
      27844224,     668261.38,  0.4946579933,  0.0003289850,      0.723767,      5.790137,            54
      33413056,     801913.34,  0.4947481155,  0.0003290451,      0.723899,      5.791194,            45
      40095680,     962296.32,  0.4881541729,  0.0003290468,      0.723903,      5.791224,            37
      48114816,    1154755.58,  0.4907739162,  0.0003290341,      0.723875,      5.791001,            31


==> plots/data/ecm/stream/u5.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           200,          4.80,  0.5057721138,  0.0001447026,      0.318346,      2.546765,      17476266
           240,          5.76,  0.3906538486,  0.0001319471,      0.290284,      2.322269,      12336188
           280,          6.72,  0.5123751163,  0.0001396111,      0.307145,      2.457156,      13107200
           320,          7.68,  0.5334830284,  0.0001271923,      0.279823,      2.238584,      13107200
           400,          9.60,  0.5025398731,  0.0001258056,      0.276772,      2.214178,       9986438
           480,         11.52,  0.4854278564,  0.0001253796,      0.275835,      2.206681,       8065969
           560,         13.44,  0.4653799534,  0.0001307687,      0.287691,      2.301528,       6355006
           680,         16.32,  0.5075449944,  0.0001316854,      0.289708,      2.317662,       5667978
           840,         20.16,  0.5227348804,  0.0001246297,      0.274185,      2.193483,       4993219
          1000,         24.00,  0.5209541321,  0.0001242051,      0.273251,      2.186011,       4194304
          1200,         28.80,  0.5068900585,  0.0001268946,      0.279168,      2.233346,       3328812
          1440,         34.56,  0.4941830635,  0.0001243681,      0.273610,      2.188879,       2759410
          1760,         42.24,  0.4976470470,  0.0001240414,      0.272891,      2.183129,       2279513
          2120,         50.88,  0.4891970158,  0.0001243359,      0.273539,      2.188312,       1855886
          2520,         60.48,  0.5023391247,  0.0002785060,      0.612713,      4.901705,        715751
          3040,         72.96,  0.5015869141,  0.0002997562,      0.659464,      5.275709,        550433
          3640,         87.36,  0.4990859032,  0.0003537056,      0.778152,      6.225219,        387643
          4400,        105.60,  0.4960088730,  0.0003429476,      0.754485,      6.035878,        328707
          5280,        126.72,  0.4968960285,  0.0003459842,      0.761165,      6.089323,        272004
          6320,        151.68,  0.4980721474,  0.0003325746,      0.731664,      5.853314,        236966
          7600,        182.40,  0.4992330074,  0.0003429853,      0.754568,      6.036542,        191520
          9120,        218.88,  0.4998772144,  0.0003342792,      0.735414,      5.883315,        163968
         10960,        263.04,  0.4989240170,  0.0003314615,      0.729215,      5.833723,        137338
         13120,        314.88,  0.4991838932,  0.0003303771,      0.726830,      5.814638,        115164
         15760,        378.24,  0.5000548363,  0.0003325546,      0.731620,      5.852961,         95411
         18920,        454.08,  0.4986670017,  0.0003300310,      0.726068,      5.808546,         79861
         22720,        545.28,  0.5003108978,  0.0003285548,      0.722820,      5.782564,         67023
         27280,        654.72,  0.4997138977,  0.0003367272,      0.740800,      5.926398,         54400
         32720,        785.28,  0.4995610714,  0.0003267438,      0.718836,      5.750691,         46727
         39280,        942.72,  0.4999101162,  0.0003275891,      0.720696,      5.765568,         38850
         47120,       1130.88,  0.5000669956,  0.0003270657,      0.719544,      5.756356,         32448
         56560,       1357.44,  0.4999520779,  0.0003256455,      0.716420,      5.731361,         27144
         67880,       1629.12,  0.5000820160,  0.0003262110,      0.717664,      5.741313,         22584
         81440,       1954.56,  0.5001330376,  0.0003259965,      0.717192,      5.737539,         18838
         97720,       2345.28,  0.4996290207,  0.0003260963,      0.717412,      5.739294,         15679
        117280,       2814.72,  0.5000729561,  0.0003255152,      0.716133,      5.729067,         13099
        140760,       3378.24,  0.5001220703,  0.0003338043,      0.734369,      5.874955,         10644
        168880,       4053.12,  0.4994969368,  0.0003374448,      0.742378,      5.939028,          8765
        202680,       4864.32,  0.4951009750,  0.0003339857,      0.734769,      5.878149,          7314
        243200,       5836.80,  0.5001258850,  0.0003851009,      0.847222,      6.777775,          5340
        291880,       7005.12,  0.4999020100,  0.0004665478,      1.026405,      8.211242,          3671
        350240,       8405.76,  0.4993679523,  0.0003430673,      0.754748,      6.037985,          4156
        420280,      10086.72,  0.4998140335,  0.0003311725,      0.728580,      5.828637,          3591
        504360,      12104.64,  0.5003008842,  0.0003304304,      0.726947,      5.815574,          3002
        605240,      14525.76,  0.4999499321,  0.0003284437,      0.722576,      5.780609,          2515
        726280,      17430.72,  0.4995830059,  0.0003302283,      0.726502,      5.812018,          2083
        871520,      20916.48,  0.4997119904,  0.0003278330,      0.721232,      5.769860,          1749
       1045840,      25100.16,  0.4997980595,  0.0003300356,      0.726078,      5.808626,          1448
       1255000,      30120.00,  0.4993829727,  0.0003307687,      0.727691,      5.821529,          1203
       1506000,      36144.00,  0.4996020794,  0.0003284565,      0.722604,      5.780835,          1010
       1807240,      43373.76,  0.4995760918,  0.0003330487,      0.732707,      5.861657,           830
       2168680,      52048.32,  0.4995510578,  0.0003300114,      0.726025,      5.808201,           698
       2602400,      62457.60,  0.4994688034,  0.0003297701,      0.725494,      5.803955,           582
       3122880,      74949.12,  0.4995131493,  0.0003297994,      0.725559,      5.804470,           485
       3747480,      89939.52,  0.4991428852,  0.0003296888,      0.725315,      5.802523,           404
       4497000,     107928.00,  0.4996230602,  0.0003387238,      0.745192,      5.961539,           328
       5396400,     129513.60,  0.4986510277,  0.0003422385,      0.752925,      6.023397,           270
       6475680,     155416.32,  0.4979720116,  0.0003300378,      0.726083,      5.808665,           233
       7770800,     186499.20,  0.4975500107,  0.0003300421,      0.726093,      5.808740,           194
       9324960,     223799.04,  0.4980061054,  0.0003296649,      0.725263,      5.802102,           162
      11189960,     268559.04,  0.4979119301,  0.0003296023,      0.725125,      5.801000,           135
      13427960,     322271.04,  0.4962501526,  0.0003421896,      0.752817,      6.022538,           108
      16113560,     386725.44,  0.4997949600,  0.0003299685,      0.725931,      5.807446,            94
      19336240,     464069.76,  0.4977068901,  0.0003299947,      0.725988,      5.807907,            78
      23203520,     556884.48,  0.4976999760,  0.0003299897,      0.725977,      5.807819,            65
      27844200,     668260.80,  0.4961609840,  0.0003299849,      0.725967,      5.807735,            54
      33413080,     801913.92,  0.4962179661,  0.0003300224,      0.726049,      5.808395,            45
      40095680,     962296.32,  0.4895191193,  0.0003299669,      0.725927,      5.807417,            37
      48114840,    1154756.16,  0.4921488762,  0.0003299558,      0.725903,      5.807222,            31


==> plots/data/ecm/stream/u6.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.5065679550,  0.0001509690,      0.332132,      2.657055,      17476266
           240,          5.76,  0.5138778687,  0.0001327279,      0.292001,      2.336011,      16131938
           288,          6.91,  0.5041790009,  0.0001335618,      0.293836,      2.350688,      13107200
           336,          8.06,  0.5277159214,  0.0001273151,      0.280093,      2.240746,      12336188
           384,          9.22,  0.4891111851,  0.0001275457,      0.280601,      2.244804,       9986438
           480,         11.52,  0.5063991547,  0.0001257656,      0.276684,      2.213474,       8388608
           576,         13.82,  0.5271670818,  0.0001265593,      0.278430,      2.227443,       7231558
           672,         16.13,  0.5152230263,  0.0001243011,      0.273462,      2.187700,       6168094
           816,         19.58,  0.4625530243,  0.0001243367,      0.273541,      2.188326,       4559026
          1008,         24.19,  0.4842350483,  0.0001236971,      0.272134,      2.177070,       3883614
          1200,         28.80,  0.5162191391,  0.0001271788,      0.279793,      2.238347,       3382503
          1440,         34.56,  0.4900839329,  0.0001233365,      0.271340,      2.170723,       2759410
          1728,         41.47,  0.4939839840,  0.0001254085,      0.275899,      2.207190,       2279513
          2112,         50.69,  0.4796588421,  0.0001234564,      0.271604,      2.172832,       1839607
          2544,         61.06,  0.4904458523,  0.0002932480,      0.645146,      5.161164,        657414
          3024,         72.58,  0.4983799458,  0.0003002014,      0.660443,      5.283545,        548992
          3648,         87.55,  0.4980819225,  0.0003522200,      0.774884,      6.199072,        387643
          4368,        104.83,  0.4992539883,  0.0003449956,      0.758990,      6.071922,        331303
          5280,        126.72,  0.4981918335,  0.0003455374,      0.760182,      6.081458,        273066
          6336,        152.06,  0.4998028278,  0.0003328875,      0.732353,      5.858820,        236966
          7584,        182.02,  0.4999010563,  0.0003425965,      0.753712,      6.029698,        192399
          9120,        218.88,  0.5004870892,  0.0003346871,      0.736312,      5.890493,        163968
         10944,        262.66,  0.4998841286,  0.0003306253,      0.727376,      5.819005,        138152
         13152,        315.65,  0.4982619286,  0.0003318548,      0.730081,      5.840645,        114161
         15744,        377.86,  0.4993557930,  0.0003330311,      0.732668,      5.861347,         95238
         18912,        453.89,  0.4998011589,  0.0003307973,      0.727754,      5.822032,         79891
         22704,        544.90,  0.4993650913,  0.0003290042,      0.723809,      5.790473,         66852
         27264,        654.34,  0.4990279675,  0.0003338419,      0.734452,      5.875617,         54827
         32736,        785.66,  0.5000379086,  0.0003259472,      0.717084,      5.736670,         46863
         39264,        942.34,  0.5001149178,  0.0003281609,      0.721954,      5.775632,         38814
         47136,       1131.26,  0.4995629787,  0.0003270787,      0.719573,      5.756586,         32403
         56544,       1357.06,  0.5001800060,  0.0003247973,      0.714554,      5.716433,         27235
         67872,       1628.93,  0.5003261566,  0.0003266980,      0.718736,      5.749885,         22564
         81456,       1954.94,  0.5006959438,  0.0003267677,      0.718889,      5.751111,         18811
         97728,       2345.47,  0.4997839928,  0.0003267960,      0.718951,      5.751610,         15649
        117264,       2814.34,  0.5001349449,  0.0003260480,      0.717306,      5.738445,         13081
        140736,       3377.66,  0.4997210503,  0.0003305193,      0.727143,      5.817140,         10743
        168912,       4053.89,  0.4989700317,  0.0003315775,      0.729470,      5.835763,          8909
        202656,       4863.74,  0.4980471134,  0.0003341853,      0.735208,      5.881661,          7354
        243216,       5837.18,  0.4999918938,  0.0003920199,      0.862444,      6.899551,          5244
        291840,       7004.16,  0.5011529922,  0.0004634867,      1.019671,      8.157366,          3705
        350256,       8406.14,  0.4995100498,  0.0003313495,      0.728969,      5.831752,          4304
        420288,      10086.91,  0.4996349812,  0.0003320648,      0.730543,      5.844340,          3580
        504336,      12104.06,  0.5000100136,  0.0003316903,      0.729719,      5.837750,          2989
        605232,      14525.57,  0.5000751019,  0.0003278784,      0.721332,      5.770660,          2520
        726288,      17430.91,  0.4995689392,  0.0003311693,      0.728572,      5.828580,          2077
        871536,      20916.86,  0.4997088909,  0.0003272636,      0.719980,      5.759839,          1752
       1045824,      25099.78,  0.4994771481,  0.0003309716,      0.728137,      5.825100,          1443
       1255008,      30120.19,  0.4998421669,  0.0003316220,      0.729568,      5.836548,          1201
       1506000,      36144.00,  0.4998729229,  0.0003276613,      0.720855,      5.766839,          1013
       1807200,      43372.80,  0.4998891354,  0.0003332648,      0.733182,      5.865460,           830
       2168688,      52048.51,  0.4994201660,  0.0003308718,      0.727918,      5.823344,           696
       2602416,      62457.98,  0.5000839233,  0.0003307425,      0.727634,      5.821068,           581
       3122880,      74949.12,  0.4999470711,  0.0003307679,      0.727689,      5.821515,           484
       3747456,      89938.94,  0.4993469715,  0.0003306441,      0.727417,      5.819337,           403
       4496976,     107927.42,  0.4985442162,  0.0003359458,      0.739081,      5.912645,           330
       5396400,     129513.60,  0.4999568462,  0.0003393640,      0.746601,      5.972806,           273
       6475680,     155416.32,  0.4993009567,  0.0003309185,      0.728021,      5.824166,           233
       7770816,     186499.58,  0.4990179539,  0.0003310151,      0.728233,      5.825866,           194
       9324960,     223799.04,  0.4994330406,  0.0003306095,      0.727341,      5.818727,           162
      11189952,     268558.85,  0.4994428158,  0.0003306159,      0.727355,      5.818840,           135
      13427952,     322270.85,  0.4967179298,  0.0003393701,      0.746614,      5.972914,           109
      16113552,     386725.25,  0.4959270954,  0.0003309357,      0.728059,      5.824468,            93
      19336272,     464070.53,  0.4991931915,  0.0003309797,      0.728155,      5.825242,            78
      23203488,     556883.71,  0.4991450310,  0.0003309483,      0.728086,      5.824690,            65
      27844224,     668261.38,  0.4976141453,  0.0003309511,      0.728092,      5.824739,            54
      33413040,     801912.96,  0.4975931644,  0.0003309374,      0.728062,      5.824499,            45
      40095696,     962296.70,  0.4909448624,  0.0003309278,      0.728041,      5.824329,            37
      48114816,    1154755.58,  0.4936361313,  0.0003309531,      0.728097,      5.824774,            31


==> plots/data/ecm/stream/u7.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           168,          4.03,  0.5631430149,  0.0001438540,      0.316479,      2.531831,      23301688
           224,          5.38,  0.4967930317,  0.0001374804,      0.302457,      2.419656,      16131938
           280,          6.72,  0.4710199833,  0.0001363642,      0.300001,      2.400010,      12336188
           336,          8.06,  0.5471200943,  0.0001319965,      0.290392,      2.323138,      12336188
           392,          9.41,  0.5038630962,  0.0001287111,      0.283164,      2.265315,       9986438
           448,         10.75,  0.4728691578,  0.0001258268,      0.276819,      2.214551,       8388608
           560,         13.44,  0.4373509884,  0.0001266167,      0.278557,      2.228454,       6168094
           672,         16.13,  0.4665930271,  0.0001258122,      0.276787,      2.214294,       5518821
           840,         20.16,  0.5220210552,  0.0001244595,      0.273811,      2.190488,       4993219
          1008,         24.19,  0.5281040668,  0.0001249105,      0.274803,      2.198425,       4194304
          1232,         29.57,  0.4885480404,  0.0001266898,      0.278717,      2.229740,       3130077
          1456,         34.94,  0.5058610439,  0.0001242514,      0.273353,      2.186825,       2796202
          1736,         41.66,  0.4756350517,  0.0001254196,      0.275923,      2.207386,       2184533
          2072,         49.73,  0.4794149399,  0.0001257757,      0.276707,      2.213652,       1839607
          2520,         60.48,  0.4919478893,  0.0002773991,      0.610278,      4.882225,        703742
          3024,         72.58,  0.4988050461,  0.0002996709,      0.659276,      5.274208,        550433
          3640,         87.36,  0.5002040863,  0.0003544981,      0.779896,      6.239166,        387643
          4368,        104.83,  0.4998941422,  0.0003454380,      0.759963,      6.079708,        331303
          5264,        126.34,  0.4985151291,  0.0003463610,      0.761994,      6.095954,        273422
          6328,        151.87,  0.4989519119,  0.0003327409,      0.732030,      5.856240,        236966
          7560,        181.44,  0.5001561642,  0.0003372357,      0.741919,      5.935348,        196178
          9128,        219.07,  0.4976029396,  0.0003348068,      0.736575,      5.892599,        162822
         10920,        262.08,  0.5002260208,  0.0003315786,      0.729473,      5.835783,        138152
         13104,        314.50,  0.4985299110,  0.0003294404,      0.724769,      5.798150,        115481
         15736,        377.66,  0.4996771812,  0.0003326569,      0.731845,      5.854761,         95455
         18928,        454.27,  0.4989109039,  0.0003295536,      0.725018,      5.800143,         79982
         22680,        544.32,  0.4998660088,  0.0003278973,      0.721374,      5.770993,         67216
         27272,        654.53,  0.5004069805,  0.0003343187,      0.735501,      5.884008,         54884
         32704,        784.90,  0.5017800331,  0.0003274028,      0.720286,      5.762290,         46863
         39256,        942.14,  0.5002608299,  0.0003272864,      0.720030,      5.760241,         38937
         47096,       1130.30,  0.4994759560,  0.0003268960,      0.719171,      5.753369,         32443
         56560,       1357.44,  0.5001549721,  0.0003250711,      0.715156,      5.721252,         27203
         67872,       1628.93,  0.4996829033,  0.0003263069,      0.717875,      5.743001,         22562
         81424,       1954.18,  0.5002849102,  0.0003262635,      0.717780,      5.742238,         18832
         97720,       2345.28,  0.4998159409,  0.0003258234,      0.716812,      5.734492,         15698
        117264,       2814.34,  0.4997119904,  0.0003256727,      0.716480,      5.731839,         13085
        140728,       3377.47,  0.4999361038,  0.0003299126,      0.725808,      5.806462,         10768
        168896,       4053.50,  0.4993770123,  0.0003321030,      0.730627,      5.845013,          8903
        202664,       4863.94,  0.4982531071,  0.0003308017,      0.727764,      5.822110,          7432
        243208,       5836.99,  0.5004789829,  0.0003839222,      0.844629,      6.757030,          5360
        291872,       7004.93,  0.5004968643,  0.0004569097,      1.005201,      8.041610,          3753
        350224,       8405.38,  0.4998691082,  0.0003317722,      0.729899,      5.839191,          4302
        420280,      10086.72,  0.4997680187,  0.0003327172,      0.731978,      5.855822,          3574
        504336,      12104.06,  0.4999570847,  0.0003329921,      0.732583,      5.860661,          2977
        605192,      14524.61,  0.4993050098,  0.0003324076,      0.731297,      5.850374,          2482
        726264,      17430.34,  0.4999511242,  0.0003323938,      0.731266,      5.850131,          2071
        871528,      20916.67,  0.4991660118,  0.0003291656,      0.724164,      5.793314,          1740
       1045856,      25100.54,  0.4993250370,  0.0003320111,      0.730424,      5.843395,          1438
       1255016,      30120.38,  0.4999179840,  0.0003325008,      0.731502,      5.852014,          1198
       1506008,      36144.19,  0.4997570515,  0.0003292086,      0.724259,      5.794071,          1008
       1807232,      43373.57,  0.4993159771,  0.0003369362,      0.741260,      5.930078,           820
       2168656,      52047.74,  0.4993388653,  0.0003322550,      0.730961,      5.847687,           693
       2602432,      62458.37,  0.4994499683,  0.0003320357,      0.730479,      5.843828,           578
       3122896,      74949.50,  0.4997229576,  0.0003319898,      0.730378,      5.843020,           482
       3747464,      89939.14,  0.4997630119,  0.0003317421,      0.729833,      5.838661,           402
       4496968,     107927.23,  0.4988689423,  0.0003382150,      0.744073,      5.952583,           328
       5396384,     129513.22,  0.4993510246,  0.0003414553,      0.751202,      6.009613,           271
       6475672,     155416.13,  0.4979839325,  0.0003314687,      0.729231,      5.833849,           232
       7770784,     186498.82,  0.4998071194,  0.0003315400,      0.729388,      5.835103,           194
       9324952,     223798.85,  0.4982478619,  0.0003318738,      0.730122,      5.840979,           161
      11189976,     268559.42,  0.4968850613,  0.0003289221,      0.723629,      5.789028,           135
      13427960,     322271.04,  0.4998888969,  0.0003415364,      0.751380,      6.011040,           109
      16113552,     386725.25,  0.4968490601,  0.0003315509,      0.729412,      5.835296,            93
      19336240,     464069.76,  0.4999461174,  0.0003314794,      0.729255,      5.834038,            78
      23203488,     556883.71,  0.5001409054,  0.0003316086,      0.729539,      5.836311,            65
      27844208,     668260.99,  0.4984211922,  0.0003314880,      0.729274,      5.834190,            54
      33413072,     801913.73,  0.4985330105,  0.0003315622,      0.729437,      5.835495,            45
      40095664,     962295.94,  0.4917390347,  0.0003314634,      0.729219,      5.833755,            37
      48114808,    1154755.39,  0.4945938587,  0.0003315952,      0.729509,      5.836076,            31


==> plots/data/ecm/stream/u8.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.5234780312,  0.0001560086,      0.343219,      2.745752,      17476266
           192,          4.61,  0.4838159084,  0.0001562041,      0.343649,      2.749192,      16131938
           256,          6.14,  0.4527971745,  0.0001349441,      0.296877,      2.375016,      13107200
           320,          7.68,  0.5214869976,  0.0001321030,      0.290626,      2.325012,      12336188
           384,          9.22,  0.4956431389,  0.0001292490,      0.284348,      2.274783,       9986438
           448,         10.75,  0.4804410934,  0.0001278416,      0.281252,      2.250012,       8388608
           576,         13.82,  0.4457869530,  0.0001254740,      0.276043,      2.208343,       6168094
           704,         16.90,  0.4543089867,  0.0001292403,      0.284329,      2.274630,       4993219
           832,         19.97,  0.4688968658,  0.0001236181,      0.271960,      2.175678,       4559026
          1024,         24.58,  0.4872491360,  0.0001225223,      0.269549,      2.156392,       3883614
          1216,         29.18,  0.5031070709,  0.0001242904,      0.273439,      2.187511,       3328812
          1472,         35.33,  0.4966218472,  0.0001222649,      0.268983,      2.151862,       2759410
          1728,         41.47,  0.4869899750,  0.0001236329,      0.271992,      2.175940,       2279513
          2112,         50.69,  0.4897458553,  0.0001205240,      0.265153,      2.121223,       1923992
          2496,         59.90,  0.4973878860,  0.0002755619,      0.606236,      4.849890,        723155
          3008,         72.19,  0.4923818111,  0.0003012882,      0.662834,      5.302672,        543303
          3648,         87.55,  0.4964101315,  0.0003536332,      0.777993,      6.223944,        384798
          4352,        104.45,  0.4966828823,  0.0003444807,      0.757858,      6.062861,        331303
          5248,        125.95,  0.5002660751,  0.0003468183,      0.763000,      6.104002,        274856
          6336,        152.06,  0.4991359711,  0.0003324434,      0.731375,      5.851003,        236966
          7552,        181.25,  0.4986188412,  0.0003356109,      0.738344,      5.906753,        196730
          9088,        218.11,  0.4998650551,  0.0003343999,      0.735680,      5.885437,        164482
         10944,        262.66,  0.4999861717,  0.0003306928,      0.727524,      5.820193,        138152
         13120,        314.88,  0.4994130135,  0.0003303452,      0.726759,      5.814075,        115228
         15744,        377.86,  0.4991600513,  0.0003321437,      0.730716,      5.845730,         95455
         18944,        454.66,  0.4998090267,  0.0003292382,      0.724324,      5.794592,         80135
         22720,        545.28,  0.4999911785,  0.0003274020,      0.720284,      5.762276,         67216
         27264,        654.34,  0.4994609356,  0.0003319459,      0.730281,      5.842248,         55188
         32704,        784.90,  0.4994759560,  0.0003247353,      0.714418,      5.715341,         47031
         39232,        941.57,  0.4997920990,  0.0003319800,      0.730356,      5.842847,         38374
         47104,       1130.50,  0.4997630119,  0.0003259132,      0.717009,      5.736072,         32554
         56512,       1356.29,  0.4998390675,  0.0003264016,      0.718084,      5.744668,         27098
         67840,       1628.16,  0.4998769760,  0.0003255343,      0.716176,      5.729404,         22635
         81408,       1953.79,  0.4998750687,  0.0003254554,      0.716002,      5.728016,         18867
         97728,       2345.47,  0.4998250008,  0.0003253881,      0.715854,      5.726831,         15718
        117248,       2813.95,  0.4998991489,  0.0003248956,      0.714770,      5.718162,         13123
        140736,       3377.66,  0.5002009869,  0.0003282700,      0.722194,      5.777552,         10827
        168896,       4053.50,  0.4996249676,  0.0003332411,      0.733130,      5.865043,          8877
        202688,       4864.51,  0.4981760979,  0.0003296027,      0.725126,      5.801007,          7457
        243200,       5836.80,  0.4998769760,  0.0003877410,      0.853030,      6.824242,          5301
        291840,       7004.16,  0.4991841316,  0.0004624147,      1.017312,      8.138499,          3699
        350208,       8404.99,  0.5003459454,  0.0003311801,      0.728596,      5.828769,          4314
        420288,      10086.91,  0.4995779991,  0.0003316563,      0.729644,      5.837152,          3584
        504320,      12103.68,  0.5000209808,  0.0003311542,      0.728539,      5.828314,          2994
        605184,      14524.42,  0.4997200966,  0.0003310876,      0.728393,      5.827142,          2494
        726272,      17430.53,  0.4997129440,  0.0003309534,      0.728097,      5.824779,          2079
        871488,      20915.71,  0.4999220371,  0.0003274212,      0.720327,      5.762613,          1752
       1045824,      25099.78,  0.5001070499,  0.0003307014,      0.727543,      5.820345,          1446
       1254976,      30119.42,  0.4996299744,  0.0003312139,      0.728671,      5.829365,          1202
       1505984,      36143.62,  0.5000247955,  0.0003277644,      0.721082,      5.768653,          1013
       1807232,      43373.57,  0.4998440742,  0.0003377044,      0.742950,      5.943598,           819
       2168640,      52047.36,  0.4994311333,  0.0003308864,      0.727950,      5.823601,           696
       2602432,      62458.37,  0.4997639656,  0.0003305289,      0.727164,      5.817308,           581
       3122880,      74949.12,  0.4997131824,  0.0003306132,      0.727349,      5.818792,           484
       3747456,      89938.94,  0.4990270138,  0.0003304323,      0.726951,      5.815608,           403
       4496960,     107927.04,  0.4989738464,  0.0003352207,      0.737485,      5.899883,           331
       5396352,     129512.45,  0.4992311001,  0.0003376376,      0.742803,      5.942422,           274
       6475648,     155415.55,  0.4986088276,  0.0003304615,      0.727015,      5.816122,           233
       7770816,     186499.58,  0.4988319874,  0.0003308917,      0.727962,      5.823695,           194
       9324928,     223798.27,  0.4991710186,  0.0003304371,      0.726962,      5.815694,           162
      11189952,     268558.85,  0.4989829063,  0.0003303115,      0.726685,      5.813482,           135
      13427968,     322271.23,  0.4956510067,  0.0003386407,      0.745010,      5.960077,           109
      16113536,     386724.86,  0.4957349300,  0.0003308078,      0.727777,      5.822217,            93
      19336256,     464070.14,  0.4989631176,  0.0003308274,      0.727820,      5.822562,            78
      23203520,     556884.48,  0.4989371300,  0.0003308100,      0.727782,      5.822256,            65
      27844224,     668261.38,  0.4974069595,  0.0003308133,      0.727789,      5.822314,            54
      33413056,     801913.34,  0.4973421097,  0.0003307703,      0.727695,      5.821557,            45
      40095680,     962296.32,  0.4907569885,  0.0003308013,      0.727763,      5.822103,            37
      48114816,    1154755.58,  0.4933948517,  0.0003307913,      0.727741,      5.821927,            31


==> plots/data/ecm/stream/u9.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           144,          3.46,  0.3373918533,  0.0001452398,      0.319527,      2.556220,      16131938
           216,          5.18,  0.4898269176,  0.0001405731,      0.309261,      2.474087,      16131938
           288,          6.91,  0.4598059654,  0.0001294199,      0.284724,      2.277791,      12336188
           288,          6.91,  0.6012849808,  0.0001294200,      0.284724,      2.277792,      16131938
           360,          8.64,  0.4660360813,  0.0001296303,      0.285187,      2.281493,       9986438
           432,         10.37,  0.4651889801,  0.0001283677,      0.282409,      2.259272,       8388608
           576,         13.82,  0.5251131058,  0.0001260662,      0.277346,      2.218764,       7231558
           648,         15.55,  0.4971880913,  0.0001243927,      0.273664,      2.189311,       6168094
           792,         19.01,  0.4879770279,  0.0001233939,      0.271467,      2.171732,       4993219
          1008,         24.19,  0.5085058212,  0.0001226806,      0.269897,      2.159178,       4112062
          1224,         29.38,  0.4964268208,  0.0001218385,      0.268045,      2.144358,       3328812
          1440,         34.56,  0.4931509495,  0.0001224754,      0.269446,      2.155567,       2796202
          1728,         41.47,  0.4866869450,  0.0001235560,      0.271823,      2.174586,       2279513
          2088,         50.11,  0.4920780659,  0.0001224899,      0.269478,      2.155822,       1923992
          2520,         60.48,  0.5006399155,  0.0002737745,      0.602304,      4.818431,        725658
          3024,         72.58,  0.4986150265,  0.0003003430,      0.660755,      5.286037,        548992
          3672,         88.13,  0.5014081001,  0.0003522546,      0.774960,      6.199682,        387643
          4392,        105.41,  0.4980099201,  0.0003422554,      0.752962,      6.023695,        331303
          5256,        126.14,  0.4967868328,  0.0003443330,      0.757533,      6.060262,        274496
          6336,        152.06,  0.5011751652,  0.0003304078,      0.726897,      5.815176,        239400
          7560,        181.44,  0.4993479252,  0.0003357460,      0.738641,      5.909130,        196730
          9072,        217.73,  0.5001091957,  0.0003327881,      0.732134,      5.857070,        165651
         10944,        262.66,  0.5009748936,  0.0003296003,      0.725121,      5.800966,        138884
         13104,        314.50,  0.4996168613,  0.0003272483,      0.719946,      5.759571,        116508
         15768,        378.43,  0.4992699623,  0.0003305028,      0.727106,      5.816850,         95804
         18936,        454.46,  0.5008370876,  0.0003274072,      0.720296,      5.762367,         80783
         22680,        544.32,  0.5001921654,  0.0003259052,      0.716991,      5.735931,         67671
         27216,        653.18,  0.4997601509,  0.0003297549,      0.725461,      5.803687,         55686
         32688,        784.51,  0.5005750656,  0.0003239972,      0.712794,      5.702350,         47265
         39240,        941.76,  0.4993858337,  0.0003296410,      0.725210,      5.801681,         38607
         47088,       1130.11,  0.4999780655,  0.0003242915,      0.713441,      5.707530,         32742
         56520,       1356.48,  0.5002040863,  0.0003253331,      0.715733,      5.725863,         27203
         67824,       1627.78,  0.4994709492,  0.0003232757,      0.711207,      5.689653,         22780
         81432,       1954.37,  0.4998121262,  0.0003234669,      0.711627,      5.693018,         18975
         97704,       2344.90,  0.5000178814,  0.0003237604,      0.712273,      5.698183,         15807
        117288,       2814.91,  0.5000920296,  0.0003229659,      0.710525,      5.684199,         13202
        140760,       3378.24,  0.4997689724,  0.0003254358,      0.715959,      5.727669,         10910
        168912,       4053.89,  0.4990289211,  0.0003273543,      0.720179,      5.761435,          9025
        202680,       4864.32,  0.4984600544,  0.0003281752,      0.721985,      5.775884,          7494
        243216,       5837.18,  0.5011730194,  0.0003952827,      0.869622,      6.956976,          5213
        291816,       7003.58,  0.5013868809,  0.0004725415,      1.039591,      8.316731,          3636
        350208,       8404.99,  0.4993240833,  0.0003292824,      0.724421,      5.795371,          4330
        420264,      10086.34,  0.4996151924,  0.0003301341,      0.726295,      5.810359,          3601
        504360,      12104.64,  0.4997999668,  0.0003291128,      0.724048,      5.792386,          3011
        605232,      14525.57,  0.4993760586,  0.0003269012,      0.719183,      5.753461,          2524
        726264,      17430.34,  0.4996309280,  0.0003288464,      0.723462,      5.787697,          2092
        871488,      20915.71,  0.4998109341,  0.0003262312,      0.717709,      5.741669,          1758
       1045800,      25099.20,  0.4996931553,  0.0003283914,      0.722461,      5.779689,          1455
       1255032,      30120.77,  0.4997150898,  0.0003296103,      0.725143,      5.801141,          1208
       1506024,      36144.58,  0.4998629093,  0.0003315774,      0.729470,      5.835763,          1001
       1807200,      43372.80,  0.4995741844,  0.0003404378,      0.748963,      5.991705,           812
       2168640,      52047.36,  0.4995899200,  0.0003286307,      0.722988,      5.783901,           701
       2602368,      62456.83,  0.4990429878,  0.0003283647,      0.722402,      5.779218,           584
       3122856,      74948.54,  0.4990558624,  0.0003281469,      0.721923,      5.775385,           487
       3747456,      89938.94,  0.4992589951,  0.0003281431,      0.721915,      5.775319,           406
       4496976,     107927.42,  0.4987189770,  0.0003330359,      0.732679,      5.861432,           333
       5396400,     129513.60,  0.4992711544,  0.0003364338,      0.740154,      5.921235,           275
       6475680,     155416.32,  0.4981210232,  0.0003287257,      0.723196,      5.785572,           234
       7770816,     186499.58,  0.4984588623,  0.0003289486,      0.723687,      5.789496,           195
       9324936,     223798.46,  0.4989089966,  0.0003282373,      0.722122,      5.776976,           163
      11189952,     268558.85,  0.4993410110,  0.0003281180,      0.721860,      5.774877,           136
      13427928,     322270.27,  0.4986269474,  0.0003406750,      0.749485,      5.995880,           109
      16113528,     386724.67,  0.4981191158,  0.0003288628,      0.723498,      5.787985,            94
      19336248,     464069.95,  0.4959270954,  0.0003288145,      0.723392,      5.787136,            78
      23203512,     556884.29,  0.4959459305,  0.0003288268,      0.723419,      5.787352,            65
      27844200,     668260.80,  0.4944839478,  0.0003288696,      0.723513,      5.788104,            54
      33413040,     801912.96,  0.4945330620,  0.0003289022,      0.723585,      5.788679,            45
      40095648,     962295.55,  0.4879150391,  0.0003288859,      0.723549,      5.788392,            37
      48114792,    1154755.01,  0.4905757904,  0.0003289015,      0.723583,      5.788666,            31


==> plots/data/ecm/stream_noHP/u1.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           200,          4.80,  0.4621529413,  0.0002765259,      0.608357,      4.866857,       8356412
           240,          5.76,  0.5055869768,  0.0002576081,      0.566738,      4.533902,       8177587
           288,          6.91,  0.5068020329,  0.0002446334,      0.538194,      4.305548,       7193331
           344,          8.26,  0.4462839768,  0.0002314742,      0.509243,      4.073946,       5604672
           408,          9.79,  0.5079111098,  0.0002217021,      0.487745,      3.901958,       5615102
           496,         11.90,  0.4735889810,  0.0002107771,      0.463710,      3.709676,       4529983
           592,         14.21,  0.5025440011,  0.0002050058,      0.451013,      3.608102,       4140819
           712,         17.09,  0.5088309135,  0.0001991824,      0.438201,      3.505609,       3587919
           856,         20.54,  0.5199529667,  0.0001938190,      0.426402,      3.411215,       3133963
          1024,         24.58,  0.5132500205,  0.0001895417,      0.416992,      3.335934,       2644382
          1232,         29.57,  0.4919989326,  0.0001838746,      0.404524,      3.236194,       2171859
          1472,         35.33,  0.4949239232,  0.0001821885,      0.400815,      3.206518,       1845481
          1768,         42.43,  0.4927870607,  0.0001780390,      0.391686,      3.133486,       1565532
          2120,         50.88,  0.4918830427,  0.0001763506,      0.387971,      3.103771,       1315676
          2552,         61.25,  0.4741800622,  0.0003005879,      0.661293,      5.290348,        618146
          3056,         73.34,  0.5083669625,  0.0003356987,      0.738537,      5.908297,        495535
          3672,         88.13,  0.5043130793,  0.0003710583,      0.816328,      6.530625,        370131
          4408,        105.79,  0.4982990286,  0.0003524878,      0.775473,      6.203785,        320704
          5288,        126.91,  0.4981911146,  0.0003523458,      0.775161,      6.201286,        267384
          6344,        152.26,  0.5009960110,  0.0003473158,      0.764095,      6.112758,        227377
          7608,        182.59,  0.4993841132,  0.0003491343,      0.768095,      6.144764,        188006
          9136,        219.26,  0.5007770060,  0.0003431340,      0.754895,      6.039158,        159744
         10960,        263.04,  0.4999850995,  0.0003465969,      0.762513,      6.100105,        131620
         13152,        315.65,  0.5003789308,  0.0003379119,      0.743406,      5.947250,        112591
         15784,        378.82,  0.5001359561,  0.0003346457,      0.736221,      5.889764,         94686
         18944,        454.66,  0.4996110744,  0.0003364897,      0.740277,      5.922218,         78377
         22728,        545.47,  0.5002379863,  0.0003407348,      0.749617,      5.996933,         64595
         27280,        654.72,  0.4998170504,  0.0003400219,      0.748048,      5.984385,         53884
         32736,        785.66,  0.5005370452,  0.0003342101,      0.735262,      5.882097,         45750
         39280,        942.72,  0.4998650774,  0.0003380087,      0.743619,      5.948953,         37649
         47136,       1131.26,  0.4992139802,  0.0003384981,      0.744696,      5.957566,         31288
         56568,       1357.63,  0.4997489594,  0.0003389014,      0.745583,      5.964665,         26068
         67880,       1629.12,  0.5005429197,  0.0003390628,      0.745938,      5.967506,         21748
         81456,       1954.94,  0.5002360139,  0.0003428146,      0.754192,      6.033537,         17914
         97752,       2346.05,  0.4994289550,  0.0003378169,      0.743197,      5.945578,         15124
        117296,       2815.10,  0.4984409624,  0.0003414018,      0.751084,      6.008672,         12447
        140760,       3378.24,  0.4988180404,  0.0003445215,      0.757947,      6.063579,         10286
        168912,       4053.89,  0.4986300379,  0.0003482788,      0.766213,      6.129706,          8476
        202696,       4864.70,  0.5006399305,  0.0004311233,      0.948471,      7.587770,          5729
        243232,       5837.57,  0.5016409207,  0.0004075078,      0.896517,      7.172137,          5061
        291880,       7005.12,  0.4967320584,  0.0004512958,      0.992851,      7.942807,          3771
        350256,       8406.14,  0.5015550670,  0.0004470706,      0.983555,      7.868442,          3203
        420304,      10087.30,  0.4991519094,  0.0004065722,      0.894459,      7.155670,          2921
        504368,      12104.83,  0.4993989023,  0.0004048029,      0.890566,      7.124531,          2446
        605240,      14525.76,  0.4995419364,  0.0004041928,      0.889224,      7.113794,          2042
        726288,      17430.91,  0.4992890775,  0.0004046223,      0.890169,      7.121353,          1699
        871544,      20917.06,  0.4997009764,  0.0004040531,      0.888917,      7.111335,          1419
       1045856,      25100.54,  0.4992429470,  0.0004038523,      0.888475,      7.107801,          1182
       1255032,      30120.77,  0.4991489970,  0.0004045963,      0.890112,      7.120895,           983
       1506032,      36144.77,  0.4989990836,  0.0004040654,      0.888944,      7.111552,           820
       1807240,      43373.76,  0.4991320484,  0.0004043700,      0.889614,      7.116912,           683
       2168688,      52048.51,  0.4987259149,  0.0004041593,      0.889150,      7.113204,           569
       2602432,      62458.37,  0.4988670486,  0.0004194587,      0.922809,      7.382473,           457
       3122912,      74949.89,  0.4986998994,  0.0004292760,      0.944407,      7.555257,           372
       3747496,      89939.90,  0.4989600021,  0.0004482993,      0.986259,      7.890068,           297
       4497000,     107928.00,  0.4996519720,  0.0004535014,      0.997703,      7.981625,           245
       5396400,     129513.60,  0.4993350874,  0.0004535841,      0.997885,      7.983079,           204
       6475680,     155416.32,  0.4993510436,  0.0004535986,      0.997917,      7.983335,           170
       7770816,     186499.58,  0.4969200348,  0.0004535245,      0.997754,      7.982031,           141
       9324976,     223799.42,  0.4989200798,  0.0004534206,      0.997525,      7.980203,           118
      11189976,     268559.42,  0.4972230171,  0.0004534151,      0.997513,      7.980106,            98
      13427968,     322271.23,  0.4993089713,  0.0004534665,      0.997626,      7.981011,            82
      16113560,     386725.44,  0.4966459913,  0.0004532591,      0.997170,      7.977360,            68
      19336272,     464070.53,  0.4996300487,  0.0004533159,      0.997295,      7.978360,            57
      23203528,     556884.67,  0.4948949557,  0.0004537965,      0.998352,      7.986818,            47
      27844232,     668261.57,  0.4933480487,  0.0004543113,      0.999485,      7.995879,            39
      33413080,     801913.92,  0.4858159034,  0.0004543654,      0.999604,      7.996831,            32
      40095696,     962296.70,  0.4919869921,  0.0004544563,      0.999804,      7.998430,            27
      48114840,    1154756.16,  0.4820619446,  0.0004554085,      1.001899,      8.015189,            22


==> plots/data/ecm/stream_noHP/u10.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           160,          3.84,  0.3775221031,  0.0001468280,      0.323022,      2.584173,      16069913
           240,          5.76,  0.5646619179,  0.0001382576,      0.304167,      2.433333,      17017210
           240,          5.76,  0.5659600540,  0.0001382573,      0.304166,      2.433329,      17056361
           320,          7.68,  0.5231080867,  0.0001334295,      0.293545,      2.348360,      12251505
           400,          9.60,  0.5329989536,  0.0001309827,      0.288162,      2.305295,      10173080
           480,         11.52,  0.5180259417,  0.0001309451,      0.288079,      2.304634,       8241780
           560,         13.44,  0.4624969321,  0.0001310875,      0.288392,      2.307139,       6300278
           640,         15.36,  0.4696219950,  0.0001335227,      0.293750,      2.349999,       5495579
           800,         19.20,  0.4647949494,  0.0001286929,      0.283124,      2.264995,       4514574
           960,         23.04,  0.4752449292,  0.0001280218,      0.281648,      2.253183,       3866896
          1200,         28.80,  0.5077359839,  0.0001270717,      0.279558,      2.236461,       3329722
          1440,         34.56,  0.4786150838,  0.0001265553,      0.278422,      2.227374,       2626295
          1760,         42.24,  0.5084040551,  0.0001273243,      0.280114,      2.240908,       2268741
          2080,         49.92,  0.4855790306,  0.0001261423,      0.277513,      2.220105,       1850699
          2480,         59.52,  0.4931289226,  0.0002342667,      0.515387,      4.123094,        848786
          3040,         72.96,  0.5014511146,  0.0003131005,      0.688821,      5.510568,        526831
          3600,         86.40,  0.5028490362,  0.0003491466,      0.768123,      6.144980,        400062
          4400,        105.60,  0.4979518876,  0.0003460841,      0.761385,      6.091080,        327004
          5280,        126.72,  0.4983038913,  0.0003510806,      0.772377,      6.179019,        268815
          6320,        151.68,  0.4988569674,  0.0003424844,      0.753466,      6.027725,        230472
          7600,        182.40,  0.4996360453,  0.0003446316,      0.758190,      6.065517,        190759
          9120,        218.88,  0.4994059578,  0.0003374254,      0.742336,      5.938688,        162286
         10960,        263.04,  0.4995900053,  0.0003519789,      0.774354,      6.194829,        129505
         13120,        314.88,  0.4997979495,  0.0003351488,      0.737327,      5.898619,        113664
         15760,        378.24,  0.4998390770,  0.0003304852,      0.727068,      5.816540,         95967
         18880,        453.12,  0.4997119333,  0.0003350523,      0.737115,      5.896921,         78996
         22720,        545.28,  0.4997419019,  0.0003361455,      0.739520,      5.916161,         65435
         27280,        654.72,  0.4995698976,  0.0003354954,      0.738090,      5.904719,         54584
         32720,        785.28,  0.5001149638,  0.0003320160,      0.730435,      5.843481,         46036
         39280,        942.72,  0.4997460455,  0.0003338404,      0.734449,      5.875592,         38110
         47120,       1130.88,  0.5003779202,  0.0003347379,      0.736423,      5.891387,         31724
         56560,       1357.44,  0.5001559454,  0.0003348072,      0.736576,      5.892606,         26412
         67840,       1628.16,  0.4998270928,  0.0003349427,      0.736874,      5.894991,         21997
         81440,       1954.56,  0.5002480129,  0.0003341785,      0.735193,      5.881541,         18381
         97680,       2344.32,  0.4994870806,  0.0003341286,      0.735083,      5.880663,         15304
        117280,       2814.72,  0.4990329128,  0.0003342804,      0.735417,      5.883335,         12729
        140720,       3377.28,  0.4987800774,  0.0003341963,      0.735232,      5.881855,         10606
        168880,       4053.12,  0.4934760296,  0.0003938605,      0.866493,      6.931945,          7419
        202640,       4863.36,  0.4994150445,  0.0003875068,      0.852515,      6.820120,          6360
        243200,       5836.80,  0.4996640572,  0.0004416465,      0.971622,      7.772979,          4652
        291840,       7004.16,  0.4995309475,  0.0003962177,      0.871679,      6.973431,          4320
        350240,       8405.76,  0.4987728916,  0.0004294599,      0.944812,      7.558493,          3316
        420240,      10085.76,  0.4993709028,  0.0003942599,      0.867372,      6.938974,          3014
        504320,      12103.68,  0.5000688997,  0.0003982211,      0.876086,      7.008692,          2490
        605200,      14524.80,  0.4991909765,  0.0003978950,      0.875369,      7.002952,          2073
        726240,      17429.76,  0.4994829757,  0.0003980126,      0.875628,      7.005021,          1728
        871520,      20916.48,  0.4994541136,  0.0003976988,      0.874937,      6.999498,          1441
       1045840,      25100.16,  0.4997000319,  0.0003975023,      0.874505,      6.996041,          1202
       1254960,      30119.04,  0.4993869892,  0.0003975331,      0.874573,      6.996582,          1001
       1506000,      36144.00,  0.4994709798,  0.0003976667,      0.874867,      6.998934,           834
       1807200,      43372.80,  0.4995310941,  0.0003971431,      0.873715,      6.989719,           696
       2168640,      52047.36,  0.4988269500,  0.0003972683,      0.873990,      6.991922,           579
       2602400,      62457.60,  0.4993708944,  0.0004100184,      0.902040,      7.216323,           468
       3122880,      74949.12,  0.4989190590,  0.0004260333,      0.937273,      7.498186,           375
       3747440,      89938.56,  0.4992969424,  0.0004411815,      0.970599,      7.764794,           302
       4496960,     107927.04,  0.4988349781,  0.0004454906,      0.980079,      7.840634,           249
       5396400,     129513.60,  0.5001071112,  0.0004455491,      0.980208,      7.841664,           208
       6475680,     155416.32,  0.4989140511,  0.0004453426,      0.979754,      7.838030,           173
       7770800,     186499.20,  0.4988129999,  0.0004457687,      0.980691,      7.845529,           144
       9324960,     223799.04,  0.4981120006,  0.0004451422,      0.979313,      7.834503,           120
      11189920,     268558.08,  0.4981980332,  0.0004452204,      0.979485,      7.835879,           100
      13427920,     322270.08,  0.4962180201,  0.0004452313,      0.979509,      7.836071,            83
      16113520,     386724.48,  0.4949138961,  0.0004451334,      0.979293,      7.834347,            69
      19336240,     464069.76,  0.4992770222,  0.0004451861,      0.979409,      7.835275,            58
      23203520,     556884.48,  0.4963331178,  0.0004456338,      0.980394,      7.843155,            48
      27844160,     668259.84,  0.4963510184,  0.0004456509,      0.980432,      7.843456,            40
      33413040,     801912.96,  0.4916930113,  0.0004459273,      0.981040,      7.848321,            33
      40095680,     962296.32,  0.4827741024,  0.0004459464,      0.981082,      7.848656,            27
      48114800,    1154755.20,  0.4942710346,  0.0004466411,      0.982610,      7.860883,            23


==> plots/data/ecm/stream_noHP/u11.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           176,          4.22,  0.4153729674,  0.0001472172,      0.323878,      2.591023,      16031232
           176,          4.22,  0.4196160712,  0.0001472106,      0.323863,      2.590907,      16195724
           264,          6.34,  0.4558449176,  0.0001394627,      0.306818,      2.454544,      12380981
           264,          6.34,  0.6060769932,  0.0001394627,      0.306818,      2.454543,      16461368
           352,          8.45,  0.4828359222,  0.0001348138,      0.296590,      2.372723,      10174722
           440,         10.56,  0.4933150167,  0.0001353305,      0.297727,      2.381817,       8284684
           528,         12.67,  0.5005960835,  0.0001334366,      0.293561,      2.348484,       7105236
           704,         16.90,  0.5107289140,  0.0001317148,      0.289773,      2.318180,       5507865
           792,         19.01,  0.5164348954,  0.0001308536,      0.287878,      2.303024,       4983157
           968,         23.23,  0.5316981099,  0.0001305408,      0.287190,      2.297518,       4207687
          1232,         29.57,  0.5002569275,  0.0001292244,      0.284294,      2.274349,       3142230
          1408,         33.79,  0.4759691043,  0.0001286478,      0.283025,      2.264202,       2627687
          1760,         42.24,  0.4829330573,  0.0001262917,      0.277842,      2.222733,       2172699
          2112,         50.69,  0.4954428862,  0.0001267647,      0.278882,      2.231059,       1850552
          2552,         61.25,  0.4893040674,  0.0002262522,      0.497755,      3.982038,        847433
          2992,         71.81,  0.4972829275,  0.0003091130,      0.680049,      5.440389,        537681
          3608,         86.59,  0.4993380032,  0.0003573198,      0.786103,      6.288828,        387321
          4400,        105.60,  0.4988729120,  0.0003491275,      0.768081,      6.144644,        324753
          5280,        126.72,  0.4967209621,  0.0003517186,      0.773781,      6.190248,        267475
          6336,        152.06,  0.4984319379,  0.0003414411,      0.751170,      6.009363,        230396
          7568,        181.63,  0.5016201148,  0.0003395041,      0.746909,      5.975272,        195231
          9064,        217.54,  0.5006259225,  0.0003347901,      0.736538,      5.892307,        164976
         10912,        261.89,  0.4991899296,  0.0003376826,      0.742902,      5.943214,        135473
         13112,        314.69,  0.4988640277,  0.0003318364,      0.730040,      5.840321,        114654
         15752,        378.05,  0.5001530338,  0.0003321066,      0.730635,      5.845076,         95607
         18920,        454.08,  0.4994040658,  0.0003326473,      0.731824,      5.854593,         79350
         22704,        544.90,  0.4991209788,  0.0003302116,      0.726465,      5.811723,         66575
         27280,        654.72,  0.5002209882,  0.0003293202,      0.724504,      5.796035,         55680
         32736,        785.66,  0.4999149805,  0.0003305005,      0.727101,      5.816809,         46206
         39248,        941.95,  0.4999080794,  0.0003304320,      0.726950,      5.815602,         38547
         47080,       1129.92,  0.4999369056,  0.0003311157,      0.728455,      5.827636,         32070
         56496,       1355.90,  0.5000448933,  0.0003310510,      0.728312,      5.826497,         26736
         67848,       1628.35,  0.5000320468,  0.0003310820,      0.728380,      5.827044,         22260
         81400,       1953.60,  0.4999078948,  0.0003301637,      0.726360,      5.810881,         18601
         97680,       2344.32,  0.4995680169,  0.0003299995,      0.725999,      5.807992,         15498
        117216,       2813.18,  0.4925349396,  0.0003389484,      0.745686,      5.965491,         12397
        140712,       3377.09,  0.4988329186,  0.0003584855,      0.788668,      6.309345,          9889
        168872,       4052.93,  0.4984569918,  0.0004216091,      0.927540,      7.420320,          7001
        202664,       4863.94,  0.4932850648,  0.0003803726,      0.836820,      6.694558,          6399
        243232,       5837.57,  0.5002158979,  0.0004182506,      0.920151,      7.361211,          4917
        291808,       7003.39,  0.4973219784,  0.0004207055,      0.925552,      7.404417,          4051
        350240,       8405.76,  0.4983729739,  0.0003883589,      0.854390,      6.835117,          3664
        420288,      10086.91,  0.4994630742,  0.0003896337,      0.857194,      6.857554,          3050
        504328,      12103.87,  0.4995260742,  0.0003946130,      0.868149,      6.945188,          2510
        605176,      14524.22,  0.4996249389,  0.0003944511,      0.867792,      6.942340,          2093
        726264,      17430.34,  0.4993470775,  0.0003944669,      0.867827,      6.942618,          1743
        871464,      20915.14,  0.4993250076,  0.0003937956,      0.866350,      6.930803,          1455
       1045792,      25099.01,  0.4992860452,  0.0003939141,      0.866611,      6.932888,          1212
       1254968,      30119.23,  0.4994169528,  0.0003936221,      0.865969,      6.927749,          1011
       1506032,      36144.77,  0.4994869093,  0.0003934253,      0.865536,      6.924286,           843
       1807168,      43372.03,  0.4991899368,  0.0003934868,      0.865671,      6.925368,           702
       2168672,      52048.13,  0.4986720405,  0.0003937389,      0.866226,      6.929804,           584
       2602424,      62458.18,  0.4985500094,  0.0004084678,      0.898629,      7.189033,           469
       3122856,      74948.54,  0.4994259785,  0.0004208580,      0.925888,      7.407101,           380
       3747480,      89939.52,  0.4987599394,  0.0004378029,      0.963166,      7.705331,           304
       4496976,     107927.42,  0.4990250287,  0.0004421077,      0.972637,      7.781095,           251
       5396336,     129512.06,  0.4983689394,  0.0004418814,      0.972139,      7.777112,           209
       6475656,     155415.74,  0.4977678866,  0.0004417676,      0.971889,      7.775110,           174
       7770752,     186498.05,  0.4975801164,  0.0004416030,      0.971526,      7.772212,           145
       9324920,     223798.08,  0.4983689659,  0.0004416930,      0.971725,      7.773797,           121
      11189904,     268557.70,  0.4990780786,  0.0004415916,      0.971501,      7.772011,           101
      13427920,     322270.08,  0.4982301171,  0.0004417148,      0.971773,      7.774180,            84
      16113504,     386724.10,  0.4979079758,  0.0004414292,      0.971144,      7.769154,            70
      19336240,     464069.76,  0.4951239271,  0.0004414829,      0.971262,      7.770099,            58
      23203488,     556883.71,  0.4922680301,  0.0004419846,      0.972366,      7.778929,            48
      27844168,     668260.03,  0.4924559922,  0.0004421536,      0.972738,      7.781904,            40
      33413072,     801913.73,  0.4878300030,  0.0004424235,      0.973332,      7.786653,            33
      40095616,     962294.78,  0.4966960421,  0.0004424210,      0.973326,      7.786610,            28
      48114792,    1154755.01,  0.4904669848,  0.0004432037,      0.975048,      7.800384,            23


==> plots/data/ecm/stream_noHP/u12.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4766169915,  0.0001436618,      0.316056,      2.528448,      17279328
           192,          4.61,  0.6679179855,  0.0001436700,      0.316074,      2.528592,      24213404
           288,          6.91,  0.5274919528,  0.0001430975,      0.314814,      2.518516,      12799450
           288,          6.91,  0.5117910171,  0.0001430975,      0.314814,      2.518516,      12418471
           384,          9.22,  0.4366709103,  0.0001339964,      0.294792,      2.358337,       8486524
           480,         11.52,  0.5447140968,  0.0001346048,      0.296131,      2.369045,       8430759
           576,         13.82,  0.5501390878,  0.0001317866,      0.289930,      2.319444,       7247344
           672,         16.13,  0.4852879203,  0.0001302126,      0.286468,      2.291743,       5545964
           768,         18.43,  0.4987959868,  0.0001305041,      0.287109,      2.296872,       4976656
           960,         23.04,  0.4785030027,  0.0001297333,      0.285413,      2.283306,       3842041
          1152,         27.65,  0.4879868929,  0.0001278407,      0.281250,      2.249997,       3313496
          1440,         34.56,  0.5128109390,  0.0001281564,      0.281944,      2.255554,       2778781
          1728,         41.47,  0.4967668916,  0.0001269860,      0.279369,      2.234953,       2263879
          2112,         50.69,  0.4753309213,  0.0001264476,      0.278185,      2.225478,       1779883
          2496,         59.90,  0.4948699515,  0.0002736221,      0.601969,      4.815749,        724595
          2976,         71.42,  0.5010169629,  0.0002966631,      0.652659,      5.221271,        567487
          3648,         87.55,  0.5010040150,  0.0003599166,      0.791817,      6.334533,        381579
          4320,        103.68,  0.5020499440,  0.0003511269,      0.772479,      6.179833,        330978
          5280,        126.72,  0.4993210414,  0.0003501002,      0.770221,      6.161764,        270118
          6336,        152.06,  0.4989770352,  0.0003340531,      0.734917,      5.879335,        235749
          7584,        182.02,  0.4979000280,  0.0003361600,      0.739552,      5.916416,        195298
          9120,        218.88,  0.4982120928,  0.0003354139,      0.737910,      5.903284,        162869
         10944,        262.66,  0.4986510887,  0.0003472539,      0.763959,      6.111669,        131212
         13152,        315.65,  0.4996120132,  0.0003312279,      0.728701,      5.829611,        114687
         15744,        377.86,  0.4993630256,  0.0003324529,      0.731396,      5.851172,         95405
         18912,        453.89,  0.4997859578,  0.0003324852,      0.731467,      5.851740,         79483
         22656,        543.74,  0.5006658966,  0.0003314774,      0.729250,      5.834001,         66667
         27264,        654.34,  0.4997889391,  0.0003317791,      0.729914,      5.839313,         55252
         32736,        785.66,  0.5000240289,  0.0003308304,      0.727827,      5.822615,         46170
         39264,        942.34,  0.4999970116,  0.0003303132,      0.726689,      5.813513,         38552
         47136,       1131.26,  0.4993350761,  0.0003309537,      0.728098,      5.824785,         32009
         56544,       1357.06,  0.5002679852,  0.0003309051,      0.727991,      5.823930,         26737
         67872,       1628.93,  0.4999391091,  0.0003310224,      0.728249,      5.825995,         22252
         81408,       1953.79,  0.4997969467,  0.0003302000,      0.726440,      5.811520,         18593
         97728,       2345.47,  0.4990499389,  0.0003300918,      0.726202,      5.809615,         15470
        117216,       2813.18,  0.4946320159,  0.0003687376,      0.811223,      6.489783,         11444
        140736,       3377.66,  0.4981818948,  0.0003469404,      0.763269,      6.106151,         10203
        168864,       4052.74,  0.5009320603,  0.0003939028,      0.866586,      6.932690,          7531
        202656,       4863.74,  0.4988990780,  0.0004266556,      0.938642,      7.509138,          5770
        243168,       5836.03,  0.4996109842,  0.0003947343,      0.868415,      6.947323,          5205
        291840,       7004.16,  0.4985919015,  0.0004618661,      1.016105,      8.128843,          3699
        350208,       8404.99,  0.5004198961,  0.0004270538,      0.939518,      7.516147,          3346
        420288,      10086.91,  0.4999829363,  0.0004008153,      0.881794,      7.054349,          2968
        504288,      12102.91,  0.4997739731,  0.0003962610,      0.871774,      6.974193,          2501
        605184,      14524.42,  0.4995159632,  0.0003960630,      0.871338,      6.970708,          2084
        726240,      17429.76,  0.4993868941,  0.0003958742,      0.870923,      6.967385,          1737
        871488,      20915.71,  0.4990489485,  0.0003962907,      0.871840,      6.974716,          1445
       1045824,      25099.78,  0.4990499724,  0.0003960029,      0.871206,      6.969651,          1205
       1255008,      30120.19,  0.4991300801,  0.0003961262,      0.871478,      6.971821,          1004
       1505952,      36142.85,  0.4990830287,  0.0003959462,      0.871082,      6.968654,           837
       1807200,      43372.80,  0.4989459536,  0.0003955413,      0.870191,      6.961527,           698
       2168640,      52047.36,  0.4984891164,  0.0003956326,      0.870392,      6.963134,           581
       2602368,      62456.83,  0.4984288884,  0.0004083774,      0.898430,      7.187441,           469
       3122880,      74949.12,  0.4989030629,  0.0004260196,      0.937243,      7.497945,           375
       3747456,      89938.94,  0.4981911071,  0.0004416649,      0.971663,      7.773303,           301
       4496928,     107926.27,  0.4990460618,  0.0004456823,      0.980501,      7.844008,           249
       5396352,     129512.45,  0.4977701017,  0.0004456133,      0.980349,      7.842795,           207
       6475680,     155416.32,  0.4989779250,  0.0004453996,      0.979879,      7.839033,           173
       7770816,     186499.58,  0.4982768887,  0.0004452887,      0.979635,      7.837080,           144
       9324960,     223799.04,  0.4982289142,  0.0004452467,      0.979543,      7.836342,           120
      11189952,     268558.85,  0.4981510354,  0.0004451771,      0.979390,      7.835117,           100
      13427904,     322269.70,  0.4962728833,  0.0004452811,      0.979618,      7.836947,            83
      16113504,     386724.10,  0.4949239714,  0.0004451429,      0.979314,      7.834514,            69
      19336224,     464069.38,  0.4993619604,  0.0004452622,      0.979577,      7.836614,            58
      23203488,     556883.71,  0.4961519540,  0.0004454718,      0.980038,      7.840303,            48
      27844224,     668261.38,  0.4961560602,  0.0004454748,      0.980045,      7.840357,            40
      33412992,     801911.81,  0.4915758939,  0.0004458218,      0.980808,      7.846463,            33
      40095648,     962295.55,  0.4826869318,  0.0004458662,      0.980906,      7.847245,            27
      48114816,    1154755.58,  0.4945199855,  0.0004468659,      0.983105,      7.864839,            23


==> plots/data/ecm/stream_noHP/u13.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           104,          2.50,  0.4266559258,  0.0001573691,      0.346212,      2.769696,      26069039
           208,          4.99,  0.4701319196,  0.0001376746,      0.302884,      2.423074,      16417327
           208,          4.99,  0.4959698977,  0.0001376747,      0.302884,      2.423074,      17319605
           312,          7.49,  0.4966390703,  0.0001306330,      0.287393,      2.299141,      12185217
           312,          7.49,  0.5218800089,  0.0001306495,      0.287429,      2.299431,      12802900
           416,          9.98,  0.4513209159,  0.0001308234,      0.287812,      2.302492,       8292903
           520,         12.48,  0.5012481038,  0.0001346152,      0.296153,      2.369227,       7160698
           624,         14.98,  0.4610519928,  0.0001337629,      0.294278,      2.354227,       5523695
           832,         19.97,  0.5300141044,  0.0001288424,      0.283453,      2.267626,       4944307
           936,         22.46,  0.4988339868,  0.0001288871,      0.283552,      2.268412,       4134956
          1144,         27.46,  0.4887550615,  0.0001288008,      0.283362,      2.266895,       3317008
          1456,         34.94,  0.4893799523,  0.0001285016,      0.282704,      2.261629,       2615629
          1768,         42.43,  0.4916670988,  0.0001282928,      0.282244,      2.257952,       2167638
          2080,         49.92,  0.4944530805,  0.0001278388,      0.281245,      2.249963,       1859512
          2496,         59.90,  0.4978160038,  0.0002469855,      0.543368,      4.346945,        807519
          3016,         72.38,  0.5001050314,  0.0003214710,      0.707236,      5.657890,        515808
          3640,         87.36,  0.4998329252,  0.0003573063,      0.786074,      6.288591,        384311
          4368,        104.83,  0.4979080997,  0.0003442141,      0.757271,      6.058169,        331160
          5200,        124.80,  0.5000990970,  0.0003479823,      0.765561,      6.124488,        276373
          6344,        152.26,  0.4983070556,  0.0003347173,      0.736378,      5.891024,        234669
          7592,        182.21,  0.4989909987,  0.0003417581,      0.751868,      6.014943,        192317
          9048,        217.15,  0.5005930504,  0.0003398196,      0.747603,      5.980826,        162811
         10920,        262.08,  0.4995090288,  0.0003402656,      0.748584,      5.988675,        134432
         13104,        314.50,  0.5002901017,  0.0003321134,      0.730649,      5.845196,        114956
         15704,        376.90,  0.4993700881,  0.0003357928,      0.738744,      5.909954,         94698
         18928,        454.27,  0.4997709864,  0.0003332760,      0.733207,      5.865658,         79225
         22672,        544.13,  0.4992708985,  0.0003334011,      0.733482,      5.867859,         66051
         27248,        653.95,  0.4997809806,  0.0003331263,      0.732878,      5.863022,         55060
         32656,        783.74,  0.4994989268,  0.0003310273,      0.728260,      5.826080,         46207
         39208,        940.99,  0.4998909591,  0.0003319893,      0.730377,      5.843012,         38404
         47112,       1130.69,  0.4997270368,  0.0003324416,      0.731371,      5.850972,         31907
         56472,       1355.33,  0.4995929965,  0.0003322843,      0.731026,      5.848204,         26624
         67808,       1627.39,  0.5000190505,  0.0003325685,      0.731651,      5.853206,         22173
         81432,       1954.37,  0.5000919781,  0.0003318682,      0.730110,      5.840881,         18505
         97656,       2343.74,  0.4995380167,  0.0003415197,      0.751343,      6.010747,         14978
        117208,       2812.99,  0.4991190162,  0.0003319099,      0.730202,      5.841614,         12830
        140712,       3377.09,  0.4986540950,  0.0003439907,      0.756780,      6.054236,         10302
        168896,       4053.50,  0.4970119197,  0.0003832652,      0.843183,      6.745467,          7678
        202696,       4864.70,  0.4960760225,  0.0003862673,      0.849788,      6.798304,          6336
        243152,       5835.65,  0.4993959030,  0.0004284194,      0.942523,      7.540181,          4794
        291824,       7003.78,  0.4976560491,  0.0004293377,      0.944543,      7.556344,          3972
        350168,       8404.03,  0.4985428918,  0.0003946022,      0.868125,      6.944999,          3608
        420264,      10086.34,  0.4992559202,  0.0003997166,      0.879377,      7.035013,          2972
        504296,      12103.10,  0.4994139102,  0.0003988397,      0.877447,      7.019579,          2483
        605176,      14524.22,  0.4995590318,  0.0003980122,      0.875627,      7.005014,          2074
        726232,      17429.57,  0.5001258854,  0.0003978386,      0.875245,      7.001959,          1731
        871520,      20916.48,  0.4991119741,  0.0003982555,      0.876162,      7.009296,          1438
       1045824,      25099.78,  0.4993168883,  0.0003978656,      0.875304,      7.002435,          1200
       1254968,      30119.23,  0.4997000429,  0.0003981775,      0.875991,      7.007924,          1000
       1506024,      36144.58,  0.4988669476,  0.0003976563,      0.874844,      6.998750,           833
       1807208,      43372.99,  0.4990749584,  0.0003979222,      0.875429,      7.003431,           694
       2168608,      52046.59,  0.4990089518,  0.0003981067,      0.875835,      7.006677,           578
       2602392,      62457.41,  0.4988789777,  0.0004122584,      0.906969,      7.255748,           465
       3122912,      74949.89,  0.4990470520,  0.0004261382,      0.937504,      7.500033,           375
       3747432,      89938.37,  0.4989980317,  0.0004423831,      0.973243,      7.785943,           301
       4496960,     107927.04,  0.4979799615,  0.0004465203,      0.982345,      7.858756,           248
       5396352,     129512.45,  0.4988590617,  0.0004465882,      0.982494,      7.859952,           207
       6475664,     155415.94,  0.4972599734,  0.0004464479,      0.982185,      7.857482,           172
       7770776,     186498.62,  0.4994219947,  0.0004463143,      0.981891,      7.855131,           144
       9324952,     223798.85,  0.4994519551,  0.0004463401,      0.981948,      7.855585,           120
      11189880,     268557.12,  0.4992948824,  0.0004462022,      0.981645,      7.853158,           100
      13427960,     322271.04,  0.4975319513,  0.0004464089,      0.982100,      7.856797,            83
      16113552,     386725.25,  0.4960860461,  0.0004461867,      0.981611,      7.852886,            69
      19336200,     464068.80,  0.4917029821,  0.0004461253,      0.981476,      7.851805,            57
      23203440,     556882.56,  0.4975391128,  0.0004467182,      0.982780,      7.862240,            48
      27844232,     668261.57,  0.4977479549,  0.0004469040,      0.983189,      7.865511,            40
      33413016,     801912.38,  0.4930109785,  0.0004471230,      0.983671,      7.869364,            33
      40095640,     962295.36,  0.4840839134,  0.0004471567,      0.983745,      7.869958,            27
      48114768,    1154754.43,  0.4957160128,  0.0004479471,      0.985484,      7.883869,            23


==> plots/data/ecm/stream_noHP/u14.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           112,          2.69,  0.4476549783,  0.0001648400,      0.362648,      2.901184,      24247267
           224,          5.38,  0.3952930028,  0.0001413689,      0.311012,      2.488092,      12482952
           224,          5.38,  0.5209610626,  0.0001403061,      0.308673,      2.469388,      16576033
           336,          8.06,  0.4555209581,  0.0001380061,      0.303613,      2.428908,       9823602
           336,          8.06,  0.4613490352,  0.0001379868,      0.303571,      2.428567,       9950683
           448,         10.75,  0.4284990853,  0.0001358561,      0.298883,      2.391068,       7040325
           560,         13.44,  0.4568360446,  0.0001314933,      0.289285,      2.314282,       6203957
           672,         16.13,  0.5456359313,  0.0001305462,      0.287202,      2.297613,       6219701
           784,         18.82,  0.4636409330,  0.0001301598,      0.286352,      2.290813,       4543481
          1008,         24.19,  0.4956999953,  0.0001289682,      0.283730,      2.269840,       3813079
          1232,         29.57,  0.4892440666,  0.0001277304,      0.281007,      2.248054,       3109000
          1456,         34.94,  0.4934760812,  0.0001283091,      0.282280,      2.258241,       2641479
          1680,         40.32,  0.4880929354,  0.0001280436,      0.281696,      2.253567,       2269005
          2016,         48.38,  0.4902860552,  0.0001261874,      0.277612,      2.220898,       1927272
          2464,         59.14,  0.4954389521,  0.0002810955,      0.618410,      4.947281,        715312
          3024,         72.58,  0.4963780927,  0.0003018836,      0.664144,      5.313152,        543740
          3584,         86.02,  0.4959259749,  0.0003433613,      0.755395,      6.043159,        402993
          4368,        104.83,  0.4988661085,  0.0003449743,      0.758944,      6.071548,        331066
          5264,        126.34,  0.5007690225,  0.0003537556,      0.778262,      6.226098,        268917
          6272,        150.53,  0.4986540123,  0.0003416886,      0.751715,      6.013719,        232682
          7504,        180.10,  0.4998470307,  0.0003465032,      0.762307,      6.098457,        192237
          9072,        217.73,  0.4998599984,  0.0003415607,      0.751434,      6.011468,        161316
         10864,        260.74,  0.5002679422,  0.0003397992,      0.747558,      5.980466,        135516
         13104,        314.50,  0.4996920217,  0.0003363777,      0.740031,      5.920248,        113363
         15680,        376.32,  0.5002529252,  0.0003387975,      0.745355,      5.962836,         94168
         18928,        454.27,  0.4996630855,  0.0003341869,      0.735211,      5.881690,         78992
         22624,        542.98,  0.4989129992,  0.0003369399,      0.741268,      5.930142,         65449
         27216,        653.18,  0.4999959099,  0.0003372879,      0.742033,      5.936267,         54468
         32704,        784.90,  0.4999930583,  0.0003329799,      0.732556,      5.860446,         45914
         39200,        940.80,  0.4998890646,  0.0003366492,      0.740628,      5.925026,         37880
         47040,       1128.96,  0.4998270138,  0.0003366465,      0.740622,      5.924979,         31563
         56560,       1357.44,  0.4993739471,  0.0003363980,      0.740076,      5.920604,         26246
         67872,       1628.93,  0.5000380159,  0.0003364249,      0.740135,      5.921078,         21899
         81424,       1954.18,  0.5002409890,  0.0003359392,      0.739066,      5.912529,         18288
         97664,       2343.94,  0.4991758878,  0.0003357301,      0.738606,      5.908850,         15224
        117264,       2814.34,  0.4991599564,  0.0003358624,      0.738897,      5.911177,         12674
        140672,       3376.13,  0.4985089433,  0.0003421947,      0.752828,      6.022626,         10356
        168896,       4053.50,  0.5012861084,  0.0003961052,      0.871431,      6.971452,          7493
        202608,       4862.59,  0.4994519154,  0.0004409865,      0.970170,      7.761362,          5590
        243152,       5835.65,  0.4968679993,  0.0004224615,      0.929415,      7.435322,          4837
        291872,       7004.93,  0.5005501091,  0.0004039012,      0.888583,      7.108661,          4246
        350224,       8405.38,  0.4997691176,  0.0004174952,      0.918489,      7.347915,          3418
        420224,      10085.38,  0.4984630609,  0.0004143151,      0.911493,      7.291946,          2863
        504336,      12104.06,  0.4996630770,  0.0004057062,      0.892554,      7.140429,          2442
        605136,      14523.26,  0.4997699072,  0.0004048433,      0.890655,      7.125242,          2040
        726208,      17428.99,  0.4994209141,  0.0004050121,      0.891027,      7.128213,          1698
        871472,      20915.33,  0.4999180147,  0.0004051185,      0.891261,      7.130086,          1416
       1045856,      25100.54,  0.4993660784,  0.0004046366,      0.890200,      7.121604,          1180
       1254960,      30119.04,  0.4992940294,  0.0004051492,      0.891328,      7.130626,           982
       1505952,      36142.85,  0.4993451157,  0.0004043671,      0.889608,      7.116861,           820
       1807232,      43373.57,  0.4990709718,  0.0004043223,      0.889509,      7.116073,           683
       2168656,      52047.74,  0.4983839169,  0.0004045992,      0.890118,      7.120946,           568
       2602432,      62458.37,  0.4994510550,  0.0004172110,      0.917864,      7.342913,           460
       3122896,      74949.50,  0.4984899144,  0.0004325860,      0.951689,      7.613514,           369
       3747408,      89937.79,  0.4988199727,  0.0004466801,      0.982696,      7.861570,           298
       4496912,     107925.89,  0.4980951184,  0.0004502594,      0.990571,      7.924565,           246
       5396384,     129513.22,  0.4979959085,  0.0004501622,      0.990357,      7.922856,           205
       6475616,     155414.78,  0.4985111113,  0.0004501919,      0.990422,      7.923377,           171
       7770784,     186498.82,  0.4965060822,  0.0004499574,      0.989906,      7.919250,           142
       9324896,     223797.50,  0.4995060146,  0.0004501422,      0.990313,      7.922503,           119
      11189920,     268558.08,  0.4983330099,  0.0004498394,      0.989647,      7.917173,            99
      13427904,     322269.70,  0.4953099259,  0.0004498368,      0.989641,      7.917127,            82
      16113552,     386725.25,  0.5000380265,  0.0004497412,      0.989431,      7.915445,            69
      19336240,     464069.76,  0.4956870645,  0.0004497392,      0.989426,      7.915409,            57
      23203488,     556883.71,  0.4911750841,  0.0004503863,      0.990850,      7.926799,            47
      27844208,     668260.99,  0.4892470909,  0.0004505352,      0.991178,      7.929420,            39
      33413072,     801913.73,  0.4970220617,  0.0004507599,      0.991672,      7.933375,            33
      40095664,     962295.94,  0.4879450960,  0.0004507231,      0.991591,      7.932726,            27
      48114752,    1154754.05,  0.4996280339,  0.0004514823,      0.993261,      7.946088,            23


==> plots/data/ecm/stream_noHP/u15.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           120,          2.88,  0.3746759562,  0.0001852798,      0.407616,      3.260925,      16851806
           240,          5.76,  0.5130719046,  0.0001663508,      0.365972,      2.927774,      12851153
           240,          5.76,  0.4856690079,  0.0001663509,      0.365972,      2.927776,      12164770
           240,          5.76,  0.5021769752,  0.0001663508,      0.365972,      2.927775,      12578259
           360,          8.64,  0.5416029980,  0.0001477273,      0.325000,      2.600000,      10183988
           480,         11.52,  0.4986341184,  0.0001467801,      0.322916,      2.583329,       7077398
           480,         11.52,  0.5105151133,  0.0001467801,      0.322916,      2.583330,       7246030
           600,         14.40,  0.5300270668,  0.0001398506,      0.307671,      2.461370,       6316588
           840,         20.16,  0.4792030797,  0.0001379869,      0.303571,      2.428570,       4134304
           960,         23.04,  0.4991929741,  0.0001354165,      0.297916,      2.383330,       3839952
          1200,         28.80,  0.5002460628,  0.0001335228,      0.293750,      2.350001,       3122102
          1440,         34.56,  0.5061830725,  0.0001330492,      0.292708,      2.341665,       2642001
          1680,         40.32,  0.5060849000,  0.0001327109,      0.291964,      2.335712,       2269904
          2040,         48.96,  0.4759760904,  0.0001311272,      0.288480,      2.307839,       1779353
          2520,         60.48,  0.4892120634,  0.0002641256,      0.581076,      4.648610,        734998
          3000,         72.00,  0.4970269874,  0.0003083795,      0.678435,      5.427480,        537246
          3600,         86.40,  0.4962940342,  0.0003501984,      0.770436,      6.163492,        393661
          4320,        103.68,  0.4981279380,  0.0003505370,      0.771181,      6.169451,        328945
          5280,        126.72,  0.4979259488,  0.0003544936,      0.779886,      6.239087,        266025
          6240,        149.76,  0.4995059935,  0.0003378024,      0.743165,      5.945322,        236970
          7560,        181.44,  0.5012429199,  0.0003501335,      0.770294,      6.162349,        189362
          9120,        218.88,  0.5006960815,  0.0003391770,      0.746189,      5.969515,        161865
         10920,        262.08,  0.4990491109,  0.0003454280,      0.759942,      6.079533,        132301
         13080,        313.92,  0.5002650775,  0.0003441885,      0.757215,      6.057717,        111121
         15720,        377.28,  0.4997460964,  0.0003338107,      0.734384,      5.875069,         95235
         18840,        452.16,  0.5000210957,  0.0003360650,      0.739343,      5.914744,         78974
         22680,        544.32,  0.4991400766,  0.0003363071,      0.739876,      5.919006,         65440
         27240,        653.76,  0.4999938879,  0.0003362301,      0.739706,      5.917649,         54591
         32640,        783.36,  0.5005689630,  0.0003333781,      0.733432,      5.867454,         46002
         39240,        941.76,  0.4999609185,  0.0003356102,      0.738342,      5.906739,         37964
         47040,       1128.96,  0.5000900751,  0.0003355268,      0.738159,      5.905272,         31685
         56520,       1356.48,  0.4999939293,  0.0003350878,      0.737193,      5.897546,         26400
         67800,       1627.20,  0.5004699923,  0.0003351448,      0.737318,      5.898548,         22025
         81360,       1952.64,  0.5000839334,  0.0003345065,      0.735914,      5.887315,         18375
         97680,       2344.32,  0.4999179094,  0.0003343076,      0.735477,      5.883813,         15309
        117240,       2813.76,  0.4993209761,  0.0003343511,      0.735572,      5.884579,         12738
        140760,       3378.24,  0.4988379941,  0.0003431342,      0.754895,      6.039162,         10328
        168840,       4052.16,  0.4989199194,  0.0003683144,      0.810292,      6.482334,          8023
        202680,       4864.32,  0.4952471051,  0.0003835336,      0.843774,      6.750192,          6371
        243120,       5834.88,  0.5018569767,  0.0003999682,      0.879930,      7.039440,          5161
        291840,       7004.16,  0.4997460085,  0.0004662122,      1.025667,      8.205334,          3673
        350160,       8403.84,  0.5010730097,  0.0004373420,      0.962152,      7.697219,          3272
        420240,      10085.76,  0.4994910627,  0.0004167550,      0.916861,      7.334888,          2852
        504360,      12104.64,  0.4998489442,  0.0004010748,      0.882365,      7.058917,          2471
        605160,      14523.84,  0.4986228959,  0.0004009500,      0.882090,      7.056719,          2055
        726240,      17429.76,  0.4997000733,  0.0004007365,      0.881620,      7.052963,          1717
        871440,      20914.56,  0.5001460641,  0.0004013501,      0.882970,      7.063761,          1430
       1045800,      25099.20,  0.4984590213,  0.0004012032,      0.882647,      7.061176,          1188
       1254960,      30119.04,  0.4997630558,  0.0004010375,      0.882283,      7.058261,           993
       1506000,      36144.00,  0.4990590408,  0.0004007019,      0.881544,      7.052354,           827
       1807200,      43372.80,  0.4991529579,  0.0004008743,      0.881923,      7.055388,           689
       2168640,      52047.36,  0.4987280376,  0.0004006493,      0.881429,      7.051428,           574
       2602320,      62455.68,  0.4990770887,  0.0004124335,      0.907354,      7.258830,           465
       3122880,      74949.12,  0.4985638955,  0.0004280127,      0.941628,      7.533024,           373
       3747480,      89939.52,  0.4998359791,  0.0004416531,      0.971637,      7.773094,           302
       4497000,     107928.00,  0.4989320950,  0.0004455733,      0.980261,      7.842091,           249
       5396400,     129513.60,  0.4977969601,  0.0004456334,      0.980394,      7.843148,           207
       6475680,     155416.32,  0.4992960522,  0.0004456836,      0.980504,      7.844031,           173
       7770720,     186497.28,  0.4985870113,  0.0004455713,      0.980257,      7.842055,           144
       9324960,     223799.04,  0.4984569370,  0.0004454505,      0.979991,      7.839928,           120
      11189880,     268557.12,  0.4986049829,  0.0004455856,      0.980288,      7.842307,           100
      13427880,     322269.12,  0.4965168836,  0.0004455008,      0.980102,      7.840814,            83
      16113480,     386723.52,  0.4951730848,  0.0004453676,      0.979809,      7.838469,            69
      19336200,     464068.80,  0.4995459210,  0.0004454267,      0.979939,      7.839511,            58
      23203440,     556882.56,  0.4966070977,  0.0004458814,      0.980939,      7.847512,            48
      27844200,     668260.80,  0.4967799179,  0.0004460354,      0.981278,      7.850222,            40
      33413040,     801912.96,  0.4918409715,  0.0004460615,      0.981335,      7.850683,            33
      40095600,     962294.40,  0.4830129756,  0.0004461679,      0.981569,      7.852555,            27
      48114840,    1154756.16,  0.4945969363,  0.0004469352,      0.983257,      7.866059,            23


==> plots/data/ecm/stream_noHP/u16.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           128,          3.07,  0.4940018922,  0.0001564450,      0.344179,      2.753432,      24669311
           128,          3.07,  0.5083109989,  0.0001598010,      0.351562,      2.812497,      24850787
           256,          6.14,  0.4895889421,  0.0001517032,      0.333747,      2.669977,      12606567
           256,          6.14,  0.4978050742,  0.0001538402,      0.338448,      2.707587,      12640073
           384,          9.22,  0.5281001151,  0.0001403150,      0.308693,      2.469543,       9801241
           384,          9.22,  0.4591190712,  0.0001432292,      0.315104,      2.520833,       8347620
           512,         12.29,  0.5137149283,  0.0001393819,      0.306640,      2.453122,       7198562
           640,         15.36,  0.4713198829,  0.0001321023,      0.290625,      2.325000,       5574751
           768,         18.43,  0.5225860636,  0.0001361267,      0.299479,      2.395830,       4998657
          1024,         24.58,  0.4868419220,  0.0001331676,      0.292969,      2.343749,       3570175
          1152,         27.65,  0.5012459382,  0.0001302082,      0.286458,      2.291664,       3341644
          1408,         33.79,  0.4786858947,  0.0001294549,      0.284801,      2.278406,       2626211
          1664,         39.94,  0.4856599257,  0.0001289334,      0.283653,      2.269228,       2263672
          2048,         49.15,  0.4927920632,  0.0001296164,      0.285156,      2.281249,       1856409
          2432,         58.37,  0.5049701066,  0.0002576052,      0.566731,      4.533852,        806023
          2944,         70.66,  0.4950889790,  0.0003091782,      0.680192,      5.441536,        543922
          3584,         86.02,  0.4961219339,  0.0003655878,      0.804293,      6.434344,        378642
          4352,        104.45,  0.4973701040,  0.0003522261,      0.774898,      6.199180,        324466
          5248,        125.95,  0.4965570690,  0.0003577929,      0.787144,      6.297156,        264450
          6272,        150.53,  0.4976669268,  0.0003540351,      0.778877,      6.231018,        224123
          7552,        181.25,  0.4997880626,  0.0003560683,      0.783350,      6.266802,        185862
          9088,        218.11,  0.4989890544,  0.0003447571,      0.758466,      6.067726,        159261
         10880,        261.12,  0.4989380068,  0.0003438683,      0.756510,      6.052082,        133360
         13056,        313.34,  0.5007060941,  0.0003420104,      0.752423,      6.019383,        112133
         15744,        377.86,  0.5001609681,  0.0003412173,      0.750678,      6.005424,         93103
         18944,        454.66,  0.4998119874,  0.0003377670,      0.743087,      5.944699,         78112
         22656,        543.74,  0.4995161068,  0.0003391403,      0.746109,      5.968869,         65011
         27264,        654.34,  0.5000130979,  0.0003389145,      0.745612,      5.964896,         54113
         32640,        783.36,  0.4996440761,  0.0003358651,      0.738903,      5.911225,         45577
         39168,        940.03,  0.5001980265,  0.0003376316,      0.742790,      5.942317,         37824
         47104,       1130.50,  0.5001189131,  0.0003388980,      0.745576,      5.964604,         31329
         56448,       1354.75,  0.5005228917,  0.0003385504,      0.744811,      5.958487,         26191
         67840,       1628.16,  0.5002170265,  0.0003387615,      0.745275,      5.962202,         21766
         81408,       1953.79,  0.4998390530,  0.0003381947,      0.744028,      5.952227,         18155
         97664,       2343.94,  0.4993709590,  0.0003380820,      0.743780,      5.950244,         15124
        117248,       2813.95,  0.4996789994,  0.0003382055,      0.744052,      5.952416,         12601
        140672,       3376.13,  0.4979771153,  0.0003862507,      0.849751,      6.798012,          9165
        168832,       4051.97,  0.5005649667,  0.0003874128,      0.852308,      6.818465,          7653
        202624,       4862.98,  0.4983590703,  0.0003749850,      0.824967,      6.599735,          6559
        243200,       5836.80,  0.4971439278,  0.0004017644,      0.883882,      7.071054,          5088
        291840,       7004.16,  0.5026019093,  0.0004550021,      1.001005,      8.008038,          3785
        350208,       8404.99,  0.5002410637,  0.0004216090,      0.927540,      7.420318,          3388
        420224,      10085.38,  0.4985180441,  0.0004112010,      0.904642,      7.237138,          2885
        504320,      12103.68,  0.4994860577,  0.0003961660,      0.871565,      6.972521,          2500
        605184,      14524.42,  0.4992931049,  0.0003953172,      0.869698,      6.957582,          2087
        726272,      17430.53,  0.4997290578,  0.0003952178,      0.869479,      6.955834,          1741
        871424,      20914.18,  0.4997439134,  0.0003957761,      0.870708,      6.965660,          1449
       1045760,      25098.24,  0.4996549610,  0.0003955225,      0.870150,      6.961197,          1208
       1254912,      30117.89,  0.4995091099,  0.0003952762,      0.869608,      6.956861,          1007
       1505920,      36142.08,  0.4990430185,  0.0003949791,      0.868954,      6.951632,           839
       1807232,      43373.57,  0.4992141019,  0.0003951807,      0.869398,      6.955181,           699
       2168576,      52045.82,  0.4986099177,  0.0003950602,      0.869132,      6.953060,           582
       2602368,      62456.83,  0.4987698901,  0.0004060594,      0.893331,      7.146645,           472
       3122816,      74947.58,  0.4995709061,  0.0004232129,      0.931068,      7.448548,           378
       3747456,      89938.94,  0.4994629570,  0.0004427925,      0.974143,      7.793148,           301
       4496896,     107925.50,  0.4979690134,  0.0004483246,      0.986314,      7.890512,           247
       5396352,     129512.45,  0.4983019468,  0.0004482549,      0.986161,      7.889287,           206
       6475648,     155415.55,  0.4990571059,  0.0004480625,      0.985737,      7.885899,           172
       7770752,     186498.05,  0.4977680599,  0.0004479483,      0.985486,      7.883891,           143
       9324928,     223798.27,  0.4967419045,  0.0004476498,      0.984829,      7.878636,           119
      11189888,     268557.31,  0.4957060777,  0.0004474694,      0.984433,      7.875461,            99
      13427968,     322271.23,  0.4985200687,  0.0004472952,      0.984049,      7.872396,            83
      16113536,     386724.86,  0.4970419321,  0.0004470469,      0.983503,      7.868025,            69
      19336192,     464068.61,  0.4928069825,  0.0004471272,      0.983680,      7.869438,            57
      23203456,     556882.94,  0.4983969374,  0.0004474881,      0.984474,      7.875790,            48
      27844224,     668261.38,  0.4992171011,  0.0004482232,      0.986091,      7.888729,            40
      33412992,     801911.81,  0.4936970147,  0.0004477455,      0.985040,      7.880320,            33
      40095616,     962294.78,  0.4848929462,  0.0004479043,      0.985389,      7.883115,            27
      48114816,    1154755.58,  0.4963128812,  0.0004484860,      0.986669,      7.893353,            23


==> plots/data/ecm/stream_noHP/u2.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4463718840,  0.0001436893,      0.316116,      2.528931,      16179730
           240,          5.76,  0.4091778834,  0.0001399145,      0.307812,      2.462496,      12185353
           288,          6.91,  0.4875050482,  0.0001384349,      0.304557,      2.436454,      12227595
           336,          8.06,  0.5956001109,  0.0002137443,      0.470238,      3.761900,       8293176
           400,          9.60,  0.4828790547,  0.0001905647,      0.419242,      3.353938,       6334845
           496,         11.90,  0.5137490587,  0.0001851171,      0.407258,      3.258061,       5595293
           592,         14.21,  0.5225200258,  0.0001758291,      0.386824,      3.094593,       5019846
           704,         16.90,  0.5344329873,  0.0001685173,      0.370738,      2.965905,       4504805
           848,         20.35,  0.5345610395,  0.0001624141,      0.357311,      2.858488,       3881305
          1024,         24.58,  0.4737319223,  0.0001473720,      0.324218,      2.593748,       3139190
          1232,         29.57,  0.5175449015,  0.0001505310,      0.331168,      2.649345,       2790689
          1472,         35.33,  0.5094390932,  0.0001460597,      0.321331,      2.570651,       2369485
          1760,         42.24,  0.5063859507,  0.0001433365,      0.315340,      2.522722,       2007300
          2112,         50.69,  0.4955859303,  0.0001408470,      0.309863,      2.478908,       1666009
          2544,         61.06,  0.4993158906,  0.0002391123,      0.526047,      4.208376,        820836
          3056,         73.34,  0.5035909888,  0.0003260429,      0.717294,      5.738355,        505417
          3664,         87.94,  0.5009929347,  0.0003662322,      0.805711,      6.445686,        373353
          4400,        105.60,  0.4998689631,  0.0003523930,      0.775265,      6.202118,        322386
          5280,        126.72,  0.5015570889,  0.0003552267,      0.781499,      6.251989,        267412
          6336,        152.06,  0.5032920025,  0.0003462024,      0.761645,      6.093162,        229443
          7600,        182.40,  0.4995359773,  0.0003482817,      0.766220,      6.129758,        188722
          9136,        219.26,  0.4986239040,  0.0003428111,      0.754184,      6.033475,        159207
         10960,        263.04,  0.4998389001,  0.0003503175,      0.770699,      6.165589,        130184
         13152,        315.65,  0.4987640218,  0.0003390225,      0.745849,      5.966796,        111860
         15776,        378.62,  0.5001159273,  0.0003367331,      0.740813,      5.926502,         94143
         18944,        454.66,  0.4996170919,  0.0003375791,      0.742674,      5.941392,         78125
         22720,        545.28,  0.4992319645,  0.0003515381,      0.773384,      6.187070,         62506
         27280,        654.72,  0.4995849886,  0.0003509156,      0.772014,      6.176115,         52187
         32736,        785.66,  0.4988699607,  0.0003346771,      0.736290,      5.890316,         45534
         39280,        942.72,  0.5002491000,  0.0003494530,      0.768797,      6.150373,         36444
         47136,       1131.26,  0.4995110476,  0.0003499399,      0.769868,      6.158942,         30283
         56560,       1357.44,  0.4997069613,  0.0003500392,      0.770086,      6.160689,         25240
         67872,       1628.93,  0.4996590205,  0.0003501277,      0.770281,      6.162247,         21026
         81456,       1954.94,  0.4998020755,  0.0003495018,      0.768904,      6.151231,         17556
         97744,       2345.86,  0.4995818997,  0.0003494070,      0.768695,      6.149564,         14628
        117296,       2815.10,  0.4989580362,  0.0003567458,      0.784841,      6.278726,         11924
        140752,       3378.05,  0.4982320681,  0.0003584594,      0.788611,      6.308886,          9875
        168912,       4053.89,  0.4991999881,  0.0004236504,      0.932031,      7.456247,          6976
        202688,       4864.51,  0.5009929075,  0.0004046070,      0.890135,      7.121084,          6109
        243232,       5837.57,  0.4982630276,  0.0004106052,      0.903331,      7.226652,          4989
        291872,       7004.93,  0.5043670542,  0.0004487255,      0.987196,      7.897569,          3851
        350256,       8406.14,  0.5002588929,  0.0004625215,      1.017547,      8.140379,          3088
        420304,      10087.30,  0.4996671117,  0.0004221673,      0.928768,      7.430144,          2816
        504368,      12104.83,  0.4995570616,  0.0004116631,      0.905659,      7.245271,          2406
        605232,      14525.57,  0.4994351134,  0.0004113640,      0.905001,      7.240006,          2006
        726288,      17430.91,  0.4996930054,  0.0004112429,      0.904734,      7.237876,          1673
        871536,      20916.86,  0.4996070909,  0.0004121128,      0.906648,      7.253186,          1391
       1045856,      25100.54,  0.4994229088,  0.0004113053,      0.904872,      7.238974,          1161
       1255024,      30120.58,  0.4995050078,  0.0004115867,      0.905491,      7.243926,           967
       1506032,      36144.77,  0.4992160272,  0.0004112627,      0.904778,      7.238223,           806
       1807232,      43373.57,  0.4990060329,  0.0004114996,      0.905299,      7.242392,           671
       2168688,      52048.51,  0.4991529657,  0.0004110064,      0.904214,      7.233712,           560
       2602432,      62458.37,  0.4988529489,  0.0004269203,      0.939225,      7.513797,           449
       3122912,      74949.89,  0.4983900770,  0.0004372369,      0.961921,      7.695369,           365
       3747488,      89939.71,  0.4990090555,  0.0004575886,      1.006695,      8.053559,           291
       4496992,     107927.81,  0.4982309070,  0.0004635650,      1.019843,      8.158744,           239
       5396400,     129513.60,  0.4976781167,  0.0004634377,      1.019563,      8.156503,           199
       6475680,     155416.32,  0.4984500649,  0.0004636905,      1.020119,      8.160953,           166
       7770816,     186499.58,  0.4971740793,  0.0004636206,      1.019965,      8.159723,           138
       9324976,     223799.42,  0.4972921169,  0.0004637309,      1.020208,      8.161663,           115
      11189968,     268559.23,  0.4981110501,  0.0004636883,      1.020114,      8.160913,            96
      13427968,     322271.23,  0.4983409583,  0.0004639021,      1.020585,      8.164676,            80
      16113552,     386725.25,  0.4931389241,  0.0004636968,      1.020133,      8.161063,            66
      19336272,     464070.53,  0.4932900145,  0.0004638386,      1.020445,      8.163559,            55
      23203520,     556884.48,  0.4956448905,  0.0004643644,      1.021602,      8.172814,            46
      27844224,     668261.38,  0.4919239539,  0.0004649211,      1.022826,      8.182611,            38
      33413072,     801913.73,  0.4971810454,  0.0004649949,      1.022989,      8.183910,            32
      40095696,     962296.70,  0.4850210827,  0.0004652534,      1.023557,      8.188459,            26
      48114832,    1154755.97,  0.4939879965,  0.0004666752,      1.026685,      8.213484,            22


==> plots/data/ecm/stream_noHP/u3.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4613480927,  0.0001458982,      0.320976,      2.567808,      16469393
           240,          5.76,  0.5868510478,  0.0001431817,      0.315000,      2.519997,      17077696
           288,          6.91,  0.5096668884,  0.0001404670,      0.309027,      2.472219,      12598522
           336,          8.06,  0.4762210002,  0.0001393397,      0.306547,      2.452378,      10171722
           408,          9.79,  0.4662100017,  0.0001397077,      0.307357,      2.458856,       8179015
           480,         11.52,  0.4778480287,  0.0001388887,      0.305555,      2.444441,       7167731
           576,         13.82,  0.4990811116,  0.0001382312,      0.304109,      2.432869,       6268196
           696,         16.70,  0.4761190344,  0.0001367196,      0.300783,      2.406265,       5003519
           840,         20.16,  0.4773939339,  0.0001371753,      0.301786,      2.414285,       4143065
          1008,         24.19,  0.4895910365,  0.0001351697,      0.297373,      2.378987,       3593301
          1224,         29.38,  0.4937510799,  0.0001374021,      0.302285,      2.418278,       2935845
          1464,         35.14,  0.4953220770,  0.0001359288,      0.299043,      2.392347,       2489059
          1752,         42.05,  0.5031689989,  0.0001375053,      0.302512,      2.420093,       2088625
          2112,         50.69,  0.4973920455,  0.0001370955,      0.301610,      2.412881,       1717836
          2544,         61.06,  0.4957500187,  0.0002341108,      0.515044,      4.120349,        832385
          3048,         73.15,  0.5028770860,  0.0003137676,      0.690289,      5.522310,        525822
          3672,         88.13,  0.4980679207,  0.0003609774,      0.794150,      6.353202,        375756
          4392,        105.41,  0.4994789890,  0.0003478469,      0.765263,      6.122106,        326939
          5280,        126.72,  0.4994779590,  0.0003520859,      0.774589,      6.196713,        268679
          6336,        152.06,  0.5010978917,  0.0003385273,      0.744760,      5.958080,        233622
          7608,        182.59,  0.4993479396,  0.0003426320,      0.753790,      6.030323,        191560
          9120,        218.88,  0.4994869348,  0.0003384813,      0.744659,      5.957271,        161806
         10944,        262.66,  0.4987318867,  0.0003381711,      0.743976,      5.951811,        134758
         13152,        315.65,  0.4973838958,  0.0003373876,      0.742253,      5.938023,        112091
         15768,        378.43,  0.4991310332,  0.0003355845,      0.738286,      5.906288,         94327
         18936,        454.46,  0.5001449107,  0.0003370001,      0.741400,      5.931202,         78375
         22728,        545.47,  0.5007950804,  0.0003485830,      0.766883,      6.135060,         63211
         27264,        654.34,  0.4999439109,  0.0003476565,      0.764844,      6.118755,         52745
         32736,        785.66,  0.4984220866,  0.0003346412,      0.736211,      5.889684,         45498
         39264,        942.34,  0.5007821174,  0.0003463847,      0.762046,      6.096371,         36821
         47136,       1131.26,  0.4995269260,  0.0003469607,      0.763314,      6.106508,         30544
         56568,       1357.63,  0.4998360885,  0.0003470687,      0.763551,      6.108409,         25459
         67872,       1628.93,  0.5006979035,  0.0003471899,      0.763818,      6.110542,         21248
         81456,       1954.94,  0.4998709733,  0.0003464908,      0.762280,      6.098239,         17711
         97752,       2346.05,  0.4999830152,  0.0003463911,      0.762060,      6.096484,         14766
        117288,       2814.91,  0.5002010050,  0.0003502278,      0.770501,      6.164010,         12177
        140760,       3378.24,  0.4991180443,  0.0003541630,      0.779159,      6.233269,         10012
        168912,       4053.89,  0.4994829589,  0.0003509447,      0.772078,      6.176627,          8426
        202680,       4864.32,  0.4987620343,  0.0003818208,      0.840006,      6.720046,          6445
        243216,       5837.18,  0.4996368827,  0.0004119296,      0.906245,      7.249961,          4987
        291864,       7004.74,  0.4971929082,  0.0004500684,      0.990150,      7.921204,          3785
        350256,       8406.14,  0.5001420734,  0.0004333636,      0.953400,      7.627199,          3295
        420288,      10086.91,  0.4997310325,  0.0004104316,      0.902950,      7.223597,          2897
        504360,      12104.64,  0.4999030428,  0.0004095715,      0.901057,      7.208459,          2420
        605232,      14525.57,  0.4997279975,  0.0004081463,      0.897922,      7.183376,          2023
        726288,      17430.91,  0.4993768863,  0.0004087837,      0.899324,      7.194593,          1682
        871536,      20916.86,  0.4993999209,  0.0004087099,      0.899162,      7.193294,          1402
       1045848,      25100.35,  0.4993840590,  0.0004088116,      0.899386,      7.195085,          1168
       1255032,      30120.77,  0.4996109754,  0.0004087128,      0.899168,      7.193345,           974
       1506024,      36144.58,  0.4991530898,  0.0004086778,      0.899091,      7.192729,           811
       1807224,      43373.38,  0.4993611075,  0.0004087484,      0.899246,      7.193971,           676
       2168688,      52048.51,  0.4989549539,  0.0004086541,      0.899039,      7.192312,           563
       2602416,      62457.98,  0.4989459807,  0.0004222999,      0.929060,      7.432478,           454
       3122904,      74949.70,  0.4995000358,  0.0004370145,      0.961432,      7.691454,           366
       3747480,      89939.52,  0.4982600918,  0.0004553380,      1.001744,      8.013949,           292
       4497000,     107928.00,  0.4989099819,  0.0004603438,      1.012756,      8.102050,           241
       5396400,     129513.60,  0.4995729759,  0.0004605733,      1.013261,      8.106090,           201
       6475680,     155416.32,  0.4978749132,  0.0004603821,      1.012841,      8.102724,           167
       7770816,     186499.58,  0.4973959267,  0.0004604906,      1.013079,      8.104635,           139
       9324960,     223799.04,  0.4981938879,  0.0004605676,      1.013249,      8.105991,           116
      11189976,     268559.42,  0.4999299842,  0.0004605834,      1.013284,      8.106268,            97
      13427952,     322270.85,  0.4948431127,  0.0004606465,      1.013422,      8.107378,            80
      16113552,     386725.25,  0.4972310154,  0.0004605663,      1.013246,      8.105966,            67
      19336272,     464070.53,  0.4987861035,  0.0004606314,      1.013389,      8.107113,            56
      23203512,     556884.29,  0.4924530623,  0.0004613742,      1.015023,      8.120186,            46
      27844224,     668261.38,  0.4891789835,  0.0004623268,      1.017119,      8.136952,            38
      33413064,     801913.54,  0.4941470242,  0.0004621574,      1.016746,      8.133970,            32
      40095696,     962296.70,  0.4818188837,  0.0004621817,      1.016800,      8.134397,            26
      48114840,    1154756.16,  0.4903098890,  0.0004632004,      1.019041,      8.152327,            22


==> plots/data/ecm/stream_noHP/u4.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4663860540,  0.0001444929,      0.317884,      2.543074,      16811171
           224,          5.38,  0.5427979314,  0.0001400161,      0.308035,      2.464284,      17306615
           288,          6.91,  0.5130020558,  0.0001388889,      0.305556,      2.444445,      12825048
           320,          7.68,  0.4322191115,  0.0001373104,      0.302083,      2.416663,       9836725
           384,          9.22,  0.5148969021,  0.0001349565,      0.296904,      2.375234,       9935628
           480,         11.52,  0.4678599059,  0.0001349469,      0.296883,      2.375065,       7222903
           576,         13.82,  0.4683140248,  0.0001315894,      0.289497,      2.315973,       6178654
           704,         16.90,  0.5153450491,  0.0001310692,      0.288352,      2.306817,       5585022
           832,         19.97,  0.4870251056,  0.0001297530,      0.285457,      2.283653,       4511392
          1024,         24.58,  0.4671739012,  0.0001285312,      0.282769,      2.262149,       3549524
          1216,         29.18,  0.4871730687,  0.0001281092,      0.281840,      2.254722,       3127299
          1472,         35.33,  0.4976219440,  0.0001279951,      0.281589,      2.252713,       2641183
          1760,         42.24,  0.4891711191,  0.0001283573,      0.282386,      2.259088,       2165348
          2112,         50.69,  0.4807770134,  0.0001274248,      0.280334,      2.242676,       1786471
          2528,         60.67,  0.5042550394,  0.0002273258,      0.500117,      4.000935,        877454
          3040,         72.96,  0.4937369463,  0.0003019725,      0.664339,      5.314715,        537842
          3648,         87.55,  0.4965600682,  0.0003538310,      0.778428,      6.227426,        384699
          4384,        105.22,  0.4974719368,  0.0003447112,      0.758365,      6.066917,        329187
          5280,        126.72,  0.4991661016,  0.0003480742,      0.765763,      6.126105,        271606
          6336,        152.06,  0.4988839868,  0.0003417611,      0.751874,      6.014996,        230389
          7584,        182.02,  0.4972920122,  0.0003474892,      0.764476,      6.115809,        188700
          9120,        218.88,  0.5010360660,  0.0003416553,      0.751642,      6.013133,        160800
         10944,        262.66,  0.4993279785,  0.0003440932,      0.757005,      6.056041,        132597
         13152,        315.65,  0.5007490275,  0.0003380688,      0.743751,      5.950011,        112622
         15776,        378.62,  0.4993620535,  0.0003355660,      0.738245,      5.905962,         94328
         18944,        454.66,  0.4992141054,  0.0003362180,      0.739680,      5.917437,         78378
         22720,        545.28,  0.4995650815,  0.0003473931,      0.764265,      6.114119,         63294
         27264,        654.34,  0.4998218880,  0.0003464878,      0.762273,      6.098185,         52910
         32736,        785.66,  0.4995980695,  0.0003336341,      0.733995,      5.871961,         45743
         39264,        942.34,  0.4994519631,  0.0003452584,      0.759568,      6.076547,         36843
         47136,       1131.26,  0.4997379506,  0.0003460536,      0.761318,      6.090543,         30637
         56544,       1357.06,  0.4998179335,  0.0003459939,      0.761187,      6.089492,         25548
         67872,       1628.93,  0.5000348917,  0.0003461437,      0.761516,      6.092129,         21284
         81440,       1954.56,  0.4998830676,  0.0003455722,      0.760259,      6.082071,         17762
         97728,       2345.47,  0.4996051099,  0.0003454890,      0.760076,      6.080606,         14797
        117280,       2814.72,  0.4994089589,  0.0003456101,      0.760342,      6.082738,         12321
        140736,       3377.66,  0.4994840858,  0.0003455443,      0.760197,      6.081580,         10271
        168896,       4053.50,  0.4984189275,  0.0003664068,      0.806095,      6.448760,          8054
        202688,       4864.51,  0.4978369616,  0.0003850406,      0.847089,      6.776714,          6379
        243232,       5837.57,  0.5016400841,  0.0004319149,      0.950213,      7.601702,          4775
        291872,       7004.93,  0.4967690772,  0.0004511026,      0.992426,      7.939405,          3773
        350240,       8405.76,  0.5011590042,  0.0004391963,      0.966232,      7.729856,          3258
        420288,      10086.91,  0.4999140991,  0.0004086074,      0.898936,      7.191490,          2911
        504352,      12104.45,  0.4997091189,  0.0004070642,      0.895541,      7.164331,          2434
        605216,      14525.18,  0.4994930121,  0.0004073611,      0.896194,      7.169556,          2026
        726272,      17430.53,  0.4995770762,  0.0004072617,      0.895976,      7.167806,          1689
        871520,      20916.48,  0.4994839255,  0.0004076231,      0.896771,      7.174167,          1406
       1045856,      25100.54,  0.4994299414,  0.0004074507,      0.896392,      7.171132,          1172
       1255008,      30120.19,  0.4991069028,  0.0004074715,      0.896437,      7.171499,           976
       1506016,      36144.38,  0.4992301050,  0.0004072366,      0.895920,      7.167364,           814
       1807232,      43373.57,  0.4986620042,  0.0004069703,      0.895335,      7.162677,           678
       2168672,      52048.13,  0.4989650998,  0.0004072188,      0.895881,      7.167051,           565
       2602432,      62458.37,  0.4985159588,  0.0004228647,      0.930302,      7.442419,           453
       3122912,      74949.89,  0.4982980000,  0.0004347738,      0.956502,      7.652018,           367
       3747488,      89939.71,  0.4998270139,  0.0004536617,      0.998056,      7.984446,           294
       4496992,     107927.81,  0.4996549859,  0.0004591269,      1.010079,      8.080634,           242
       5396384,     129513.22,  0.4979400313,  0.0004590692,      1.009952,      8.079618,           201
       6475680,     155416.32,  0.4994860123,  0.0004591226,      1.010070,      8.080558,           168
       7770816,     186499.58,  0.4994639094,  0.0004591023,      1.010025,      8.080200,           140
       9324960,     223799.04,  0.4966040441,  0.0004590979,      1.010015,      8.080123,           116
      11189952,     268558.85,  0.4982530567,  0.0004590395,      1.009887,      8.079094,            97
      13427968,     322271.23,  0.4993278998,  0.0004590823,      1.009981,      8.079848,            81
      16113536,     386724.86,  0.4955059003,  0.0004589688,      1.009731,      8.077851,            67
      19336256,     464070.14,  0.4969859458,  0.0004589694,      1.009733,      8.077861,            56
      23203520,     556884.48,  0.4906920089,  0.0004597241,      1.011393,      8.091144,            46
      27844224,     668261.38,  0.4993989313,  0.0004598836,      1.011744,      8.093951,            39
      33413056,     801913.34,  0.4917300746,  0.0004598970,      1.011773,      8.094188,            32
      40095680,     962296.32,  0.4982899077,  0.0004602786,      1.012613,      8.100903,            27
      48114816,    1154755.58,  0.4885198919,  0.0004615096,      1.015321,      8.122569,            22


==> plots/data/ecm/stream_noHP/u5.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           200,          4.80,  0.4350030779,  0.0001320541,      0.290519,      2.324153,      16470635
           240,          5.76,  0.5351450036,  0.0001319721,      0.290339,      2.322709,      16895772
           280,          6.72,  0.4306210254,  0.0001266232,      0.278571,      2.228568,      12145742
           320,          7.68,  0.4964910542,  0.0001271915,      0.279821,      2.238570,      12198417
           400,          9.60,  0.5053059807,  0.0001256993,      0.276538,      2.212307,      10049899
           480,         11.52,  0.4904480917,  0.0001245263,      0.273958,      2.191663,       8205230
           560,         13.44,  0.5225039853,  0.0001295132,      0.284929,      2.279433,       7204228
           680,         16.32,  0.4781259621,  0.0001253397,      0.275747,      2.205978,       5609767
           840,         20.16,  0.5211399025,  0.0001246063,      0.274134,      2.193072,       4978917
          1000,         24.00,  0.4820350434,  0.0001242044,      0.273250,      2.185997,       3880983
          1200,         28.80,  0.4709800594,  0.0001247473,      0.274444,      2.195552,       3146228
          1440,         34.56,  0.4755840976,  0.0001259468,      0.277083,      2.216663,       2622272
          1760,         42.24,  0.4953749704,  0.0001241391,      0.273106,      2.184848,       2267320
          2120,         50.88,  0.4902819908,  0.0001245692,      0.274052,      2.192418,       1856519
          2520,         60.48,  0.4951460498,  0.0002360196,      0.519243,      4.153944,        832501
          3040,         72.96,  0.4939899188,  0.0003021609,      0.664754,      5.318032,        537782
          3640,         87.36,  0.5006029972,  0.0003576744,      0.786884,      6.295069,        384507
          4400,        105.60,  0.4944329362,  0.0003438781,      0.756532,      6.052255,        326776
          5280,        126.72,  0.4990279640,  0.0003515816,      0.773480,      6.187836,        268822
          6320,        151.68,  0.4991971176,  0.0003382403,      0.744129,      5.953029,        233523
          7600,        182.40,  0.4990190292,  0.0003517873,      0.773932,      6.191457,        186648
          9120,        218.88,  0.4985061105,  0.0003389436,      0.745676,      5.965407,        161268
         10960,        263.04,  0.4994919759,  0.0003491411,      0.768110,      6.144883,        130532
         13120,        314.88,  0.4986149865,  0.0003359279,      0.739041,      5.912330,        113132
         15760,        378.24,  0.4978929111,  0.0003475488,      0.764607,      6.116860,         90900
         18920,        454.08,  0.4992790185,  0.0003356690,      0.738472,      5.907774,         78616
         22720,        545.28,  0.4998371081,  0.0003352566,      0.737564,      5.900516,         65621
         27280,        654.72,  0.4993389892,  0.0003342137,      0.735270,      5.882161,         54768
         32720,        785.28,  0.4995449694,  0.0003337764,      0.734308,      5.874465,         45741
         39280,        942.72,  0.4993579508,  0.0003381688,      0.743971,      5.951770,         37593
         47120,       1130.88,  0.4995790961,  0.0003382013,      0.744043,      5.952343,         31349
         56560,       1357.44,  0.4998620869,  0.0003466049,      0.762531,      6.100246,         25498
         67880,       1629.12,  0.4990189187,  0.0003467028,      0.762746,      6.101970,         21204
         81440,       1954.56,  0.5004129997,  0.0003460749,      0.761365,      6.090919,         17755
         97720,       2345.28,  0.4996339901,  0.0003460517,      0.761314,      6.090510,         14775
        117280,       2814.72,  0.4996669766,  0.0003533893,      0.777457,      6.219652,         12056
        140760,       3378.24,  0.4973129010,  0.0003775035,      0.830508,      6.644062,          9359
        168880,       4053.12,  0.4995270825,  0.0003873601,      0.852192,      6.817538,          7636
        202680,       4864.32,  0.5016880471,  0.0003982738,      0.876202,      7.009619,          6215
        243200,       5836.80,  0.4965139429,  0.0004250649,      0.935143,      7.481143,          4803
        291880,       7005.12,  0.4991229653,  0.0004635478,      1.019805,      8.158442,          3689
        350240,       8405.76,  0.5004480164,  0.0004404660,      0.969025,      7.752201,          3244
        420280,      10086.72,  0.4990939933,  0.0004093510,      0.900572,      7.204578,          2901
        504360,      12104.64,  0.4993130262,  0.0004106152,      0.903353,      7.226828,          2411
        605240,      14525.76,  0.4996530996,  0.0004088883,      0.899554,      7.196433,          2019
        726280,      17430.72,  0.4993710742,  0.0004085406,      0.898789,      7.190314,          1683
        871520,      20916.48,  0.4991499830,  0.0004090964,      0.900012,      7.200097,          1400
       1045840,      25100.16,  0.4995400073,  0.0004089424,      0.899673,      7.197387,          1168
       1255000,      30120.00,  0.4992620858,  0.0004088575,      0.899487,      7.195893,           973
       1506000,      36144.00,  0.4989379205,  0.0004085081,      0.898718,      7.189743,           811
       1807240,      43373.76,  0.4986330080,  0.0004087534,      0.899258,      7.194061,           675
       2168680,      52048.32,  0.4992700741,  0.0004081887,      0.898015,      7.184121,           564
       2602400,      62457.60,  0.4991821021,  0.0004215737,      0.927462,      7.419698,           455
       3122880,      74949.12,  0.4984418899,  0.0004372868,      0.962031,      7.696248,           365
       3747480,      89939.52,  0.4991799300,  0.0004546217,      1.000168,      8.001342,           293
       4497000,     107928.00,  0.4994678844,  0.0004589542,      1.009699,      8.077593,           242
       5396400,     129513.60,  0.4980200632,  0.0004591416,      1.010112,      8.080892,           201
       6475680,     155416.32,  0.4993349734,  0.0004589838,      1.009764,      8.078114,           168
       7770800,     186499.20,  0.4991681156,  0.0004588313,      1.009429,      8.075432,           140
       9324960,     223799.04,  0.4966319952,  0.0004591237,      1.010072,      8.080577,           116
      11189960,     268559.04,  0.4980849518,  0.0004588843,      1.009545,      8.076363,            97
      13427960,     322271.04,  0.4992319378,  0.0004589943,      1.009787,      8.078300,            81
      16113560,     386725.44,  0.4953580504,  0.0004588312,      1.009429,      8.075429,            67
      19336240,     464069.76,  0.4968330384,  0.0004588285,      1.009423,      8.075382,            56
      23203520,     556884.48,  0.4905079463,  0.0004595517,      1.011014,      8.088109,            46
      27844200,     668260.80,  0.4995609235,  0.0004600331,      1.012073,      8.096583,            39
      33413080,     801913.92,  0.4917920605,  0.0004599547,      1.011900,      8.095202,            32
      40095680,     962296.32,  0.4981900895,  0.0004601864,      1.012410,      8.099280,            27
      48114840,    1154756.16,  0.4882539514,  0.0004612581,      1.014768,      8.118143,            22


==> plots/data/ecm/stream_noHP/u6.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4535559449,  0.0001362624,      0.299777,      2.398218,      17336190
           240,          5.76,  0.4043950755,  0.0001338579,      0.294487,      2.355898,      12587826
           288,          6.91,  0.4626939725,  0.0001299014,      0.285783,      2.286264,      12367663
           336,          8.06,  0.5328550335,  0.0001283280,      0.282322,      2.258572,      12358008
           384,          9.22,  0.4989000832,  0.0001275342,      0.280575,      2.244603,      10187217
           480,         11.52,  0.4940429770,  0.0001256429,      0.276414,      2.211315,       8191918
           576,         13.82,  0.5147669029,  0.0001246053,      0.274132,      2.193054,       7172186
           672,         16.13,  0.4627600407,  0.0001249045,      0.274790,      2.198320,       5513259
           816,         19.58,  0.5141190308,  0.0001245293,      0.273964,      2.191715,       5059436
          1008,         24.19,  0.4774339778,  0.0001236965,      0.272132,      2.177059,       3829088
          1200,         28.80,  0.4918299370,  0.0001234896,      0.271677,      2.173417,       3318970
          1440,         34.56,  0.4921710868,  0.0001233004,      0.271261,      2.170088,       2771973
          1728,         41.47,  0.4831050322,  0.0001235050,      0.271711,      2.173688,       2263671
          2112,         50.69,  0.4807300970,  0.0001230971,      0.270814,      2.166510,       1849096
          2544,         61.06,  0.4891829694,  0.0002269793,      0.499354,      3.994835,        847165
          3024,         72.58,  0.4968201054,  0.0003085216,      0.678747,      5.429980,        532515
          3648,         87.55,  0.4975929108,  0.0003546029,      0.780126,      6.241012,        384660
          4368,        104.83,  0.4982869788,  0.0003445489,      0.758008,      6.064060,        331090
          5280,        126.72,  0.4993309372,  0.0003535799,      0.777876,      6.223007,        267465
          6336,        152.06,  0.4984330655,  0.0003413396,      0.750947,      6.007577,        230465
          7584,        182.02,  0.4999509417,  0.0003468838,      0.763144,      6.105155,        190040
          9120,        218.88,  0.4991589193,  0.0003372170,      0.741877,      5.935019,        162306
         10944,        262.66,  0.4991420574,  0.0003437888,      0.756335,      6.050683,        132665
         13152,        315.65,  0.5001290260,  0.0003369859,      0.741369,      5.930953,        112844
         15744,        377.86,  0.4998020664,  0.0003352047,      0.737450,      5.899602,         94705
         18912,        453.89,  0.4995509642,  0.0003359469,      0.739083,      5.912665,         78627
         22704,        544.90,  0.4999619400,  0.0003435662,      0.755846,      6.046765,         64095
         27264,        654.34,  0.4990339053,  0.0003430048,      0.754611,      6.036885,         53363
         32736,        785.66,  0.5001569998,  0.0003324304,      0.731347,      5.850775,         45960
         39264,        942.34,  0.5000550189,  0.0003418157,      0.751995,      6.015957,         37259
         47136,       1131.26,  0.5002959251,  0.0003424164,      0.753316,      6.026529,         30997
         56544,       1357.06,  0.5005289377,  0.0003423851,      0.753247,      6.025979,         25854
         67872,       1628.93,  0.5003659790,  0.0003425266,      0.753559,      6.028468,         21523
         81456,       1954.94,  0.4996299600,  0.0003419030,      0.752187,      6.017493,         17940
         97728,       2345.47,  0.4994850450,  0.0003464361,      0.762159,      6.097275,         14753
        117264,       2814.34,  0.4936820865,  0.0003419433,      0.752275,      6.018202,         12312
        140736,       3377.66,  0.4986520978,  0.0003554192,      0.781922,      6.255377,          9969
        168912,       4053.89,  0.4982969423,  0.0003550414,      0.781091,      6.248728,          8309
        202656,       4863.74,  0.4992069491,  0.0003956508,      0.870432,      6.963454,          6226
        243216,       5837.18,  0.4997018864,  0.0004450953,      0.979210,      7.833678,          4616
        291840,       7004.16,  0.4995419673,  0.0004079357,      0.897458,      7.179668,          4196
        350256,       8406.14,  0.4991559121,  0.0004139173,      0.910618,      7.284945,          3443
        420288,      10086.91,  0.4998179791,  0.0004145094,      0.911921,      7.295365,          2869
        504336,      12104.06,  0.4996750898,  0.0004029111,      0.886404,      7.091235,          2459
        605232,      14525.57,  0.4991830372,  0.0004031181,      0.886860,      7.094879,          2046
        726288,      17430.91,  0.4994888836,  0.0004033598,      0.887391,      7.099132,          1705
        871536,      20916.86,  0.4995470328,  0.0004030802,      0.886776,      7.094211,          1422
       1045824,      25099.78,  0.4997040279,  0.0004028743,      0.886323,      7.090588,          1186
       1255008,      30120.19,  0.4991329576,  0.0004029513,      0.886493,      7.091944,           987
       1506000,      36144.00,  0.4988350365,  0.0004024687,      0.885431,      7.083450,           823
       1807200,      43372.80,  0.4995680920,  0.0004029622,      0.886517,      7.092136,           686
       2168688,      52048.51,  0.4988310248,  0.0004028286,      0.886223,      7.089783,           571
       2602416,      62457.98,  0.4987989695,  0.0004194041,      0.922689,      7.381511,           457
       3122880,      74949.12,  0.4990749448,  0.0004319254,      0.950236,      7.601887,           370
       3747456,      89938.94,  0.4991359407,  0.0004499773,      0.989950,      7.919600,           296
       4496976,     107927.42,  0.4992589034,  0.0004550042,      1.001009,      8.008074,           244
       5396400,     129513.60,  0.4985889557,  0.0004551374,      1.001302,      8.010417,           203
       6475680,     155416.32,  0.4980819406,  0.0004551229,      1.001270,      8.010163,           169
       7770816,     186499.58,  0.4986839164,  0.0004551344,      1.001296,      8.010365,           141
       9324960,     223799.04,  0.4967738847,  0.0004553296,      1.001725,      8.013802,           117
      11189952,     268558.85,  0.4991339801,  0.0004551587,      1.001349,      8.010793,            98
      13427952,     322270.85,  0.4951490496,  0.0004552408,      1.001530,      8.012238,            81
      16113552,     386725.25,  0.4987319154,  0.0004551630,      1.001359,      8.010869,            68
      19336272,     464070.53,  0.4929469649,  0.0004552390,      1.001526,      8.012206,            56
      23203488,     556883.71,  0.4972060978,  0.0004559165,      1.003016,      8.024130,            47
      27844224,     668261.38,  0.4950171129,  0.0004558485,      1.002867,      8.022933,            39
      33413040,     801912.96,  0.4878719102,  0.0004562888,      1.003835,      8.030684,            32
      40095696,     962296.70,  0.4940221131,  0.0004563361,      1.003940,      8.031516,            27
      48114816,    1154755.58,  0.4842019471,  0.0004574304,      1.006347,      8.050775,            22


==> plots/data/ecm/stream_noHP/u7.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           168,          4.03,  0.4041419211,  0.0001452086,      0.319459,      2.555671,      16566563
           224,          5.38,  0.5451838916,  0.0001457655,      0.320684,      2.565473,      16697070
           280,          6.72,  0.4570709247,  0.0001337660,      0.294285,      2.354282,      12203369
           336,          8.06,  0.5546319003,  0.0001319958,      0.290391,      2.323126,      12505629
           392,          9.41,  0.4985929132,  0.0001287106,      0.283163,      2.265306,       9882023
           448,         10.75,  0.4678250085,  0.0001268262,      0.279018,      2.232142,       8233724
           560,         13.44,  0.4976180555,  0.0001261029,      0.277426,      2.219411,       7046654
           672,         16.13,  0.4705719780,  0.0001258116,      0.276786,      2.214285,       5565907
           840,         20.16,  0.4726999389,  0.0001244588,      0.273809,      2.190474,       4521482
          1008,         24.19,  0.5261069926,  0.0001249095,      0.274801,      2.198407,       4178477
          1232,         29.57,  0.4833669996,  0.0001258114,      0.276785,      2.214281,       3118504
          1456,         34.94,  0.5022150088,  0.0001248654,      0.274704,      2.197632,       2762397
          1736,         41.66,  0.4894990558,  0.0001238619,      0.272496,      2.179969,       2276483
          2072,         49.73,  0.4786658925,  0.0001250436,      0.275096,      2.200768,       1847486
          2520,         60.48,  0.4891779965,  0.0002253879,      0.495853,      3.966827,        861263
          3024,         72.58,  0.5098701192,  0.0003139928,      0.690784,      5.526273,        536980
          3640,         87.36,  0.5002379404,  0.0003573095,      0.786081,      6.288646,        384619
          4368,        104.83,  0.5003479449,  0.0003438574,      0.756486,      6.051890,        333128
          5264,        126.34,  0.5003960185,  0.0003518201,      0.774004,      6.192034,        270195
          6328,        151.87,  0.4987089903,  0.0003420776,      0.752571,      6.020566,        230386
          7560,        181.44,  0.5010968983,  0.0003472351,      0.763917,      6.111337,        190887
          9128,        219.07,  0.4995988971,  0.0003436313,      0.755989,      6.047912,        159277
         10920,        262.08,  0.4995638903,  0.0003403258,      0.748717,      5.989733,        134423
         13104,        314.50,  0.4999009771,  0.0003371757,      0.741787,      5.934292,        113142
         15736,        377.66,  0.4998100650,  0.0003443580,      0.757588,      6.060701,         92236
         18928,        454.27,  0.4995250284,  0.0003346156,      0.736154,      5.889235,         78869
         22680,        544.32,  0.5002489675,  0.0003441165,      0.757056,      6.056450,         64097
         27272,        654.53,  0.4994131178,  0.0003439447,      0.756678,      6.053426,         53242
         32704,        784.90,  0.5003818952,  0.0003341485,      0.735127,      5.881014,         45789
         39256,        942.14,  0.5004929424,  0.0003424238,      0.753332,      6.026658,         37233
         47096,       1130.30,  0.5003471086,  0.0003431519,      0.754934,      6.039474,         30960
         56560,       1357.44,  0.4999139153,  0.0003431152,      0.754853,      6.038828,         25760
         67872,       1628.93,  0.4997679170,  0.0003432815,      0.755219,      6.041755,         21450
         81424,       1954.18,  0.4996740122,  0.0003426788,      0.753893,      6.031147,         17908
         97720,       2345.28,  0.4997430581,  0.0003425568,      0.753625,      6.029000,         14929
        117264,       2814.34,  0.4992709690,  0.0003460954,      0.761410,      6.091280,         12302
        140728,       3377.47,  0.4993989777,  0.0003677391,      0.809026,      6.472208,          9650
        168896,       4053.50,  0.4980019287,  0.0003498542,      0.769679,      6.157435,          8428
        202664,       4863.94,  0.4986478934,  0.0003606664,      0.793466,      6.347728,          6822
        243208,       5836.99,  0.4999490186,  0.0003975331,      0.874573,      6.996583,          5171
        291872,       7004.93,  0.4988660640,  0.0003874846,      0.852466,      6.819729,          4411
        350224,       8405.38,  0.4998818873,  0.0004314754,      0.949246,      7.593966,          3308
        420280,      10086.72,  0.4997519873,  0.0004065275,      0.894361,      7.154884,          2925
        504336,      12104.06,  0.4993721112,  0.0004046414,      0.890211,      7.121689,          2447
        605192,      14524.61,  0.4998618987,  0.0004048803,      0.890737,      7.125894,          2040
        726264,      17430.34,  0.4993260477,  0.0004046656,      0.890264,      7.122115,          1699
        871528,      20916.67,  0.4996199905,  0.0004039951,      0.888789,      7.110313,          1419
       1045856,      25100.54,  0.4995819336,  0.0004041265,      0.889078,      7.112627,          1182
       1255016,      30120.38,  0.4997479251,  0.0004046752,      0.890286,      7.122284,           984
       1506008,      36144.19,  0.4989420592,  0.0004045190,      0.889942,      7.119535,           819
       1807232,      43373.57,  0.4989460710,  0.0004042211,      0.889286,      7.114292,           683
       2168656,      52047.74,  0.4990899353,  0.0004044603,      0.889813,      7.118501,           569
       2602432,      62458.37,  0.4985560114,  0.0004182819,      0.920220,      7.361762,           458
       3122896,      74949.50,  0.4992819545,  0.0004332734,      0.953201,      7.625611,           369
       3747464,      89939.14,  0.4993999776,  0.0004502144,      0.990472,      7.923773,           296
       4496968,     107927.23,  0.4987689630,  0.0004545585,      1.000029,      8.000230,           244
       5396384,     129513.22,  0.4981729649,  0.0004547590,      1.000470,      8.003758,           203
       6475672,     155416.13,  0.4975469825,  0.0004546347,      1.000196,      8.001570,           169
       7770784,     186498.82,  0.4982479597,  0.0004547383,      1.000424,      8.003395,           141
       9324952,     223798.85,  0.4963100885,  0.0004549049,      1.000791,      8.006327,           117
      11189976,     268559.42,  0.4987430604,  0.0004548012,      1.000563,      8.004502,            98
      13427960,     322271.04,  0.4945459673,  0.0004546860,      1.000309,      8.002474,            81
      16113552,     386725.25,  0.4981570833,  0.0004546384,      1.000204,      8.001636,            68
      19336240,     464069.76,  0.4923428844,  0.0004546818,      1.000300,      8.002400,            56
      23203488,     556883.71,  0.4967550188,  0.0004555029,      1.002106,      8.016851,            47
      27844208,     668260.99,  0.4952108883,  0.0004560272,      1.003260,      8.026078,            39
      33413072,     801913.73,  0.4876978978,  0.0004561257,      1.003476,      8.027812,            32
      40095664,     962295.94,  0.4936549360,  0.0004559973,      1.003194,      8.025553,            27
      48114808,    1154755.39,  0.4835609628,  0.0004568249,      1.005015,      8.040119,            22


==> plots/data/ecm/stream_noHP/u8.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          4.61,  0.4565778983,  0.0001370687,      0.301551,      2.412409,      17349040
           192,          4.61,  0.4427180008,  0.0001370476,      0.301505,      2.412037,      16824982
           256,          6.14,  0.5937459613,  0.0001398260,      0.307617,      2.460937,      16587193
           320,          7.68,  0.5238580588,  0.0001321021,      0.290625,      2.324997,      12392359
           384,          9.22,  0.4963509834,  0.0001287338,      0.283214,      2.265715,      10040723
           448,         10.75,  0.4788110294,  0.0001283329,      0.282332,      2.258659,       8328144
           576,         13.82,  0.5125918886,  0.0001254734,      0.276041,      2.208332,       7092471
           704,         16.90,  0.4931539319,  0.0001244511,      0.273792,      2.190339,       5628741
           832,         19.97,  0.5160090582,  0.0001236171,      0.271958,      2.175660,       5017133
          1024,         24.58,  0.4822610278,  0.0001232530,      0.271156,      2.169252,       3821069
          1216,         29.18,  0.4905089097,  0.0001219404,      0.268269,      2.146151,       3308001
          1472,         35.33,  0.4978108972,  0.0001221303,      0.268687,      2.149493,       2769066
          1728,         41.47,  0.4930039357,  0.0001203439,      0.264757,      2.118053,       2370732
          2112,         50.69,  0.4896768961,  0.0001205184,      0.265140,      2.121124,       1923811
          2496,         59.90,  0.4927190392,  0.0002254514,      0.495993,      3.967945,        875592
          3008,         72.19,  0.4964439506,  0.0003101579,      0.682347,      5.458779,        532120
          3648,         87.55,  0.5009390072,  0.0003518523,      0.774075,      6.192601,        390274
          4352,        104.45,  0.4993329643,  0.0003466410,      0.762610,      6.100881,        330995
          5248,        125.95,  0.5007959653,  0.0003547675,      0.780488,      6.243907,        268982
          6336,        152.06,  0.4983660845,  0.0003365982,      0.740516,      5.924128,        233680
          7552,        181.25,  0.5011999893,  0.0003478603,      0.765293,      6.122341,        190785
          9088,        218.11,  0.4980990901,  0.0003387189,      0.745182,      5.961452,        161811
         10944,        262.66,  0.4987610963,  0.0003444663,      0.757826,      6.062608,        132303
         13120,        314.88,  0.4994370679,  0.0003342100,      0.735262,      5.882095,        113901
         15744,        377.86,  0.4997610281,  0.0003389675,      0.745729,      5.965828,         93646
         18944,        454.66,  0.4996990437,  0.0003339075,      0.734597,      5.876773,         78997
         22720,        545.28,  0.5006229023,  0.0003392944,      0.746448,      5.971582,         64942
         27264,        654.34,  0.4991229694,  0.0003383550,      0.744381,      5.955047,         54106
         32704,        784.90,  0.4996498945,  0.0003333321,      0.733331,      5.866645,         45834
         39232,        941.57,  0.4999550885,  0.0003371756,      0.741786,      5.934291,         37795
         47104,       1130.50,  0.5005559828,  0.0003379321,      0.743451,      5.947605,         31446
         56512,       1356.29,  0.5001968906,  0.0003379338,      0.743454,      5.947635,         26192
         67840,       1628.16,  0.4992690731,  0.0003381195,      0.743863,      5.950903,         21766
         81408,       1953.79,  0.5000139000,  0.0003373468,      0.742163,      5.937304,         18207
         97728,       2345.47,  0.5001919140,  0.0003414868,      0.751271,      6.010168,         14988
        117248,       2813.95,  0.4987599390,  0.0003428620,      0.754296,      6.034371,         12407
        140736,       3377.66,  0.4985040061,  0.0003440957,      0.757011,      6.056085,         10294
        168896,       4053.50,  0.4973769152,  0.0003824011,      0.841282,      6.730259,          7701
        202688,       4864.51,  0.4937459279,  0.0004249808,      0.934958,      7.479662,          5732
        243200,       5836.80,  0.4979029919,  0.0004536447,      0.998018,      7.984147,          4513
        291840,       7004.16,  0.4991019075,  0.0004366071,      0.960536,      7.684286,          3917
        350208,       8404.99,  0.4996190184,  0.0004016428,      0.883614,      7.068913,          3552
        420288,      10086.91,  0.4998439285,  0.0004153996,      0.913879,      7.311033,          2863
        504320,      12103.68,  0.4996499226,  0.0004011093,      0.882440,      7.059523,          2470
        605184,      14524.42,  0.4993158960,  0.0004007113,      0.881565,      7.052519,          2059
        726272,      17430.53,  0.4995160130,  0.0004001052,      0.880232,      7.041852,          1719
        871488,      20915.71,  0.4996459913,  0.0004003667,      0.880807,      7.046454,          1432
       1045824,      25099.78,  0.4999310562,  0.0004000218,      0.880048,      7.040383,          1195
       1254976,      30119.42,  0.4994609396,  0.0004003868,      0.880851,      7.046807,           994
       1505984,      36143.62,  0.4994890689,  0.0004005671,      0.881248,      7.049981,           828
       1807232,      43373.57,  0.4996370951,  0.0004000946,      0.880208,      7.041665,           691
       2168640,      52047.36,  0.4989039092,  0.0004000936,      0.880206,      7.041647,           575
       2602432,      62458.37,  0.4987790380,  0.0004112850,      0.904827,      7.238616,           466
       3122880,      74949.12,  0.4995180702,  0.0004276853,      0.940908,      7.527261,           374
       3747456,      89938.94,  0.4993050878,  0.0004411868,      0.970611,      7.764888,           302
       4496960,     107927.04,  0.4983179304,  0.0004450288,      0.979063,      7.832507,           249
       5396352,     129512.45,  0.4991890252,  0.0004447351,      0.978417,      7.827338,           208
       6475648,     155415.55,  0.4982269588,  0.0004447315,      0.978409,      7.827274,           173
       7770816,     186499.58,  0.4976349663,  0.0004447150,      0.978373,      7.826984,           144
       9324928,     223798.27,  0.4975159355,  0.0004446111,      0.978144,      7.825155,           120
      11189952,     268558.85,  0.4972959880,  0.0004444130,      0.977709,      7.821668,           100
      13427968,     322271.23,  0.4952009244,  0.0004443171,      0.977498,      7.819981,            83
      16113536,     386724.86,  0.4939400703,  0.0004442570,      0.977365,      7.818924,            69
      19336256,     464070.14,  0.4983389266,  0.0004443492,      0.977568,      7.820546,            58
      23203520,     556884.48,  0.4953980549,  0.0004447943,      0.978547,      7.828379,            48
      27844224,     668261.38,  0.4953990657,  0.0004447952,      0.978549,      7.828395,            40
      33413056,     801913.34,  0.4908330549,  0.0004451472,      0.979324,      7.834591,            33
      40095680,     962296.32,  0.4821250991,  0.0004453469,      0.979763,      7.838105,            27
      48114816,    1154755.58,  0.4938229749,  0.0004462360,      0.981719,      7.853754,            23


==> plots/data/ecm/stream_noHP/u9.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           144,          3.46,  0.3428440595,  0.0001452356,      0.319518,      2.556147,      16393098
           216,          5.18,  0.4933310421,  0.0001409933,      0.310185,      2.481482,      16198927
           288,          6.91,  0.4595089516,  0.0001294191,      0.284722,      2.277776,      12328298
           288,          6.91,  0.4630069983,  0.0001294192,      0.284722,      2.277777,      12422143
           360,          8.64,  0.4699659003,  0.0001296477,      0.285225,      2.281800,      10069294
           432,         10.37,  0.4646739630,  0.0001283671,      0.282408,      2.259260,       8379362
           576,         13.82,  0.5170340576,  0.0001257354,      0.276618,      2.212943,       7139028
           648,         15.55,  0.4603490682,  0.0001276655,      0.280864,      2.246914,       5564659
           792,         19.01,  0.4978229959,  0.0001256619,      0.276456,      2.211649,       5002030
          1008,         24.19,  0.5172910526,  0.0001229954,      0.270590,      2.164719,       4172396
          1224,         29.38,  0.5072208847,  0.0001235000,      0.271700,      2.173600,       3355434
          1440,         34.56,  0.4881920668,  0.0001219487,      0.268287,      2.146297,       2780040
          1728,         41.47,  0.5016248906,  0.0001223176,      0.269099,      2.152790,       2373266
          2088,         50.11,  0.4940589845,  0.0001225618,      0.269636,      2.157088,       1930604
          2520,         60.48,  0.4978929960,  0.0002090401,      0.459888,      3.679106,        945161
          3024,         72.58,  0.4951720370,  0.0002947891,      0.648536,      5.188288,        555473
          3672,         88.13,  0.4963080974,  0.0003433319,      0.755330,      6.042642,        393672
          4392,        105.41,  0.4999929972,  0.0003436006,      0.755921,      6.047371,        331320
          5256,        126.14,  0.4982689070,  0.0003527784,      0.776112,      6.208900,        268724
          6336,        152.06,  0.4982348959,  0.0003411358,      0.750499,      6.003990,        230511
          7560,        181.44,  0.4995640572,  0.0003422056,      0.752852,      6.022819,        193100
          9072,        217.73,  0.4982370565,  0.0003360294,      0.739265,      5.914118,        163439
         10944,        262.66,  0.4993839048,  0.0003403864,      0.748850,      5.990801,        134056
         13104,        314.50,  0.4994689239,  0.0003338422,      0.734453,      5.875622,        114173
         15768,        378.43,  0.4993370222,  0.0003363542,      0.739979,      5.919834,         94150
         18936,        454.46,  0.5007928955,  0.0003342425,      0.735334,      5.882668,         79124
         22680,        544.32,  0.4999509763,  0.0003364268,      0.740139,      5.921112,         65523
         27216,        653.18,  0.4995959134,  0.0003359449,      0.739079,      5.912629,         54642
         32688,        784.51,  0.5006419377,  0.0003314743,      0.729244,      5.833948,         46205
         39240,        941.76,  0.4995100437,  0.0003347960,      0.736551,      5.892410,         38022
         47088,       1130.11,  0.5003801173,  0.0003356016,      0.738324,      5.906588,         31664
         56520,       1356.48,  0.5002299596,  0.0003356020,      0.738324,      5.906594,         26372
         67824,       1627.78,  0.5000579031,  0.0003357564,      0.738664,      5.909313,         21959
         81432,       1954.37,  0.5000008813,  0.0003350122,      0.737027,      5.896214,         18328
         97704,       2344.90,  0.4993019962,  0.0003349514,      0.736893,      5.895145,         15257
        117288,       2814.91,  0.4984608973,  0.0003387175,      0.745178,      5.961428,         12547
        140760,       3378.24,  0.4995809576,  0.0003792252,      0.834295,      6.674363,          9359
        168912,       4053.89,  0.4995920392,  0.0003702687,      0.814591,      6.516728,          7988
        202680,       4864.32,  0.4999580047,  0.0003954370,      0.869961,      6.959691,          6238
        243216,       5837.18,  0.5005650039,  0.0004295781,      0.945072,      7.560575,          4791
        291816,       7003.58,  0.5014059873,  0.0003946317,      0.868190,      6.945518,          4354
        350208,       8404.99,  0.4985779801,  0.0004538293,      0.998424,      7.987395,          3137
        420264,      10086.34,  0.4994089544,  0.0004096250,      0.901175,      7.209399,          2901
        504360,      12104.64,  0.4992261057,  0.0003999277,      0.879841,      7.038727,          2475
        605232,      14525.57,  0.4992050923,  0.0003990402,      0.877888,      7.023107,          2067
        726264,      17430.34,  0.4995340444,  0.0003998915,      0.879761,      7.038090,          1720
        871488,      20915.71,  0.4994149136,  0.0003990669,      0.877947,      7.023577,          1436
       1045800,      25099.20,  0.4994081142,  0.0003996125,      0.879147,      7.033180,          1195
       1255032,      30120.77,  0.4993079700,  0.0003994426,      0.878774,      7.030189,           996
       1506024,      36144.58,  0.4993299080,  0.0003999458,      0.879881,      7.039046,           829
       1807200,      43372.80,  0.4995310751,  0.0003994388,      0.878765,      7.030122,           692
       2168640,      52047.36,  0.4987019375,  0.0003999316,      0.879850,      7.038797,           575
       2602368,      62456.83,  0.4988930700,  0.0004131624,      0.908957,      7.271658,           464
       3122856,      74948.54,  0.4990201072,  0.0004261228,      0.937470,      7.499762,           375
       3747456,      89938.94,  0.4994110893,  0.0004412805,      0.970817,      7.766536,           302
       4496976,     107927.42,  0.4989250607,  0.0004455694,      0.980253,      7.842022,           249
       5396400,     129513.60,  0.4998459150,  0.0004453164,      0.979696,      7.837568,           208
       6475680,     155416.32,  0.4989699395,  0.0004453925,      0.979863,      7.838908,           173
       7770816,     186499.58,  0.4982340578,  0.0004452504,      0.979551,      7.836407,           144
       9324936,     223798.46,  0.4982158992,  0.0004452362,      0.979520,      7.836157,           120
      11189952,     268558.85,  0.4980520503,  0.0004450886,      0.979195,      7.833560,           100
      13427928,     322270.27,  0.4959198876,  0.0004449635,      0.978920,      7.831358,            83
      16113528,     386724.67,  0.4945930455,  0.0004448446,      0.978658,      7.829264,            69
      19336248,     464069.95,  0.4990099258,  0.0004449477,      0.978885,      7.831080,            58
      23203512,     556884.29,  0.4961898990,  0.0004455054,      0.980112,      7.840895,            48
      27844200,     668260.80,  0.4963891055,  0.0004456845,      0.980506,      7.844047,            40
      33413040,     801912.96,  0.4917161015,  0.0004459483,      0.981086,      7.848690,            33
      40095648,     962295.55,  0.4826859825,  0.0004458653,      0.980904,      7.847229,            27
      48114792,    1154755.01,  0.4940920799,  0.0004464794,      0.982255,      7.858038,            23


==> plots/data/ecm/stream_tlb/triad-u1-2M.dat <==
#N,Size_KiB,Perf_cy,Repeats,L2_TLB_MISS,L2_TLB_MISS/2MiB
192, 4.608000, 5.750923, 8388608, 0, 0
192, 4.608000, 5.750618, 8388608, 0, 0
256, 6.144000, 4.969192, 6990506, 0, 0
320, 7.680000, 4.625446, 6355006, 1, 0
384, 9.216000, 4.271658, 5518821, 1, 0
448, 10.752000, 4.089642, 4993219, 0, 0
576, 13.824000, 3.847601, 4112062, 1, 0
704, 16.896000, 3.659762, 3554494, 1, 0
832, 19.968000, 3.577089, 2953735, 1, 0
1024, 24.576000, 3.445652, 2496609, 1, 0
1216, 29.184000, 3.375190, 2184533, 1, 0
1472, 35.328000, 3.266609, 1839607, 0, 0
1728, 41.472000, 3.213332, 1565038, 0, 0
2112, 50.688000, 3.166957, 1318963, 1, 0
2496, 59.904000, 5.223785, 676500, 1, 0
3008, 72.192000, 5.570428, 526922, 1, 0
3648, 87.552000, 6.366372, 381300, 1, 0
4352, 104.448000, 6.158126, 329223, 1, 0
5248, 125.952000, 6.168127, 273422, 0, 0
6336, 152.064000, 5.982664, 231473, 0, 0
7552, 181.248000, 6.039693, 194541, 0, 0
9088, 218.112000, 5.975570, 162318, 0, 0
10944, 262.656000, 5.904349, 136267, 0, 0
13120, 314.880000, 5.924479, 113666, 0, 0
15744, 377.856000, 5.913344, 94508, 0, 0
18944, 454.656000, 5.891633, 78869, 1, 0
22720, 545.280000, 5.852546, 66218, 1, 0
27264, 654.336000, 5.972612, 53994, 0, 0
32704, 784.896000, 5.813444, 46213, 0, 0
39232, 941.568000, 5.972872, 37596, 1, 0
47104, 1130.496000, 5.826129, 32071, 0, 0
56512, 1356.288000, 5.822296, 26739, 0, 0
67840, 1628.160000, 5.814719, 22300, 0, 0
81408, 1953.792000, 5.811460, 18608, 0, 0
97728, 2345.472000, 5.805750, 15509, 0, 0
117248, 2813.952000, 5.802642, 12933, 1, 0
140736, 3377.664000, 5.920402, 10562, 2, 0
168896, 4053.504000, 5.978519, 8706, 1, 0
202688, 4864.512000, 5.956667, 7207, 1, 0
243200, 5836.800000, 6.498460, 5545, 0, 0
291840, 7004.160000, 8.243969, 3623, 0, 0
350208, 8404.992000, 6.069478, 4076, 0, 0
420288, 10086.912000, 5.857849, 3561, 0, 0
504320, 12103.680000, 5.851305, 2965, 0, 0
605184, 14524.416000, 5.848192, 2479, 1, 0
726272, 17430.528000, 5.845626, 2064, 1, 0
871488, 20915.712000, 5.804788, 1736, 1, 0
1045824, 25099.776000, 5.838328, 1437, 1, 0
1254976, 30119.424000, 5.840353, 1198, 1, 0
1505984, 36143.616000, 5.809341, 1005, 1, 0
1807232, 43373.568000, 5.892567, 825, 1, 0
2168640, 52047.360000, 5.836078, 695, 1, 0
2602432, 62458.368000, 5.833654, 579, 1, 0
3122880, 74949.120000, 5.833990, 482, 1, 0
3747456, 89938.944000, 5.832635, 402, 1, 0
4496960, 107927.040000, 5.960673, 328, 1, 0
5396352, 129512.448000, 5.895769, 276, 1, 0
6475648, 155415.552000, 5.832605, 232, 1, 0
7770816, 186499.584000, 5.831154, 194, 2, 0
9324928, 223798.272000, 5.830303, 161, 2, 0
11189952, 268558.848000, 5.835928, 134, 2, 0
13427968, 322271.232000, 6.013356, 108, 2, 0
16113536, 386724.864000, 5.832353, 93, 2, 0
19336256, 464070.144000, 5.831034, 78, 4, 0
23203520, 556884.480000, 5.830950, 65, 1, 0
27844224, 668261.376000, 5.830918, 54, 1, 0
33413056, 801913.344000, 5.830828, 45, 1, 0
40095680, 962296.320000, 5.830752, 37, 1, 0
48114816, 1154755.584000, 5.830719, 31, 22, .001
57737792, 1385707.008000, 5.830448, 26, 27, .001
69285312, 1662847.488000, 5.830797, 21, 72, .004
83142400, 1995417.600000, 5.847788, 18, 5205, .296
99770880, 2394501.120000, 5.861017, 15, 9747, .555
119725120, 2873402.880000, 5.881801, 12, 14862, .882
143670144, 3448083.456000, 5.885072, 10, 16506, .980
172404160, 4137699.840000, 5.885216, 8, 15826, .979
206884992, 4965239.808000, 5.886418, 7, 16623, .979
248261952, 5958286.848000, 5.886366, 6, 17096, .979
297914368, 7149944.832000, 5.882311, 5, 17086, .978
357497280, 8579934.720000, 5.893089, 4, 16398, .978
428996736, 10295921.664000, 5.893762, 3, 14762, .978
514796096, 12355106.304000, 5.899853, 2, 11812, .978
617755328, 14826127.872000, 5.898007, 2, 14170, .978
741306368, 17791352.832000, 5.903868, 2, 16996, .978



==> plots/data/ecm/stream_tlb/triad-u1-64K.dat <==
#N,Size_KiB,Perf_cy,Repeats,L2_TLB_MISS,L2_TLB_MISS/64KiB
192, 4.608000, 4.917274, 8388608, 1, 0
192, 4.608000, 4.917973, 8388608, 1, 0
256, 6.144000, 4.500025, 7231558, 1, 0
320, 7.680000, 4.113304, 6355006, 1, 0
384, 9.216000, 4.000021, 4993219, 1, 0
448, 10.752000, 3.759644, 4993219, 1, 0
576, 13.824000, 3.611825, 4112062, 1, 0
704, 16.896000, 3.522745, 3554494, 1, 0
832, 19.968000, 3.433341, 3130077, 1, 0
1024, 24.576000, 3.335953, 2621440, 1, 0
1216, 29.184000, 3.328278, 2255002, 1, 0
1472, 35.328000, 3.206541, 1855886, 1, 0
1728, 41.472000, 3.166361, 1613193, 1, 0
2112, 50.688000, 3.117446, 1310720, 1, 0
2496, 59.904000, 4.668756, 757094, 1, 0
3008, 72.192000, 5.668556, 510255, 1, 0
3648, 87.552000, 6.286125, 381300, 1, 0
4352, 104.448000, 6.233690, 322638, 1, 0
5248, 125.952000, 6.259377, 265798, 1, 0
6336, 152.064000, 6.069593, 229447, 1, 0
7552, 181.248000, 6.204844, 187245, 1, 0
9088, 218.112000, 6.042869, 159843, 1, 0
10944, 262.656000, 6.096310, 131565, 1, 0
13120, 314.880000, 5.953087, 111610, 1, 0
15744, 377.856000, 6.077683, 91738, 1, 0
18944, 454.656000, 6.084797, 76343, 1, 0
22720, 545.280000, 6.088174, 63530, 1, 0
27264, 654.336000, 6.070379, 51275, 1, 0
32704, 784.896000, 6.044182, 44440, 1, 0
39232, 941.568000, 6.045603, 36151, 1, 0
47104, 1130.496000, 6.053660, 30863, 1, 0
56512, 1356.288000, 6.059571, 25678, 1, 0
67840, 1628.160000, 6.059694, 21395, 1, 0
81408, 1953.792000, 6.043709, 17716, 1, 0
97728, 2345.472000, 6.040724, 14898, 1, 0
117248, 2813.952000, 6.044410, 12315, 1, 0
140736, 3377.664000, 6.244273, 9998, 1, 0
168896, 4053.504000, 6.074590, 8497, 1, 0
202688, 4864.512000, 6.228845, 6938, 0, 0
243200, 5836.800000, 7.588061, 4720, 0, 0
291840, 7004.160000, 8.269519, 3623, 0, 0
350208, 8404.992000, 7.654257, 3264, 0, 0
420288, 10086.912000, 7.186983, 2902, 1, 0
504320, 12103.680000, 7.160592, 2435, 0, 0
605184, 14524.416000, 7.167418, 2020, 0, 0
726272, 17430.528000, 7.150039, 1692, 1, 0
871488, 20915.712000, 7.162841, 1406, 1, 0
1045824, 25099.776000, 7.141883, 1176, 1, 0
1254976, 30119.424000, 7.148336, 980, 4, 0
1505984, 36143.616000, 7.142273, 816, 7, 0
1807232, 43373.568000, 7.155437, 678, 29, 0
2168640, 52047.360000, 7.155046, 565, 54, 0
2602432, 62458.368000, 7.407160, 456, 132039, .296
3122880, 74949.120000, 7.583997, 371, 240891, .554
3747456, 89938.944000, 7.915636, 296, 366795, .881
4496960, 107927.040000, 8.008330, 244, 402140, .977
5396352, 129512.448000, 8.004932, 203, 401562, .977
6475648, 155415.552000, 8.009221, 169, 401234, .977
7770816, 186499.584000, 8.010576, 141, 401596, .977
9324928, 223798.272000, 8.005827, 117, 399934, .977
11189952, 268558.848000, 7.997229, 98, 401730, .976
13427968, 322271.232000, 8.005559, 81, 398629, .977
16113536, 386724.864000, 7.998319, 68, 401364, .976
19336256, 464070.144000, 7.997407, 56, 396732, .977
23203520, 556884.480000, 8.008334, 47, 399528, .976
27844224, 668261.376000, 8.013824, 39, 397750, .976
33413056, 801913.344000, 8.026417, 32, 391644, .976
40095680, 962296.320000, 8.019504, 27, 396550, .976
48114816, 1154755.584000, 8.040682, 22, 387734, .976
57737792, 1385707.008000, 8.064590, 18, 380692, .976
69285312, 1662847.488000, 8.062475, 15, 380653, .976
83142400, 1995417.600000, 8.053557, 13, 395891, .976
99770880, 2394501.120000, 8.073843, 10, 365438, .976
119725120, 2873402.880000, 8.075060, 9, 394642, .976
143670144, 3448083.456000, 8.079865, 7, 368333, .976
172404160, 4137699.840000, 8.073362, 6, 378862, .976
206884992, 4965239.808000, 8.053781, 5, 378858, .976
248261952, 5958286.848000, 8.103866, 4, 363704, .976
297914368, 7149944.832000, 8.212743, 3, 327334, .976
357497280, 8579934.720000, 8.310980, 2, 261870, .976
428996736, 10295921.664000, 8.376122, 2, 314238, .976
514796096, 12355106.304000, 8.475670, 2, 377082, .976
617755328, 14826127.872000, 8.570404, 1, 226259, .976
741306368, 17791352.832000, 8.686251, 1, 271505, .976

==> plots/data/ecm/stream_tlb/triad-u8-2M.dat <==
#N,Size_KiB,Perf_cy,Repeats,L2_TLB_MISS,L2_TLB_MISS/2MiB
192, 4.608000, 2.412340, 16131938, 1, 0
192, 4.608000, 2.412374, 12336188, 1, 0
256, 6.144000, 2.594018, 13107200, 1, 0
320, 7.680000, 2.326432, 9986438, 1, 0
384, 9.216000, 2.266503, 9986438, 1, 0
448, 10.752000, 2.227601, 7231558, 1, 0
576, 13.824000, 2.209585, 6355006, 1, 0
704, 16.896000, 2.190554, 5518821, 1, 0
832, 19.968000, 2.175855, 4559026, 1, 0
1024, 24.576000, 2.164158, 3813003, 1, 0
1216, 29.184000, 2.146013, 3328812, 0, 0
1472, 35.328000, 2.131890, 2621440, 0, 0
1728, 41.472000, 2.118265, 2279513, 1, 0
2112, 50.688000, 2.121319, 1923992, 1, 0
2496, 59.904000, 4.753053, 725658, 1, 0
3008, 72.192000, 5.292614, 548992, 1, 0
3648, 87.552000, 6.235689, 387643, 1, 0
4352, 104.448000, 6.073812, 331303, 1, 0
5248, 125.952000, 6.126742, 273422, 1, 0
6336, 152.064000, 5.907625, 234580, 1, 0
7552, 181.248000, 5.975505, 195447, 1, 0
9088, 218.112000, 5.938087, 162822, 1, 0
10944, 262.656000, 5.890730, 136267, 1, 0
13120, 314.880000, 5.876605, 113851, 1, 0
15744, 377.856000, 5.919022, 94338, 1, 0
18944, 454.656000, 5.865161, 79107, 1, 0
22720, 545.280000, 5.834184, 66302, 1, 0
27264, 654.336000, 5.929582, 54400, 0, 0
32704, 784.896000, 5.818408, 46294, 0, 0
39232, 941.568000, 5.931459, 37793, 0, 0
47104, 1130.496000, 5.815388, 32135, 0, 0
56512, 1356.288000, 5.826092, 26735, 0, 0
67840, 1628.160000, 5.808331, 22331, 0, 0
81408, 1953.792000, 5.808714, 18614, 1, 0
97728, 2345.472000, 5.807987, 15498, 1, 0
117248, 2813.952000, 5.800231, 12936, 1, 0
140736, 3377.664000, 5.853942, 10677, 1, 0
168896, 4053.504000, 5.896084, 8830, 1, 0
202688, 4864.512000, 6.040248, 7068, 1, 0
243200, 5836.800000, 6.536384, 5459, 0, 0
291840, 7004.160000, 8.028521, 3726, 1, 0
350208, 8404.992000, 5.935901, 4225, 0, 0
420288, 10086.912000, 5.946102, 3512, 1, 0
504320, 12103.680000, 5.936106, 2924, 1, 0
605184, 14524.416000, 5.930922, 2446, 1, 0
726272, 17430.528000, 5.932153, 2039, 1, 0
871488, 20915.712000, 5.890029, 1711, 1, 0
1045824, 25099.776000, 5.926477, 1419, 1, 0
1254976, 30119.424000, 5.940777, 1176, 1, 0
1505984, 36143.616000, 5.899628, 989, 1, 0
1807232, 43373.568000, 5.963555, 815, 1, 0
2168640, 52047.360000, 5.926980, 683, 1, 0
2602432, 62458.368000, 5.924447, 569, 1, 0
3122880, 74949.120000, 5.924236, 475, 1, 0
3747456, 89938.944000, 5.921353, 396, 1, 0
4496960, 107927.040000, 5.994863, 326, 1, 0
5396352, 129512.448000, 5.968906, 273, 1, 0
6475648, 155415.552000, 5.924586, 229, 2, 0
7770816, 186499.584000, 5.931898, 190, 2, 0
9324928, 223798.272000, 5.922053, 159, 2, 0
11189952, 268558.848000, 5.919204, 132, 2, 0
13427968, 322271.232000, 6.028576, 108, 2, 0
16113536, 386724.864000, 5.930522, 92, 2, 0
19336256, 464070.144000, 5.931640, 76, 1, 0
23203520, 556884.480000, 5.931552, 63, 1, 0
27844224, 668261.376000, 5.931714, 53, 1, 0
33413056, 801913.344000, 5.930975, 44, 1, 0
40095680, 962296.320000, 5.929254, 37, 1, 0
48114816, 1154755.584000, 5.931082, 30, 23, .001
57737792, 1385707.008000, 5.931119, 25, 25, .002
69285312, 1662847.488000, 5.931041, 21, 66, .004
83142400, 1995417.600000, 5.949035, 17, 4899, .296
99770880, 2394501.120000, 5.963922, 14, 9150, .559
119725120, 2873402.880000, 5.981178, 12, 14830, .881
143670144, 3448083.456000, 5.985573, 10, 16506, .980
172404160, 4137699.840000, 5.986434, 8, 15826, .979
206884992, 4965239.808000, 5.986293, 7, 16623, .979
248261952, 5958286.848000, 5.987585, 5, 14251, .979
297914368, 7149944.832000, 5.988704, 4, 13674, .979
357497280, 8579934.720000, 5.991418, 4, 16398, .979
428996736, 10295921.664000, 5.983907, 3, 14762, .979
514796096, 12355106.304000, 5.996542, 2, 11812, .979
617755328, 14826127.872000, 6.003738, 2, 14170, .979
741306368, 17791352.832000, 6.002777, 1, 8511, .980


==> plots/data/ecm/stream_tlb/triad-u8-64K.dat <==
#N,Size_KiB,Perf_cy,Repeats,L2_TLB_MISS,L2_TLB_MISS/64KiB
192, 4.608000, 2.407390, 26214400, 1, 0
192, 4.608000, 2.441314, 17476266, 1, 0
256, 6.144000, 2.454191, 12336188, 1, 0
320, 7.680000, 2.316273, 12336188, 1, 0
384, 9.216000, 2.240682, 8388608, 1, 0
448, 10.752000, 2.257556, 7231558, 1, 0
576, 13.824000, 2.212903, 6355006, 1, 0
704, 16.896000, 2.190817, 4993219, 1, 0
832, 19.968000, 2.178319, 4559026, 1, 0
1024, 24.576000, 2.158157, 3883614, 1, 0
1216, 29.184000, 2.144813, 3328812, 1, 0
1472, 35.328000, 2.143864, 2759410, 1, 0
1728, 41.472000, 2.118069, 2255002, 1, 0
2112, 50.688000, 2.121308, 1855886, 1, 0
2496, 59.904000, 4.327520, 806596, 1, 0
3008, 72.192000, 5.321704, 537731, 1, 0
3648, 87.552000, 6.266995, 384798, 1, 0
4352, 104.448000, 5.999889, 335544, 1, 0
5248, 125.952000, 6.148227, 271651, 1, 0
6336, 152.064000, 5.972380, 232500, 1, 0
7552, 181.248000, 6.126916, 189444, 1, 0
9088, 218.112000, 5.985925, 161319, 1, 0
10944, 262.656000, 6.041581, 132563, 1, 0
13120, 314.880000, 5.904412, 113605, 1, 0
15744, 377.856000, 6.010895, 92958, 1, 0
18944, 454.656000, 6.012091, 77157, 1, 0
22720, 545.280000, 6.014972, 64349, 1, 0
27264, 654.336000, 5.999849, 51755, 1, 0
32704, 784.896000, 5.974201, 45080, 1, 0
39232, 941.568000, 5.978867, 37509, 1, 0
47104, 1130.496000, 5.992061, 31189, 1, 0
56512, 1356.288000, 5.989525, 25990, 1, 0
67840, 1628.160000, 5.992655, 21340, 2, 0
81408, 1953.792000, 5.983437, 17895, 2, 0
97728, 2345.472000, 5.980060, 15046, 1, 0
117248, 2813.952000, 6.018270, 12363, 1, 0
140736, 3377.664000, 6.098329, 10177, 1, 0
168896, 4053.504000, 6.204706, 8391, 2, 0
202688, 4864.512000, 7.174905, 6040, 1, 0
243200, 5836.800000, 7.142037, 5058, 1, 0
291840, 7004.160000, 7.162036, 4209, 1, 0
350208, 8404.992000, 7.040104, 3577, 1, 0
420288, 10086.912000, 7.041549, 2950, 1, 0
504320, 12103.680000, 7.043006, 2465, 1, 0
605184, 14524.416000, 7.039550, 2065, 1, 0
726272, 17430.528000, 7.078284, 1706, 1, 0
871488, 20915.712000, 7.074201, 1427, 1, 0
1045824, 25099.776000, 7.037913, 1192, 1, 0
1254976, 30119.424000, 7.034151, 996, 7, 0
1505984, 36143.616000, 7.060558, 825, 7, 0
1807232, 43373.568000, 7.066354, 688, 29, 0
2168640, 52047.360000, 7.027872, 575, 61, 0
2602432, 62458.368000, 7.245032, 466, 134935, .296
3122880, 74949.120000, 7.506945, 374, 242846, .554
3747456, 89938.944000, 7.762380, 302, 375464, .884
4496960, 107927.040000, 7.804906, 250, 412028, .977
5396352, 129512.448000, 7.805403, 208, 411452, .977
6475648, 155415.552000, 7.805237, 174, 410730, .972
7770816, 186499.584000, 7.806524, 145, 410140, .970
9324928, 223798.272000, 7.818644, 120, 410188, .977
11189952, 268558.848000, 7.804747, 100, 409928, .976
13427968, 322271.232000, 7.801190, 83, 408471, .977
16113536, 386724.864000, 7.816547, 69, 407266, .976
19336256, 464070.144000, 7.824718, 58, 410900, .977
23203520, 556884.480000, 7.831175, 48, 408028, .976
27844224, 668261.376000, 7.821582, 40, 407948, .976
33413056, 801913.344000, 7.830534, 33, 403882, .976
40095680, 962296.320000, 7.833564, 28, 411236, .976
48114816, 1154755.584000, 7.861498, 23, 405357, .976
57737792, 1385707.008000, 7.853114, 19, 401840, .976
69285312, 1662847.488000, 7.870541, 16, 406028, .976
83142400, 1995417.600000, 7.860712, 13, 395891, .976
99770880, 2394501.120000, 7.859064, 11, 401979, .976
119725120, 2873402.880000, 7.859879, 9, 394642, .976
143670144, 3448083.456000, 7.859098, 7, 368333, .976
172404160, 4137699.840000, 7.871453, 6, 378862, .976
206884992, 4965239.808000, 7.859920, 5, 378858, .976
248261952, 5958286.848000, 7.896029, 4, 363704, .976
297914368, 7149944.832000, 7.995437, 3, 327334, .976
357497280, 8579934.720000, 8.090545, 3, 392791, .976
428996736, 10295921.664000, 8.170400, 2, 314238, .976
514796096, 12355106.304000, 8.247361, 2, 377082, .976
617755328, 14826127.872000, 8.331033, 1, 226259, .976
741306368, 17791352.832000, 8.444339, 1, 271505, .976

==> plots/data/ecm/sum/u1.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           200,          1.60,  0.4748790264,  0.0006113880,      1.345054,     10.760429,       3883614
           240,          1.92,  0.5073258877,  0.0005947001,      1.308340,     10.466721,       3554494
           288,          2.30,  0.4940819740,  0.0005808112,      1.277785,     10.222277,       2953735
           344,          2.75,  0.5200681686,  0.0005695071,      1.252916,     10.023325,       2654622
           408,          3.26,  0.4994661808,  0.0005603860,      1.232849,      9.862794,       2184533
           496,          3.97,  0.4904780388,  0.0005516886,      1.213715,      9.709719,       1792437
           592,          4.74,  0.5013418198,  0.0005451504,      1.199331,      9.594647,       1553445
           712,          5.70,  0.4941720963,  0.0005394560,      1.186803,      9.494426,       1286596
           856,          6.85,  0.5078980923,  0.0005347303,      1.176407,      9.411253,       1109604
          1024,          8.19,  0.5022430420,  0.0005308969,      1.167973,      9.343785,        923855
          1232,          9.86,  0.4993240833,  0.0005276001,      1.160720,      9.285761,        768187
          1472,         11.78,  0.5017139912,  0.0005249538,      1.154898,      9.239186,        649273
          1768,         14.14,  0.5020627975,  0.0005226773,      1.149890,      9.199121,        543303
          2120,         16.96,  0.5011818409,  0.0005208007,      1.145761,      9.166092,        453929
          2552,         20.42,  0.5015780926,  0.0005192041,      1.142249,      9.137991,        378547
          3056,         24.45,  0.5006380081,  0.0005179106,      1.139403,      9.115227,        316312
          3672,         29.38,  0.4993519783,  0.0005168134,      1.136989,      9.095915,        263130
          4408,         35.26,  0.5009591579,  0.0005159028,      1.134986,      9.079890,        220289
          5288,         42.30,  0.4989390373,  0.0005151486,      1.133327,      9.066615,        183157
          6344,         50.75,  0.4992940426,  0.0005145187,      1.131941,      9.055529,        152965
          7608,         60.86,  0.5000507832,  0.0005139939,      1.130787,      9.046293,        127875
          9136,         73.09,  0.5003619194,  0.0005160430,      1.135295,      9.082357,        106131
         10960,         87.68,  0.4997129440,  0.0005152649,      1.133583,      9.068663,         88487
         13152,        105.22,  0.4997849464,  0.0005146145,      1.132152,      9.057216,         73843
         15784,        126.27,  0.4995748997,  0.0005140440,      1.130897,      9.047174,         61572
         18944,        151.55,  0.4995110035,  0.0005136211,      1.129967,      9.039732,         51337
         22728,        181.82,  0.4997348785,  0.0005132261,      1.129097,      9.032779,         42842
         27280,        218.24,  0.4997391701,  0.0005129329,      1.128452,      9.027619,         35714
         32736,        261.89,  0.5000779629,  0.0005126720,      1.127878,      9.023026,         29797
         39280,        314.24,  0.4999690056,  0.0005124541,      1.127399,      9.019192,         24838
         47136,        377.09,  0.4998810291,  0.0005122732,      1.127001,      9.016008,         20702
         56568,        452.54,  0.4998059273,  0.0005121132,      1.126649,      9.013192,         17253
         67880,        543.04,  0.4998991489,  0.0005119893,      1.126376,      9.011012,         14384
         81456,        651.65,  0.5000669956,  0.0005118907,      1.126160,      9.009277,         11993
         97752,        782.02,  0.4999940395,  0.0005117995,      1.125959,      9.007671,          9994
        117296,        938.37,  0.4999389648,  0.0005117301,      1.125806,      9.006449,          8329
        140760,       1126.08,  0.4999060631,  0.0005116666,      1.125667,      9.005333,          6941
        168912,       1351.30,  0.4998447895,  0.0005116187,      1.125561,      9.004489,          5784
        202696,       1621.57,  0.4999101162,  0.0005115754,      1.125466,      9.003726,          4821
        243232,       1945.86,  0.4998090267,  0.0005115423,      1.125393,      9.003144,          4017
        291880,       2335.04,  0.4998550415,  0.0005115102,      1.125322,      9.002579,          3348
        350256,       2802.05,  0.4998340607,  0.0005114887,      1.125275,      9.002201,          2790
        420304,       3362.43,  0.4998099804,  0.0005114680,      1.125230,      9.001836,          2325
        504368,       4034.94,  0.4997489452,  0.0005117985,      1.125957,      9.007654,          1936
        605240,       4841.92,  0.4999549389,  0.0005117993,      1.125959,      9.007668,          1614
        726288,       5810.30,  0.4999549389,  0.0005117993,      1.125959,      9.007668,          1345
        871544,       6972.35,  0.4993288517,  0.0005251370,      1.155301,      9.242411,          1091
       1045856,       8366.85,  0.4995698929,  0.0005119679,      1.126329,      9.010635,           933
       1255032,      10040.26,  0.4998137951,  0.0005118867,      1.126151,      9.009206,           778
       1506032,      12048.26,  0.4995310307,  0.0005118624,      1.126097,      9.008779,           648
       1807240,      14457.92,  0.4995141029,  0.0005118446,      1.126058,      9.008466,           540
       2168688,      17349.50,  0.4994921684,  0.0005118222,      1.126009,      9.008070,           450
       2602432,      20819.46,  0.4994900227,  0.0005118187,      1.126001,      9.008009,           375
       3122912,      24983.30,  0.4986970425,  0.0005118261,      1.126017,      9.008140,           312
       3747496,      29979.97,  0.4987089634,  0.0005118381,      1.126044,      9.008351,           260
       4497000,      35976.00,  0.4995150566,  0.0005118774,      1.126130,      9.009042,           217
       5396400,      43171.20,  0.4999508858,  0.0005118523,      1.126075,      9.008600,           181
       6475680,      51805.44,  0.4971709251,  0.0005118339,      1.126035,      9.008277,           150
       7770816,      62166.53,  0.4971811771,  0.0005118445,      1.126058,      9.008463,           125
       9324976,      74599.81,  0.4963841438,  0.0005118431,      1.126055,      9.008438,           104
      11189976,      89519.81,  0.4982929230,  0.0005118425,      1.126053,      9.008427,            87
      13427968,     107423.74,  0.4948542118,  0.0005118403,      1.126049,      9.008389,            72
      16113560,     128908.48,  0.4948511124,  0.0005118371,      1.126042,      9.008334,            60
      19336272,     154690.18,  0.4948480129,  0.0005118339,      1.126035,      9.008277,            50
      23203528,     185628.22,  0.4988110065,  0.0005118382,      1.126044,      9.008353,            42
      27844232,     222753.86,  0.4988100529,  0.0005118373,      1.126042,      9.008336,            35
      33413080,     267304.64,  0.4959599972,  0.0005118375,      1.126043,      9.008341,            29
      40095696,     320765.57,  0.4925370216,  0.0005118349,      1.126037,      9.008294,            24
      48114840,     384918.72,  0.4925379753,  0.0005118358,      1.126039,      9.008310,            20


==> plots/data/ecm/sum/u10.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           160,          1.28,  0.5158960819,  0.0005227467,      1.150043,      9.200341,       6168094
           240,          1.92,  0.4866619110,  0.0003674259,      0.808337,      6.466696,       5518821
           240,          1.92,  0.4866621494,  0.0003674261,      0.808337,      6.466700,       5518821
           320,          2.56,  0.4857070446,  0.0003039792,      0.668754,      5.350033,       4993219
           400,          3.20,  0.5288300514,  0.0002647741,      0.582503,      4.660024,       4993219
           480,          3.84,  0.5014960766,  0.0002291681,      0.504170,      4.033359,       4559026
           560,          4.48,  0.4691507816,  0.0002037346,      0.448216,      3.585729,       4112062
           640,          5.12,  0.4985530376,  0.0001857255,      0.408596,      3.268768,       4194304
           800,          6.40,  0.4904930592,  0.0001607962,      0.353752,      2.830013,       3813003
           960,          7.68,  0.4911689758,  0.0001439401,      0.316668,      2.533346,       3554494
          1200,          9.60,  0.5068900585,  0.0001268946,      0.279168,      2.233346,       3328812
          1440,         11.52,  0.4885439873,  0.0001164780,      0.256252,      2.050012,       2912711
          1760,         14.08,  0.4909269810,  0.0001064056,      0.234092,      1.872738,       2621440
          2080,         16.64,  0.4928770065,  0.0000994324,      0.218751,      1.750011,       2383127
          2480,         19.84,  0.4972648621,  0.0000927423,      0.204033,      1.632265,       2162012
          3040,         24.32,  0.4935002327,  0.0000874707,      0.192435,      1.539484,       1855886
          3600,         28.80,  0.5008380413,  0.0000835864,      0.183890,      1.471120,       1664406
          4400,         35.20,  0.4973790646,  0.0000792359,      0.174319,      1.394553,       1426634
          5280,         42.24,  0.4915919304,  0.0000763606,      0.167993,      1.343947,       1219274
          6320,         50.56,  0.4964671135,  0.0000737921,      0.162343,      1.298741,       1064544
          7600,         60.80,  0.4947850704,  0.0000717109,      0.157764,      1.262112,        907858
          9120,         72.96,  0.4973058701,  0.0001092066,      0.240255,      1.922036,        499321
         10960,         87.68,  0.5015769005,  0.0001254773,      0.276050,      2.208400,        364722
         13120,        104.96,  0.5005471706,  0.0001249794,      0.274955,      2.199637,        305262
         15760,        126.08,  0.4991509914,  0.0001235379,      0.271783,      2.174266,        256375
         18880,        151.04,  0.5010650158,  0.0001226272,      0.269780,      2.158238,        216424
         22720,        181.76,  0.4995870590,  0.0001213132,      0.266889,      2.135112,        181257
         27280,        218.24,  0.4991791248,  0.0001207589,      0.265670,      2.125357,        151528
         32720,        261.76,  0.5005707741,  0.0001205128,      0.265128,      2.121025,        126946
         39280,        314.24,  0.4990000725,  0.0001201827,      0.264402,      2.115215,        105703
         47120,        376.96,  0.4991700649,  0.0001197192,      0.263382,      2.107058,         88487
         56560,        452.48,  0.5003070831,  0.0001197471,      0.263444,      2.107549,         73869
         67840,        542.72,  0.5007910728,  0.0001194335,      0.262754,      2.102029,         61808
         81440,        651.52,  0.4996109009,  0.0001188828,      0.261542,      2.092338,         51603
         97680,        781.44,  0.5001130104,  0.0001187749,      0.261305,      2.090439,         43106
        117280,        938.24,  0.5002648830,  0.0001185009,      0.260702,      2.085617,         35996
        140720,       1125.76,  0.4997889996,  0.0001184162,      0.260516,      2.084124,         29993
        168880,       1351.04,  0.4995110035,  0.0001181933,      0.260025,      2.080202,         25025
        202640,       1621.12,  0.4983959198,  0.0001181153,      0.259854,      2.078829,         20823
        243200,       1945.60,  0.4976358414,  0.0001180318,      0.259670,      2.077360,         17336
        291840,       2334.72,  0.4983310699,  0.0001180306,      0.259667,      2.077339,         14467
        350240,       2801.92,  0.4981448650,  0.0001178275,      0.259221,      2.073764,         12071
        420240,       3361.92,  0.4974598885,  0.0001192097,      0.262261,      2.098090,          9930
        504320,       4034.56,  0.4979588985,  0.0001192496,      0.262349,      2.098793,          8280
        605200,       4841.60,  0.4981391430,  0.0001193415,      0.262551,      2.100411,          6897
        726240,       5809.92,  0.4988639355,  0.0001447657,      0.318485,      2.547877,          4745
        871520,       6972.16,  0.4997658730,  0.0001978750,      0.435325,      3.482599,          2898
       1045840,       8366.72,  0.4989910126,  0.0001318739,      0.290123,      2.320981,          3618
       1254960,      10039.68,  0.4988808632,  0.0001318061,      0.289973,      2.319788,          3016
       1506000,      12048.00,  0.4994440079,  0.0001318109,      0.289984,      2.319871,          2516
       1807200,      14457.60,  0.4995808601,  0.0001317632,      0.289879,      2.319032,          2098
       2168640,      17349.12,  0.5002779961,  0.0001318214,      0.290007,      2.320056,          1750
       2602400,      20819.20,  0.4992468357,  0.0001317589,      0.289870,      2.318956,          1456
       3122880,      24983.04,  0.4990952015,  0.0001317551,      0.289861,      2.318889,          1213
       3747440,      29979.52,  0.4996609688,  0.0001317529,      0.289856,      2.318851,          1012
       4496960,      35975.68,  0.4996328354,  0.0001317967,      0.289953,      2.319621,           843
       5396400,      43171.20,  0.4991729259,  0.0001317679,      0.289889,      2.319116,           702
       6475680,      51805.44,  0.4990727901,  0.0001317415,      0.289831,      2.318651,           585
       7770800,      62166.40,  0.4996221066,  0.0001317517,      0.289854,      2.318829,           488
       9324960,      74599.68,  0.4989011288,  0.0001317776,      0.289911,      2.319285,           406
      11189920,      89519.36,  0.4997107983,  0.0001317322,      0.289811,      2.318487,           339
      13427920,     107423.36,  0.4988989830,  0.0001317513,      0.289853,      2.318822,           282
      16113520,     128908.16,  0.4989659786,  0.0001317688,      0.289891,      2.319131,           235
      19336240,     154689.92,  0.4993410110,  0.0001317556,      0.289862,      2.318899,           196
      23203520,     185628.16,  0.4982030392,  0.0001317240,      0.289793,      2.318342,           163
      27844160,     222753.28,  0.4989180565,  0.0001317517,      0.289854,      2.318830,           136
      33413040,     267304.32,  0.4974420071,  0.0001317492,      0.289848,      2.318786,           113
      40095680,     320765.44,  0.4964990616,  0.0001317325,      0.289812,      2.318492,            94
      48114800,     384918.40,  0.4944019318,  0.0001317367,      0.289821,      2.318566,            78


==> plots/data/ecm/sum/u11.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           176,          1.41,  0.4767041206,  0.0005295296,      1.164965,      9.319721,       5115004
           176,          1.41,  0.4652791023,  0.0005294443,      1.164777,      9.318219,       4993219
           264,          2.11,  0.4925150871,  0.0003736242,      0.821973,      6.575786,       4993219
           264,          2.11,  0.4925160408,  0.0003736249,      0.821975,      6.575799,       4993219
           352,          2.82,  0.4598050117,  0.0003176665,      0.698866,      5.590930,       4112062
           440,          3.52,  0.5033190250,  0.0002727287,      0.600003,      4.800024,       4194304
           528,          4.22,  0.5204770565,  0.0002350216,      0.517048,      4.136380,       4194304
           704,          5.63,  0.5043590069,  0.0001878884,      0.413354,      3.306836,       3813003
           792,          6.34,  0.5216908455,  0.0001727511,      0.380052,      3.040420,       3813003
           968,          7.74,  0.4902458191,  0.0001521421,      0.334713,      2.677700,       3328812
          1232,          9.86,  0.4951238632,  0.0001283950,      0.282469,      2.259752,       3130077
          1408,         11.26,  0.5061650276,  0.0001217077,      0.267757,      2.142055,       2953735
          1760,         14.08,  0.5160288811,  0.0001048559,      0.230683,      1.845464,       2796202
          2112,         16.90,  0.4831268787,  0.0000959887,      0.211175,      1.689401,       2383127
          2552,         20.42,  0.4864549637,  0.0000881666,      0.193966,      1.551731,       2162012
          2992,         23.94,  0.4938769341,  0.0000826450,      0.181819,      1.454552,       1997287
          3608,         28.86,  0.4969971180,  0.0000768499,      0.169070,      1.352559,       1792437
          4400,         35.20,  0.5008139610,  0.0000727275,      0.160001,      1.280005,       1565038
          5280,         42.24,  0.4882378578,  0.0000687848,      0.151326,      1.210612,       1344328
          6336,         50.69,  0.4829468727,  0.0000657859,      0.144729,      1.157832,       1158647
          7568,         60.54,  0.4919731617,  0.0000635455,      0.139800,      1.118400,       1023000
          9064,         72.51,  0.5010471344,  0.0001059633,      0.233119,      1.864953,        521679
         10912,         87.30,  0.4992258549,  0.0001226027,      0.269726,      2.157807,        373158
         13112,        104.90,  0.4994628429,  0.0001218785,      0.268133,      2.145062,        312541
         15752,        126.02,  0.4987549782,  0.0001203320,      0.264730,      2.117843,        263130
         18920,        151.36,  0.4989879131,  0.0001192198,      0.262284,      2.098269,        221218
         22704,        181.63,  0.5018131733,  0.0001184614,      0.260615,      2.084921,        186579
         27280,        218.24,  0.5004241467,  0.0001177361,      0.259019,      2.072156,        155806
         32736,        261.89,  0.4989178181,  0.0001173676,      0.258209,      2.065669,        129854
         39248,        313.98,  0.5001180172,  0.0001169660,      0.257325,      2.058602,        108942
         47080,        376.64,  0.5002858639,  0.0001168971,      0.257174,      2.057388,         90903
         56496,        451.97,  0.4993498325,  0.0001164930,      0.256285,      2.050277,         75873
         67848,        542.78,  0.5009031296,  0.0001162085,      0.255659,      2.045269,         63530
         81400,        651.20,  0.4997491837,  0.0001159016,      0.254984,      2.039869,         52971
         97680,        781.44,  0.4999299049,  0.0001157770,      0.254709,      2.037675,         44206
        117216,        937.73,  0.4998009205,  0.0001153848,      0.253847,      2.030773,         36954
        140712,       1125.70,  0.4994628429,  0.0001152298,      0.253506,      2.028045,         30804
        168872,       1350.98,  0.4993410110,  0.0001150284,      0.253062,      2.024500,         25706
        202664,       1621.31,  0.4988541603,  0.0001150065,      0.253014,      2.024114,         21403
        243232,       1945.86,  0.4985060692,  0.0001150957,      0.253210,      2.025684,         17807
        291808,       2334.46,  0.4985148907,  0.0001150105,      0.253023,      2.024185,         14854
        350240,       2801.92,  0.4977149963,  0.0001149174,      0.252818,      2.022546,         12366
        420288,       3362.30,  0.4977018833,  0.0001148030,      0.252566,      2.020532,         10315
        504328,       4034.62,  0.4980940819,  0.0001159337,      0.255054,      2.040433,          8519
        605176,       4841.41,  0.4981639385,  0.0001163988,      0.256077,      2.048618,          7072
        726264,       5810.11,  0.5004670620,  0.0001409487,      0.310087,      2.480696,          4889
        871464,       6971.71,  0.4992308617,  0.0001927539,      0.424059,      3.392469,          2972
       1045792,       8366.34,  0.4983730316,  0.0001302051,      0.286451,      2.291610,          3660
       1254968,      10039.74,  0.4988660812,  0.0001301188,      0.286261,      2.290091,          3055
       1506032,      12048.26,  0.4994070530,  0.0001300920,      0.286202,      2.289619,          2549
       1807168,      14457.34,  0.4992690086,  0.0001300713,      0.286157,      2.289255,          2124
       2168672,      17349.38,  0.4991898537,  0.0001301200,      0.286264,      2.290112,          1769
       2602424,      20819.39,  0.4999368191,  0.0001300638,      0.286140,      2.289124,          1477
       3122856,      24982.85,  0.4991719723,  0.0001300608,      0.286134,      2.289070,          1229
       3747480,      29979.84,  0.4994809628,  0.0001300336,      0.286074,      2.288592,          1025
       4496976,      35975.81,  0.4995748997,  0.0001300835,      0.286184,      2.289469,           854
       5396336,      43170.69,  0.4997971058,  0.0001300813,      0.286179,      2.289430,           712
       6475656,      51805.25,  0.4994719028,  0.0001300686,      0.286151,      2.289208,           593
       7770752,      62166.02,  0.4992501736,  0.0001300554,      0.286122,      2.288974,           494
       9324920,      74599.36,  0.4985318184,  0.0001300786,      0.286173,      2.289384,           411
      11189904,      89519.23,  0.4992010593,  0.0001300634,      0.286139,      2.289115,           343
      13427920,     107423.36,  0.4995229244,  0.0001300710,      0.286156,      2.289250,           286
      16113504,     128908.03,  0.4986660480,  0.0001300298,      0.286066,      2.288524,           238
      19336240,     154689.92,  0.4979069233,  0.0001300502,      0.286110,      2.288883,           198
      23203488,     185627.90,  0.4979410172,  0.0001300591,      0.286130,      2.289040,           165
      27844168,     222753.34,  0.4999799728,  0.0001301186,      0.286261,      2.290087,           138
      33413072,     267304.58,  0.4997951984,  0.0001300702,      0.286154,      2.289236,           115
      40095616,     320764.93,  0.4951949120,  0.0001300037,      0.286008,      2.288065,            95
      48114792,     384918.34,  0.4942901134,  0.0001300398,      0.286088,      2.288700,            79


==> plots/data/ecm/sum/u12.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          1.54,  0.4911561012,  0.0005611077,      1.234437,      9.875496,       4559026
           192,          1.54,  0.4911339283,  0.0005610824,      1.234381,      9.875050,       4559026
           288,          2.30,  0.4899730682,  0.0004056204,      0.892365,      7.138919,       4194304
           288,          2.30,  0.4803659916,  0.0004056207,      0.892366,      7.138924,       4112062
           384,          3.07,  0.5261981487,  0.0003267068,      0.718755,      5.750040,       4194304
           480,          3.84,  0.4766268730,  0.0002793570,      0.614585,      4.916683,       3554494
           576,          4.61,  0.4996371269,  0.0002399001,      0.527780,      4.222241,       3615779
           672,          5.38,  0.4645230770,  0.0002076580,      0.456848,      3.654782,       3328812
           768,          6.14,  0.5242898464,  0.0001888028,      0.415366,      3.322929,       3615779
           960,          7.68,  0.4922788143,  0.0001638268,      0.360419,      2.883351,       3130077
          1152,          9.22,  0.4900538921,  0.0001440190,      0.316842,      2.534735,       2953735
          1440,         11.52,  0.5096740723,  0.0001265790,      0.278474,      2.227790,       2796202
          1728,         13.82,  0.4902458191,  0.0001136370,      0.250001,      2.000011,       2496609
          2112,         16.90,  0.4983870983,  0.0001035216,      0.227747,      1.821979,       2279513
          2496,         19.97,  0.4976000786,  0.0000950618,      0.209136,      1.673087,       2097152
          2976,         23.81,  0.4892818928,  0.0000885880,      0.194894,      1.559149,       1855886
          3648,         29.18,  0.4932720661,  0.0000812405,      0.178729,      1.429832,       1664406
          4320,         34.56,  0.4932928085,  0.0000778623,      0.171297,      1.370377,       1466539
          5280,         42.24,  0.5028419495,  0.0000726587,      0.159849,      1.278793,       1310720
          6336,         50.69,  0.4862110615,  0.0000691579,      0.152147,      1.217179,       1109604
          7584,         60.67,  0.4911050797,  0.0000660785,      0.145373,      1.162982,        979977
          9120,         72.96,  0.4956037998,  0.0001077962,      0.237152,      1.897212,        504123
         10944,         87.55,  0.4993660450,  0.0001242365,      0.273320,      2.186562,        367277
         13152,        105.22,  0.5044739246,  0.0001241904,      0.273219,      2.185751,        308858
         15744,        125.95,  0.4992020130,  0.0001223154,      0.269094,      2.152750,        259227
         18912,        151.30,  0.4995210171,  0.0001210347,      0.266276,      2.130210,        218226
         22656,        181.25,  0.4981329441,  0.0001196242,      0.263173,      2.105385,        183799
         27264,        218.11,  0.4991719723,  0.0001189951,      0.261789,      2.094315,        153862
         32736,        261.89,  0.5010149479,  0.0001188097,      0.261381,      2.091051,        128817
         39264,        314.11,  0.5002601147,  0.0001182267,      0.260099,      2.080790,        107767
         47136,        377.09,  0.5009448528,  0.0001177735,      0.259102,      2.072814,         90238
         56544,        452.35,  0.5005540848,  0.0001177300,      0.259006,      2.072048,         75193
         67872,        542.98,  0.4990818501,  0.0001172174,      0.257878,      2.063026,         62732
         81408,        651.26,  0.4993829727,  0.0001169445,      0.257278,      2.058223,         52455
         97728,        781.82,  0.4990971088,  0.0001167448,      0.256839,      2.054709,         43745
        117216,        937.73,  0.4994471073,  0.0001165840,      0.256485,      2.051879,         36548
        140736,       1125.89,  0.4993610382,  0.0001164570,      0.256205,      2.049643,         30468
        168864,       1350.91,  0.4994561672,  0.0001163000,      0.255860,      2.046880,         25432
        202656,       1621.25,  0.4989719391,  0.0001163153,      0.255894,      2.047149,         21168
        243168,       1945.34,  0.4979169369,  0.0001161049,      0.255431,      2.043445,         17636
        291840,       2334.72,  0.4973559380,  0.0001159246,      0.255034,      2.040273,         14701
        350208,       2801.66,  0.4981131554,  0.0001160616,      0.255336,      2.042685,         12255
        420288,       3362.30,  0.4971051216,  0.0001159354,      0.255058,      2.040462,         10202
        504288,       4034.30,  0.4980139732,  0.0001170926,      0.257604,      2.060829,          8434
        605184,       4841.47,  0.4936850071,  0.0001173249,      0.258115,      2.064919,          6953
        726240,       5809.92,  0.4992520809,  0.0001454300,      0.319946,      2.559569,          4727
        871488,       6971.90,  0.5007200241,  0.0001926106,      0.423743,      3.389947,          2983
       1045824,       8366.59,  0.5004539490,  0.0001323357,      0.291139,      2.329109,          3616
       1255008,      10040.06,  0.4998848438,  0.0001322856,      0.291028,      2.328227,          3011
       1505952,      12047.62,  0.4993879795,  0.0001322207,      0.290886,      2.327084,          2508
       1807200,      14457.60,  0.4997339249,  0.0001321816,      0.290799,      2.326396,          2092
       2168640,      17349.12,  0.4994959831,  0.0001322198,      0.290883,      2.327068,          1742
       2602368,      20818.94,  0.4991362095,  0.0001321852,      0.290808,      2.326460,          1451
       3122880,      24983.04,  0.4993281364,  0.0001321434,      0.290715,      2.325723,          1210
       3747456,      29979.65,  0.4992260933,  0.0001321601,      0.290752,      2.326017,          1008
       4496928,      35975.42,  0.4990489483,  0.0001322712,      0.290997,      2.327973,           839
       5396352,      43170.82,  0.5001749992,  0.0001322220,      0.290888,      2.327107,           701
       6475680,      51805.44,  0.4998998642,  0.0001321858,      0.290809,      2.326470,           584
       7770816,      62166.53,  0.4991900921,  0.0001321792,      0.290794,      2.326354,           486
       9324960,      74599.68,  0.4993200302,  0.0001322139,      0.290870,      2.326964,           405
      11189952,      89519.62,  0.4999701977,  0.0001321902,      0.290818,      2.326547,           338
      13427904,     107423.23,  0.4988050461,  0.0001321954,      0.290830,      2.326639,           281
      16113504,     128908.03,  0.4983091354,  0.0001321579,      0.290747,      2.325978,           234
      19336224,     154689.79,  0.4984300137,  0.0001321898,      0.290818,      2.326540,           195
      23203488,     185627.90,  0.4999492168,  0.0001321859,      0.290809,      2.326471,           163
      27844224,     222753.79,  0.4968421459,  0.0001321751,      0.290785,      2.326281,           135
      33412992,     267303.94,  0.4990370274,  0.0001321718,      0.290778,      2.326225,           113
      40095648,     320765.18,  0.4982209206,  0.0001321895,      0.290817,      2.326535,            94
      48114816,     384918.53,  0.4959380627,  0.0001321460,      0.290721,      2.325770,            78


==> plots/data/ecm/sum/u13.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           104,          0.83,  0.4575841427,  0.0010490054,      2.307812,     18.462495,       4194304
           208,          1.66,  0.4915809631,  0.0005747409,      1.264430,     10.115439,       4112062
           208,          1.66,  0.5014119148,  0.0005747400,      1.264428,     10.115424,       4194304
           312,          2.50,  0.4766278267,  0.0004006431,      0.881415,      7.051318,       3813003
           312,          2.50,  0.5242910385,  0.0004006433,      0.881415,      7.051323,       4194304
           416,          3.33,  0.5260560513,  0.0003256137,      0.716350,      5.730801,       3883614
           520,          4.16,  0.4960160255,  0.0002683580,      0.590388,      4.723101,       3554494
           624,          4.99,  0.4796540737,  0.0002309161,      0.508015,      4.064124,       3328812
           832,          6.66,  0.5220210552,  0.0001884844,      0.414666,      3.317326,       3328812
           936,          7.49,  0.5093507767,  0.0001738546,      0.382480,      3.059840,       3130077
          1144,          9.15,  0.5034799576,  0.0001489994,      0.327799,      2.622390,       2953735
          1456,         11.65,  0.4995551109,  0.0001292467,      0.284343,      2.274741,       2654622
          1768,         14.14,  0.4776988029,  0.0001146653,      0.252264,      2.018110,       2356350
          2080,         16.64,  0.4963150024,  0.0001046772,      0.230290,      1.842318,       2279513
          2496,         19.97,  0.4945600033,  0.0000954258,      0.209937,      1.679494,       2076388
          3016,         24.13,  0.4943430424,  0.0000883173,      0.194298,      1.554385,       1855886
          3640,         29.12,  0.4902460575,  0.0000809195,      0.178023,      1.424184,       1664406
          4368,         34.94,  0.5013160706,  0.0000760701,      0.167354,      1.338834,       1508742
          5200,         41.60,  0.5012080669,  0.0000730772,      0.160770,      1.286159,       1318963
          6344,         50.75,  0.4824280739,  0.0000685333,      0.150773,      1.206185,       1109604
          7592,         60.74,  0.4920608997,  0.0000649012,      0.142783,      1.142260,        998643
          9048,         72.38,  0.5015599728,  0.0001041446,      0.229118,      1.832945,        532272
         10920,         87.36,  0.4979109764,  0.0001230598,      0.270732,      2.165853,        370521
         13104,        104.83,  0.4983220100,  0.0001223997,      0.269279,      2.154234,        310689
         15704,        125.63,  0.5003371239,  0.0001210827,      0.266382,      2.131055,        263130
         18928,        151.42,  0.5000829697,  0.0001194309,      0.262748,      2.101985,        221218
         22672,        181.38,  0.4969780445,  0.0001184263,      0.260538,      2.084302,        185097
         27248,        217.98,  0.5012741089,  0.0001184258,      0.260537,      2.084293,        155344
         32656,        261.25,  0.4989619255,  0.0001176655,      0.258864,      2.070913,        129854
         39208,        313.66,  0.5000178814,  0.0001170619,      0.257536,      2.060289,        108942
         47112,        376.90,  0.4998250008,  0.0001165075,      0.256317,      2.050533,         91061
         56472,        451.78,  0.4989030361,  0.0001161001,      0.255420,      2.043362,         76094
         67808,        542.46,  0.5000970364,  0.0001159494,      0.255089,      2.040709,         63607
         81432,        651.46,  0.4996080399,  0.0001155877,      0.254293,      2.034343,         53079
         97656,        781.25,  0.4997332096,  0.0001156369,      0.254401,      2.035210,         44253
        117208,        937.66,  0.4996221066,  0.0001153514,      0.253773,      2.030185,         36954
        140712,       1125.70,  0.4993510246,  0.0001154063,      0.253894,      2.031152,         30750
        168896,       1351.17,  0.4990148544,  0.0001151744,      0.253384,      2.027069,         25653
        202696,       1621.57,  0.4986991882,  0.0001148936,      0.252766,      2.022127,         21414
        243152,       1945.22,  0.4984161854,  0.0001148677,      0.252709,      2.021671,         17845
        291824,       2334.59,  0.4981529713,  0.0001147199,      0.252384,      2.019070,         14880
        350168,       2801.34,  0.4984169006,  0.0001148987,      0.252777,      2.022217,         12388
        420264,       3362.11,  0.4980819225,  0.0001166960,      0.256731,      2.053849,         10156
        504296,       4034.37,  0.4981958866,  0.0001163198,      0.255903,      2.047228,          8493
        605176,       4841.41,  0.4956398010,  0.0001168833,      0.257143,      2.057146,          7007
        726232,       5809.86,  0.4991939068,  0.0001443459,      0.317561,      2.540488,          4762
        871520,       6972.16,  0.5019490719,  0.0001935955,      0.425910,      3.407281,          2975
       1045824,       8366.59,  0.4991528988,  0.0001306548,      0.287441,      2.299524,          3653
       1254968,      10039.74,  0.4996829033,  0.0001305027,      0.287106,      2.296848,          3051
       1506024,      12048.19,  0.4989290237,  0.0001304801,      0.287056,      2.296449,          2539
       1807208,      14457.66,  0.4992539883,  0.0001304946,      0.287088,      2.296705,          2117
       2168608,      17348.86,  0.4995849133,  0.0001305219,      0.287148,      2.297186,          1765
       2602392,      20819.14,  0.4994342327,  0.0001304647,      0.287022,      2.296178,          1471
       3122912,      24983.30,  0.4995241165,  0.0001304687,      0.287031,      2.296249,          1226
       3747432,      29979.46,  0.4996371269,  0.0001304578,      0.287007,      2.296057,          1022
       4496960,      35975.68,  0.4996640682,  0.0001305658,      0.287245,      2.297959,           851
       5396352,      43170.82,  0.4990959167,  0.0001304480,      0.286986,      2.295885,           709
       6475664,      51805.31,  0.4992702007,  0.0001304559,      0.287003,      2.296025,           591
       7770776,      62166.21,  0.4986419678,  0.0001304245,      0.286934,      2.295472,           492
       9324952,      74599.62,  0.4986021519,  0.0001304138,      0.286910,      2.295284,           410
      11189880,      89519.04,  0.4992890358,  0.0001304669,      0.287027,      2.296218,           342
      13427960,     107423.68,  0.4993529320,  0.0001304826,      0.287062,      2.296494,           285
      16113552,     128908.42,  0.4983339310,  0.0001304911,      0.287080,      2.296643,           237
      19336200,     154689.60,  0.4995028973,  0.0001304673,      0.287028,      2.296225,           198
      23203440,     185627.52,  0.4993650913,  0.0001304313,      0.286949,      2.295591,           165
      27844232,     222753.86,  0.4977347851,  0.0001304795,      0.287055,      2.296439,           137
      33413016,     267304.13,  0.4967708588,  0.0001304174,      0.286918,      2.295346,           114
      40095640,     320765.12,  0.4967429638,  0.0001304100,      0.286902,      2.295216,            95
      48114768,     384918.14,  0.4957149029,  0.0001304147,      0.286912,      2.295298,            79


==> plots/data/ecm/sum/u14.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           112,          0.90,  0.4938049316,  0.0010511810,      2.312598,     18.500785,       4194304
           224,          1.79,  0.4783930779,  0.0005499216,      1.209828,      9.678621,       3883614
           224,          1.79,  0.5065338612,  0.0005499216,      1.209828,      9.678621,       4112062
           336,          2.69,  0.4815590382,  0.0003963769,      0.872029,      6.976234,       3615779
           336,          2.69,  0.4733960629,  0.0003963762,      0.872028,      6.976221,       3554494
           448,          3.58,  0.5073258877,  0.0003185893,      0.700897,      5.607172,       3554494
           560,          4.48,  0.4695138931,  0.0002678585,      0.589289,      4.714309,       3130077
           672,          5.38,  0.4794731140,  0.0002279502,      0.501490,      4.011923,       3130077
           784,          6.27,  0.4894330502,  0.0001994446,      0.438778,      3.510224,       3130077
          1008,          8.06,  0.4691019058,  0.0001686516,      0.371033,      2.968268,       2759410
          1232,          9.86,  0.4966959953,  0.0001461045,      0.321430,      2.571440,       2759410
          1456,         11.65,  0.4868409634,  0.0001339292,      0.294644,      2.357154,       2496609
          1680,         13.44,  0.4885430336,  0.0001220243,      0.268453,      2.147628,       2383127
          2016,         16.13,  0.4865570068,  0.0001104802,      0.243057,      1.944452,       2184533
          2464,         19.71,  0.4938769341,  0.0001003547,      0.220780,      1.766242,       1997287
          3024,         24.19,  0.4944000244,  0.0000919918,      0.202382,      1.619055,       1777247
          3584,         28.67,  0.5031080246,  0.0000843401,      0.185548,      1.484385,       1664406
          4368,         34.94,  0.4934880733,  0.0000791920,      0.174222,      1.393780,       1426634
          5264,         42.11,  0.4908130169,  0.0000746930,      0.164325,      1.314597,       1248304
          6272,         50.18,  0.4887328148,  0.0000702259,      0.154497,      1.235976,       1109604
          7504,         60.03,  0.4871220589,  0.0000674795,      0.148455,      1.187639,        961996
          9072,         72.58,  0.4954411983,  0.0001080707,      0.237756,      1.902044,        505337
         10864,         86.91,  0.4994890690,  0.0001249631,      0.274919,      2.199350,        367921
         13104,        104.83,  0.4986460209,  0.0001241123,      0.273047,      2.184377,        306601
         15680,        125.44,  0.4974799156,  0.0001225422,      0.269593,      2.156743,        258907
         18928,        151.42,  0.4973409176,  0.0001209060,      0.265993,      2.127945,        217321
         22624,        180.99,  0.4988129139,  0.0001199569,      0.263905,      2.111241,        183799
         27216,        217.73,  0.4991140366,  0.0001191912,      0.262221,      2.097765,        153862
         32704,        261.63,  0.4995379448,  0.0001188669,      0.261507,      2.092058,        128501
         39200,        313.60,  0.5003910065,  0.0001182072,      0.260056,      2.080447,        107989
         47040,        376.32,  0.4985389709,  0.0001176492,      0.258828,      2.070626,         90083
         56560,        452.48,  0.4992380142,  0.0001173872,      0.258252,      2.066015,         75193
         67872,        542.98,  0.4999141693,  0.0001172372,      0.257922,      2.063374,         62826
         81424,        651.39,  0.5005970001,  0.0001169427,      0.257274,      2.058191,         52573
         97664,        781.31,  0.5001041889,  0.0001165455,      0.256400,      2.051201,         43937
        117264,        938.11,  0.5006558895,  0.0001165536,      0.256418,      2.051344,         36631
        140672,       1125.38,  0.4984149933,  0.0001160683,      0.255350,      2.042802,         30526
        168896,       1351.17,  0.4988529682,  0.0001159688,      0.255131,      2.041052,         25469
        202608,       1620.86,  0.4988229275,  0.0001161106,      0.255443,      2.043547,         21204
        243152,       1945.22,  0.4989390373,  0.0001159432,      0.255075,      2.040601,         17698
        291872,       2334.98,  0.4981579781,  0.0001158309,      0.254828,      2.038624,         14735
        350224,       2801.79,  0.4973969460,  0.0001156629,      0.254458,      2.035668,         12279
        420224,       3361.79,  0.4976649284,  0.0001171515,      0.257733,      2.061867,         10109
        504336,       4034.69,  0.4980878830,  0.0001170849,      0.257587,      2.060694,          8435
        605136,       4841.09,  0.4979178905,  0.0001183062,      0.260274,      2.082190,          6955
        726208,       5809.66,  0.4989540577,  0.0001382430,      0.304135,      2.433077,          4970
        871472,       6971.78,  0.5016388893,  0.0001938123,      0.426387,      3.411096,          2970
       1045856,       8366.85,  0.4985270500,  0.0001328509,      0.292272,      2.338175,          3588
       1254960,      10039.68,  0.4987180233,  0.0001327757,      0.292106,      2.336852,          2993
       1505952,      12047.62,  0.5004260540,  0.0001328664,      0.292306,      2.338448,          2501
       1807232,      14457.86,  0.4986619949,  0.0001327205,      0.291985,      2.335880,          2079
       2168656,      17349.25,  0.4991800785,  0.0001328214,      0.292207,      2.337656,          1733
       2602432,      20819.46,  0.4995520115,  0.0001327495,      0.292049,      2.336392,          1446
       3122896,      24983.17,  0.4999430180,  0.0001327442,      0.292037,      2.336299,          1206
       3747408,      29979.26,  0.4995470047,  0.0001327736,      0.292102,      2.336815,          1004
       4496912,      35975.30,  0.4998741150,  0.0001328069,      0.292175,      2.337402,           837
       5396384,      43171.07,  0.4992430210,  0.0001327322,      0.292011,      2.336087,           697
       6475616,      51804.93,  0.4995100498,  0.0001327660,      0.292085,      2.336682,           581
       7770784,      62166.27,  0.4992439747,  0.0001327403,      0.292029,      2.336228,           484
       9324896,      74599.17,  0.5000910759,  0.0001327467,      0.292043,      2.336342,           404
      11189920,      89519.36,  0.4990160465,  0.0001327236,      0.291992,      2.335936,           336
      13427904,     107423.23,  0.4990041256,  0.0001327205,      0.291985,      2.335880,           280
      16113552,     128908.42,  0.4982039928,  0.0001326967,      0.291933,      2.335461,           233
      19336240,     154689.92,  0.4979748726,  0.0001327497,      0.292049,      2.336395,           194
      23203488,     185627.90,  0.4988069534,  0.0001326979,      0.291935,      2.335484,           162
      27844208,     222753.66,  0.4987800121,  0.0001326907,      0.291919,      2.335356,           135
      33413072,     267304.58,  0.4966239929,  0.0001327068,      0.291955,      2.335640,           112
      40095664,     320765.31,  0.4950129986,  0.0001327505,      0.292051,      2.336409,            93
      48114752,     384918.02,  0.4979948997,  0.0001326942,      0.291927,      2.335418,            78


==> plots/data/ecm/sum/u15.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           120,          0.96,  0.4836368561,  0.0010569903,      2.325379,     18.603029,       3813003
           240,          1.92,  0.5048730373,  0.0005416701,      1.191674,      9.533394,       3883614
           240,          1.92,  0.5048720837,  0.0005416691,      1.191672,      9.533376,       3883614
           240,          1.92,  0.4620859623,  0.0005416687,      1.191671,      9.533369,       3554494
           360,          2.88,  0.5089421272,  0.0003977298,      0.875006,      7.000044,       3554494
           480,          3.84,  0.4766280651,  0.0003172366,      0.697921,      5.583365,       3130077
           480,          3.84,  0.5068900585,  0.0003172366,      0.697920,      5.583364,       3328812
           600,          4.80,  0.5220201015,  0.0002613646,      0.575002,      4.600016,       3328812
           840,          6.72,  0.4913971424,  0.0001980532,      0.435717,      3.485736,       2953735
           960,          7.68,  0.5101940632,  0.0001799255,      0.395836,      3.166688,       2953735
          1200,          9.60,  0.5147581100,  0.0001534099,      0.337502,      2.700014,       2796202
          1440,         11.52,  0.4936499596,  0.0001373112,      0.302085,      2.416678,       2496609
          1680,         13.44,  0.4972090721,  0.0001241888,      0.273215,      2.185724,       2383127
          2040,         16.32,  0.4943170547,  0.0001120772,      0.246570,      1.972559,       2162012
          2520,         20.16,  0.5084030628,  0.0001010106,      0.222223,      1.777787,       1997287
          3000,         24.00,  0.4845061302,  0.0000931823,      0.205001,      1.640009,       1733183
          3600,         28.80,  0.4880099297,  0.0000866166,      0.190557,      1.524453,       1565038
          4320,         34.56,  0.4829409122,  0.0000804929,      0.177084,      1.416675,       1388842
          5280,         42.24,  0.4964871407,  0.0000753275,      0.165721,      1.325765,       1248304
          6240,         49.92,  0.4968018532,  0.0000717514,      0.157853,      1.262825,       1109604
          7560,         60.48,  0.4865040779,  0.0000681221,      0.149869,      1.198948,        944663
          9120,         72.96,  0.4969940186,  0.0001078388,      0.237245,      1.897964,        505337
         10920,         87.36,  0.5011320114,  0.0001238559,      0.272483,      2.179864,        370521
         13080,        104.64,  0.4978830814,  0.0001225163,      0.269536,      2.156286,        310689
         15720,        125.76,  0.5005462170,  0.0001216173,      0.267558,      2.140465,        261816
         18840,        150.72,  0.4990298748,  0.0001202411,      0.264530,      2.116243,        220289
         22680,        181.44,  0.5003759861,  0.0001186682,      0.261070,      2.088560,        185917
         27240,        217.92,  0.4985198975,  0.0001178969,      0.259373,      2.074986,        155229
         32640,        261.12,  0.4992010593,  0.0001174873,      0.258472,      2.067777,        130177
         39240,        313.92,  0.5004119873,  0.0001168152,      0.256993,      2.055948,        109169
         47040,        376.32,  0.5005998611,  0.0001162578,      0.255767,      2.046137,         91538
         56520,        452.16,  0.5004980564,  0.0001159928,      0.255184,      2.041473,         76343
         67800,        542.40,  0.4986269474,  0.0001156222,      0.254369,      2.034950,         63607
         81360,        650.88,  0.4998579025,  0.0001155150,      0.254133,      2.033064,         53186
         97680,        781.44,  0.4987390041,  0.0001151859,      0.253409,      2.027272,         44327
        117240,        937.92,  0.4995498657,  0.0001147969,      0.252553,      2.020425,         37117
        140760,       1126.08,  0.5006811619,  0.0001150309,      0.253068,      2.024543,         30922
        168840,       1350.72,  0.4991939068,  0.0001147752,      0.252505,      2.020044,         25760
        202680,       1621.44,  0.4985079765,  0.0001145270,      0.251959,      2.015675,         21476
        243120,       1944.96,  0.4990680218,  0.0001145068,      0.251915,      2.015320,         17927
        291840,       2334.72,  0.4981210232,  0.0001144601,      0.251812,      2.014498,         14912
        350160,       2801.28,  0.4977328777,  0.0001142916,      0.251441,      2.011531,         12437
        420240,       3361.92,  0.4982998371,  0.0001143113,      0.251485,      2.011878,         10373
        504360,       4034.88,  0.4974808693,  0.0001152291,      0.253504,      2.028031,          8560
        605160,       4841.28,  0.4981219769,  0.0001159004,      0.254981,      2.039847,          7102
        726240,       5809.92,  0.4986720085,  0.0001414605,      0.311213,      2.489704,          4854
        871440,       6971.52,  0.5008900166,  0.0001981332,      0.435893,      3.487144,          2901
       1045800,       8366.40,  0.4991729259,  0.0001322560,      0.290963,      2.327706,          3609
       1254960,      10039.68,  0.4988179207,  0.0001305772,      0.287270,      2.298160,          3044
       1506000,      12048.00,  0.4993879795,  0.0001305508,      0.287212,      2.297693,          2540
       1807200,      14457.60,  0.4998178482,  0.0001305193,      0.287142,      2.297139,          2119
       2168640,      17349.12,  0.4994251728,  0.0001305523,      0.287215,      2.297720,          1764
       2602320,      20818.56,  0.4992001057,  0.0001304958,      0.287091,      2.296727,          1470
       3122880,      24983.04,  0.4999821186,  0.0001304832,      0.287063,      2.296504,          1227
       3747480,      29979.84,  0.4999959469,  0.0001305498,      0.287210,      2.297677,          1022
       4497000,      35976.00,  0.4995319843,  0.0001305302,      0.287166,      2.297331,           851
       5396400,      43171.20,  0.4993429184,  0.0001305114,      0.287125,      2.297001,           709
       6475680,      51805.44,  0.4992458820,  0.0001304493,      0.286988,      2.295907,           591
       7770720,      62165.76,  0.4988021851,  0.0001304674,      0.287028,      2.296226,           492
       9324960,      74599.68,  0.4988539219,  0.0001304796,      0.287055,      2.296441,           410
      11189880,      89519.04,  0.4992480278,  0.0001304562,      0.287004,      2.296030,           342
      13427880,     107423.04,  0.4994029999,  0.0001304965,      0.287092,      2.296738,           285
      16113480,     128907.84,  0.4982130527,  0.0001304600,      0.287012,      2.296096,           237
      19336200,     154689.60,  0.4995689392,  0.0001304846,      0.287066,      2.296528,           198
      23203440,     185627.52,  0.4995160103,  0.0001304707,      0.287036,      2.296285,           165
      27844200,     222753.60,  0.4977829456,  0.0001304922,      0.287083,      2.296664,           137
      33413040,     267304.32,  0.4971289635,  0.0001305113,      0.287125,      2.296999,           114
      40095600,     320764.80,  0.4970159531,  0.0001304818,      0.287060,      2.296480,            95
      48114840,     384918.72,  0.4959630966,  0.0001304798,      0.287056,      2.296444,            79


==> plots/data/ecm/sum/u16.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           128,          1.02,  0.5113630295,  0.0010477368,      2.305021,     18.440168,       3813003
           128,          1.02,  0.5112910271,  0.0010475893,      2.304696,     18.437572,       3813003
           256,          2.05,  0.5160729885,  0.0005575313,      1.226569,      9.812552,       3615779
           256,          2.05,  0.5073258877,  0.0005575313,      1.226569,      9.812551,       3554494
           384,          3.07,  0.5114290714,  0.0004000967,      0.880213,      7.041701,       3328812
           384,          3.07,  0.5114300251,  0.0004000974,      0.880214,      7.041714,       3328812
           512,          4.10,  0.5022380352,  0.0003133896,      0.689457,      5.515657,       3130077
           640,          5.12,  0.5061659813,  0.0002677574,      0.589066,      4.712530,       2953735
           768,          6.14,  0.4891710281,  0.0002308252,      0.507816,      4.062524,       2759410
          1024,          8.19,  0.4933099747,  0.0001837723,      0.404299,      3.234392,       2621440
          1152,          9.22,  0.4947860241,  0.0001720340,      0.378475,      3.027799,       2496609
          1408,         11.26,  0.4982919693,  0.0001485026,      0.326706,      2.613646,       2383127
          1664,         13.31,  0.4935081005,  0.0001357633,      0.298679,      2.389434,       2184533
          2048,         16.38,  0.4947848320,  0.0001209612,      0.266115,      2.128916,       1997287
          2432,         19.46,  0.4968740940,  0.0001100858,      0.242189,      1.937511,       1855886
          2944,         23.55,  0.5089290142,  0.0000997413,      0.219431,      1.755447,       1733183
          3584,         28.67,  0.4925150871,  0.0000904276,      0.198941,      1.591525,       1519675
          4352,         34.82,  0.4987680912,  0.0000847055,      0.186352,      1.490817,       1353001
          5248,         41.98,  0.4977509975,  0.0000795978,      0.175115,      1.400922,       1191563
          6272,         50.18,  0.5017900467,  0.0000751540,      0.165339,      1.322711,       1064544
          7552,         60.42,  0.4959449768,  0.0000710833,      0.156383,      1.251066,        923855
          9088,         72.70,  0.4950859547,  0.0001101409,      0.242310,      1.938479,        494611
         10880,         87.04,  0.4986810684,  0.0001265445,      0.278398,      2.227183,        362202
         13056,        104.45,  0.5018010139,  0.0001251735,      0.275382,      2.203053,        307050
         15744,        125.95,  0.5012390614,  0.0001247882,      0.274534,      2.196272,        255127
         18944,        151.55,  0.4990370274,  0.0001222208,      0.268886,      2.151087,        215534
         22656,        181.25,  0.4994680882,  0.0001212063,      0.266654,      2.133231,        181886
         27264,        218.11,  0.4985530376,  0.0001203296,      0.264725,      2.117801,        151967
         32640,        261.12,  0.4993810654,  0.0001199381,      0.263864,      2.110911,        127563
         39168,        313.34,  0.4987549782,  0.0001188891,      0.261556,      2.092448,        107106
         47104,        376.83,  0.5004940033,  0.0001185581,      0.260828,      2.086623,         89621
         56448,        451.58,  0.5002229214,  0.0001180626,      0.259738,      2.077901,         75059
         67840,        542.72,  0.4996230602,  0.0001181021,      0.259825,      2.078596,         62359
         81408,        651.26,  0.4998431206,  0.0001177549,      0.259061,      2.072486,         52142
         97664,        781.31,  0.4998068810,  0.0001175005,      0.258501,      2.068009,         43554
        117248,        937.98,  0.4999749660,  0.0001172657,      0.257985,      2.063877,         36364
        140672,       1125.38,  0.4996969700,  0.0001168607,      0.257093,      2.056748,         30397
        168832,       1350.66,  0.4994530678,  0.0001168590,      0.257090,      2.056718,         25315
        202624,       1620.99,  0.4989821911,  0.0001167220,      0.256788,      2.054308,         21098
        243200,       1945.60,  0.4982671738,  0.0001166209,      0.256566,      2.052528,         17568
        291840,       2334.72,  0.4978289604,  0.0001165183,      0.256340,      2.050723,         14640
        350208,       2801.66,  0.4979240894,  0.0001164833,      0.256263,      2.050106,         12206
        420224,       3361.79,  0.4980900288,  0.0001177759,      0.259107,      2.072856,         10064
        504320,       4034.56,  0.4982481003,  0.0001178107,      0.259183,      2.073468,          8386
        605184,       4841.47,  0.4983627796,  0.0001179785,      0.259553,      2.076421,          6980
        726272,       5810.18,  0.4990019798,  0.0001386346,      0.304996,      2.439969,          4956
        871424,       6971.39,  0.5017669201,  0.0001978698,      0.435314,      3.482509,          2910
       1045760,       8366.08,  0.4999880791,  0.0001338119,      0.294386,      2.355089,          3573
       1254912,      10039.30,  0.4990029335,  0.0001337054,      0.294152,      2.353215,          2974
       1505920,      12047.36,  0.4995579720,  0.0001337079,      0.294157,      2.353260,          2481
       1807232,      14457.86,  0.5001149178,  0.0001336859,      0.294109,      2.352872,          2070
       2168576,      17348.61,  0.4998149872,  0.0001336895,      0.294117,      2.352936,          1724
       2602368,      20818.94,  0.4990761280,  0.0001336430,      0.294015,      2.352117,          1435
       3122816,      24982.53,  0.4995088577,  0.0001336296,      0.293985,      2.351881,          1197
       3747456,      29979.65,  0.4998359680,  0.0001336474,      0.294024,      2.352194,           998
       4496896,      35975.17,  0.4997160435,  0.0001337240,      0.294193,      2.353543,           831
       5396352,      43170.82,  0.4997370243,  0.0001336312,      0.293989,      2.351910,           693
       6475648,      51805.18,  0.4992389679,  0.0001336132,      0.293949,      2.351593,           577
       7770752,      62166.02,  0.4995450974,  0.0001336493,      0.294028,      2.352227,           481
       9324928,      74599.42,  0.4995188713,  0.0001335863,      0.293890,      2.351120,           401
      11189888,      89519.10,  0.4993679523,  0.0001336129,      0.293948,      2.351587,           334
      13427968,     107423.74,  0.4990720749,  0.0001336928,      0.294124,      2.352994,           278
      16113536,     128908.29,  0.4996268749,  0.0001336494,      0.294029,      2.352229,           232
      19336192,     154689.54,  0.4986801147,  0.0001336269,      0.293979,      2.351833,           193
      23203456,     185627.65,  0.4992010593,  0.0001336278,      0.293981,      2.351850,           161
      27844224,     222753.79,  0.4984450340,  0.0001335910,      0.293900,      2.351202,           134
      33412992,     267303.94,  0.4954841137,  0.0001335954,      0.293910,      2.351278,           111
      40095616,     320764.93,  0.4981758595,  0.0001335989,      0.293918,      2.351340,            93
      48114816,     384918.53,  0.4949989319,  0.0001336087,      0.293939,      2.351513,            77


==> plots/data/ecm/sum/u2.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          1.54,  0.4242980480,  0.0002634389,      0.579566,      4.636525,       8388608
           240,          1.92,  0.4975991249,  0.0002471602,      0.543752,      4.350019,       8388608
           288,          2.30,  0.4861609936,  0.0002414788,      0.531253,      4.250027,       6990506
           336,          2.69,  0.6045649052,  0.0003260298,      0.717266,      5.738125,       5518821
           400,          3.20,  0.5177488327,  0.0003147745,      0.692504,      5.540030,       4112062
           496,          3.97,  0.4709360600,  0.0003033369,      0.667341,      5.338729,       3130077
           592,          4.74,  0.5169060230,  0.0002956095,      0.650341,      5.202727,       2953735
           704,          5.63,  0.4798409939,  0.0002892577,      0.636367,      5.090935,       2356350
           848,          6.78,  0.4992790222,  0.0002835561,      0.623823,      4.990587,       2076388
          1024,          8.19,  0.5116620064,  0.0002787657,      0.613285,      4.906276,       1792437
          1232,          9.86,  0.4966259003,  0.0002748685,      0.604711,      4.837686,       1466539
          1472,         11.78,  0.4993240833,  0.0002717405,      0.597829,      4.782632,       1248304
          1760,         14.08,  0.4941749573,  0.0002691128,      0.592048,      4.736385,       1043359
          2112,         16.90,  0.5029950142,  0.0002668749,      0.587125,      4.696999,        892405
          2544,         20.35,  0.4960269928,  0.0002649742,      0.582943,      4.663546,        735842
          3056,         24.45,  0.4965338707,  0.0002634176,      0.579519,      4.636150,        616809
          3664,         29.31,  0.4998080730,  0.0002621338,      0.576694,      4.613555,        520385
          4400,         35.20,  0.4997661114,  0.0002610550,      0.574321,      4.594568,        435093
          5280,         42.24,  0.4975359440,  0.0002601595,      0.572351,      4.578807,        362202
          6336,         50.69,  0.5010130405,  0.0002594139,      0.570711,      4.565685,        304818
          7600,         60.80,  0.4993619919,  0.0002587932,      0.569345,      4.554760,        253892
          9136,         73.09,  0.5010550022,  0.0002609942,      0.574187,      4.593499,        210135
         10960,         87.68,  0.4998970032,  0.0002601187,      0.572261,      4.578090,        175347
         13152,        105.22,  0.5001230240,  0.0002592950,      0.570449,      4.563592,        146653
         15776,        126.21,  0.5002479553,  0.0002587089,      0.569160,      4.553276,        122568
         18944,        151.55,  0.4992489815,  0.0002582428,      0.568134,      4.545073,        102051
         22720,        181.76,  0.4996929169,  0.0002577799,      0.567116,      4.536927,         85319
         27280,        218.24,  0.5003240108,  0.0002574659,      0.566425,      4.531399,         71234
         32736,        261.89,  0.4997780323,  0.0002571271,      0.565680,      4.525438,         59375
         39280,        314.24,  0.4996180534,  0.0002569213,      0.565227,      4.521814,         49507
         47136,        377.09,  0.4999740124,  0.0002566864,      0.564710,      4.517681,         41323
         56560,        452.48,  0.4999799728,  0.0002565388,      0.564385,      4.515084,         34458
         67872,        542.98,  0.5000560284,  0.0002566762,      0.564688,      4.517501,         28704
         81456,        651.65,  0.4999840260,  0.0002564589,      0.564210,      4.513677,         23934
         97744,        781.95,  0.4998719692,  0.0002563327,      0.563932,      4.511455,         19951
        117296,        938.37,  0.4998891354,  0.0002562241,      0.563693,      4.509543,         16633
        140752,       1126.02,  0.4999470711,  0.0002562565,      0.563764,      4.510114,         13861
        168912,       1351.30,  0.4997601509,  0.0002561646,      0.563562,      4.508497,         11550
        202688,       1621.50,  0.4996731281,  0.0002561547,      0.563540,      4.508323,          9624
        243232,       1945.86,  0.4995899200,  0.0002560734,      0.563361,      4.506892,          8021
        291872,       2334.98,  0.4996960163,  0.0002560631,      0.563339,      4.506711,          6686
        350256,       2802.05,  0.4998838902,  0.0002560452,      0.563299,      4.506395,          5574
        420304,       3362.43,  0.4997401237,  0.0002560286,      0.563263,      4.506103,          4644
        504368,       4034.94,  0.4998610020,  0.0002567523,      0.564855,      4.518841,          3860
        605232,       4841.86,  0.4998590946,  0.0002568087,      0.564979,      4.519833,          3216
        726288,       5810.30,  0.5001249313,  0.0002735813,      0.601879,      4.815031,          2517
        871536,       6972.29,  0.5007910728,  0.0003116092,      0.685540,      5.484323,          1844
       1045856,       8366.85,  0.4999427795,  0.0002565875,      0.564493,      4.515941,          1863
       1255024,      10040.19,  0.4998600483,  0.0002564631,      0.564219,      4.513751,          1553
       1506032,      12048.26,  0.4997859001,  0.0002564576,      0.564207,      4.513653,          1294
       1807232,      14457.86,  0.4996070862,  0.0002564460,      0.564181,      4.513450,          1078
       2168688,      17349.50,  0.4995388985,  0.0002565050,      0.564311,      4.514489,           898
       2602432,      20819.46,  0.4997940063,  0.0002564070,      0.564095,      4.512763,           749
       3122912,      24983.30,  0.4997239113,  0.0002564400,      0.564168,      4.513344,           624
       3747488,      29979.90,  0.4997348785,  0.0002564461,      0.564181,      4.513451,           520
       4496992,      35975.94,  0.4993698597,  0.0002564557,      0.564202,      4.513620,           433
       5396400,      43171.20,  0.4995751381,  0.0002564422,      0.564173,      4.513383,           361
       6475680,      51805.44,  0.4998359680,  0.0002564340,      0.564155,      4.513239,           301
       7770816,      62166.53,  0.4981789589,  0.0002564359,      0.564159,      4.513271,           250
       9324976,      74599.81,  0.4997689724,  0.0002564338,      0.564154,      4.513235,           209
      11189968,      89519.74,  0.4992840290,  0.0002564304,      0.564147,      4.513176,           174
      13427968,     107423.74,  0.4992909431,  0.0002564339,      0.564155,      4.513236,           145
      16113552,     128908.42,  0.4999699593,  0.0002564291,      0.564144,      4.513152,           121
      19336272,     154690.18,  0.4958310127,  0.0002564253,      0.564136,      4.513086,           100
      23203520,     185628.16,  0.4997990131,  0.0002564261,      0.564137,      4.513099,            84
      27844224,     222753.79,  0.4998009205,  0.0002564271,      0.564140,      4.513117,            70
      33413072,     267304.58,  0.4969408512,  0.0002564250,      0.564135,      4.513079,            58
      40095696,     320765.57,  0.4935109615,  0.0002564235,      0.564132,      4.513053,            48
      48114832,     384918.66,  0.4935109615,  0.0002564235,      0.564132,      4.513054,            40


==> plots/data/ecm/sum/u3.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          1.54,  0.4461398125,  0.0002770001,      0.609400,      4.875201,       8388608
           240,          1.92,  0.5148239136,  0.0002557158,      0.562575,      4.500598,       8388608
           288,          2.30,  0.4861598015,  0.0002414782,      0.531252,      4.250016,       6990506
           336,          2.69,  0.4939601421,  0.0002313325,      0.508932,      4.071452,       6355006
           408,          3.26,  0.4966959953,  0.0002205892,      0.485296,      3.882369,       5518821
           480,          3.84,  0.4662661552,  0.0002130692,      0.468752,      3.750017,       4559026
           576,          4.61,  0.5013420582,  0.0002241174,      0.493058,      3.944466,       3883614
           696,          5.57,  0.4978110790,  0.0002148652,      0.472703,      3.781627,       3328812
           840,          6.72,  0.5070788860,  0.0002072521,      0.455955,      3.647636,       2912711
          1008,          8.06,  0.5122320652,  0.0002011196,      0.442463,      3.539705,       2526689
          1224,          9.79,  0.5023660660,  0.0001957082,      0.430558,      3.444464,       2097152
          1464,         11.71,  0.4984400272,  0.0001915685,      0.421451,      3.371605,       1777247
          1752,         14.02,  0.4972009659,  0.0001880974,      0.413814,      3.310515,       1508742
          2112,         16.90,  0.5029451847,  0.0001850907,      0.407199,      3.257596,       1286596
          2544,         20.35,  0.5047810078,  0.0001826053,      0.401732,      3.213853,       1086607
          3048,         24.38,  0.4912309647,  0.0001805963,      0.397312,      3.178494,        892405
          3672,         29.38,  0.4972758293,  0.0001788730,      0.393521,      3.148165,        757094
          4392,         35.14,  0.4999489784,  0.0001774932,      0.390485,      3.123881,        641330
          5280,         42.24,  0.5005810261,  0.0001763094,      0.387881,      3.103045,        537731
          6336,         50.69,  0.5010221004,  0.0001753336,      0.385734,      3.085872,        451000
          7608,         60.86,  0.4990060329,  0.0001745181,      0.383940,      3.071518,        375833
          9120,         72.96,  0.5004940033,  0.0001787290,      0.393204,      3.145630,        307050
         10944,         87.55,  0.5012660027,  0.0001769084,      0.389198,      3.113587,        258907
         13152,        105.22,  0.5019030571,  0.0001763285,      0.387923,      3.103382,        216424
         15768,        126.14,  0.4995050430,  0.0001755260,      0.386157,      3.089257,        180477
         18936,        151.49,  0.4998760223,  0.0001742132,      0.383269,      3.066153,        151528
         22728,        181.82,  0.4992368221,  0.0001735556,      0.381822,      3.054579,        126563
         27264,        218.11,  0.5009739399,  0.0001730480,      0.380706,      3.045644,        106184
         32736,        261.89,  0.5002441406,  0.0001726217,      0.379768,      3.038142,         88524
         39264,        314.11,  0.5000951290,  0.0001724233,      0.379331,      3.034649,         73869
         47136,        377.09,  0.5002617836,  0.0001719649,      0.378323,      3.026582,         61717
         56568,        452.54,  0.4997551441,  0.0001717088,      0.377759,      3.022075,         51451
         67872,        542.98,  0.4999780655,  0.0001718050,      0.377971,      3.023769,         42877
         81456,        651.65,  0.5000689030,  0.0001715463,      0.377402,      3.019216,         35787
         97752,        782.02,  0.5000560284,  0.0001713640,      0.377001,      3.016006,         29852
        117288,        938.30,  0.5000181198,  0.0001712115,      0.376665,      3.013322,         24900
        140760,       1126.08,  0.5000269413,  0.0001712217,      0.376688,      3.013502,         20747
        168912,       1351.30,  0.4997870922,  0.0001710918,      0.376402,      3.011215,         17294
        202680,       1621.44,  0.4990351200,  0.0001710799,      0.376376,      3.011007,         14392
        243216,       1945.73,  0.4991619587,  0.0001709714,      0.376137,      3.009096,         12004
        291864,       2334.91,  0.4986701012,  0.0001709938,      0.376186,      3.009491,          9992
        350256,       2802.05,  0.4987721443,  0.0001709510,      0.376092,      3.008737,          8330
        420288,       3362.30,  0.4988679886,  0.0001709096,      0.376001,      3.008009,          6945
        504360,       4034.88,  0.4989888668,  0.0001708723,      0.375919,      3.007352,          5790
        605232,       4841.86,  0.4993200302,  0.0001737586,      0.382269,      3.058152,          4748
        726288,       5810.30,  0.4997558594,  0.0002057088,      0.452559,      3.620475,          3345
        871536,       6972.29,  0.5027780533,  0.0002646272,      0.582180,      4.657439,          2180
       1045848,       8366.78,  0.4996070862,  0.0001888163,      0.415396,      3.323167,          2530
       1255032,      10040.26,  0.4997649193,  0.0001888141,      0.415391,      3.323128,          2109
       1506024,      12048.19,  0.4998130798,  0.0001889954,      0.415790,      3.326319,          1756
       1807224,      14457.79,  0.4996330738,  0.0001889709,      0.415736,      3.325887,          1463
       2168688,      17349.50,  0.4997949600,  0.0001889013,      0.415583,      3.324663,          1220
       2602416,      20819.33,  0.4996149540,  0.0001889579,      0.415707,      3.325659,          1016
       3122904,      24983.23,  0.4998128414,  0.0001889580,      0.415708,      3.325661,           847
       3747480,      29979.84,  0.4995479584,  0.0001890814,      0.415979,      3.327832,           705
       4497000,      35976.00,  0.4991230965,  0.0001890805,      0.415977,      3.327816,           587
       5396400,      43171.20,  0.4999320507,  0.0001890648,      0.415943,      3.327541,           490
       6475680,      51805.44,  0.4995281696,  0.0001890664,      0.415946,      3.327569,           408
       7770816,      62166.53,  0.4994750023,  0.0001890463,      0.415902,      3.327215,           340
       9324960,      74599.68,  0.4989461899,  0.0001890690,      0.415952,      3.327614,           283
      11189976,      89519.81,  0.4992978573,  0.0001890682,      0.415950,      3.327601,           236
      13427952,     107423.62,  0.4975461960,  0.0001890460,      0.415901,      3.327210,           196
      16113552,     128908.42,  0.4996268749,  0.0001890648,      0.415943,      3.327540,           164
      19336272,     154690.18,  0.4972112179,  0.0001890729,      0.415960,      3.327683,           136
      23203512,     185628.10,  0.4957299232,  0.0001890658,      0.415945,      3.327558,           113
      27844224,     222753.79,  0.4948530197,  0.0001890659,      0.415945,      3.327560,            94
      33413064,     267304.51,  0.4990568161,  0.0001890630,      0.415939,      3.327509,            79
      40095696,     320765.57,  0.4927408695,  0.0001890634,      0.415939,      3.327516,            65
      48114840,     384918.72,  0.4912328720,  0.0001890665,      0.415946,      3.327571,            54


==> plots/data/ecm/sum/u4.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          1.54,  0.4652121067,  0.0002888417,      0.635452,      5.083614,       8388608
           224,          1.79,  0.4995059967,  0.0002658293,      0.584824,      4.678595,       8388608
           288,          2.30,  0.4897758961,  0.0002351652,      0.517363,      4.138907,       7231558
           320,          2.56,  0.5193600655,  0.0002244330,      0.493753,      3.950021,       7231558
           384,          3.07,  0.4934499264,  0.0002083343,      0.458336,      3.666685,       6168094
           480,          3.84,  0.5230031013,  0.0001922361,      0.422919,      3.383355,       5667978
           576,          4.61,  0.5220210552,  0.0001815035,      0.399308,      3.194461,       4993219
           704,          5.63,  0.4971878529,  0.0001717466,      0.377843,      3.022740,       4112062
           832,          6.66,  0.4879379272,  0.0001649922,      0.362983,      2.903863,       3554494
          1024,          8.19,  0.4779698849,  0.0001580262,      0.347658,      2.781261,       2953735
          1216,          9.73,  0.4947280884,  0.0001532605,      0.337173,      2.697385,       2654622
          1472,         11.78,  0.4940528870,  0.0001488397,      0.327447,      2.619578,       2255002
          1760,         14.08,  0.4923698902,  0.0001454037,      0.319888,      2.559106,       1923992
          2112,         16.90,  0.5008380413,  0.0001424768,      0.313449,      2.507592,       1664406
          2528,         20.22,  0.5051610470,  0.0001400684,      0.308151,      2.465204,       1426634
          3040,         24.32,  0.4999179840,  0.0001380092,      0.303620,      2.428963,       1191563
          3648,         29.18,  0.5087118149,  0.0001363143,      0.299891,      2.399131,       1023000
          4384,         35.07,  0.4921369553,  0.0001348920,      0.296762,      2.374099,        832203
          5280,         42.24,  0.5035390854,  0.0001336955,      0.294130,      2.353040,        713317
          6336,         50.69,  0.4953711033,  0.0001327199,      0.291984,      2.335870,        589087
          7584,         60.67,  0.4948379993,  0.0001319171,      0.290218,      2.321740,        494611
          9120,         72.96,  0.4954550266,  0.0001360001,      0.299200,      2.393603,        399457
         10944,         87.55,  0.4974019527,  0.0001337174,      0.294178,      2.353426,        339894
         13152,        105.22,  0.4988548756,  0.0001336588,      0.294049,      2.352395,        283782
         15776,        126.21,  0.4989988804,  0.0001328768,      0.292329,      2.338631,        238042
         18944,        151.55,  0.4985940456,  0.0001321525,      0.290736,      2.325884,        199159
         22720,        181.76,  0.5010960102,  0.0001318804,      0.290137,      2.321095,        167237
         27264,        218.11,  0.5000948906,  0.0001309350,      0.288057,      2.304456,        140090
         32736,        261.89,  0.5002338886,  0.0001305018,      0.287104,      2.296832,        117093
         39264,        314.11,  0.5006148815,  0.0001305921,      0.287303,      2.298422,         97632
         47136,        377.09,  0.5006070137,  0.0001297459,      0.285441,      2.283528,         81856
         56544,        452.35,  0.4994239807,  0.0001294668,      0.284827,      2.278616,         68222
         67872,        542.98,  0.5000309944,  0.0001293842,      0.284645,      2.277162,         56941
         81440,        651.52,  0.4999661446,  0.0001290372,      0.283882,      2.271055,         47576
         97728,        781.82,  0.4996969700,  0.0001288561,      0.283483,      2.267868,         39681
        117280,        938.24,  0.5000088215,  0.0001286669,      0.283067,      2.264537,         33135
        140736,       1125.89,  0.5000407696,  0.0001286262,      0.282978,      2.263821,         27623
        168896,       1351.17,  0.4995079041,  0.0001284747,      0.282644,      2.261155,         23020
        202688,       1621.50,  0.4974241257,  0.0001284015,      0.282483,      2.259866,         19113
        243232,       1945.86,  0.4981830120,  0.0001282678,      0.282189,      2.257513,         15968
        291872,       2334.98,  0.4982461929,  0.0001283030,      0.282267,      2.258132,         13305
        350240,       2801.92,  0.4978859425,  0.0001282877,      0.282233,      2.257864,         11081
        420288,       3362.30,  0.4980928898,  0.0001283017,      0.282264,      2.258110,          9237
        504352,       4034.82,  0.4982938766,  0.0001300327,      0.286072,      2.288575,          7598
        605216,       4841.73,  0.4983489513,  0.0001301649,      0.286363,      2.290903,          6326
        726272,       5810.18,  0.4999041557,  0.0001633401,      0.359348,      2.874786,          4214
        871520,       6972.16,  0.5019838810,  0.0002327219,      0.511988,      4.095905,          2475
       1045856,       8366.85,  0.4988110065,  0.0001364636,      0.300220,      2.401760,          3495
       1255008,      10040.06,  0.4987969398,  0.0001362047,      0.299650,      2.397202,          2918
       1506016,      12048.13,  0.4991068840,  0.0001362700,      0.299794,      2.398353,          2432
       1807232,      14457.86,  0.4992358685,  0.0001362147,      0.299672,      2.397378,          2028
       2168672,      17349.38,  0.4992737770,  0.0001362254,      0.299696,      2.397568,          1690
       2602432,      20819.46,  0.4992420673,  0.0001361510,      0.299532,      2.396257,          1409
       3122912,      24983.30,  0.4995429516,  0.0001361367,      0.299501,      2.396006,          1175
       3747488,      29979.90,  0.4996089935,  0.0001361781,      0.299592,      2.396735,           979
       4496992,      35975.94,  0.4991519451,  0.0001361925,      0.299623,      2.396987,           815
       5396384,      43171.07,  0.4996340275,  0.0001361571,      0.299546,      2.396365,           680
       6475680,      51805.44,  0.4989969730,  0.0001361432,      0.299515,      2.396121,           566
       7770816,      62166.53,  0.4994070530,  0.0001361589,      0.299550,      2.396397,           472
       9324960,      74599.68,  0.4989409447,  0.0001361475,      0.299524,      2.396196,           393
      11189952,      89519.62,  0.4996831417,  0.0001361422,      0.299513,      2.396102,           328
      13427968,     107423.74,  0.4990949631,  0.0001361477,      0.299525,      2.396199,           273
      16113536,     128908.29,  0.4979629517,  0.0001361383,      0.299504,      2.396034,           227
      19336256,     154690.05,  0.4975171089,  0.0001361363,      0.299500,      2.395998,           189
      23203520,     185628.16,  0.4990870953,  0.0001361336,      0.299494,      2.395952,           158
      27844224,     222753.79,  0.4965770245,  0.0001361383,      0.299504,      2.396033,           131
      33413056,     267304.45,  0.4957962036,  0.0001361321,      0.299491,      2.395925,           109
      40095680,     320765.44,  0.4966988564,  0.0001361301,      0.299486,      2.395890,            91
      48114816,     384918.53,  0.4978070259,  0.0001361346,      0.299496,      2.395969,            76


==> plots/data/ecm/sum/u5.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           200,          1.60,  0.4918990135,  0.0002931947,      0.645028,      5.160226,       8388608
           240,          1.92,  0.5258419514,  0.0002611885,      0.574615,      4.596918,       8388608
           280,          2.24,  0.4832019806,  0.0002386376,      0.525003,      4.200021,       7231558
           320,          2.56,  0.5094990730,  0.0002201717,      0.484378,      3.875022,       7231558
           400,          3.20,  0.4906458855,  0.0001988645,      0.437502,      3.500015,       6168094
           480,          3.84,  0.4959499836,  0.0001822924,      0.401043,      3.208346,       5667978
           560,          4.48,  0.5267999172,  0.0001704556,      0.375002,      3.000019,       5518821
           680,          5.44,  0.4890620708,  0.0001577550,      0.347061,      2.776487,       4559026
           840,          6.72,  0.4748950005,  0.0001482693,      0.326192,      2.609539,       3813003
          1000,          8.00,  0.4976320267,  0.0001400008,      0.308002,      2.464014,       3554494
          1200,          9.60,  0.5036609173,  0.0001340917,      0.295002,      2.360014,       3130077
          1440,         11.52,  0.4935212135,  0.0001291043,      0.284029,      2.272235,       2654622
          1760,         14.08,  0.4920029640,  0.0001239676,      0.272729,      2.181829,       2255002
          2120,         16.96,  0.4861598015,  0.0001202835,      0.264624,      2.116990,       1906501
          2520,         20.16,  0.4917590618,  0.0001172445,      0.257938,      2.063504,       1664406
          3040,         24.32,  0.4973790646,  0.0001146836,      0.252304,      2.018432,       1426634
          3640,         29.12,  0.5001819134,  0.0001127004,      0.247941,      1.983526,       1219274
          4400,         35.20,  0.4969880581,  0.0001109509,      0.244092,      1.952737,       1018034
          5280,         42.24,  0.4989879131,  0.0001095047,      0.240910,      1.927283,        863025
          6320,         50.56,  0.4964189529,  0.0001082429,      0.238134,      1.905074,        725658
          7600,         60.80,  0.4985830784,  0.0001072972,      0.236054,      1.888431,        611414
          9120,         72.96,  0.4958350658,  0.0001195127,      0.262928,      2.103423,        454913
         10960,         87.68,  0.5005660057,  0.0001250067,      0.275015,      2.200118,        365357
         13120,        104.96,  0.5008790493,  0.0001250623,      0.275137,      2.201096,        305262
         15760,        126.08,  0.5006649494,  0.0001239126,      0.272608,      2.180861,        256375
         18920,        151.36,  0.4982140064,  0.0001226761,      0.269887,      2.159099,        214652
         22720,        181.76,  0.4992280006,  0.0001225881,      0.269694,      2.157551,        179243
         27280,        218.24,  0.4983661175,  0.0001220434,      0.268495,      2.147964,        149689
         32720,        261.76,  0.4996800423,  0.0001218281,      0.268022,      2.144174,        125352
         39280,        314.24,  0.5003080368,  0.0001215301,      0.267366,      2.138930,        104805
         47120,        376.96,  0.4983468056,  0.0001207830,      0.265723,      2.125781,         87563
         56560,        452.48,  0.4999680519,  0.0001209314,      0.266049,      2.128393,         73096
         67880,        543.04,  0.4998710155,  0.0001206191,      0.265362,      2.122897,         61052
         81440,        651.52,  0.4994699955,  0.0001201956,      0.264430,      2.115443,         51025
         97720,        781.76,  0.4998409748,  0.0001202943,      0.264647,      2.117179,         42521
        117280,        938.24,  0.4991869926,  0.0001200330,      0.264073,      2.112580,         35460
        140760,       1126.08,  0.4999070168,  0.0001199664,      0.263926,      2.111408,         29604
        168880,       1351.04,  0.4990210533,  0.0001198542,      0.263679,      2.109434,         24654
        202680,       1621.44,  0.4993269444,  0.0001198376,      0.263643,      2.109142,         20558
        243200,       1945.60,  0.4983239174,  0.0001197492,      0.263448,      2.107587,         17111
        291880,       2335.04,  0.4978320599,  0.0001197336,      0.263414,      2.107312,         14245
        350240,       2801.92,  0.4979059696,  0.0001197048,      0.263350,      2.106804,         11876
        420280,       3362.24,  0.4975669384,  0.0001196336,      0.263194,      2.105551,          9896
        504360,       4034.88,  0.4981379509,  0.0001209186,      0.266021,      2.128168,          8168
        605240,       4841.92,  0.4981470108,  0.0001214844,      0.267266,      2.138126,          6775
        726280,       5810.24,  0.5003781319,  0.0001516866,      0.333710,      2.669683,          4542
        871520,       6972.16,  0.5006070137,  0.0002122715,      0.466997,      3.735979,          2706
       1045840,       8366.72,  0.4990198612,  0.0001320641,      0.290541,      2.324327,          3613
       1255000,      10040.00,  0.4990541935,  0.0001319352,      0.290257,      2.322060,          3014
       1506000,      12048.00,  0.4992570877,  0.0001319188,      0.290221,      2.321771,          2513
       1807240,      14457.92,  0.4993491173,  0.0001318877,      0.290153,      2.321224,          2095
       2168680,      17349.44,  0.4993491173,  0.0001319512,      0.290293,      2.322341,          1745
       2602400,      20819.20,  0.4997038841,  0.0001318795,      0.290135,      2.321079,          1456
       3122880,      24983.04,  0.4994781017,  0.0001318561,      0.290084,      2.320668,          1213
       3747480,      29979.84,  0.4997150898,  0.0001318961,      0.290171,      2.321372,          1011
       4497000,      35976.00,  0.4995319843,  0.0001319254,      0.290236,      2.321887,           842
       5396400,      43171.20,  0.4996700287,  0.0001318992,      0.290178,      2.321425,           702
       6475680,      51805.44,  0.4996221066,  0.0001318865,      0.290150,      2.321203,           585
       7770800,      62166.40,  0.4991879463,  0.0001319075,      0.290196,      2.321572,           487
       9324960,      74599.68,  0.4993169308,  0.0001318874,      0.290152,      2.321218,           406
      11189960,      89519.68,  0.4988298416,  0.0001318886,      0.290155,      2.321239,           338
      13427960,     107423.68,  0.4995100498,  0.0001319122,      0.290207,      2.321655,           282
      16113560,     128908.48,  0.4994070530,  0.0001318850,      0.290147,      2.321175,           235
      19336240,     154689.92,  0.4998300076,  0.0001318846,      0.290146,      2.321170,           196
      23203520,     185628.16,  0.4988331795,  0.0001318906,      0.290159,      2.321275,           163
      27844200,     222753.60,  0.4994719028,  0.0001318978,      0.290175,      2.321401,           136
      33413080,     267304.64,  0.4979519844,  0.0001318841,      0.290145,      2.321161,           113
      40095680,     320765.44,  0.4970650673,  0.0001318827,      0.290142,      2.321135,            94
      48114840,     384918.72,  0.4949510098,  0.0001318829,      0.290142,      2.321139,            78


==> plots/data/ecm/sum/u6.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          1.54,  0.4115087986,  0.0003065980,      0.674516,      5.396124,       6990506
           240,          1.92,  0.4353199005,  0.0002594709,      0.570836,      4.566688,       6990506
           288,          2.30,  0.5062119961,  0.0002430570,      0.534725,      4.277803,       7231558
           336,          2.69,  0.4682168961,  0.0002259211,      0.497026,      3.976212,       6168094
           384,          3.07,  0.5084030628,  0.0002083344,      0.458336,      3.666685,       6355006
           480,          3.84,  0.4866619110,  0.0001837130,      0.404169,      3.233348,       5518821
           576,          4.61,  0.4811680317,  0.0001672991,      0.368058,      2.944465,       4993219
           672,          5.38,  0.5265610218,  0.0001569274,      0.345240,      2.761923,       4993219
           816,          6.53,  0.4803659916,  0.0001431602,      0.314953,      2.519620,       4112062
          1008,          8.06,  0.5112919807,  0.0001330275,      0.292660,      2.341283,       3813003
          1200,          9.60,  0.5008380413,  0.0001253796,      0.275835,      2.206681,       3328812
          1440,         11.52,  0.4978117943,  0.0001186876,      0.261113,      2.088901,       2912711
          1728,         13.82,  0.5111839771,  0.0001128479,      0.248265,      1.986123,       2621440
          2112,         16.90,  0.4933340549,  0.0001080411,      0.237690,      1.901524,       2162012
          2544,         20.35,  0.5081119537,  0.0001038100,      0.228382,      1.827055,       1923992
          3024,         24.19,  0.4934928417,  0.0001011609,      0.222554,      1.780432,       1613193
          3648,         29.18,  0.4987230301,  0.0000984355,      0.216558,      1.732465,       1388842
          4368,         34.94,  0.4970929623,  0.0000960503,      0.211311,      1.690485,       1184831
          5280,         42.24,  0.4966008663,  0.0000941810,      0.207198,      1.657586,        998643
          6336,         50.69,  0.4973840714,  0.0000928323,      0.204231,      1.633848,        845625
          7584,         60.67,  0.4947848320,  0.0000914609,      0.201214,      1.609712,        713317
          9120,         72.96,  0.4970040321,  0.0001166762,      0.256688,      2.053501,        467071
         10944,         87.55,  0.4991400242,  0.0001259202,      0.277024,      2.216196,        362202
         13152,        105.22,  0.4986250401,  0.0001260045,      0.277210,      2.217679,        300882
         15744,        125.95,  0.4982039928,  0.0001247868,      0.274531,      2.196247,        253585
         18912,        151.30,  0.4997050762,  0.0001241036,      0.273028,      2.184223,        212908
         22704,        181.63,  0.4990959167,  0.0001227468,      0.270043,      2.160344,        179090
         27264,        218.11,  0.4997711182,  0.0001228088,      0.270179,      2.161435,        149263
         32736,        261.89,  0.4990448952,  0.0001222673,      0.268988,      2.151904,        124682
         39264,        314.11,  0.4995558262,  0.0001221861,      0.268810,      2.150476,        104128
         47136,        377.09,  0.4991600513,  0.0001215442,      0.267397,      2.139178,         87127
         56544,        452.35,  0.5001149178,  0.0001213798,      0.267036,      2.136285,         72868
         67872,        542.98,  0.5000820160,  0.0001212463,      0.266742,      2.133935,         60769
         81456,        651.65,  0.5006339550,  0.0001209784,      0.266152,      2.129220,         50803
         97728,        781.82,  0.4995529652,  0.0001206549,      0.265441,      2.123527,         42366
        117264,        938.11,  0.5000669956,  0.0001206045,      0.265330,      2.122639,         35359
        140736,       1125.89,  0.4995720387,  0.0001204680,      0.265030,      2.120237,         29466
        168912,       1351.30,  0.4995710850,  0.0001203688,      0.264811,      2.118491,         24571
        202656,       1621.25,  0.4988451004,  0.0001203215,      0.264707,      2.117658,         20458
        243216,       1945.73,  0.4981951714,  0.0001202022,      0.264445,      2.115558,         17041
        291840,       2334.72,  0.4980008602,  0.0001201702,      0.264375,      2.114996,         14200
        350256,       2802.05,  0.4979090691,  0.0001201553,      0.264342,      2.114734,         11831
        420288,       3362.30,  0.4979710579,  0.0001201656,      0.264364,      2.114915,          9860
        504336,       4034.69,  0.4980049133,  0.0001214124,      0.267107,      2.136857,          8133
        605232,       4841.86,  0.4982061386,  0.0001215543,      0.267419,      2.139355,          6772
        726288,       5810.30,  0.4999117851,  0.0001564342,      0.344155,      2.753243,          4400
        871536,       6972.29,  0.5010230541,  0.0002092733,      0.460401,      3.683209,          2747
       1045824,       8366.59,  0.4990139008,  0.0001337676,      0.294289,      2.354310,          3567
       1255008,      10040.06,  0.4989109039,  0.0001336705,      0.294075,      2.352601,          2974
       1506000,      12048.00,  0.4995319843,  0.0001336939,      0.294127,      2.353012,          2481
       1807200,      14457.60,  0.4990499020,  0.0001336618,      0.294056,      2.352448,          2066
       2168688,      17349.50,  0.4993259907,  0.0001337069,      0.294155,      2.353242,          1722
       2602416,      20819.33,  0.4993760586,  0.0001336277,      0.293981,      2.351848,          1436
       3122880,      24983.04,  0.4994769096,  0.0001336183,      0.293960,      2.351682,          1197
       3747456,      29979.65,  0.4993700981,  0.0001336567,      0.294045,      2.352358,           997
       4496976,      35975.81,  0.4989299774,  0.0001336722,      0.294079,      2.352630,           830
       5396400,      43171.20,  0.4991650581,  0.0001336700,      0.294074,      2.352592,           692
       6475680,      51805.44,  0.4993948936,  0.0001336543,      0.294039,      2.352316,           577
       7770816,      62166.53,  0.4996039867,  0.0001336639,      0.294061,      2.352485,           481
       9324960,      74599.68,  0.4997088909,  0.0001336367,      0.294001,      2.352006,           401
      11189952,      89519.62,  0.4994549751,  0.0001336354,      0.293998,      2.351984,           334
      13427952,     107423.62,  0.4989140034,  0.0001336507,      0.294031,      2.352252,           278
      16113552,     128908.42,  0.4995980263,  0.0001336415,      0.294011,      2.352091,           232
      19336272,     154690.18,  0.4986050129,  0.0001336062,      0.293934,      2.351469,           193
      23203488,     185627.90,  0.4990849495,  0.0001335966,      0.293912,      2.351300,           161
      27844224,     222753.79,  0.4983818531,  0.0001335741,      0.293863,      2.350904,           134
      33413040,     267304.32,  0.4997491837,  0.0001335421,      0.293793,      2.350340,           112
      40095696,     320765.57,  0.4978969097,  0.0001335238,      0.293752,      2.350019,            93
      48114816,     384918.53,  0.4945600033,  0.0001334902,      0.293678,      2.349428,            77


==> plots/data/ecm/sum/u7.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           168,          1.34,  0.5056240559,  0.0003587803,      0.789317,      6.314533,       8388608
           224,          1.79,  0.5357301235,  0.0002851072,      0.627236,      5.017886,       8388608
           280,          2.24,  0.4506301880,  0.0002532482,      0.557146,      4.457167,       6355006
           336,          2.69,  0.4850389957,  0.0002340380,      0.514884,      4.119069,       6168094
           392,          3.14,  0.4565589428,  0.0002110399,      0.464288,      3.714301,       5518821
           448,          3.58,  0.4766278267,  0.0001927769,      0.424109,      3.392874,       5518821
           560,          4.48,  0.4905781746,  0.0001712672,      0.376788,      3.014303,       5115004
           672,          5.38,  0.5152120590,  0.0001535452,      0.337799,      2.702395,       4993219
           840,          6.72,  0.4784970284,  0.0001385289,      0.304764,      2.438108,       4112062
          1008,          8.06,  0.4960460663,  0.0001267142,      0.278771,      2.230171,       3883614
          1232,          9.86,  0.4796540737,  0.0001169575,      0.257307,      2.058452,       3328812
          1456,         11.65,  0.5022380352,  0.0001102029,      0.242446,      1.939572,       3130077
          1736,         13.89,  0.5017139912,  0.0001047346,      0.230416,      1.843329,       2759410
          2072,         16.58,  0.4863770008,  0.0000985000,      0.216700,      1.733599,       2383127
          2520,         20.16,  0.4936168194,  0.0000943367,      0.207541,      1.660327,       2076388
          3024,         24.19,  0.4887459278,  0.0000909397,      0.200067,      1.600539,       1777247
          3640,         29.12,  0.4876799583,  0.0000881623,      0.193957,      1.551656,       1519675
          4368,         34.94,  0.4903309345,  0.0000856440,      0.188417,      1.507334,       1310720
          5264,         42.11,  0.4972388744,  0.0000833281,      0.183322,      1.466574,       1133595
          6328,         50.62,  0.4843218327,  0.0000813847,      0.179046,      1.432371,        940426
          7560,         60.48,  0.4963638783,  0.0000801472,      0.176324,      1.410591,        819200
          9128,         73.02,  0.4997878075,  0.0001117441,      0.245837,      1.966696,        489988
         10920,         87.36,  0.4987280369,  0.0001243505,      0.273571,      2.188568,        367277
         13104,        104.83,  0.5000460148,  0.0001242788,      0.273413,      2.187307,        307050
         15736,        125.89,  0.4992868900,  0.0001231547,      0.270940,      2.167523,        257635
         18928,        151.42,  0.4995341301,  0.0001219425,      0.268273,      2.146188,        216424
         22680,        181.44,  0.4989359379,  0.0001210542,      0.266319,      2.130554,        181728
         27272,        218.18,  0.4996421337,  0.0001209064,      0.265994,      2.127952,        151528
         32704,        261.63,  0.5001990795,  0.0001210659,      0.266345,      2.130760,        126334
         39256,        314.05,  0.4996678829,  0.0001212060,      0.266653,      2.133225,        105015
         47096,        376.77,  0.4996020794,  0.0001202890,      0.264636,      2.117086,         88189
         56560,        452.48,  0.5006411076,  0.0001202078,      0.264457,      2.115658,         73635
         67872,        542.98,  0.4998219013,  0.0001199183,      0.263820,      2.110562,         61410
         81424,        651.39,  0.4997770786,  0.0001195621,      0.263037,      2.104292,         51337
         97720,        781.76,  0.4995009899,  0.0001195070,      0.262915,      2.103323,         42772
        117264,        938.11,  0.4999568462,  0.0001192992,      0.262458,      2.099666,         35738
        140728,       1125.82,  0.4996769428,  0.0001191616,      0.262155,      2.097244,         29797
        168896,       1351.17,  0.4998149872,  0.0001190149,      0.261833,      2.094663,         24865
        202664,       1621.31,  0.4989070892,  0.0001190054,      0.261812,      2.094494,         20686
        243208,       1945.66,  0.4982118607,  0.0001188984,      0.261577,      2.092612,         17229
        291872,       2334.98,  0.4981501102,  0.0001188539,      0.261479,      2.091828,         14360
        350224,       2801.79,  0.4982728958,  0.0001188577,      0.261487,      2.091895,         11970
        420280,       3362.24,  0.4979979992,  0.0001201622,      0.264357,      2.114855,          9861
        504336,       4034.69,  0.4981520176,  0.0001202067,      0.264455,      2.115638,          8217
        605192,       4841.54,  0.4980800152,  0.0001202530,      0.264557,      2.116453,          6844
        726264,       5810.11,  0.4994189739,  0.0001533575,      0.337386,      2.699091,          4484
        871528,       6972.22,  0.5018720627,  0.0002025512,      0.445613,      3.564901,          2843
       1045856,       8366.85,  0.4985680580,  0.0001311800,      0.288596,      2.308768,          3634
       1255016,      10040.13,  0.4993679523,  0.0001311030,      0.288427,      2.307413,          3035
       1506008,      12048.06,  0.4986019135,  0.0001310670,      0.288347,      2.306779,          2526
       1807232,      14457.86,  0.4992740154,  0.0001310553,      0.288322,      2.306573,          2108
       2168656,      17349.25,  0.4995508194,  0.0001311044,      0.288430,      2.307437,          1757
       2602432,      20819.46,  0.4992549419,  0.0001310394,      0.288287,      2.306293,          1464
       3122896,      24983.17,  0.4996650219,  0.0001310406,      0.288289,      2.306314,          1221
       3747464,      29979.71,  0.4993698597,  0.0001310279,      0.288261,      2.306092,          1017
       4496968,      35975.74,  0.5000190735,  0.0001311206,      0.288465,      2.307723,           848
       5396384,      43171.07,  0.4993519783,  0.0001310688,      0.288351,      2.306810,           706
       6475672,      51805.38,  0.4998688698,  0.0001310557,      0.288323,      2.306581,           589
       7770784,      62166.27,  0.4990689754,  0.0001310689,      0.288352,      2.306813,           490
       9324952,      74599.62,  0.4999170303,  0.0001310775,      0.288370,      2.306963,           409
      11189976,      89519.81,  0.4985821247,  0.0001310475,      0.288304,      2.306435,           340
      13427960,     107423.68,  0.4997549057,  0.0001310475,      0.288304,      2.306436,           284
      16113552,     128908.42,  0.4983930588,  0.0001310596,      0.288331,      2.306648,           236
      19336240,     154689.92,  0.4991960526,  0.0001310488,      0.288307,      2.306458,           197
      23203488,     185627.90,  0.4987370968,  0.0001310613,      0.288335,      2.306679,           164
      27844208,     222753.66,  0.4962232113,  0.0001310398,      0.288288,      2.306301,           136
      33413072,     267304.58,  0.4992170334,  0.0001310594,      0.288331,      2.306645,           114
      40095664,     320765.31,  0.4991431236,  0.0001310401,      0.288288,      2.306305,            95
      48114808,     384918.46,  0.4981288910,  0.0001310497,      0.288309,      2.306474,            79


==> plots/data/ecm/sum/u8.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           192,          1.54,  0.5128579140,  0.0003693720,      0.812618,      6.500947,       7231558
           192,          1.54,  0.5127861500,  0.0003693203,      0.812505,      6.500037,       7231558
           256,          2.05,  0.4626088142,  0.0002929699,      0.644534,      5.156270,       6168094
           320,          2.56,  0.4962539673,  0.0002514219,      0.553128,      4.425025,       6168094
           384,          3.07,  0.4791359901,  0.0002260900,      0.497398,      3.979183,       5518821
           448,          3.58,  0.5192739964,  0.0002100256,      0.462056,      3.696451,       5518821
           576,          4.61,  0.4947860241,  0.0001720340,      0.378475,      3.027799,       4993219
           704,          5.63,  0.5035681725,  0.0001568966,      0.345173,      2.761380,       4559026
           832,          6.66,  0.4899740219,  0.0001404073,      0.308896,      2.471169,       4194304
          1024,          8.19,  0.4870269299,  0.0001247343,      0.274415,      2.195324,       3813003
          1216,          9.73,  0.4660360813,  0.0001151322,      0.253291,      2.026326,       3328812
          1472,         11.78,  0.4894330502,  0.0001062259,      0.233697,      1.869576,       3130077
          1728,         13.82,  0.5101931095,  0.0000999584,      0.219908,      1.759268,       2953735
          2112,         16.90,  0.4953517914,  0.0000939441,      0.206677,      1.653415,       2496609
          2496,         19.97,  0.5056409836,  0.0000888701,      0.195514,      1.564114,       2279513
          3008,         24.06,  0.5084030628,  0.0000846233,      0.186171,      1.489370,       1997287
          3648,         29.18,  0.4917588234,  0.0000809912,      0.178181,      1.425446,       1664406
          4352,         34.82,  0.5022931099,  0.0000787000,      0.173140,      1.385120,       1466539
          5248,         41.98,  0.5004589558,  0.0000763931,      0.168065,      1.344519,       1248304
          6336,         50.69,  0.4974350929,  0.0000737493,      0.162248,      1.297987,       1064544
          7552,         60.42,  0.4976739883,  0.0000725880,      0.159694,      1.277549,        907858
          9088,         72.70,  0.4984431267,  0.0001095802,      0.241076,      1.928611,        500513
         10944,         87.55,  0.5010459423,  0.0001253095,      0.275681,      2.205447,        365357
         13120,        104.96,  0.4983589649,  0.0001253388,      0.275745,      2.205963,        303056
         15744,        125.95,  0.4987158775,  0.0001241600,      0.273152,      2.185216,        255127
         18944,        151.55,  0.4985368252,  0.0001227258,      0.269997,      2.159975,        214432
         22720,        181.76,  0.4970650673,  0.0001220570,      0.268525,      2.148203,        179243
         27264,        218.11,  0.4985690117,  0.0001218156,      0.267994,      2.143955,        150118
         32704,        261.63,  0.4998350143,  0.0001216334,      0.267594,      2.140748,        125653
         39232,        313.86,  0.4995758533,  0.0001219873,      0.268372,      2.146976,        104387
         47104,        376.83,  0.4994471073,  0.0001210908,      0.266400,      2.131198,         87563
         56512,        452.10,  0.4999020100,  0.0001205120,      0.265126,      2.121012,         73403
         67840,        542.72,  0.5002989769,  0.0001207936,      0.265746,      2.125967,         61052
         81408,        651.26,  0.5000391006,  0.0001203799,      0.264836,      2.118686,         51025
         97728,        781.82,  0.5000000000,  0.0001204445,      0.264978,      2.119823,         42478
        117248,        937.98,  0.4995079041,  0.0001199805,      0.263957,      2.111657,         35508
        140736,       1125.89,  0.4993000031,  0.0001199100,      0.263802,      2.110416,         29587
        168896,       1351.17,  0.4994430542,  0.0001200708,      0.264156,      2.113246,         24628
        202688,       1621.50,  0.4987559319,  0.0001197425,      0.263433,      2.107467,         20550
        243200,       1945.60,  0.4984579086,  0.0001196975,      0.263334,      2.106676,         17123
        291840,       2334.72,  0.4979989529,  0.0001196558,      0.263243,      2.105941,         14261
        350208,       2801.66,  0.4982759953,  0.0001196234,      0.263171,      2.105371,         11894
        420288,       3362.30,  0.4980850220,  0.0001210525,      0.266316,      2.130524,          9790
        504320,       4034.56,  0.4981691837,  0.0001210841,      0.266385,      2.131079,          8158
        605184,       4841.47,  0.4981539249,  0.0001210151,      0.266233,      2.129865,          6802
        726272,       5810.18,  0.4994459152,  0.0001465029,      0.322306,      2.578450,          4694
        871488,       6971.90,  0.5011558533,  0.0002024138,      0.445310,      3.562483,          2841
       1045824,       8366.59,  0.4987180233,  0.0001336134,      0.293949,      2.351595,          3569
       1254976,      10039.81,  0.4992408752,  0.0001335378,      0.293783,      2.350265,          2979
       1505984,      12047.87,  0.4986319542,  0.0001334544,      0.293600,      2.348798,          2481
       1807232,      14457.86,  0.4993181229,  0.0001332155,      0.293074,      2.344592,          2074
       2168640,      17349.12,  0.4995858669,  0.0001330071,      0.292616,      2.340925,          1732
       2602432,      20819.46,  0.4992730618,  0.0001325837,      0.291684,      2.333474,          1447
       3122880,      24983.04,  0.4991829395,  0.0001323237,      0.291112,      2.328896,          1208
       3747456,      29979.65,  0.4995138645,  0.0001321052,      0.290631,      2.325051,          1009
       4496960,      35975.68,  0.4995679855,  0.0001320929,      0.290604,      2.324836,           841
       5396352,      43170.82,  0.4995429516,  0.0001320549,      0.290521,      2.324166,           701
       6475648,      51805.18,  0.4993867874,  0.0001320508,      0.290512,      2.324094,           584
       7770816,      62166.53,  0.4997978210,  0.0001320684,      0.290550,      2.324403,           487
       9324928,      74599.42,  0.4987840652,  0.0001320724,      0.290559,      2.324474,           405
      11189952,      89519.62,  0.4994418621,  0.0001320505,      0.290511,      2.324089,           338
      13427968,     107423.74,  0.4982669353,  0.0001320521,      0.290515,      2.324118,           281
      16113536,     128908.29,  0.4979100227,  0.0001320517,      0.290514,      2.324111,           234
      19336256,     154690.05,  0.4979269505,  0.0001320562,      0.290524,      2.324188,           195
      23203520,     185628.16,  0.4993870258,  0.0001320370,      0.290481,      2.323852,           163
      27844224,     222753.79,  0.4964179993,  0.0001320622,      0.290537,      2.324295,           135
      33413056,     267304.45,  0.4986059666,  0.0001320574,      0.290526,      2.324211,           113
      40095680,     320765.44,  0.4976158142,  0.0001320288,      0.290463,      2.323707,            94
      48114816,     384918.53,  0.4955708981,  0.0001320482,      0.290506,      2.324048,            78


==> plots/data/ecm/sum/u9.dat <==
#,           N,      Size(kB),     tot.,time,  time/LUP(ms),        cy/LUP,         cy/CL,           rep
           144,          1.15,  0.4598219395,  0.0005176977,      1.138935,      9.111479,       6168094
           216,          1.73,  0.5004599094,  0.0003645857,      0.802088,      6.416708,       6355006
           288,          2.30,  0.5130758286,  0.0002888272,      0.635420,      5.083359,       6168094
           288,          2.30,  0.4714751244,  0.0002888272,      0.635420,      5.083359,       5667978
           360,          2.88,  0.4562010765,  0.0002537892,      0.558336,      4.466690,       4993219
           432,          3.46,  0.5267999172,  0.0002209610,      0.486114,      3.888914,       5518821
           576,          4.61,  0.4828450680,  0.0001838710,      0.404516,      3.236130,       4559026
           648,          5.18,  0.4932060242,  0.0001669480,      0.367286,      2.938285,       4559026
           792,          6.34,  0.4899740219,  0.0001474986,      0.324497,      2.595976,       4194304
          1008,          8.06,  0.4948270321,  0.0001287436,      0.283236,      2.265888,       3813003
          1224,          9.79,  0.4705748558,  0.0001154936,      0.254086,      2.032688,       3328812
          1440,         11.52,  0.5114290714,  0.0001066924,      0.234723,      1.877787,       3328812
          1728,         13.82,  0.4991359711,  0.0000991694,      0.218173,      1.745382,       2912711
          2088,         16.70,  0.4992680550,  0.0000912144,      0.200672,      1.605373,       2621440
          2520,         20.16,  0.4848279953,  0.0000853179,      0.187699,      1.501595,       2255002
          3024,         24.19,  0.4912931919,  0.0000805680,      0.177250,      1.417996,       2016492
          3672,         29.38,  0.4860811234,  0.0000763768,      0.168029,      1.344232,       1733183
          4392,         35.14,  0.4904429913,  0.0000734811,      0.161658,      1.293267,       1519675
          5256,         42.05,  0.4858629704,  0.0000705259,      0.155157,      1.241256,       1310720
          6336,         50.69,  0.4924290180,  0.0000681894,      0.150017,      1.200133,       1139756
          7560,         60.48,  0.4926629066,  0.0000664986,      0.146297,      1.170375,        979977
          9072,         72.58,  0.4980840683,  0.0001076000,      0.236720,      1.893760,        510255
         10944,         87.55,  0.4977428913,  0.0001227485,      0.270047,      2.160373,        370521
         13104,        104.83,  0.5017268658,  0.0001225058,      0.269513,      2.156101,        312541
         15768,        126.14,  0.5017900467,  0.0001215484,      0.267406,      2.139252,        261816
         18936,        151.49,  0.5020391941,  0.0001203529,      0.264776,      2.118211,        220289
         22680,        181.44,  0.4985849857,  0.0001196060,      0.263133,      2.105066,        183799
         27216,        217.73,  0.4990520477,  0.0001188265,      0.261418,      2.091347,        154315
         32688,        261.50,  0.4996540546,  0.0001188797,      0.261535,      2.092282,        128580
         39240,        313.92,  0.4993939400,  0.0001186402,      0.261008,      2.088068,        107271
         47088,        376.70,  0.4998769760,  0.0001180465,      0.259702,      2.077618,         89929
         56520,        452.16,  0.4995291233,  0.0001178758,      0.259327,      2.074615,         74978
         67824,        542.59,  0.4998679161,  0.0001176257,      0.258777,      2.070213,         62657
         81432,        651.46,  0.4997348785,  0.0001172271,      0.257900,      2.063196,         52350
         97704,        781.63,  0.5001819134,  0.0001170273,      0.257460,      2.059681,         43745
        117288,        938.30,  0.5003459454,  0.0001170681,      0.257550,      2.060398,         36440
        140760,       1126.08,  0.5002200603,  0.0001167064,      0.256754,      2.054032,         30450
        168912,       1351.30,  0.4995298386,  0.0001166511,      0.256632,      2.053059,         25352
        202680,       1621.44,  0.4984529018,  0.0001165329,      0.256372,      2.050979,         21104
        243216,       1945.73,  0.4982109070,  0.0001163947,      0.256068,      2.048546,         17599
        291816,       2334.53,  0.4979770184,  0.0001164194,      0.256123,      2.048982,         14658
        350208,       2801.66,  0.4977610111,  0.0001163784,      0.256033,      2.048260,         12213
        420264,       3362.11,  0.4980471134,  0.0001163327,      0.255932,      2.047456,         10187
        504360,       4034.88,  0.4980540276,  0.0001176572,      0.258846,      2.070767,          8393
        605232,       4841.86,  0.4978449345,  0.0001179817,      0.259560,      2.076479,          6972
        726264,       5810.11,  0.5011310577,  0.0001455415,      0.320191,      2.561530,          4741
        871488,       6971.90,  0.5017209053,  0.0002015072,      0.443316,      3.546527,          2857
       1045800,       8366.40,  0.4989500046,  0.0001296112,      0.285145,      2.281157,          3681
       1255032,      10040.26,  0.4992280006,  0.0001295704,      0.285055,      2.280439,          3070
       1506024,      12048.19,  0.5002138615,  0.0001295911,      0.285100,      2.280804,          2563
       1807200,      14457.60,  0.4995229244,  0.0001295254,      0.284956,      2.279646,          2134
       2168640,      17349.12,  0.4993939400,  0.0001295891,      0.285096,      2.280768,          1777
       2602368,      20818.94,  0.4996140003,  0.0001295441,      0.284997,      2.279976,          1482
       3122856,      24982.85,  0.4994759560,  0.0001295077,      0.284917,      2.279336,          1235
       3747456,      29979.65,  0.4996049404,  0.0001295612,      0.285035,      2.280276,          1029
       4496976,      35975.81,  0.4994740486,  0.0001296020,      0.285124,      2.280994,           857
       5396400,      43171.20,  0.4992659092,  0.0001295775,      0.285070,      2.280564,           714
       6475680,      51805.44,  0.4990379810,  0.0001295183,      0.284940,      2.279523,           595
       7770816,      62166.53,  0.4991359711,  0.0001295002,      0.284901,      2.279204,           496
       9324936,      74599.49,  0.4987580776,  0.0001295072,      0.284916,      2.279327,           413
      11189952,      89519.62,  0.4986259937,  0.0001295353,      0.284978,      2.279822,           344
      13427928,     107423.42,  0.4992661476,  0.0001295511,      0.285012,      2.280100,           287
      16113528,     128908.22,  0.4988038540,  0.0001295213,      0.284947,      2.279575,           239
      19336248,     154689.98,  0.4982509613,  0.0001294860,      0.284869,      2.278954,           199
      23203512,     185628.10,  0.4988090992,  0.0001295008,      0.284902,      2.279215,           166
      27844200,     222753.60,  0.4977118969,  0.0001295282,      0.284962,      2.279696,           138
      33413040,     267304.32,  0.4977850914,  0.0001295472,      0.285004,      2.280031,           115
      40095648,     320765.18,  0.4984741211,  0.0001295013,      0.284903,      2.279223,            96
      48114792,     384918.34,  0.4985311031,  0.0001295161,      0.284935,      2.279483,            80


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_10way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.5625625,     31.7935743,   0.0002158711,   0.0002414616,           2101,     8.01921216,     0.00000000,     8.00009856,     0.00000000
           192,          60000,      92.641536,     480.000000,     40.2341414,     48.0326834,   0.0005726480,   0.0004796734,            827,     8.61812447,     0.00000000,     7.93907505,     0.00000000
           192,          99984,     154.376832,     799.872000,     32.0638821,     47.9565718,   0.0011974176,   0.0008005963,            414,    11.59503240,     0.00000000,     7.96622155,     0.00000000
           192,         139992,     216.149184,    1119.936000,     46.4166387,     49.7960829,   0.0011581392,   0.0010795413,            410,     8.47886374,     0.00000000,     8.00463197,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8056607,     50.7776375,   0.0013604783,   0.0013612291,            362,     7.99860248,     0.00000000,     7.99626118,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.1934777,     51.0024441,   0.0016500902,   0.0016562707,            299,     8.08844375,     0.00000000,     8.12301434,     0.00000000
           192,         259992,     401.429184,    2079.936000,     38.1138961,     48.8514376,   0.0026194364,   0.0020436845,            181,    10.46076726,     0.00000000,     8.24961451,     0.00000000
           192,         300000,     463.201536,    2400.000000,     18.8948617,     43.2717195,   0.0060968956,   0.0026622469,             77,    21.54429587,     0.00000000,     9.41874540,     0.00000000
           192,         339984,     524.936832,    2719.872000,     38.2855073,     36.5538896,   0.0034100072,   0.0035715448,            145,    10.04622078,     0.00000000,    12.31072416,     0.00000000
           192,         379992,     586.709184,    3039.936000,     40.6674028,     24.0615418,   0.0035880562,   0.0060643216,            143,    10.38054468,     0.00000000,    20.11750173,     0.00000000
           192,         420000,     648.481536,    3360.000000,     17.7715003,     21.8806774,   0.0090752045,   0.0073708870,             54,    23.06192163,     0.00000000,    21.44232663,     0.00000000
           192,         459984,     710.216832,    3679.872000,     20.5226339,     19.9208509,   0.0086067830,   0.0088667827,             56,    19.82731993,     0.00000000,    23.05347614,     0.00000000
           192,         499992,     771.989184,    3999.936000,     17.3528867,     17.5617292,   0.0110642645,   0.0109326892,             45,    24.13587779,     0.00000000,    23.98992085,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.3382555,     17.5361988,   0.0119596807,   0.0118246834,             41,    24.20835134,     0.00000000,    24.00988967,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.3228405,     17.4964957,   0.0128566591,   0.0127290550,             38,    24.25365031,     0.00000000,    24.04382069,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.3794636,     17.4731802,   0.0136987501,   0.0136252774,             36,    24.18056487,     0.00000000,    24.05186877,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.4798961,     17.4794396,   0.0144989420,   0.0144993207,             34,    24.09933981,     0.00000000,    24.07860309,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4219738,     17.4619020,   0.0154284388,   0.0153931603,             32,    24.16594689,     0.00000000,    24.11227649,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.2330573,     17.4277372,   0.0164890607,   0.0163048665,             30,    24.34661870,     0.00000000,    24.14472048,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4871230,     17.4229712,   0.0171280318,   0.0171910977,             29,    24.09936746,     0.00000000,    24.13683543,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.2797011,     17.4177964,   0.0182221819,   0.0180777091,             27,    24.27248373,     0.00000000,    24.13470200,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.2977342,     17.4293365,   0.0190913402,   0.0189471887,             26,    24.27344834,     0.00000000,    24.13943648,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.3051265,     17.4416458,   0.0199709606,   0.0198146439,             25,    24.26827775,     0.00000000,    24.13540539,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.2912388,     17.4212111,   0.0208749564,   0.0207192172,             23,    24.26212571,     0.00000000,    24.12638155,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.2962180,     17.4290429,   0.0217571800,   0.0215913708,             22,    24.26386919,     0.00000000,    24.12658897,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.3297930,     17.4333205,   0.0226015394,   0.0224673206,             22,    24.23232977,     0.00000000,    24.11609554,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.3184814,     17.4240030,   0.0235028608,   0.0233605249,             21,    24.22446017,     0.00000000,    24.11691581,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.3134756,     17.4437217,   0.0243970037,   0.0242148399,             20,    24.24810338,     0.00000000,    24.12069579,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.3125637,     17.4410436,   0.0252856832,   0.0250994155,             19,    24.23723675,     0.00000000,    24.11010483,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4414393,     17.4487886,   0.0259791550,   0.0259682128,             19,    24.10870150,     0.00000000,    24.10531347,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4456851,     17.4342994,   0.0268534554,   0.0268709924,             18,    24.11041967,     0.00000000,    24.10692675,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4550703,     17.4524433,   0.0277191665,   0.0277233389,             18,    24.10019283,     0.00000000,    24.09258313,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4597897,     17.4425664,   0.0285910578,   0.0286192894,             17,    24.10328712,     0.00000000,    24.10504853,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4688809,     17.4565176,   0.0294556320,   0.0294764936,             16,    24.09591046,     0.00000000,    24.10130527,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4750541,     17.4577082,   0.0303243697,   0.0303544998,             16,    24.09390700,     0.00000000,    24.09707452,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4665785,     17.4593781,   0.0312181264,   0.0312310010,             16,    24.08933733,     0.00000000,    24.09269036,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4695667,     17.4457190,   0.0320922057,   0.0321360747,             15,    24.08866800,     0.00000000,    24.10800364,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4722980,     17.4373153,   0.0329664707,   0.0330326080,             15,    24.08488486,     0.00000000,    24.10396681,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4888353,     17.4494284,   0.0338132211,   0.0338895832,             14,    24.08566286,     0.00000000,    24.11851688,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4866191,     17.4510209,   0.0346960681,   0.0347668443,             14,    24.07936544,     0.00000000,    24.11414687,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4956759,     17.4558043,   0.0355562142,   0.0356374298,             14,    24.08044733,     0.00000000,    24.10281799,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4902201,     17.4449750,   0.0364451592,   0.0365396830,             13,    24.07397285,     0.00000000,    24.09380455,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4762445,     17.4580213,   0.0373533872,   0.0373923779,             13,    24.07459890,     0.00000000,    24.08632149,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4914217,     17.4659881,   0.0381992964,   0.0382549213,             13,    24.06819334,     0.00000000,    24.08794041,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4878058,     17.4648652,   0.0390851696,   0.0391365091,             12,    24.07368936,     0.00000000,    24.09024195,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4997028,     17.4751601,   0.0399365028,   0.0399925907,             12,    24.07559319,     0.00000000,    24.09406012,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4831698,     17.4625412,   0.0408530037,   0.0409012636,             12,    24.06824630,     0.00000000,    24.08579092,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4721101,     17.4435805,   0.0417576270,   0.0418259231,             11,    24.07128653,     0.00000000,    24.09784893,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4806868,     17.4603154,   0.0426159989,   0.0426657200,             11,    24.06961703,     0.00000000,    24.08500685,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.4959204,     17.4787641,   0.0434569879,   0.0434996432,             11,    24.06265859,     0.00000000,    24.06941451,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_11way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.6511014,     31.7677996,   0.0002153349,   0.0002416575,           2114,     8.01850116,     0.00000000,     8.00115606,     0.00000000
           192,          60000,      92.641536,     480.000000,     31.9596565,     48.2676153,   0.0007209089,   0.0004773387,            647,    10.19494752,     0.00000000,     7.94230761,     0.00000000
           192,          99984,     154.376832,     799.872000,     24.4389202,     47.8606368,   0.0015710128,   0.0008022011,            308,    15.05292327,     0.00000000,     7.97276551,     0.00000000
           192,         139992,     216.149184,    1119.936000,     41.4606783,     49.6451173,   0.0012965762,   0.0010828241,            375,     9.15215112,     0.00000000,     8.12036363,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8457887,     41.8677857,   0.0013594046,   0.0016509113,            361,     7.99142185,     0.00000000,     8.40834306,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.1789096,     37.9625362,   0.0016505599,   0.0022251900,            300,     8.08518450,     0.00000000,    10.04723485,     0.00000000
           192,         259992,     401.429184,    2079.936000,     40.9993766,     31.7675887,   0.0024350840,   0.0031427292,            203,     9.66890925,     0.00000000,    14.12761481,     0.00000000
           192,         300000,     463.201536,    2400.000000,     28.7661210,     31.7388647,   0.0040047110,   0.0036296194,            121,    14.08605359,     0.00000000,    15.72709238,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.2463931,     23.5084425,   0.0030188380,   0.0055534881,            172,     9.43834329,     0.00000000,    19.59132039,     0.00000000
           192,         379992,     586.709184,    3039.936000,     38.0682112,     19.3303097,   0.0038330387,   0.0075486079,            128,    10.52396506,     0.00000000,    22.72205393,     0.00000000
           192,         420000,     648.481536,    3360.000000,     17.5612325,     18.1792292,   0.0091838657,   0.0088716633,             53,    23.37200359,     0.00000000,    23.49637652,     0.00000000
           192,         459984,     710.216832,    3679.872000,     17.2645770,     17.5665504,   0.0102309982,   0.0100551248,             48,    24.03970923,     0.00000000,    23.97746884,     0.00000000
           192,         499992,     771.989184,    3999.936000,     17.2455748,     17.5206546,   0.0111331127,   0.0109583194,             44,    24.21002136,     0.00000000,    24.01685972,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.2421882,     17.5175566,   0.0120263158,   0.0118372673,             41,    24.28232123,     0.00000000,    24.02871743,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.2218529,     17.4960990,   0.0129320496,   0.0127293436,             38,    24.33500392,     0.00000000,    24.03646531,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.3879960,     17.4783116,   0.0136920280,   0.0136212773,             36,    24.17287099,     0.00000000,    24.03639916,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.4626078,     17.4749688,   0.0145132962,   0.0145030302,             34,    24.12597457,     0.00000000,    24.07172787,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4340552,     17.4680402,   0.0154177472,   0.0153877512,             32,    24.15681781,     0.00000000,    24.09737633,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.0948601,     17.3968716,   0.0166223605,   0.0163337946,             30,    24.49399483,     0.00000000,    24.16308789,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.5017739,     17.4002041,   0.0171136938,   0.0172135912,             29,    24.08943613,     0.00000000,    24.19951718,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.1095748,     17.3774686,   0.0184033712,   0.0181196619,             27,    24.45594837,     0.00000000,    24.16930074,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.0672444,     17.3843673,   0.0193491650,   0.0189962006,             25,    24.50149310,     0.00000000,    24.20183754,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.0493010,     17.4328303,   0.0202706258,   0.0198246638,             24,    24.50655932,     0.00000000,    24.13989593,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.0383190,     17.4003612,   0.0211848280,   0.0207440438,             23,    24.53890402,     0.00000000,    24.15566185,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.0287554,     17.4074359,   0.0220989097,   0.0216181712,             22,    24.57373022,     0.00000000,    24.16117516,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.0963593,     17.4178052,   0.0229101408,   0.0224873338,             21,    24.48886872,     0.00000000,    24.14037560,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.1093818,     17.4001873,   0.0237900972,   0.0233924985,             20,    24.45396603,     0.00000000,    24.14135786,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.0786552,     17.4226048,   0.0247324467,   0.0242441893,             20,    24.50192589,     0.00000000,    24.13813137,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.1105548,     17.4175151,   0.0255842083,   0.0251333212,             19,    24.45467412,     0.00000000,    24.12333918,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4436637,     17.4444390,   0.0259758422,   0.0259746878,             19,    24.11143696,     0.00000000,    24.12193053,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4486113,     17.4366716,   0.0268489520,   0.0268673367,             18,    24.10450305,     0.00000000,    24.12545328,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4539527,     17.4209564,   0.0277209414,   0.0277734465,             18,    24.09713351,     0.00000000,    24.11294744,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4612200,     17.4312397,   0.0285887157,   0.0286378860,             17,    24.10091105,     0.00000000,    24.12118846,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4623703,     17.4387978,   0.0294666141,   0.0295064449,             16,    24.09701059,     0.00000000,    24.12252747,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4623115,     17.4374891,   0.0303464979,   0.0303896964,             16,    24.09393068,     0.00000000,    24.11890229,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4663034,     17.4403557,   0.0312186182,   0.0312650651,             16,    24.08809741,     0.00000000,    24.11301923,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4811512,     17.4333542,   0.0320709387,   0.0321588675,             15,    24.08911958,     0.00000000,    24.13258983,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4770674,     17.4390103,   0.0329574744,   0.0330293973,             15,    24.08689096,     0.00000000,    24.12196361,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4798292,     17.4255668,   0.0338306427,   0.0339359897,             14,    24.08460706,     0.00000000,    24.12642543,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4817883,     17.4287134,   0.0347056559,   0.0348113435,             14,    24.08288071,     0.00000000,    24.14684457,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4798025,     17.4320050,   0.0355885029,   0.0356860842,             14,    24.07932722,     0.00000000,    24.12358507,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4870874,     17.4229292,   0.0364516882,   0.0365859178,             13,    24.07691288,     0.00000000,    24.13368983,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4784071,     17.4369654,   0.0373487656,   0.0374375307,             13,    24.07678063,     0.00000000,    24.11213404,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4899018,     17.4189477,   0.0382026159,   0.0383582299,             13,    24.07163154,     0.00000000,    24.12568565,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4881792,     17.4454342,   0.0390843352,   0.0391801000,             12,    24.07413306,     0.00000000,    24.11730711,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4918535,     17.4480808,   0.0399544239,   0.0400546590,             12,    24.07600711,     0.00000000,    24.13318404,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4861973,     17.4465830,   0.0408459306,   0.0409386754,             12,    24.06717395,     0.00000000,    24.20076613,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4765913,     17.4207228,   0.0417469198,   0.0418808027,             11,    24.07068379,     0.00000000,    24.12938284,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4845640,     17.4310848,   0.0426065488,   0.0427372672,             11,    24.06979585,     0.00000000,    24.10819314,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.4998742,     17.4733226,   0.0434471694,   0.0435131897,             11,    24.06235849,     0.00000000,    24.08628705,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_12way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.6680263,     30.9977594,   0.0002152328,   0.0002476607,           2114,     8.01854223,     0.00000000,     8.00037413,     0.00000000
           192,          60000,      92.641536,     480.000000,     24.4546809,     42.7763287,   0.0009421509,   0.0005386156,            484,    13.19256758,     0.00000000,     8.16954972,     0.00000000
           192,          99984,     154.376832,     799.872000,     17.7972709,     41.7824500,   0.0021572890,   0.0009188991,            218,    20.12683002,     0.00000000,     8.45691035,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.7565134,     43.1389715,   0.0010803998,   0.0012461337,            455,     8.04215178,     0.00000000,     8.81141698,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8099707,     34.2393194,   0.0013603629,   0.0020187317,            361,     8.00176385,     0.00000000,    10.74026515,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.1936756,     33.5678324,   0.0016500838,   0.0025165121,            299,     8.08759676,     0.00000000,    13.45878942,     0.00000000
           192,         259992,     401.429184,    2079.936000,     50.2689578,     25.7146594,   0.0019860553,   0.0038824908,            251,     8.25313981,     0.00000000,    17.26550650,     0.00000000
           192,         300000,     463.201536,    2400.000000,     17.7291828,     20.4578943,   0.0064977614,   0.0056310781,             75,    22.94032652,     0.00000000,    21.19249351,     0.00000000
           192,         339984,     524.936832,    2719.872000,     38.4922716,     17.9053875,   0.0033916901,   0.0072913170,            145,    10.48781601,     0.00000000,    23.54421436,     0.00000000
           192,         379992,     586.709184,    3039.936000,     41.3481071,     17.5716116,   0.0035289869,   0.0083041289,            146,    10.37651353,     0.00000000,    23.94091402,     0.00000000
           192,         420000,     648.481536,    3360.000000,     17.4378512,     17.5129114,   0.0092488460,   0.0092092055,             53,    23.60751518,     0.00000000,    24.03029314,     0.00000000
           192,         459984,     710.216832,    3679.872000,     18.4004286,     17.5305742,   0.0095994425,   0.0100757599,             50,    22.24876077,     0.00000000,    24.02293865,     0.00000000
           192,         499992,     771.989184,    3999.936000,     17.0860003,     17.4977609,   0.0112370903,   0.0109726570,             44,    24.33979047,     0.00000000,    24.05493827,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.0853969,     17.4923271,   0.0121366803,   0.0118543404,             41,    24.50080090,     0.00000000,    24.05261180,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.1198806,     17.4717194,   0.0130090776,   0.0127471058,             38,    24.47082152,     0.00000000,    24.05950951,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.3816820,     17.4743524,   0.0136970017,   0.0136243635,             36,    24.18665587,     0.00000000,    24.03223321,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.5513871,     17.4554643,   0.0144398844,   0.0145192357,             34,    24.10524159,     0.00000000,    24.10161783,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.3806451,     17.3690222,   0.0154651254,   0.0154754743,             32,    24.20918716,     0.00000000,    24.21010492,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.0510805,     17.2942088,   0.0166650394,   0.0164307561,             29,    24.57166862,     0.00000000,    24.26025010,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4824742,     17.3051230,   0.0171325864,   0.0173081694,             29,    24.10194276,     0.00000000,    24.28194288,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.2387760,     17.3224786,   0.0182654416,   0.0181771826,             27,    24.33919819,     0.00000000,    24.24244400,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     16.6273094,     17.2958258,   0.0198611164,   0.0190934467,             25,    24.99125672,     0.00000000,    24.28071765,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     16.6279975,     17.3877653,   0.0207842226,   0.0198760447,             23,    24.97893314,     0.00000000,    24.18517971,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     16.5603829,     17.3402113,   0.0217962265,   0.0208160010,             22,    25.03021057,     0.00000000,    24.22015391,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     16.6473035,     17.3751994,   0.0226052783,   0.0216582797,             22,    24.99661982,     0.00000000,    24.19977924,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     16.5964430,     17.3844528,   0.0236002377,   0.0225304763,             21,    25.02511727,     0.00000000,    24.17647874,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     16.7196778,     17.3692250,   0.0243445992,   0.0234341979,             20,    24.94363292,     0.00000000,    24.17738538,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     16.7193545,     17.3746507,   0.0252639494,   0.0243111033,             19,    24.90128707,     0.00000000,    24.17244776,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     16.7593634,     17.3847492,   0.0261203239,   0.0251806912,             19,    24.87997876,     0.00000000,    24.16107652,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4389713,     17.4138507,   0.0259828317,   0.0260203136,             19,    24.12108258,     0.00000000,    24.16137453,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4404290,     17.4082389,   0.0268615484,   0.0269112190,             18,    24.11369401,     0.00000000,    24.15493247,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4531187,     17.4027803,   0.0277222660,   0.0278024541,             18,    24.10123463,     0.00000000,    24.15978660,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4627706,     17.3905901,   0.0285861773,   0.0287048256,             17,    24.10168427,     0.00000000,    24.17912601,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4687395,     17.3971970,   0.0294558704,   0.0295770019,             16,    24.09399123,     0.00000000,    24.18546249,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4660852,     17.4280377,   0.0303399414,   0.0304061770,             16,    24.09338859,     0.00000000,    24.15402699,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4620276,     17.3810840,   0.0312262625,   0.0313716829,             16,    24.08544721,     0.00000000,    24.18008777,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4777729,     17.3590451,   0.0320771376,   0.0322965304,             15,    24.08683816,     0.00000000,    24.21106210,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4738903,     17.3474491,   0.0329634666,   0.0332037290,             15,    24.08349191,     0.00000000,    24.23364136,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4751845,     17.3546583,   0.0338396345,   0.0340746471,             14,    24.08493978,     0.00000000,    24.21638240,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4789922,     17.3672353,   0.0347112077,   0.0349345718,             14,    24.07836887,     0.00000000,    24.22464478,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4830317,     17.3650061,   0.0355819293,   0.0358237709,             14,    24.07705097,     0.00000000,    24.20444292,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4848001,     17.3418740,   0.0364564566,   0.0367569190,             13,    24.07394832,     0.00000000,    24.21743219,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4817206,     17.3387082,   0.0373416864,   0.0376496865,             13,    24.07745376,     0.00000000,    24.22430338,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4828601,     17.3635823,   0.0382180031,   0.0384805386,             13,    24.07118155,     0.00000000,    24.17753834,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4886681,     17.3817071,   0.0390832424,   0.0393237472,             12,    24.07293967,     0.00000000,    24.19701519,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.5016357,     17.3779747,   0.0399320920,   0.0402162472,             12,    24.07872739,     0.00000000,    24.23221207,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4824216,     17.3964835,   0.0408547521,   0.0410565734,             12,    24.06937587,     0.00000000,    24.18158232,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4649576,     17.3892340,   0.0417747281,   0.0419566415,             11,    24.06871088,     0.00000000,    24.18223815,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4859872,     17.3872152,   0.0426030809,   0.0428450975,             11,    24.07027720,     0.00000000,    24.18022542,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.5035679,     17.4190243,   0.0434380011,   0.0436488282,             11,    24.06077404,     0.00000000,    24.12492036,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_1way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.4955013,     32.0763773,   0.0002162789,   0.0002393328,           2101,     8.01966482,     0.00000000,     7.99986046,     0.00000000
           192,          60000,      92.641536,     480.000000,     43.9776225,     48.0958010,   0.0005239028,   0.0004790439,            915,     8.02079184,     0.00000000,     7.97288690,     0.00000000
           192,          99984,     154.376832,     799.872000,     48.3130433,     47.8842258,   0.0007946892,   0.0008018059,            618,     7.98245070,     0.00000000,     7.97307461,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.9174359,     49.5994018,   0.0010769169,   0.0010838221,            456,     8.01595285,     0.00000000,     8.01474951,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8621736,     50.3945196,   0.0013589667,   0.0013715777,            360,     8.00589893,     0.00000000,     8.02394650,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.2194417,     50.9437041,   0.0016492537,   0.0016581805,            299,     8.08961495,     0.00000000,     8.09735710,     0.00000000
           192,         259992,     401.429184,    2079.936000,     47.9418349,     50.7925369,   0.0020824595,   0.0019655826,            235,     8.56404845,     0.00000000,     8.17582684,     0.00000000
           192,         300000,     463.201536,    2400.000000,     45.2514200,     51.2064244,   0.0025457765,   0.0022497177,            192,     9.02101183,     0.00000000,     8.15071387,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.6079614,     50.6834297,   0.0029938078,   0.0025758686,            167,     9.59023912,     0.00000000,     8.18583955,     0.00000000
           192,         379992,     586.709184,    3039.936000,     40.3100884,     51.0556140,   0.0036198613,   0.0028579997,            144,    10.22024491,     0.00000000,     8.18164956,     0.00000000
           192,         420000,     648.481536,    3360.000000,     29.0237560,     49.4837279,   0.0055568273,   0.0032592532,             87,    14.13373519,     0.00000000,     8.22518227,     0.00000000
           192,         459984,     710.216832,    3679.872000,     29.4775384,     49.1265111,   0.0059921508,   0.0035954895,             92,    14.21024647,     0.00000000,     8.25447205,     0.00000000
           192,         499992,     771.989184,    3999.936000,     20.6716281,     48.0857248,   0.0092879442,   0.0039928051,             52,    19.83326713,     0.00000000,     8.32902962,     0.00000000
           192,         540000,     833.761536,    4320.000000,     18.1536689,     45.0298097,   0.0114224844,   0.0046049495,             43,    22.89256061,     0.00000000,     8.46945449,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.5174569,     43.1380259,   0.0127138236,   0.0051628198,             39,    23.94303409,     0.00000000,     8.72891365,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.4783455,     41.6793187,   0.0136212508,   0.0057121118,             36,    24.05983178,     0.00000000,     8.78818478,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.4765996,     39.4246028,   0.0145016768,   0.0064284731,             34,    24.13481539,     0.00000000,     9.03045080,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4555231,     34.0242516,   0.0153987855,   0.0079000667,             32,    24.12858526,     0.00000000,     9.71490360,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.5060081,     30.5667803,   0.0162319660,   0.0092962662,             30,    24.08205897,     0.00000000,    10.08149211,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4736532,     24.2590586,   0.0171412353,   0.0123467281,             29,    24.10201179,     0.00000000,    11.49035438,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.4447488,     20.6283746,   0.0180497788,   0.0152641137,             27,    24.13256404,     0.00000000,    12.74002673,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.4516851,     17.0027028,   0.0189229250,   0.0194226137,             26,    24.13015279,     0.00000000,    14.96014286,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.4403447,     15.1870668,   0.0198161221,   0.0227562046,             25,    24.14663834,     0.00000000,    17.03885843,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.4211500,     14.6683486,   0.0207192898,   0.0246076683,             24,    24.13541017,     0.00000000,    18.93709231,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.4243229,     13.6648962,   0.0215972196,   0.0275389526,             23,    24.13072783,     0.00000000,    19.76183083,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.4426342,     13.2271527,   0.0224553238,   0.0296118151,             22,    24.12457659,     0.00000000,    22.14217950,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.4406418,     13.1440551,   0.0233382384,   0.0309671447,             21,    24.11976946,     0.00000000,    22.97765112,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.4520813,     12.5583326,   0.0242032409,   0.0336347938,             20,    24.11591060,     0.00000000,    22.16180215,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.4469662,     12.4084627,   0.0250908952,   0.0352791485,             19,    24.11264124,     0.00000000,    24.97569455,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4581358,     11.9441662,   0.0259543093,   0.0379359973,             19,    24.10361615,     0.00000000,    25.94538772,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4390875,     12.1182550,   0.0268636147,   0.0386587779,             18,    24.10758595,     0.00000000,    25.05653219,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4462918,     11.9046166,   0.0277331140,   0.0406430562,             18,    24.09608448,     0.00000000,    27.01688959,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4589675,     11.5561706,   0.0285924042,   0.0431971690,             17,    24.09927549,     0.00000000,    27.66195089,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4643309,     11.6164281,   0.0294633061,   0.0442956239,             16,    24.09075545,     0.00000000,    26.48885597,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4640695,     11.7134623,   0.0303434432,   0.0452402532,             16,    24.09503551,     0.00000000,    27.67652651,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4755039,     11.2106753,   0.0312021822,   0.0486388057,             16,    24.08517537,     0.00000000,    28.72675584,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4722580,     11.2735227,   0.0320872625,   0.0497304122,             15,    24.08936317,     0.00000000,    27.92504422,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4766796,     11.3561839,   0.0329582055,   0.0507212639,             15,    24.08603123,     0.00000000,    28.86433227,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4826718,     11.1339565,   0.0338251420,   0.0531126431,             14,    24.08470731,     0.00000000,    29.31081869,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4767972,     11.0695298,   0.0347155673,   0.0548096384,             14,    24.08231121,     0.00000000,    28.86092793,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4800868,     11.1668120,   0.0355879239,   0.0557079315,             14,    24.07909630,     0.00000000,    29.60156561,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4752090,     11.0873630,   0.0364764654,   0.0574919260,             13,    24.08032731,     0.00000000,    29.65305696,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4795229,     10.9086048,   0.0373463814,   0.0598423848,             13,    24.07542485,     0.00000000,    29.48217922,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4874420,     11.1034018,   0.0382079895,   0.0601761524,             13,    24.07123678,     0.00000000,    29.88596021,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4818429,     10.9024994,   0.0390985012,   0.0626933177,             12,    24.07159577,     0.00000000,    30.13001421,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.5035430,     10.8458093,   0.0399277409,   0.0644375086,             12,    24.08212545,     0.00000000,    29.90497577,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4905873,     11.0808040,   0.0408356786,   0.0644574165,             12,    24.06819731,     0.00000000,    29.89204462,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4747677,     11.1401205,   0.0417512764,   0.0654924566,             11,    24.06901391,     0.00000000,    29.98922128,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4764025,     10.7628841,   0.0426264459,   0.0692153627,             11,    24.07227621,     0.00000000,    30.08346301,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.5073417,     11.0364635,   0.0434286378,   0.0688916336,             11,    24.06211968,     0.00000000,    30.13582963,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_2way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.7330260,     31.9593006,   0.0002148413,   0.0002402095,           2091,     8.02078686,     0.00000000,     7.99990648,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.0243212,     48.2459089,   0.0005233471,   0.0004775534,            925,     8.02259207,     0.00000000,     7.97994059,     0.00000000
           192,          99984,     154.376832,     799.872000,     48.2819808,     47.9817728,   0.0007952005,   0.0008001759,            614,     7.97372287,     0.00000000,     7.98923926,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8819716,     49.7742369,   0.0010776825,   0.0010800151,            453,     8.00880475,     0.00000000,     8.01627733,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8398465,     50.6811455,   0.0013595635,   0.0013638208,            362,     7.99273706,     0.00000000,     8.02695390,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.2475313,     51.1649413,   0.0016483498,   0.0016510105,            300,     8.08121185,     0.00000000,     8.10091243,     0.00000000
           192,         259992,     401.429184,    2079.936000,     49.3975700,     51.1852373,   0.0020210899,   0.0019505024,            245,     8.37845535,     0.00000000,     8.14961538,     0.00000000
           192,         300000,     463.201536,    2400.000000,     43.5743321,     51.5720517,   0.0026437583,   0.0022337680,            186,     9.19644466,     0.00000000,     8.16865646,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.3525815,     51.5662474,   0.0030114436,   0.0025317696,            178,     9.51136929,     0.00000000,     8.12968220,     0.00000000
           192,         379992,     586.709184,    3039.936000,     38.9253508,     51.6367332,   0.0037486349,   0.0028258358,            140,    10.67271354,     0.00000000,     8.17104262,     0.00000000
           192,         420000,     648.481536,    3360.000000,     29.6463404,     51.3826648,   0.0054401318,   0.0031388018,             90,    13.58131894,     0.00000000,     8.19588455,     0.00000000
           192,         459984,     710.216832,    3679.872000,     21.6862594,     51.5737541,   0.0081449665,   0.0034248788,             58,    18.94538346,     0.00000000,     8.17484161,     0.00000000
           192,         499992,     771.989184,    3999.936000,     19.1083998,     51.0621253,   0.0100477764,   0.0037600654,             49,    21.34196520,     0.00000000,     8.16820645,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.6548500,     50.8754806,   0.0117452145,   0.0040758337,             42,    23.71635003,     0.00000000,     8.23488066,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.5848470,     50.2740013,   0.0126651006,   0.0044300006,             39,    23.85840947,     0.00000000,     8.20267438,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.5031185,     50.0477004,   0.0136019720,   0.0047570003,             36,    24.03252921,     0.00000000,     8.27085081,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.4661859,     49.6734444,   0.0145103230,   0.0051021225,             34,    24.12514213,     0.00000000,     8.25894070,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4522975,     46.5624952,   0.0154016316,   0.0057727545,             32,    24.12165510,     0.00000000,     8.63466659,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.4568202,     39.9993469,   0.0162777026,   0.0071040392,             30,    24.12972332,     0.00000000,     9.34841662,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4955712,     35.9178246,   0.0171197612,   0.0083390351,             29,    24.08355396,     0.00000000,    10.69608948,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.4372759,     32.0684335,   0.0180575141,   0.0098188100,             27,    24.13762665,     0.00000000,    11.48619425,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.4359186,     27.6823713,   0.0189400361,   0.0119295029,             26,    24.14183012,     0.00000000,    13.01872301,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.4526833,     25.0543842,   0.0198021126,   0.0137939930,             25,    24.14097481,     0.00000000,    15.90346839,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.4255614,     22.2479692,   0.0207140446,   0.0162241260,             24,    24.13539917,     0.00000000,    19.64350865,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.4275183,     19.4560330,   0.0215932597,   0.0193419146,             23,    24.13220510,     0.00000000,    20.65076988,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.4321601,     18.1762883,   0.0224688162,   0.0215489539,             22,    24.12286649,     0.00000000,    22.95525401,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.4290515,     17.8337379,   0.0233537583,   0.0228238106,             21,    24.12194290,     0.00000000,    23.37606887,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.4473206,     17.8246464,   0.0242098451,   0.0236973524,             20,    24.11842710,     0.00000000,    23.34073508,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.4425784,     17.4675215,   0.0250972070,   0.0250613689,             19,    24.11230206,     0.00000000,    23.88518307,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4509474,     17.3677262,   0.0259650005,   0.0260894173,             19,    24.10634637,     0.00000000,    24.04140835,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4466662,     17.5071606,   0.0268519455,   0.0267591609,             18,    24.10680289,     0.00000000,    24.02816497,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4464001,     17.2246350,   0.0277329418,   0.0280900002,             18,    24.09615497,     0.00000000,    24.23598912,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4622309,     17.1674029,   0.0285870608,   0.0290780067,             17,    24.09976437,     0.00000000,    24.30749223,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4654351,     17.2179717,   0.0294614434,   0.0298848748,             16,    24.09490063,     0.00000000,    24.23138490,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4661195,     17.0639825,   0.0303398818,   0.0310548842,             16,    24.09007397,     0.00000000,    24.41976673,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4645861,     17.0442022,   0.0312216878,   0.0319917500,             16,    24.08962648,     0.00000000,    24.48278103,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4798170,     17.0473074,   0.0320733865,   0.0328871250,             15,    24.09127587,     0.00000000,    24.40670354,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4728624,     17.0197714,   0.0329654058,   0.0338429928,             15,    24.08811467,     0.00000000,    24.55008119,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4877256,     16.9287804,   0.0338153669,   0.0349318641,             14,    24.08667159,     0.00000000,    24.56951655,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4776631,     17.0172373,   0.0347138473,   0.0356530803,             14,    24.08229198,     0.00000000,    24.51714777,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4916713,     16.9208655,   0.0355643545,   0.0367640768,             14,    24.07765614,     0.00000000,    24.55166273,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4759910,     16.9716025,   0.0364748331,   0.0375588490,             13,    24.07666042,     0.00000000,    24.58157978,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4789478,     16.9347187,   0.0373476102,   0.0385478460,             13,    24.07758981,     0.00000000,    24.54035150,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4882143,     16.9553648,   0.0382063022,   0.0394069965,             13,    24.06621491,     0.00000000,    24.59717654,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4868013,     16.9516610,   0.0390874147,   0.0403213501,             12,    24.07560243,     0.00000000,    24.55241520,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4943067,     16.9550349,   0.0399488211,   0.0412194331,             12,    24.07403262,     0.00000000,    24.58856724,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4803219,     16.9683427,   0.0408596595,   0.0420925021,             12,    24.06905771,     0.00000000,    24.56101111,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4777347,     16.9020118,   0.0417441888,   0.0431660956,             11,    24.07077769,     0.00000000,    24.57682916,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4821450,     16.9880798,   0.0426124443,   0.0438517440,             11,    24.07012063,     0.00000000,    24.56121756,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.4996123,     16.9711495,   0.0434478196,   0.0448007367,             11,    24.06405534,     0.00000000,    24.60316811,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_3way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.8293653,     31.6461991,   0.0002142636,   0.0002425861,           2109,     8.02075418,     0.00000000,     8.00106039,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.2627595,     48.5277357,   0.0005205279,   0.0004747800,            936,     8.02847469,     0.00000000,     7.94651781,     0.00000000
           192,          99984,     154.376832,     799.872000,     48.3257953,     47.9668936,   0.0007944795,   0.0008004241,            613,     7.99181333,     0.00000000,     7.96972264,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8762943,     49.7865709,   0.0010778052,   0.0010797476,            456,     8.02715057,     0.00000000,     8.00685545,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8241586,     50.4801003,   0.0013599832,   0.0013692524,            361,     8.02364362,     0.00000000,     8.01611224,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.1868021,     51.1461375,   0.0016503054,   0.0016516175,            298,     8.08979667,     0.00000000,     8.09165120,     0.00000000
           192,         259992,     401.429184,    2079.936000,     40.8029270,     51.2536456,   0.0024468080,   0.0019478991,            198,     9.32170508,     0.00000000,     8.14989327,     0.00000000
           192,         300000,     463.201536,    2400.000000,     36.6339756,     51.7007726,   0.0031446218,   0.0022282065,            156,    10.82596017,     0.00000000,     8.16216479,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.6128312,     51.6679962,   0.0029934735,   0.0025267838,            171,     9.47617709,     0.00000000,     8.12911519,     0.00000000
           192,         379992,     586.709184,    3039.936000,     39.8063978,     51.8062948,   0.0036656652,   0.0028165868,            140,    10.37556109,     0.00000000,     8.17337370,     0.00000000
           192,         420000,     648.481536,    3360.000000,     31.7563477,     51.8508040,   0.0050786697,   0.0031104629,             97,    13.39210169,     0.00000000,     8.10420481,     0.00000000
           192,         459984,     710.216832,    3679.872000,     21.5034686,     52.0450567,   0.0082142030,   0.0033938642,             59,    18.76037408,     0.00000000,     8.15137151,     0.00000000
           192,         499992,     771.989184,    3999.936000,     22.8765612,     51.9297318,   0.0083927355,   0.0036972447,             57,    17.94754035,     0.00000000,     8.12749402,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.5532235,     51.8986326,   0.0118132148,   0.0039954810,             42,    23.75519242,     0.00000000,     8.16491558,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.3983044,     50.5002453,   0.0128008943,   0.0044101539,             38,    24.14433054,     0.00000000,     8.28933617,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.4066114,     51.4723790,   0.0136773851,   0.0046253337,             36,    24.13030120,     0.00000000,     8.24575819,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.5146774,     47.4920958,   0.0144701495,   0.0053364670,             34,    24.10341480,     0.00000000,     9.09979275,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4761974,     50.5682417,   0.0153805688,   0.0053154677,             32,    24.11660576,     0.00000000,     8.59814189,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.4676255,     42.6805137,   0.0162676334,   0.0066577673,             30,    24.12751585,     0.00000000,     9.69046116,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4893728,     40.4935646,   0.0171258285,   0.0073967309,             29,    24.10322505,     0.00000000,    10.46124945,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.4375147,     31.8909878,   0.0180572669,   0.0098734432,             27,    24.12460924,     0.00000000,    14.62064596,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.4548740,     28.7635915,   0.0189194679,   0.0114810742,             26,    24.12925672,     0.00000000,    17.48391422,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.4316535,     20.3416699,   0.0198260021,   0.0169897556,             25,    24.14054661,     0.00000000,    22.32255105,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.4122589,     17.4448624,   0.0207298696,   0.0206911266,             24,    24.13456405,     0.00000000,    24.08543561,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.4215217,     17.4490209,   0.0216006922,   0.0215666501,             23,    24.13391118,     0.00000000,    24.11684573,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.4413632,     17.4298314,   0.0224569602,   0.0224718181,             22,    24.12168223,     0.00000000,    24.13292317,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.4274841,     17.4195246,   0.0233558587,   0.0233665307,             21,    24.12317209,     0.00000000,    24.12618406,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.4388539,     17.4271292,   0.0242215991,   0.0242378950,             20,    24.11952954,     0.00000000,    24.13665651,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.4423516,     17.4168194,   0.0250975333,   0.0251343250,             19,    24.11478818,     0.00000000,    24.13969757,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4456105,     17.4083602,   0.0259729436,   0.0260285202,             19,    24.10755216,     0.00000000,    24.14534809,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4581887,     17.4168370,   0.0268342230,   0.0268979337,             18,    24.10768534,     0.00000000,    24.13485383,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4491920,     17.4223523,   0.0277285046,   0.0277712213,             18,    24.09513704,     0.00000000,    24.12044239,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4550805,     17.4259402,   0.0285987714,   0.0286465953,             17,    24.09913111,     0.00000000,    24.12721363,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4733714,     17.4295732,   0.0294480622,   0.0295220613,             16,    24.09165160,     0.00000000,    24.11889424,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4664111,     17.4318991,   0.0303393751,   0.0303994417,             16,    24.09466196,     0.00000000,    24.12776733,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4695888,     17.4252738,   0.0312127471,   0.0312921256,             16,    24.08771454,     0.00000000,    24.13009096,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4781020,     17.4224440,   0.0320765336,   0.0321790059,             15,    24.08796006,     0.00000000,    24.13260955,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4751290,     17.4157031,   0.0329611301,   0.0330736001,             15,    24.08608296,     0.00000000,    24.12947093,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4839305,     17.4121106,   0.0338227068,   0.0339622157,             14,    24.08511362,     0.00000000,    24.15111450,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4768657,     17.4008942,   0.0347154311,   0.0348669972,             14,    24.08028335,     0.00000000,    24.14266715,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4862957,     17.4159396,   0.0355752877,   0.0357190030,             14,    24.07631417,     0.00000000,    24.12615738,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4771246,     17.4235493,   0.0364724673,   0.0365846157,             13,    24.07397791,     0.00000000,    24.12021450,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4777977,     17.4260044,   0.0373500677,   0.0374610791,             13,    24.07458834,     0.00000000,    24.11626957,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4928578,     17.4262881,   0.0381961602,   0.0383420724,             13,    24.06885052,     0.00000000,    24.11821639,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4829978,     17.4362828,   0.0390959183,   0.0392006636,             12,    24.07279142,     0.00000000,    24.12349143,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4913055,     17.4310649,   0.0399556756,   0.0400937597,             12,    24.07614728,     0.00000000,    24.11582456,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4760390,     17.4335619,   0.0408696731,   0.0409692526,             12,    24.06666063,     0.00000000,    24.10978423,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4715751,     17.4277579,   0.0417589058,   0.0418638966,             11,    24.07242549,     0.00000000,    24.11227157,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4852311,     17.4325347,   0.0426049232,   0.0427337126,             11,    24.06923128,     0.00000000,    24.10884768,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.5004504,     17.4501407,   0.0434457389,   0.0435709953,             11,    24.06292654,     0.00000000,    24.10090781,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_4way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.6900705,     32.0204445,   0.0002150998,   0.0002397508,           2123,     8.01962478,     0.00000000,     8.00071390,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.3304617,     48.4218478,   0.0005197329,   0.0004758183,            925,     8.00135729,     0.00000000,     7.96936074,     0.00000000
           192,          99984,     154.376832,     799.872000,     48.2100450,     47.9662767,   0.0007963871,   0.0008004344,            615,     7.99477631,     0.00000000,     7.98529065,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8649494,     49.7473536,   0.0010780504,   0.0010805987,            456,     8.01566811,     0.00000000,     8.00948296,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8740190,     50.6443238,   0.0013586503,   0.0013648124,            363,     7.99292499,     0.00000000,     8.02990536,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.1636109,     51.1361484,   0.0016510534,   0.0016519401,            299,     8.09201411,     0.00000000,     8.09204669,     0.00000000
           192,         259992,     401.429184,    2079.936000,     34.9811946,     51.2020135,   0.0028540171,   0.0019498633,            169,    10.89179127,     0.00000000,     8.15827879,     0.00000000
           192,         300000,     463.201536,    2400.000000,     40.2404187,     51.7529646,   0.0028627933,   0.0022259594,            174,     9.23853476,     0.00000000,     8.14607954,     0.00000000
           192,         339984,     524.936832,    2719.872000,     40.0462076,     51.7079008,   0.0032600804,   0.0025248338,            151,     9.81492384,     0.00000000,     8.18739630,     0.00000000
           192,         379992,     586.709184,    3039.936000,     38.1598653,     51.9200487,   0.0038238324,   0.0028104159,            130,    10.62929368,     0.00000000,     8.15425340,     0.00000000
           192,         420000,     648.481536,    3360.000000,     25.4845782,     51.8033336,   0.0063285332,   0.0031133132,             77,    15.97166799,     0.00000000,     8.11618553,     0.00000000
           192,         459984,     710.216832,    3679.872000,     29.0104897,     51.7434719,   0.0060886203,   0.0034136452,             82,    14.05755746,     0.00000000,     8.16623862,     0.00000000
           192,         499992,     771.989184,    3999.936000,     18.1784947,     51.8739518,   0.0105617616,   0.0037012204,             46,    22.95563686,     0.00000000,     8.16398025,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.5388369,     51.0601643,   0.0118229049,   0.0040610915,             42,    23.83378589,     0.00000000,     8.27591258,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.4756186,     46.6245889,   0.0127442617,   0.0047767468,             39,    24.07560444,     0.00000000,     8.60580775,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.5978153,     47.2601228,   0.0135287775,   0.0050375859,             36,    23.94996644,     0.00000000,     8.65178673,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.5095184,     45.2156118,   0.0144744130,   0.0056051437,             34,    24.10614064,     0.00000000,     9.52389085,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4655286,     38.8811240,   0.0153899640,   0.0069132224,             32,    24.13870722,     0.00000000,    11.14226403,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.4324105,     31.0143879,   0.0163004955,   0.0091621002,             30,    24.14294233,     0.00000000,    14.98817363,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4954283,     27.5158096,   0.0171199009,   0.0108853784,             29,    24.08735225,     0.00000000,    16.39869991,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.4393056,     22.4594408,   0.0180554125,   0.0140196659,             27,    24.12975104,     0.00000000,    21.07849771,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.4297246,     17.8680590,   0.0189467669,   0.0184819698,             26,    24.14256811,     0.00000000,    23.78772355,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.4305971,     17.4703606,   0.0198272038,   0.0197820759,             25,    24.14254761,     0.00000000,    24.09970323,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.4125676,     17.4455325,   0.0207295020,   0.0206903319,             24,    24.13868859,     0.00000000,    24.11049526,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.4147190,     17.4416687,   0.0216091301,   0.0215757411,             23,    24.13347551,     0.00000000,    24.10487752,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.4326562,     17.4381906,   0.0224681768,   0.0224610459,             22,    24.12368818,     0.00000000,    24.11531153,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.4227583,     17.4294413,   0.0233621938,   0.0233532361,             21,    24.11966656,     0.00000000,    24.10976799,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.4352156,     17.4541274,   0.0242266536,   0.0242004037,             20,    24.12017227,     0.00000000,    24.10542046,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.4334347,     17.4524562,   0.0251103702,   0.0250830023,             19,    24.11236110,     0.00000000,    24.10920579,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4378344,     17.4487549,   0.0259845257,   0.0259682630,             19,    24.10348912,     0.00000000,    24.11194484,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4378322,     17.4336807,   0.0268655486,   0.0268719461,             18,    24.10860769,     0.00000000,    24.10694011,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4506591,     17.4420683,   0.0277261734,   0.0277398295,             18,    24.09767484,     0.00000000,    24.09805497,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4564502,     17.4503140,   0.0285965274,   0.0286065831,             17,    24.10128076,     0.00000000,    24.10090025,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4687042,     17.4597392,   0.0294559300,   0.0294710547,             16,    24.09271629,     0.00000000,    24.09229539,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4591824,     17.4624573,   0.0303519368,   0.0303462446,             16,    24.09238031,     0.00000000,    24.09639982,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4683962,     17.4554304,   0.0312148780,   0.0312380642,             16,    24.08884736,     0.00000000,    24.08873498,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4735996,     17.4601754,   0.0320847988,   0.0321094672,             15,    24.08502610,     0.00000000,    24.09154619,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4753059,     17.4562395,   0.0329607964,   0.0329967976,             15,    24.08770062,     0.00000000,    24.08824687,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4907293,     17.4581136,   0.0338095597,   0.0338727236,             14,    24.08578320,     0.00000000,    24.09353072,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4883874,     17.4552874,   0.0346925599,   0.0347583464,             14,    24.07955592,     0.00000000,    24.08289463,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4969078,     17.4687934,   0.0355537108,   0.0356109313,             14,    24.07935103,     0.00000000,    24.08519030,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4939087,     17.4644963,   0.0364374748,   0.0364988400,             13,    24.07401165,     0.00000000,    24.07416117,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4789821,     17.4555727,   0.0373475368,   0.0373976231,             13,    24.07799059,     0.00000000,    24.07289259,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4862753,     17.4716085,   0.0382105387,   0.0382426152,             13,    24.06751930,     0.00000000,    24.07080513,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4949649,     17.4768873,   0.0390691757,   0.0391095877,             12,    24.07286526,     0.00000000,    24.07461834,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4985014,     17.4788767,   0.0399392446,   0.0399840871,             12,    24.07765181,     0.00000000,    24.07772659,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4878135,     17.4642209,   0.0408421556,   0.0408973296,             12,    24.06972628,     0.00000000,    24.07433136,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4688368,     17.4616146,   0.0417654514,   0.0417827259,             11,    24.07127020,     0.00000000,    24.07065259,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4818426,     17.4725645,   0.0426131812,   0.0426358093,             11,    24.07190439,     0.00000000,    24.07064703,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.4916281,     17.4828235,   0.0434676517,   0.0434895429,             11,    24.06399216,     0.00000000,    24.06434741,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_5way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.4457934,     31.5372084,   0.0002165822,   0.0002434245,           2104,     8.02015569,     0.00000000,     8.00095101,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.0725222,     48.1471285,   0.0005227747,   0.0004785332,            923,     8.02534626,     0.00000000,     7.99628407,     0.00000000
           192,          99984,     154.376832,     799.872000,     48.2124418,     47.9974986,   0.0007963475,   0.0007999137,            616,     8.01506016,     0.00000000,     7.97816798,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8651429,     49.7390748,   0.0010780462,   0.0010807786,            456,     8.03210952,     0.00000000,     8.00756374,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8362264,     50.7884744,   0.0013596603,   0.0013609387,            362,     7.99311303,     0.00000000,     8.03505159,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.2470682,     51.0870265,   0.0016483647,   0.0016535285,            299,     8.08434316,     0.00000000,     8.10958233,     0.00000000
           192,         259992,     401.429184,    2079.936000,     46.8581755,     51.2757857,   0.0021306192,   0.0019470580,            226,     8.76385273,     0.00000000,     8.18114742,     0.00000000
           192,         300000,     463.201536,    2400.000000,     33.7356882,     51.8259712,   0.0034147814,   0.0022228238,            141,    11.78959852,     0.00000000,     8.16248782,     0.00000000
           192,         339984,     524.936832,    2719.872000,     41.6190848,     51.6704127,   0.0031368747,   0.0025266656,            159,     9.75711172,     0.00000000,     8.13063089,     0.00000000
           192,         379992,     586.709184,    3039.936000,     39.1999486,     51.7996897,   0.0037223755,   0.0028169460,            133,    10.53138425,     0.00000000,     8.16702167,     0.00000000
           192,         420000,     648.481536,    3360.000000,     23.5211791,     51.8911969,   0.0068567991,   0.0031080416,             70,    17.27064163,     0.00000000,     8.15315791,     0.00000000
           192,         459984,     710.216832,    3679.872000,     17.5126638,     51.5993495,   0.0100860644,   0.0034231799,             49,    23.55680683,     0.00000000,     8.16833215,     0.00000000
           192,         499992,     771.989184,    3999.936000,     18.4284055,     51.7957959,   0.0104185317,   0.0037068052,             47,    22.51598862,     0.00000000,     8.24899025,     0.00000000
           192,         540000,     833.761536,    4320.000000,     17.4322798,     47.1481746,   0.0118951739,   0.0043980494,             41,    24.06802487,     0.00000000,     8.52764366,     0.00000000
           192,         579984,     895.496832,    4639.872000,     17.6311006,     41.2750541,   0.0126318748,   0.0053958465,             39,    23.78578036,     0.00000000,     9.85103615,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.4418208,     37.1223319,   0.0136497749,   0.0064133075,             36,    24.09021699,     0.00000000,    12.16970410,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.4633166,     29.8643129,   0.0145127072,   0.0084863831,             34,    24.10374706,     0.00000000,    14.22841426,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4169693,     24.5540355,   0.0154328719,   0.0109470338,             32,    24.17117177,     0.00000000,    20.23788943,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.4204689,     18.8125247,   0.0163116693,   0.0151046673,             30,    24.15215270,     0.00000000,    22.99659972,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4528601,     18.1263950,   0.0171616571,   0.0165239696,             29,    24.11372502,     0.00000000,    23.42872331,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.4275861,     17.5175418,   0.0180675542,   0.0179747740,             27,    24.13764099,     0.00000000,    24.05197096,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.4256848,     17.4630756,   0.0189511593,   0.0189105822,             26,    24.14842875,     0.00000000,    24.09426432,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.4371055,     17.4602261,   0.0198198032,   0.0197935581,             25,    24.14102501,     0.00000000,    24.12558270,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.4110657,     17.4310370,   0.0207312902,   0.0207075377,             24,    24.13676220,     0.00000000,    24.11958354,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.4192396,     17.4283967,   0.0216035221,   0.0215921713,             23,    24.13323658,     0.00000000,    24.11815530,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.4232102,     17.4385440,   0.0224803578,   0.0224605907,             22,    24.12518283,     0.00000000,    24.11824088,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.4223011,     17.4318904,   0.0233628069,   0.0233499550,             21,    24.12406279,     0.00000000,    24.11668053,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.4362966,     17.4511358,   0.0242251515,   0.0242045522,             20,    24.12014833,     0.00000000,    24.10869000,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.4396834,     17.4485020,   0.0251013731,   0.0250886867,             19,    24.11175279,     0.00000000,    24.10695826,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4420375,     17.4533935,   0.0259782641,   0.0259613614,             19,    24.10688298,     0.00000000,    24.10521921,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4528819,     17.4429147,   0.0268423822,   0.0268577205,             18,    24.10792754,     0.00000000,    24.10545710,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4456252,     17.4434592,   0.0277341737,   0.0277376175,             18,    24.09801070,     0.00000000,    24.09788054,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4595070,     17.4540362,   0.0285915206,   0.0286004824,             17,    24.10174599,     0.00000000,    24.09748319,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4724873,     17.4644016,   0.0294495523,   0.0294631869,             16,    24.09457668,     0.00000000,    24.09288482,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4668401,     17.4604425,   0.0303386301,   0.0303497463,             16,    24.09196129,     0.00000000,    24.09306093,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4640610,     17.4514512,   0.0312226266,   0.0312451869,             16,    24.08394338,     0.00000000,    24.08283826,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4737814,     17.4670320,   0.0320844650,   0.0320968628,             15,    24.08877510,     0.00000000,    24.08417349,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4706049,     17.4654518,   0.0329696655,   0.0329793930,             15,    24.08543147,     0.00000000,    24.08514993,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4780871,     17.4745513,   0.0338340146,   0.0338408606,             14,    24.08536483,     0.00000000,    24.08289579,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4824488,     17.4696414,   0.0347043446,   0.0347297873,             14,    24.07972042,     0.00000000,    24.07575337,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4894604,     17.4676740,   0.0355688504,   0.0356132133,             14,    24.07720847,     0.00000000,    24.07846808,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4814407,     17.4658917,   0.0364634624,   0.0364959240,             13,    24.07546171,     0.00000000,    24.07011788,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4769653,     17.4624750,   0.0373518467,   0.0373828411,             13,    24.07775282,     0.00000000,    24.07223678,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4808216,     17.4792701,   0.0382224596,   0.0382258525,             13,    24.07198809,     0.00000000,    24.06818515,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4899751,     17.4825536,   0.0390803218,   0.0390969117,             12,    24.07477726,     0.00000000,    24.07233049,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4993023,     17.4785119,   0.0399374167,   0.0399849216,             12,    24.07586407,     0.00000000,    24.07314245,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4787495,     17.4683537,   0.0408633351,   0.0408876538,             12,    24.06963787,     0.00000000,    24.06668757,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4700154,     17.4563353,   0.0417626338,   0.0417953621,             11,    24.07164756,     0.00000000,    24.06635603,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4808735,     17.4758338,   0.0426155437,   0.0426278331,             11,    24.06962803,     0.00000000,    24.06584819,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.5017689,     17.4852373,   0.0434424660,   0.0434835391,             11,    24.06347787,     0.00000000,    24.05864047,     0.00000000


==> plots/data/sector_cache/dmtvm_fcc_1CMG_MEM_wo_scc.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.5420406,     35.6289194,   0.0002159957,   0.0002154690,           2109,     8.01836556,     0.00000000,     8.01952945,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.3935178,     44.4060426,   0.0005189947,   0.0005188483,            930,     8.02183795,     0.00000000,     8.01743443,     0.00000000
           192,          99984,     154.376832,     799.872000,     48.1250925,     48.1236023,   0.0007977929,   0.0007978176,            608,     7.96884510,     0.00000000,     7.97517063,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8922150,     49.8730782,   0.0010774612,   0.0010778747,            455,     8.01238503,     0.00000000,     8.01511467,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.8395510,     50.7286222,   0.0013595714,   0.0013625444,            362,     7.99649488,     0.00000000,     7.99643137,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.1812283,     51.1575408,   0.0016504851,   0.0016512493,            297,     8.09342973,     0.00000000,     8.09128943,     0.00000000
           192,         259992,     401.429184,    2079.936000,     50.1393455,     50.1588403,   0.0019911893,   0.0019904154,            248,     8.30611784,     0.00000000,     8.26375630,     0.00000000
           192,         300000,     463.201536,    2400.000000,     48.0237189,     47.7313104,   0.0023988146,   0.0024135101,            204,     8.62280320,     0.00000000,     8.62829693,     0.00000000
           192,         339984,     524.936832,    2719.872000,     42.8978607,     42.7902630,   0.0030433652,   0.0030510178,            164,     9.54502737,     0.00000000,     9.50228002,     0.00000000
           192,         379992,     586.709184,    3039.936000,     39.4398165,     39.2298173,   0.0036997365,   0.0037195414,            133,    10.65157575,     0.00000000,    10.65514847,     0.00000000
           192,         420000,     648.481536,    3360.000000,     33.8498660,     33.6552707,   0.0047645683,   0.0047921172,            104,    12.35643785,     0.00000000,    12.36721804,     0.00000000
           192,         459984,     710.216832,    3679.872000,     28.6090801,     28.3253842,   0.0061740488,   0.0062358856,             80,    14.56905121,     0.00000000,    14.48999697,     0.00000000
           192,         499992,     771.989184,    3999.936000,     24.2914554,     24.2250757,   0.0079038874,   0.0079255450,             62,    17.20830626,     0.00000000,    17.16662056,     0.00000000
           192,         540000,     833.761536,    4320.000000,     20.9266915,     20.8264699,   0.0099088764,   0.0099565601,             50,    19.97017328,     0.00000000,    19.99262568,     0.00000000
           192,         579984,     895.496832,    4639.872000,     18.1783342,     18.2046882,   0.0122516097,   0.0122338737,             41,    23.11683580,     0.00000000,    23.02923047,     0.00000000
           192,         619992,     957.269184,    4959.936000,     17.5759441,     17.5904443,   0.0135456125,   0.0135344466,             36,    23.89832754,     0.00000000,    23.91691548,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     17.4642785,     17.4494218,   0.0145119078,   0.0145242635,             34,    24.07009002,     0.00000000,    24.08695918,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     17.4628233,     17.4610906,   0.0153923482,   0.0153938755,             32,    24.11818907,     0.00000000,    24.11914695,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     17.4710225,     17.4707749,   0.0162644704,   0.0162647009,             30,    24.11085045,     0.00000000,    24.10902358,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     17.4908170,     17.4901453,   0.0171244144,   0.0171250722,             29,    24.08195762,     0.00000000,    24.08690934,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     17.4552438,     17.4484705,   0.0180389263,   0.0180459287,             27,    24.12783580,     0.00000000,    24.12254807,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     17.4612044,     17.4608404,   0.0189126088,   0.0189130031,             26,    24.13097927,     0.00000000,    24.12266626,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     17.4485825,     17.4513386,   0.0198067665,   0.0198036385,             25,    24.14402815,     0.00000000,    24.14139236,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     17.4264807,     17.4277429,   0.0207129518,   0.0207114518,             24,    24.13319187,     0.00000000,    24.13185437,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     17.4292419,     17.4354865,   0.0215911243,   0.0215833913,             23,    24.13211803,     0.00000000,    24.13249135,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     17.4429962,     17.4457747,   0.0224548578,   0.0224512815,             22,    24.12196251,     0.00000000,    24.12614124,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     17.4375541,     17.4353068,   0.0233423710,   0.0233453796,             21,    24.12111036,     0.00000000,    24.12094205,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     17.4527174,     17.4538006,   0.0242023587,   0.0242008567,             20,    24.11474562,     0.00000000,    24.11637406,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     17.4515832,     17.4505880,   0.0250842571,   0.0250856876,             19,    24.11319058,     0.00000000,    24.11286026,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     17.4614283,     17.4588364,   0.0259494154,   0.0259532677,             19,    24.10810286,     0.00000000,    24.11097516,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     17.4526580,     17.4541394,   0.0268427266,   0.0268404484,             18,    24.10431210,     0.00000000,    24.10802062,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     17.4499588,     17.4508342,   0.0277272860,   0.0277258952,             18,    24.09678125,     0.00000000,    24.10189159,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     17.4605434,     17.4571008,   0.0285898237,   0.0285954616,             17,    24.09969160,     0.00000000,    24.10025517,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     17.4676615,     17.4666631,   0.0294576883,   0.0294593722,             16,    24.09343184,     0.00000000,    24.08963685,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     17.4625945,     17.4695772,   0.0303460062,   0.0303338766,             16,    24.09109795,     0.00000000,    24.09383158,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     17.4681877,     17.4685713,   0.0312152505,   0.0312145650,             16,    24.08522889,     0.00000000,    24.08498869,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     17.4747596,     17.4895157,   0.0320826689,   0.0320556005,             15,    24.09231113,     0.00000000,    24.08786179,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     17.4943465,     17.4879725,   0.0329249223,   0.0329369227,             15,    24.08750756,     0.00000000,    24.08634916,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     17.4972247,     17.4918659,   0.0337970087,   0.0338073628,             14,    24.08611710,     0.00000000,    24.08681803,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     17.4880183,     17.4941754,   0.0346932922,   0.0346810818,             14,    24.08250946,     0.00000000,    24.08184213,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     17.4997494,     17.4973939,   0.0355479377,   0.0355527231,             14,    24.07971487,     0.00000000,    24.07990947,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     17.4840613,     17.4809659,   0.0364579971,   0.0364644527,             13,    24.07412972,     0.00000000,    24.07277123,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     17.4788019,     17.4770425,   0.0373479220,   0.0373516816,             13,    24.07893618,     0.00000000,    24.07769086,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     17.4915224,     17.4846556,   0.0381990763,   0.0382140783,             13,    24.06964657,     0.00000000,    24.07005600,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     17.4851215,     17.4862414,   0.0390911698,   0.0390886664,             12,    24.07470286,     0.00000000,    24.07072729,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     17.4984231,     17.4981358,   0.0399394234,   0.0399400791,             12,    24.07792165,     0.00000000,    24.07430497,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     17.4777213,     17.4803559,   0.0408657392,   0.0408595800,             12,    24.06841595,     0.00000000,    24.06661619,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     17.4721464,     17.4798766,   0.0417575403,   0.0417390737,             11,    24.07348087,     0.00000000,    24.07130599,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     17.4846796,     17.4808024,   0.0426062671,   0.0426157171,             11,    24.07004484,     0.00000000,    24.07066490,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     17.4780761,     17.5051401,   0.0435013554,   0.0434340997,             11,    24.06526899,     0.00000000,    24.06072513,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_10way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.7200078,     34.5752554,   0.0002211096,   0.0002220353,           2207,     7.66531391,     0.00000000,     7.65442495,     0.00000000
           192,          60000,      92.641536,     480.000000,     42.9533122,     48.2781766,   0.0005363964,   0.0004772343,            918,     8.21248059,     0.00000000,     7.99965062,     0.00000000
           192,          99984,     154.376832,     799.872000,     39.4738313,     47.4560724,   0.0009726407,   0.0008090399,            501,     8.82202621,     0.00000000,     8.04070347,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8679961,     49.8484333,   0.0010779845,   0.0010784076,            461,     8.02379469,     0.00000000,     8.03327344,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.7813954,     50.2973635,   0.0013611284,   0.0013742271,            366,     8.03601034,     0.00000000,     8.18851878,     0.00000000
           192,         219984,     339.656832,    1759.872000,     40.1571608,     51.3863397,   0.0021035814,   0.0016438971,            234,     8.82189896,     0.00000000,     8.08852428,     0.00000000
           192,         259992,     401.429184,    2079.936000,     36.6838568,     50.6958956,   0.0027215494,   0.0019693296,            182,     9.86556600,     0.00000000,     8.18452078,     0.00000000
           192,         300000,     463.201536,    2400.000000,     44.5383397,     41.8343771,   0.0025865356,   0.0027537162,            194,     8.60604877,     0.00000000,     9.38821693,     0.00000000
           192,         339984,     524.936832,    2719.872000,     44.2219118,     37.6232582,   0.0029522436,   0.0034700306,            168,     8.79247954,     0.00000000,    10.90509133,     0.00000000
           192,         379992,     586.709184,    3039.936000,     29.8636784,     34.1689732,   0.0048861003,   0.0042704511,            100,    13.45887570,     0.00000000,    13.40046376,     0.00000000
           192,         420000,     648.481536,    3360.000000,     23.5589519,     29.7123858,   0.0068458054,   0.0054280394,             72,    17.46380110,     0.00000000,    15.94960974,     0.00000000
           192,         459984,     710.216832,    3679.872000,     33.2799460,     26.2673156,   0.0053075163,   0.0067244730,             95,    12.12126835,     0.00000000,    17.62508536,     0.00000000
           192,         499992,     771.989184,    3999.936000,     22.1881682,     22.5276154,   0.0086531221,   0.0085227364,             57,    18.75616349,     0.00000000,    18.66292532,     0.00000000
           192,         540000,     833.761536,    4320.000000,     21.7436483,     22.0282089,   0.0095365781,   0.0094133845,             52,    19.23139924,     0.00000000,    19.08258746,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.4007763,     21.6347432,   0.0104068120,   0.0102942685,             48,    19.59044344,     0.00000000,    19.43761993,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.1888006,     21.2588537,   0.0112359795,   0.0111989541,             44,    19.82652244,     0.00000000,    19.75677184,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.0753243,     20.9683720,   0.0120254377,   0.0120867752,             41,    19.99409007,     0.00000000,    20.03415206,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.6421016,     20.7336603,   0.0130216322,   0.0129641294,             38,    20.36779863,     0.00000000,    20.26631661,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.3031863,     20.5138688,   0.0139956815,   0.0138519423,             35,    20.65265807,     0.00000000,    20.46470629,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3975894,     20.3290991,   0.0146840881,   0.0147335599,             34,    20.65974123,     0.00000000,    20.66962755,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     19.9565086,     20.1451840,   0.0157780032,   0.0156302298,             31,    21.01057986,     0.00000000,    20.84632420,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     19.8336980,     19.9822276,   0.0166502953,   0.0165265322,             30,    21.11551896,     0.00000000,    20.98458988,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.6972006,     19.8768337,   0.0175456405,   0.0173870751,             28,    21.28506037,     0.00000000,    21.14196709,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.5969804,     19.7546776,   0.0184188507,   0.0182718171,             27,    21.37840544,     0.00000000,    21.26001772,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.4831878,     19.6325265,   0.0193149567,   0.0191680336,             25,    21.51319608,     0.00000000,    21.37900854,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.4034639,     19.5454862,   0.0201860865,   0.0200394094,             24,    21.63030763,     0.00000000,    21.50405697,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.3089338,     19.4385513,   0.0210800793,   0.0209395160,             23,    21.72142943,     0.00000000,    21.59248945,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.2369417,     19.3801312,   0.0219575925,   0.0217953595,             22,    21.81384989,     0.00000000,    21.68638742,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.1254950,     19.2970869,   0.0228888194,   0.0226852894,             21,    21.92992058,     0.00000000,    21.77578045,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2200912,     19.2261558,   0.0235750108,   0.0235675744,             21,    21.86568513,     0.00000000,    21.85168053,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1788510,     19.1704869,   0.0244267464,   0.0244374037,             20,    21.92232299,     0.00000000,    21.90753650,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1313120,     19.1116641,   0.0252904766,   0.0253164768,             19,    21.99251579,     0.00000000,    21.98105659,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0776107,     19.0637329,   0.0261664767,   0.0261855251,             19,    22.05528521,     0.00000000,    22.04994604,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0355018,     19.0224803,   0.0270314349,   0.0270499388,             18,    22.10432179,     0.00000000,    22.08351598,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9777449,     18.9722277,   0.0279232334,   0.0279313536,             17,    22.16452992,     0.00000000,    22.15941313,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9595276,     18.9168540,   0.0287598862,   0.0288247641,             17,    22.21153870,     0.00000000,    22.21343748,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.8977439,     18.8732957,   0.0296668708,   0.0297053009,             16,    22.26014452,     0.00000000,    22.25033145,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8638308,     18.8252275,   0.0305346251,   0.0305972397,             16,    22.31251689,     0.00000000,    22.31982828,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8263325,     18.8000760,   0.0314109961,   0.0314548651,             15,    22.35921251,     0.00000000,    22.36781658,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8031285,     18.7772942,   0.0322668076,   0.0323112011,             15,    22.39152238,     0.00000000,    22.38916546,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7653109,     18.7313356,   0.0331505299,   0.0332106590,             15,    22.44029306,     0.00000000,    22.43066727,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7287742,     18.6975826,   0.0340350015,   0.0340917792,             14,    22.47100850,     0.00000000,    22.47367823,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.6954408,     18.6663537,   0.0349174397,   0.0349718503,             14,    22.50468663,     0.00000000,    22.50569095,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6817856,     18.6281785,   0.0357653178,   0.0358682412,             13,    22.54573039,     0.00000000,    22.54495968,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6466303,     18.6174473,   0.0366561596,   0.0367136185,             13,    22.57571183,     0.00000000,    22.57897951,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6683920,     18.6361457,   0.0374363753,   0.0375011517,             13,    22.59978573,     0.00000000,    22.58961262,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5914719,     18.5616723,   0.0384176144,   0.0384792915,             13,    22.64252490,     0.00000000,    22.64159189,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5573342,     18.5267842,   0.0393156608,   0.0393804908,             12,    22.67301760,     0.00000000,    22.67366427,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5378017,     18.5074503,   0.0401858290,   0.0402517319,             12,    22.69916995,     0.00000000,    22.68952111,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5186401,     18.4981410,   0.0410570105,   0.0411025087,             12,    22.72249725,     0.00000000,    22.71697626,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_11way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.8898393,     34.7399311,   0.0002200333,   0.0002209828,           2216,     7.66156177,     0.00000000,     7.65482432,     0.00000000
           192,          60000,      92.641536,     480.000000,     38.5576721,     47.8324857,   0.0005975464,   0.0004816810,            796,     8.77059126,     0.00000000,     8.00010829,     0.00000000
           192,          99984,     154.376832,     799.872000,     31.8916203,     47.8091793,   0.0012038854,   0.0008030645,            401,     9.25162131,     0.00000000,     7.99392774,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.3915588,     49.2379122,   0.0010883829,   0.0010917792,            457,     8.10319277,     0.00000000,     8.03396462,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.5931754,     41.5005814,   0.0013661922,   0.0016655188,            364,     8.03432100,     0.00000000,     8.25271866,     0.00000000
           192,         219984,     339.656832,    1759.872000,     44.7864662,     43.5487227,   0.0018861469,   0.0019397551,            258,     8.29379698,     0.00000000,     8.56966889,     0.00000000
           192,         259992,     401.429184,    2079.936000,     42.1139226,     37.4592264,   0.0023706395,   0.0026652160,            208,     8.67410777,     0.00000000,    10.55323021,     0.00000000
           192,         300000,     463.201536,    2400.000000,     39.4403195,     36.4030743,   0.0029208688,   0.0031645679,            169,     9.68208560,     0.00000000,    11.00254856,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.7988756,     30.7036871,   0.0029807582,   0.0042520579,            170,     9.05920274,     0.00000000,    13.97425685,     0.00000000
           192,         379992,     586.709184,    3039.936000,     27.7144620,     28.2231377,   0.0052650103,   0.0051701171,             93,    14.50572730,     0.00000000,    15.67053511,     0.00000000
           192,         420000,     648.481536,    3360.000000,     24.3147388,     24.2487834,   0.0066330139,   0.0066510553,             73,    16.75544240,     0.00000000,    17.43358330,     0.00000000
           192,         459984,     710.216832,    3679.872000,     22.7029918,     23.0846855,   0.0077802017,   0.0076515600,             64,    18.20973220,     0.00000000,    18.14906479,     0.00000000
           192,         499992,     771.989184,    3999.936000,     22.0399953,     22.4721953,   0.0087112962,   0.0085437549,             57,    18.89850542,     0.00000000,    18.66201686,     0.00000000
           192,         540000,     833.761536,    4320.000000,     21.6402726,     22.0122446,   0.0095821344,   0.0094202115,             52,    19.31021909,     0.00000000,    19.08307958,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.2371402,     21.6119389,   0.0104869985,   0.0103051307,             47,    19.69960042,     0.00000000,    19.42625069,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.1667110,     21.2715852,   0.0112477053,   0.0111922513,             44,    19.82409631,     0.00000000,    19.72620727,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.1165266,     20.9802222,   0.0120019738,   0.0120799483,             41,    19.95037827,     0.00000000,    20.00826583,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.6540835,     20.7300787,   0.0130140781,   0.0129663693,             38,    20.35525198,     0.00000000,    20.24679707,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.0217998,     20.4937427,   0.0141923768,   0.0138655458,             35,    20.81527116,     0.00000000,    20.49732399,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.2812326,     20.2893916,   0.0147683331,   0.0147623944,             33,    20.72763051,     0.00000000,    20.70350272,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     19.7789950,     20.1171310,   0.0159196085,   0.0156520259,             31,    21.11036565,     0.00000000,    20.87844510,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     19.6364047,     19.9820756,   0.0168175862,   0.0165266580,             29,    21.25000607,     0.00000000,    21.01699283,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.5156979,     19.8668805,   0.0177088210,   0.0173957859,             28,    21.40056063,     0.00000000,    21.16589614,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.3593295,     19.7437627,   0.0186449564,   0.0182819183,             26,    21.55189690,     0.00000000,    21.28193819,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.2390285,     19.6202365,   0.0195600796,   0.0191800404,             25,    21.66672533,     0.00000000,    21.39173180,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.1569592,     19.5224626,   0.0204458336,   0.0200630426,             24,    21.77931443,     0.00000000,    21.50131727,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.0640399,     19.4212838,   0.0213508710,   0.0209581334,             23,    21.88306304,     0.00000000,    21.60452036,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     18.9969819,     19.3602239,   0.0222349492,   0.0218177709,             22,    21.98895441,     0.00000000,    21.69895720,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.0528109,     19.2945762,   0.0229761373,   0.0226882412,             21,    21.95629351,     0.00000000,    21.76996319,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2166115,     19.2220351,   0.0235792796,   0.0235726266,             21,    21.86464573,     0.00000000,    21.85536086,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1863511,     19.1745745,   0.0244171977,   0.0244321942,             20,    21.91591371,     0.00000000,    21.91078985,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1281326,     19.0980423,   0.0252946803,   0.0253345339,             19,    21.98626266,     0.00000000,    21.98424940,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0810696,     19.0522838,   0.0261617334,   0.0262012607,             19,    22.04239944,     0.00000000,    22.04518112,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0375261,     19.0054961,   0.0270285606,   0.0270741118,             18,    22.09719726,     0.00000000,    22.10127534,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9673134,     18.9279015,   0.0279385903,   0.0279967645,             17,    22.16569537,     0.00000000,    22.17657050,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9570131,     18.9043174,   0.0287637009,   0.0288438797,             17,    22.20673257,     0.00000000,    22.21801113,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.8948778,     18.8575739,   0.0296713710,   0.0297300667,             16,    22.26163665,     0.00000000,    22.27119606,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8595051,     18.7953961,   0.0305416286,   0.0306458026,             16,    22.31569828,     0.00000000,    22.33810517,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8358828,     18.7595513,   0.0313950698,   0.0315228144,             15,    22.35348950,     0.00000000,    22.38819878,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.7959066,     18.7520650,   0.0322792053,   0.0323546727,             15,    22.38712061,     0.00000000,    22.40095162,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7770508,     18.6908487,   0.0331298033,   0.0332825979,             15,    22.42941558,     0.00000000,    22.45852889,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7481363,     18.6793873,   0.0339998518,   0.0341249875,             14,    22.46246630,     0.00000000,    22.47516809,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.6951764,     18.6354452,   0.0349179336,   0.0350298541,             14,    22.50222432,     0.00000000,    22.51674249,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6611163,     18.6144063,   0.0358049319,   0.0358947791,             13,    22.53973728,     0.00000000,    22.55295019,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6478525,     18.6006571,   0.0366537571,   0.0367467587,             13,    22.57061060,     0.00000000,    22.57043255,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6696908,     18.6199551,   0.0374337710,   0.0375337601,             13,    22.59439963,     0.00000000,    22.60187844,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5823312,     18.5386145,   0.0384365122,   0.0385271509,             12,    22.63947073,     0.00000000,    22.64755914,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5540993,     18.5157332,   0.0393225153,   0.0394039949,             12,    22.67105360,     0.00000000,    22.67943414,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5382233,     18.4774076,   0.0401849151,   0.0403171778,             12,    22.69397222,     0.00000000,    22.70942234,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5175110,     18.4890339,   0.0410595139,   0.0411227544,             12,    22.71965455,     0.00000000,    22.72343850,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_12way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.8613426,     34.6757162,   0.0002202132,   0.0002213921,           2232,     7.66134829,     0.00000000,     7.65645789,     0.00000000
           192,          60000,      92.641536,     480.000000,     27.5097242,     47.7153204,   0.0008375220,   0.0004828638,            573,     9.73703494,     0.00000000,     8.00210246,     0.00000000
           192,          99984,     154.376832,     799.872000,     21.0814486,     42.7029970,   0.0018212153,   0.0008990904,            256,    10.08664303,     0.00000000,     8.06268321,     0.00000000
           192,         139992,     216.149184,    1119.936000,     36.2417916,     45.3733254,   0.0014832856,   0.0011847694,            325,     8.85988181,     0.00000000,     8.28194956,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.6186731,     46.0355433,   0.0013655040,   0.0015014486,            363,     8.02798892,     0.00000000,     8.50253637,     0.00000000
           192,         219984,     339.656832,    1759.872000,     45.3385865,     38.5237631,   0.0018631780,   0.0021927727,            264,     8.32294631,     0.00000000,     9.30323073,     0.00000000
           192,         259992,     401.429184,    2079.936000,     42.1973339,     34.5817679,   0.0023659535,   0.0028869816,            214,     8.70900224,     0.00000000,    11.67278888,     0.00000000
           192,         300000,     463.201536,    2400.000000,     34.2827113,     29.9590598,   0.0033602943,   0.0038452475,            146,    10.88170228,     0.00000000,    13.74994064,     0.00000000
           192,         339984,     524.936832,    2719.872000,     44.2487031,     25.8411889,   0.0029504561,   0.0050521614,            173,     8.80503541,     0.00000000,    16.06781455,     0.00000000
           192,         379992,     586.709184,    3039.936000,     34.0525525,     24.6894719,   0.0042850511,   0.0059100871,            114,    11.41789670,     0.00000000,    16.91015893,     0.00000000
           192,         420000,     648.481536,    3360.000000,     23.5934172,     23.7766419,   0.0068358050,   0.0067831278,             72,    17.53833787,     0.00000000,    17.63473567,     0.00000000
           192,         459984,     710.216832,    3679.872000,     24.0067120,     23.0243884,   0.0073576863,   0.0076715982,             67,    16.97061191,     0.00000000,    18.19085674,     0.00000000
           192,         499992,     771.989184,    3999.936000,     21.9804494,     22.4465684,   0.0087348955,   0.0085535091,             57,    18.89266677,     0.00000000,    18.67055328,     0.00000000
           192,         540000,     833.761536,    4320.000000,     21.5725107,     21.9849120,   0.0096122330,   0.0094319231,             51,    19.34525582,     0.00000000,    19.08977240,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.3046923,     21.5986595,   0.0104537467,   0.0103114666,             47,    19.65524703,     0.00000000,    19.43930495,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.1841420,     21.2315382,   0.0112384504,   0.0112133622,             44,    19.81161106,     0.00000000,    19.74566324,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.0393088,     20.9258864,   0.0120460231,   0.0121113149,             41,    19.99201616,     0.00000000,    20.04286174,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.6712644,     20.6821418,   0.0130032615,   0.0129964226,             38,    20.35586317,     0.00000000,    20.30390218,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     19.7684904,     20.4209915,   0.0143742351,   0.0139149427,             34,    20.94831894,     0.00000000,    20.54423408,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3552902,     20.2119779,   0.0147146023,   0.0148189357,             33,    20.68619057,     0.00000000,    20.75854229,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     19.8629407,     20.0677488,   0.0158523283,   0.0156905420,             31,    21.05875425,     0.00000000,    20.92968024,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     19.0119101,     19.8900720,   0.0173700026,   0.0166031037,             28,    21.64614793,     0.00000000,    21.02840746,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     18.8638699,     19.7851669,   0.0183207371,   0.0174676312,             27,    21.77676669,     0.00000000,    21.17638667,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     18.6999870,     19.6826005,   0.0193023586,   0.0183387280,             25,    21.94424677,     0.00000000,    21.27590138,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     18.6611078,     19.5759596,   0.0201658408,   0.0192234218,             24,    22.04613728,     0.00000000,    21.40483630,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     18.6235081,     19.4861525,   0.0210314834,   0.0201004277,             23,    21.90724672,     0.00000000,    21.52581921,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     18.6762560,     19.3648308,   0.0217941891,   0.0210192312,             22,    22.16359441,     0.00000000,    21.62291215,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     18.5491963,     19.2955475,   0.0227717104,   0.0218909014,             21,    22.34323701,     0.00000000,    21.72457699,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.1032842,     19.2540042,   0.0229154314,   0.0227360498,             21,    21.93552414,     0.00000000,    21.78552481,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.1050192,     19.2017909,   0.0237170060,   0.0235974789,             21,    21.95761132,     0.00000000,    21.87438011,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1796747,     19.1242426,   0.0244256973,   0.0244964957,             20,    21.92393737,     0.00000000,    21.93724915,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1244705,     19.0539125,   0.0252995240,   0.0253932100,             19,    21.99036502,     0.00000000,    22.01231067,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0885132,     19.0055533,   0.0261515316,   0.0262656839,             19,    22.05014081,     0.00000000,    22.06374405,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0430040,     18.9513686,   0.0270207855,   0.0271514389,             18,    22.10539261,     0.00000000,    22.12696018,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9754576,     18.8959832,   0.0279265993,   0.0280440555,             17,    22.17033259,     0.00000000,    22.20217226,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9562367,     18.8475454,   0.0287648790,   0.0289307622,             17,    22.21285846,     0.00000000,    22.24036377,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.8926101,     18.7823560,   0.0296749324,   0.0298491269,             16,    22.26850638,     0.00000000,    22.31663992,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8625145,     18.7456927,   0.0305367559,   0.0307270586,             16,    22.31731300,     0.00000000,    22.36609378,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8324791,     18.6983061,   0.0314007441,   0.0316260656,             15,    22.36005026,     0.00000000,    22.42318206,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8031748,     18.6609413,   0.0322667281,   0.0325126648,             15,    22.39670569,     0.00000000,    22.44482071,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7723225,     18.6599353,   0.0331381480,   0.0333377361,             15,    22.43641602,     0.00000000,    22.46843890,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7308173,     18.6237528,   0.0340312890,   0.0342269284,             14,    22.47328138,     0.00000000,    22.50289309,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.6937997,     18.5665033,   0.0349205051,   0.0351599285,             14,    22.50971024,     0.00000000,    22.54940785,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6617663,     18.5627355,   0.0358036848,   0.0359946948,             13,    22.54353074,     0.00000000,    22.57402829,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6528550,     18.5134145,   0.0366439269,   0.0369199239,             13,    22.57667859,     0.00000000,    22.61109129,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6650453,     18.5647389,   0.0374430877,   0.0376453950,             13,    22.60863068,     0.00000000,    22.63766834,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5788739,     18.4857066,   0.0384436647,   0.0386374195,             12,    22.64274648,     0.00000000,    22.68439427,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5580376,     18.4660966,   0.0393141707,   0.0395099123,             12,    22.67554271,     0.00000000,    22.70472898,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5351075,     18.4439777,   0.0401916703,   0.0403902531,             12,    22.70130747,     0.00000000,    22.73582697,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5133006,     18.4365064,   0.0410688519,   0.0412399173,             12,    22.72446829,     0.00000000,    22.76099416,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_1way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.7981122,     26.6530118,   0.0002206133,   0.0002880323,           2232,     7.66510831,     0.00000000,     9.57157113,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.4109450,     48.1437847,   0.0005187910,   0.0004785664,            948,     8.01577797,     0.00000000,     8.00351819,     0.00000000
           192,          99984,     154.376832,     799.872000,     47.6817907,     46.8225195,   0.0008052100,   0.0008199870,            619,     8.03728426,     0.00000000,     8.10781607,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8829068,     49.1928324,   0.0010776623,   0.0010927797,            462,     8.01346278,     0.00000000,     8.12347811,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.7998483,     49.3349379,   0.0013606340,   0.0014010355,            366,     8.04261354,     0.00000000,     8.20294080,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.2175641,     48.4102750,   0.0016493142,   0.0017449572,            302,     8.09261354,     0.00000000,     8.29998541,     0.00000000
           192,         259992,     401.429184,    2079.936000,     49.7237126,     47.9264923,   0.0020078333,   0.0020831261,            246,     8.29704577,     0.00000000,     8.39456305,     0.00000000
           192,         300000,     463.201536,    2400.000000,     45.5209210,     47.3123931,   0.0025307045,   0.0024348800,            193,     8.58250425,     0.00000000,     8.37610867,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.0201957,     47.3932581,   0.0030347109,   0.0027546926,            166,     8.86603695,     0.00000000,     8.37945058,     0.00000000
           192,         379992,     586.709184,    3039.936000,     38.6774129,     42.9489971,   0.0037726652,   0.0033974467,            132,    10.17209270,     0.00000000,     8.67985517,     0.00000000
           192,         420000,     648.481536,    3360.000000,     34.1075329,     38.2192501,   0.0047285742,   0.0042198630,            103,    11.57584139,     0.00000000,     8.95846075,     0.00000000
           192,         459984,     710.216832,    3679.872000,     31.2108620,     37.4419610,   0.0056593713,   0.0047175375,             89,    12.52167602,     0.00000000,     9.01300999,     0.00000000
           192,         499992,     771.989184,    3999.936000,     29.1188514,     34.1726479,   0.0065935612,   0.0056184387,             75,    13.42652025,     0.00000000,     9.17114372,     0.00000000
           192,         540000,     833.761536,    4320.000000,     22.9356608,     30.3408408,   0.0090409429,   0.0068343525,             54,    17.96106996,     0.00000000,     9.68656086,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.7718976,     28.1148048,   0.0102294187,   0.0079215864,             48,    19.29633284,     0.00000000,     9.90170280,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.5033436,     27.7423565,   0.0110716237,   0.0085817125,             45,    19.60175061,     0.00000000,     9.73368899,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.0045600,     27.5768388,   0.0120659514,   0.0091903210,             41,    20.03916743,     0.00000000,    10.01125129,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.7210047,     24.2432533,   0.0129720475,   0.0110873674,             38,    20.30537826,     0.00000000,    11.03684425,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.5424127,     21.9479911,   0.0138326950,   0.0129468309,             36,    20.52196585,     0.00000000,    11.64435081,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3676608,     20.3269857,   0.0147056652,   0.0147350918,             33,    20.68175343,     0.00000000,    12.21114597,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     20.1780014,     18.5681688,   0.0156048089,   0.0169577226,             32,    20.86201809,     0.00000000,    13.07486294,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     20.0334597,     16.8497093,   0.0164842685,   0.0195989688,             30,    21.01913057,     0.00000000,    14.25482557,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.9052496,     15.0140795,   0.0173622540,   0.0230183942,             28,    21.15952672,     0.00000000,    16.88990492,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.7556037,     14.2379795,   0.0182709606,   0.0253514802,             27,    21.28526049,     0.00000000,    18.67339350,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.6501861,     14.1047102,   0.0191508073,   0.0266802311,             26,    21.38961904,     0.00000000,    18.66545043,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.5603705,     13.0567820,   0.0200241605,   0.0299982031,             24,    21.51146193,     0.00000000,    21.30663317,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.4554350,     13.0108755,   0.0209213443,   0.0312841250,             23,    21.60729651,     0.00000000,    22.04245916,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.3816635,     12.8075269,   0.0217936364,   0.0329803662,             22,    21.69664865,     0.00000000,    21.84383115,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.3135469,     12.8174254,   0.0226659558,   0.0341535048,             22,    21.77882329,     0.00000000,    23.48039032,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2448273,     12.0950484,   0.0235447089,   0.0374627567,             21,    21.85096311,     0.00000000,    24.82904589,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1922073,     12.1655012,   0.0244097471,   0.0385086417,             20,    21.91921570,     0.00000000,    23.77324857,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1273735,     12.1733017,   0.0252956842,   0.0397459959,             19,    21.99513879,     0.00000000,    25.24591200,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0830283,     11.7261779,   0.0261590481,   0.0425708921,             19,    22.05098454,     0.00000000,    26.05892450,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0397187,     12.9485714,   0.0270254480,   0.0397385094,             18,    22.09637376,     0.00000000,    23.51537339,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9773446,     11.6453735,   0.0279238224,   0.0455047664,             17,    22.16187008,     0.00000000,    26.72329787,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9525590,     11.4344481,   0.0287704608,   0.0476869415,             17,    22.21342555,     0.00000000,    27.31778204,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.9010002,     11.6120188,   0.0296617597,   0.0482807457,             16,    22.26331919,     0.00000000,    26.52316765,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8664916,     11.2366958,   0.0305303186,   0.0512606204,             16,    22.31462733,     0.00000000,    27.67407161,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8336421,     11.3207104,   0.0313988050,   0.0522364616,             15,    22.36110043,     0.00000000,    27.86173409,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8022856,     11.2933760,   0.0322682540,   0.0537232558,             15,    22.39589607,     0.00000000,    27.51776003,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7663637,     11.0592531,   0.0331486702,   0.0562497298,             15,    22.43449481,     0.00000000,    28.36325756,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7371933,     11.1822803,   0.0340197086,   0.0570039238,             14,    22.47243456,     0.00000000,    28.32577910,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.6959423,     11.1272516,   0.0349165031,   0.0586665017,             14,    22.51202487,     0.00000000,    28.03850253,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6606002,     10.9380918,   0.0358059223,   0.0610856093,             13,    22.54232048,     0.00000000,    28.74331477,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6381445,     11.1882726,   0.0366728489,   0.0610919916,             13,    22.57974592,     0.00000000,    28.63930364,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6665082,     10.9843661,   0.0374401533,   0.0636246938,             13,    22.59982771,     0.00000000,    28.59938618,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5810139,     10.9317330,   0.0384392372,   0.0653363925,             13,    22.64099796,     0.00000000,    28.92355021,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5510437,     10.9774155,   0.0393289924,   0.0664631724,             12,    22.66984693,     0.00000000,    29.02263072,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5349151,     11.0283526,   0.0401920875,   0.0675492485,             12,    22.69918834,     0.00000000,    28.68289972,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5169107,     11.0336679,   0.0410608451,   0.0689090888,             12,    22.72091279,     0.00000000,    29.08256134,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_2way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     35.1740685,     34.8113435,   0.0002182553,   0.0002205295,           2232,     7.66134004,     0.00000000,     7.65496668,     0.00000000
           192,          60000,      92.641536,     480.000000,     43.9698055,     48.0292682,   0.0005239960,   0.0004797075,            947,     8.00735809,     0.00000000,     8.00904407,     0.00000000
           192,          99984,     154.376832,     799.872000,     47.6359071,     46.9811902,   0.0008059856,   0.0008172176,            616,     8.01784876,     0.00000000,     8.09468450,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8090076,     48.7625427,   0.0010792612,   0.0011024226,            459,     8.04395639,     0.00000000,     8.17767960,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.4316105,     49.7891565,   0.0013705690,   0.0013882541,            362,     8.06310313,     0.00000000,     8.17953904,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.3926974,     50.7392768,   0.0016436938,   0.0016648613,            304,     8.06080398,     0.00000000,     8.14416128,     0.00000000
           192,         259992,     401.429184,    2079.936000,     50.4427289,     49.9670303,   0.0019792135,   0.0019980561,            253,     8.23916394,     0.00000000,     8.29653405,     0.00000000
           192,         300000,     463.201536,    2400.000000,     42.4623812,     50.4045840,   0.0027129896,   0.0022855064,            184,     8.79987879,     0.00000000,     8.26715420,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.4985317,     50.4648950,   0.0030013394,   0.0025870232,            168,     8.91850375,     0.00000000,     8.29587433,     0.00000000
           192,         379992,     586.709184,    3039.936000,     37.1276129,     49.8496928,   0.0039301457,   0.0029271380,            124,    10.50418280,     0.00000000,     8.33139832,     0.00000000
           192,         420000,     648.481536,    3360.000000,     31.5973293,     49.3629371,   0.0051042289,   0.0032672286,             96,    12.62702566,     0.00000000,     8.37337487,     0.00000000
           192,         459984,     710.216832,    3679.872000,     29.3392056,     49.6239208,   0.0060204035,   0.0035594498,             82,    13.00856297,     0.00000000,     8.34668657,     0.00000000
           192,         499992,     771.989184,    3999.936000,     24.7576206,     48.4601742,   0.0077550638,   0.0039619529,             63,    16.28420802,     0.00000000,     8.43883517,     0.00000000
           192,         540000,     833.761536,    4320.000000,     22.1555001,     48.1067427,   0.0093593013,   0.0043104145,             53,    18.77342758,     0.00000000,     8.49114470,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.6353487,     47.2612591,   0.0102939804,   0.0047123979,             48,    19.38452651,     0.00000000,     8.50565174,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.2838989,     47.5779975,   0.0111857761,   0.0050039291,             44,    19.70270809,     0.00000000,     8.54146358,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     20.9976381,     46.2796653,   0.0120699289,   0.0054762712,             41,    20.02208376,     0.00000000,     8.60177172,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.7182690,     43.2191849,   0.0129737603,   0.0062193180,             38,    20.29874482,     0.00000000,     8.90640959,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.4916708,     38.4334857,   0.0138669478,   0.0073934727,             36,    20.52795280,     0.00000000,     9.37079210,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3417868,     34.0076862,   0.0147243702,   0.0088074207,             33,    20.69365268,     0.00000000,    10.28561311,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     20.1613345,     30.8674472,   0.0156177090,   0.0102008389,             31,    20.88261523,     0.00000000,    11.21599393,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     20.0227349,     28.5916140,   0.0164930979,   0.0115501324,             30,    21.02054293,     0.00000000,    12.38193503,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.8812053,     25.2246941,   0.0173832519,   0.0137008599,             28,    21.17322164,     0.00000000,    14.27315481,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.7364788,     23.4352376,   0.0182886653,   0.0154021846,             27,    21.29324187,     0.00000000,    16.14405677,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.6443448,     22.3835187,   0.0191565018,   0.0168122328,             26,    21.38990643,     0.00000000,    17.76028836,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.5407299,     20.2761786,   0.0200442870,   0.0193172495,             24,    21.50662620,     0.00000000,    19.87427729,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.4487667,     19.8673185,   0.0209285176,   0.0204876091,             23,    21.60910501,     0.00000000,    20.25736872,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.3776647,     19.8718893,   0.0217981339,   0.0212560025,             22,    21.69532649,     0.00000000,    20.51846823,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.3065037,     19.2854324,   0.0226742246,   0.0226989985,             22,    21.77397831,     0.00000000,    21.34572982,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2461080,     18.9177707,   0.0235431421,   0.0239517575,             21,    21.85682911,     0.00000000,    21.73562509,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1836350,     19.1720956,   0.0244206548,   0.0244353533,             20,    21.91406364,     0.00000000,    21.53273934,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1325461,     18.7321220,   0.0252888454,   0.0258294281,             19,    21.98857622,     0.00000000,    22.01429334,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0806852,     18.5941762,   0.0261622605,   0.0268467853,             19,    22.05155378,     0.00000000,    22.26327973,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0436388,     18.7126345,   0.0270198849,   0.0274978346,             18,    22.10307651,     0.00000000,    22.22141415,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9915473,     18.4089487,   0.0279029397,   0.0287860001,             17,    22.16199716,     0.00000000,    22.50584541,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9541482,     18.2312796,   0.0287680486,   0.0299086991,             17,    22.20983738,     0.00000000,    22.58823949,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.9078583,     18.3206050,   0.0296510011,   0.0306014419,             16,    22.25954320,     0.00000000,    22.61850813,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8646041,     18.1486608,   0.0305333734,   0.0317378789,             16,    22.30788400,     0.00000000,    22.78321517,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8294005,     18.0687065,   0.0314058781,   0.0327280680,             15,    22.35842837,     0.00000000,    22.89293638,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.7943148,     18.1534743,   0.0322819392,   0.0334215323,             15,    22.39097976,     0.00000000,    22.87795145,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7687035,     17.9976343,   0.0331445376,   0.0345645428,             15,    22.43217432,     0.00000000,    23.01614738,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7266940,     17.8798297,   0.0340387821,   0.0356510026,             14,    22.47031704,     0.00000000,    23.08425199,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.7126352,     18.0707950,   0.0348853554,   0.0361244168,             14,    22.50130796,     0.00000000,    22.99248389,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6692638,     17.9168280,   0.0357893063,   0.0372923154,             13,    22.54073109,     0.00000000,    23.09521167,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6503161,     17.8075417,   0.0366489154,   0.0383833922,             13,    22.57895651,     0.00000000,    23.14088263,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6736888,     18.0215424,   0.0374257565,   0.0387800840,             13,    22.60102496,     0.00000000,    23.11819539,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5778658,     17.8089573,   0.0384457509,   0.0401056608,             12,    22.64571977,     0.00000000,    23.21275591,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5506501,     17.7915025,   0.0393298268,   0.0410079956,             12,    22.67050126,     0.00000000,    23.31001004,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5391399,     17.8785059,   0.0401829282,   0.0416677396,             12,    22.69420578,     0.00000000,    23.24184080,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5115005,     17.7845767,   0.0410728455,   0.0427516500,             12,    22.71691566,     0.00000000,    23.32806201,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_3way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.8409704,     34.6266644,   0.0002203420,   0.0002217057,           2202,     7.66515192,     0.00000000,     7.65508368,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.0337823,     48.2694687,   0.0005232346,   0.0004773204,            937,     8.01465796,     0.00000000,     8.00225301,     0.00000000
           192,          99984,     154.376832,     799.872000,     47.5592612,     47.1074129,   0.0008072845,   0.0008150279,            615,     8.06005787,     0.00000000,     8.09042026,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8461145,     49.5731066,   0.0010784577,   0.0010843970,            461,     8.01826521,     0.00000000,     8.06777315,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.7798361,     50.0404594,   0.0013611702,   0.0013812823,            365,     8.03511590,     0.00000000,     8.20602898,     0.00000000
           192,         219984,     339.656832,    1759.872000,     47.3688680,     51.1114429,   0.0017833201,   0.0016527386,            272,     8.21739235,     0.00000000,     8.14618131,     0.00000000
           192,         259992,     401.429184,    2079.936000,     43.8630471,     50.8351265,   0.0022761056,   0.0019639359,            218,     8.68650390,     0.00000000,     8.30367975,     0.00000000
           192,         300000,     463.201536,    2400.000000,     40.5479500,     51.7818434,   0.0028410807,   0.0022247180,            174,     8.98252309,     0.00000000,     8.16955338,     0.00000000
           192,         339984,     524.936832,    2719.872000,     43.5211267,     51.5841041,   0.0029997812,   0.0025308932,            170,     8.90426108,     0.00000000,     8.26012285,     0.00000000
           192,         379992,     586.709184,    3039.936000,     33.4667755,     51.5844608,   0.0043600534,   0.0028286993,            113,    11.71923564,     0.00000000,     8.24393170,     0.00000000
           192,         420000,     648.481536,    3360.000000,     27.9340426,     51.7256227,   0.0057736004,   0.0031179905,             85,    14.24546618,     0.00000000,     8.24978304,     0.00000000
           192,         459984,     710.216832,    3679.872000,     26.9187393,     51.6360629,   0.0065617432,   0.0034207460,             74,    14.48041969,     0.00000000,     8.23632667,     0.00000000
           192,         499992,     771.989184,    3999.936000,     22.8281553,     51.8743851,   0.0084105319,   0.0037011895,             58,    18.02884782,     0.00000000,     8.23078967,     0.00000000
           192,         540000,     833.761536,    4320.000000,     22.0702404,     51.7730731,   0.0093954572,   0.0040051708,             52,    18.92646443,     0.00000000,     8.22182873,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.5247055,     51.9608003,   0.0103468945,   0.0042861899,             48,    19.47278665,     0.00000000,     8.20052306,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.2368335,     51.2482253,   0.0112105662,   0.0046455643,             44,    19.77783834,     0.00000000,     8.25195760,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.0128945,     50.9719764,   0.0120611656,   0.0049721439,             41,    20.05336704,     0.00000000,     8.22190209,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.7004597,     43.7416987,   0.0129849221,   0.0061450256,             38,    20.31617334,     0.00000000,     9.55131305,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.4963205,     37.6485624,   0.0138638020,   0.0075476170,             36,    20.52944902,     0.00000000,    10.27061514,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3616086,     38.9712357,   0.0147100362,   0.0076856685,             33,    20.69158907,     0.00000000,    10.85354970,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     20.1344743,     34.6036329,   0.0156385437,   0.0090994450,             31,    20.87113402,     0.00000000,    13.14571415,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     20.0108363,     25.7282075,   0.0165029049,   0.0128355980,             30,    21.02044458,     0.00000000,    15.96007394,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.8685144,     21.6765893,   0.0173943554,   0.0159434676,             28,    21.16848053,     0.00000000,    18.95777640,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.7341253,     19.8585379,   0.0182908464,   0.0181762554,             27,    21.29129642,     0.00000000,    21.18038447,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.6295267,     19.6653181,   0.0191709628,   0.0191360712,             26,    21.39279295,     0.00000000,    21.36551931,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.5396744,     19.5429576,   0.0200453699,   0.0200420022,             24,    21.51294504,     0.00000000,    21.50700953,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.4380606,     19.4340296,   0.0209400447,   0.0209443880,             23,    21.60882713,     0.00000000,    21.59664816,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.3770192,     19.3622435,   0.0217988599,   0.0218154951,             22,    21.69604308,     0.00000000,    21.68610438,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.2930776,     19.2807193,   0.0226900036,   0.0227045471,             22,    21.77825598,     0.00000000,    21.79116560,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2331140,     19.2046645,   0.0235590481,   0.0235939480,             21,    21.84938295,     0.00000000,    21.86558817,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1908765,     19.1435080,   0.0244114399,   0.0244718432,             20,    21.91834001,     0.00000000,    21.93795752,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1310273,     19.0887672,   0.0252908531,   0.0253468438,             19,    21.99136140,     0.00000000,    22.00515795,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0795322,     19.0392355,   0.0261638415,   0.0262192174,             19,    22.05180420,     0.00000000,    22.06627320,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0399520,     19.0002721,   0.0270251168,   0.0270815558,             18,    22.10032111,     0.00000000,    22.11653392,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9935043,     18.9440626,   0.0279000647,   0.0279728805,             17,    22.16090128,     0.00000000,    22.18067809,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9534829,     18.8949097,   0.0287690583,   0.0288582409,             17,    22.21177610,     0.00000000,    22.24083668,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.8998514,     18.8400667,   0.0296635628,   0.0297576934,             16,    22.26049503,     0.00000000,    22.29301182,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8688124,     18.7930111,   0.0305265635,   0.0306496918,             16,    22.31073039,     0.00000000,    22.35365594,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8354442,     18.7406524,   0.0313958009,   0.0315546036,             15,    22.36012455,     0.00000000,    22.41094545,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8002946,     18.7343116,   0.0322716713,   0.0323853334,             15,    22.38605793,     0.00000000,    22.42684582,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7665166,     18.6971794,   0.0331484000,   0.0332713286,             15,    22.43376861,     0.00000000,    22.47723907,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7368275,     18.6603156,   0.0340203728,   0.0341598647,             14,    22.47024464,     0.00000000,    22.50224225,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.6977845,     18.6412906,   0.0349130630,   0.0350188698,             14,    22.50409038,     0.00000000,    22.53112665,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6687376,     18.5874823,   0.0357903150,   0.0359467726,             13,    22.54226549,     0.00000000,    22.58100236,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6398224,     18.5765423,   0.0366695477,   0.0367944607,             13,    22.57779672,     0.00000000,    22.61393280,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6722614,     18.5956312,   0.0374286175,   0.0375828560,             13,    22.59841255,     0.00000000,    22.62814618,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5843656,     18.5254447,   0.0384323047,   0.0385545400,             13,    22.64591541,     0.00000000,    22.67499730,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5488042,     18.4959341,   0.0393337409,   0.0394461751,             12,    22.67141337,     0.00000000,    22.70142602,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5430365,     18.4684793,   0.0401744843,   0.0403366685,             12,    22.69887877,     0.00000000,    22.72720059,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5154145,     18.4701691,   0.0410641630,   0.0411647558,             12,    22.72074237,     0.00000000,    22.75126790,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_4way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.9080702,     34.9239379,   0.0002199184,   0.0002198185,           2231,     7.66104491,     0.00000000,     7.65455362,     0.00000000
           192,          60000,      92.641536,     480.000000,     43.9405110,     48.2915420,   0.0005243453,   0.0004771022,            941,     8.01517886,     0.00000000,     8.00131883,     0.00000000
           192,          99984,     154.376832,     799.872000,     47.5873238,     47.1875716,   0.0008068085,   0.0008136434,            617,     8.04550738,     0.00000000,     8.07055690,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.7440634,     49.4537155,   0.0010806702,   0.0010870149,            461,     8.06915418,     0.00000000,     8.12571083,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.4065510,     49.9170572,   0.0013712503,   0.0013846970,            363,     8.07161249,     0.00000000,     8.16565765,     0.00000000
           192,         219984,     339.656832,    1759.872000,     45.0817320,     51.2922477,   0.0018737935,   0.0016469127,            262,     8.31813473,     0.00000000,     8.11484356,     0.00000000
           192,         259992,     401.429184,    2079.936000,     42.0182354,     50.7975963,   0.0023760381,   0.0019653869,            207,     8.75831762,     0.00000000,     8.27379537,     0.00000000
           192,         300000,     463.201536,    2400.000000,     40.1599083,     51.8121695,   0.0028685324,   0.0022234159,            173,     9.28564992,     0.00000000,     8.17814584,     0.00000000
           192,         339984,     524.936832,    2719.872000,     44.3619446,     51.7603165,   0.0029429246,   0.0025222770,            173,     8.86721884,     0.00000000,     8.24297544,     0.00000000
           192,         379992,     586.709184,    3039.936000,     34.1618230,     51.8205921,   0.0042713449,   0.0028158097,            116,    11.50325733,     0.00000000,     8.21769747,     0.00000000
           192,         420000,     648.481536,    3360.000000,     26.4089285,     52.1247622,   0.0061070255,   0.0030941148,             79,    15.08881929,     0.00000000,     8.22155636,     0.00000000
           192,         459984,     710.216832,    3679.872000,     26.6381455,     52.0467884,   0.0066308616,   0.0033937513,             73,    14.55362180,     0.00000000,     8.20732137,     0.00000000
           192,         499992,     771.989184,    3999.936000,     22.4885237,     52.1694213,   0.0085375515,   0.0036802580,             58,    18.50623900,     0.00000000,     8.21571950,     0.00000000
           192,         540000,     833.761536,    4320.000000,     21.9398658,     51.5468329,   0.0094512884,   0.0040227496,             52,    19.04963552,     0.00000000,     8.21521363,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.5819367,     50.3944065,   0.0103194565,   0.0044194162,             48,    19.42000977,     0.00000000,     8.20883550,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.3310181,     48.5223600,   0.0111610673,   0.0049065406,             44,    19.71262616,     0.00000000,     8.50016134,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     20.9852125,     48.3484525,   0.0120770757,   0.0052419465,             41,    20.04117492,     0.00000000,     8.29919207,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.7025104,     42.3295552,   0.0129836359,   0.0063500279,             38,    20.31754921,     0.00000000,    11.06238293,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.4941765,     34.2800595,   0.0138652523,   0.0082892776,             36,    20.53312819,     0.00000000,    11.95576889,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3411680,     32.2983083,   0.0147248181,   0.0092735507,             33,    20.71994768,     0.00000000,    14.98736597,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     20.1570464,     24.0271140,   0.0156210315,   0.0131049387,             31,    20.89213632,     0.00000000,    19.46395136,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     20.0037270,     20.0993042,   0.0165087700,   0.0164302667,             30,    21.02846590,     0.00000000,    20.91133060,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.8629721,     19.9073487,   0.0173992089,   0.0173604233,             28,    21.16391116,     0.00000000,    21.11069175,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.7370315,     19.7689032,   0.0182881532,   0.0182586688,             27,    21.28670874,     0.00000000,    21.24542398,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.6398134,     19.6483703,   0.0191609218,   0.0191525771,             26,    21.39083061,     0.00000000,    21.36084528,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.5391418,     19.5565382,   0.0200459162,   0.0200280845,             24,    21.51112936,     0.00000000,    21.49160223,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.4388304,     19.4483235,   0.0209392154,   0.0209289945,             23,    21.61266558,     0.00000000,    21.58828512,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.3699414,     19.3893383,   0.0218068253,   0.0217850100,             22,    21.70106918,     0.00000000,    21.68314877,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.3011624,     19.3106016,   0.0226804993,   0.0226694129,             22,    21.78038549,     0.00000000,    21.75848006,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2303153,     19.2429993,   0.0235624767,   0.0235469455,             21,    21.86311786,     0.00000000,    21.84892025,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1808074,     19.1664572,   0.0244242549,   0.0244425416,             20,    21.91904898,     0.00000000,    21.91061734,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1271363,     19.1209709,   0.0252959979,   0.0253041543,             19,    21.98865079,     0.00000000,    21.98741916,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0791112,     19.0679087,   0.0261644188,   0.0261797905,             19,    22.05180674,     0.00000000,    22.05038243,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0406613,     19.0288443,   0.0270241102,   0.0270408922,             18,    22.09867334,     0.00000000,    22.10336402,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9839807,     18.9748668,   0.0279140613,   0.0279274688,             17,    22.16123853,     0.00000000,    22.16193743,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9468235,     18.9218347,   0.0287791701,   0.0288171768,             17,    22.20985754,     0.00000000,    22.21441009,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.9056731,     18.8773392,   0.0296544284,   0.0296989381,             16,    22.25830210,     0.00000000,    22.26295298,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8683519,     18.8299595,   0.0305273086,   0.0305895507,             16,    22.31196128,     0.00000000,    22.31711506,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8375614,     18.7951753,   0.0313922723,   0.0314630667,             15,    22.36095209,     0.00000000,    22.36460817,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8075199,     18.7780332,   0.0322592735,   0.0323099295,             15,    22.39513922,     0.00000000,    22.39442686,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7757717,     18.7478903,   0.0331320604,   0.0331813335,             15,    22.42898804,     0.00000000,    22.43658123,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7288585,     18.7013380,   0.0340348482,   0.0340849331,             14,    22.47210065,     0.00000000,    22.47229205,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.7047459,     18.6768401,   0.0349000692,   0.0349522148,             14,    22.49573258,     0.00000000,    22.50410120,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6565580,     18.6392148,   0.0358136801,   0.0358470036,             13,    22.54251146,     0.00000000,    22.53117247,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6364203,     18.6127705,   0.0366762418,   0.0367228435,             13,    22.57729052,     0.00000000,    22.57797523,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6737986,     18.6351068,   0.0374255364,   0.0375032425,             13,    22.60089501,     0.00000000,    22.60284965,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5723920,     18.5554728,   0.0384570819,   0.0384921477,             13,    22.64015964,     0.00000000,    22.63078638,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5494694,     18.5315338,   0.0393323302,   0.0393703977,             12,    22.66949277,     0.00000000,    22.67373854,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5326064,     18.5145329,   0.0401970943,   0.0402363340,             12,    22.69729692,     0.00000000,    22.69760242,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5180755,     18.5017452,   0.0410582622,   0.0410945018,             12,    22.71756644,     0.00000000,    22.72074343,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_5way.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.9139619,     34.7599516,   0.0002198813,   0.0002208555,           2216,     7.66132337,     0.00000000,     7.65432364,     0.00000000
           192,          60000,      92.641536,     480.000000,     43.5059931,     47.8070114,   0.0005295822,   0.0004819377,            931,     8.01569548,     0.00000000,     7.99506824,     0.00000000
           192,          99984,     154.376832,     799.872000,     47.8655173,     47.6629956,   0.0008021193,   0.0008055275,            620,     8.07238457,     0.00000000,     8.05480748,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.5562153,     49.4793088,   0.0010847666,   0.0010864527,            459,     8.02484854,     0.00000000,     8.06594343,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.5912700,     50.2192614,   0.0013662436,   0.0013763643,            365,     8.03209118,     0.00000000,     8.12726825,     0.00000000
           192,         219984,     339.656832,    1759.872000,     44.7048146,     51.2578078,   0.0018895919,   0.0016480193,            262,     8.30463925,     0.00000000,     8.10472175,     0.00000000
           192,         259992,     401.429184,    2079.936000,     42.2091093,     51.2736439,   0.0023652934,   0.0019471393,            208,     8.61820305,     0.00000000,     8.27453152,     0.00000000
           192,         300000,     463.201536,    2400.000000,     37.6836929,     51.7913284,   0.0030570252,   0.0022243106,            161,     9.57726785,     0.00000000,     8.16541993,     0.00000000
           192,         339984,     524.936832,    2719.872000,     42.2353241,     51.6909170,   0.0030911058,   0.0025256634,            160,     9.01846151,     0.00000000,     8.20606813,     0.00000000
           192,         379992,     586.709184,    3039.936000,     31.9805240,     51.5427007,   0.0045626810,   0.0028309911,            107,    12.07686140,     0.00000000,     8.19558621,     0.00000000
           192,         420000,     648.481536,    3360.000000,     25.2274453,     52.2928341,   0.0063930373,   0.0030841702,             76,    16.07040196,     0.00000000,     8.20232498,     0.00000000
           192,         459984,     710.216832,    3679.872000,     28.0371742,     52.0874683,   0.0062999878,   0.0033911008,             78,    13.55373483,     0.00000000,     8.20681522,     0.00000000
           192,         499992,     771.989184,    3999.936000,     22.4706396,     50.3958468,   0.0085443464,   0.0038097768,             58,    18.45078638,     0.00000000,     8.23009393,     0.00000000
           192,         540000,     833.761536,    4320.000000,     21.9268779,     48.8379110,   0.0094568867,   0.0042458819,             52,    19.09241301,     0.00000000,     8.37910437,     0.00000000
           192,         579984,     895.496832,    4639.872000,     21.5796308,     47.4450420,   0.0103205591,   0.0046941439,             48,    19.43205794,     0.00000000,     8.75924518,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.3135721,     43.0650112,   0.0111702030,   0.0055283145,             44,    19.68369015,     0.00000000,     9.44323504,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.0179409,     36.1437489,   0.0120582697,   0.0070120009,             41,    20.02798960,     0.00000000,    11.00748963,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.6904823,     34.6608411,   0.0129911837,   0.0077549721,             38,    20.34206246,     0.00000000,    13.11851514,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.4804321,     25.1626593,   0.0138745573,   0.0112928020,             36,    20.53762143,     0.00000000,    15.77552875,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3178803,     23.2171901,   0.0147416953,   0.0129007860,             33,    20.71204807,     0.00000000,    20.08977690,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     20.1333950,     20.2217308,   0.0156393820,   0.0155710636,             31,    20.88958332,     0.00000000,    20.80285721,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     20.0019071,     20.0381644,   0.0165102720,   0.0164803982,             30,    21.01917868,     0.00000000,    20.97250920,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.8627193,     19.9077100,   0.0173994303,   0.0173601082,             28,    21.16785021,     0.00000000,    21.13124931,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.7393571,     19.7610952,   0.0182859986,   0.0182658831,             27,    21.28835936,     0.00000000,    21.26233570,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.6231910,     19.6552024,   0.0191771526,   0.0191459197,             26,    21.39559726,     0.00000000,    21.36569419,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.5273744,     19.5402360,   0.0200579961,   0.0200447937,             24,    21.51944499,     0.00000000,    21.48885289,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.4431041,     19.4551073,   0.0209346129,   0.0209216968,             23,    21.60618443,     0.00000000,    21.57937249,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.3766146,     19.3966330,   0.0217993151,   0.0217768171,             22,    21.69835869,     0.00000000,    21.66593509,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.3006182,     19.3055717,   0.0226811387,   0.0226753192,             22,    21.77952222,     0.00000000,    21.75087778,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2331510,     19.2485214,   0.0235590026,   0.0235401903,             21,    21.85365957,     0.00000000,    21.83457532,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1779431,     19.1713941,   0.0244279027,   0.0244362473,             20,    21.91527873,     0.00000000,    21.89822840,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1286450,     19.1157951,   0.0252940027,   0.0253110057,             19,    21.98381242,     0.00000000,    21.97607051,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0809506,     19.0791478,   0.0261618966,   0.0261643686,             19,    22.04306261,     0.00000000,    22.03448804,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0396068,     19.0345598,   0.0270256069,   0.0270327727,             18,    22.09496817,     0.00000000,    22.08294372,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9920246,     18.9810244,   0.0279022385,   0.0279184089,             17,    22.16284484,     0.00000000,    22.15526718,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9591762,     18.9401595,   0.0287604192,   0.0287892959,             17,    22.20348724,     0.00000000,    22.19909852,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.8980192,     18.8778980,   0.0296664387,   0.0296980590,             16,    22.26128790,     0.00000000,    22.25440779,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8584286,     18.8321061,   0.0305433720,   0.0305860639,             16,    22.31328950,     0.00000000,    22.30632211,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8366076,     18.8122723,   0.0313938618,   0.0314344724,             15,    22.35566655,     0.00000000,    22.35046298,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8033600,     18.7808973,   0.0322664102,   0.0323050022,             15,    22.38634778,     0.00000000,    22.37199862,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7635386,     18.7438229,   0.0331536611,   0.0331885338,             15,    22.43098859,     0.00000000,    22.42438886,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7328609,     18.7020855,   0.0340275764,   0.0340835708,             14,    22.46509387,     0.00000000,    22.45766046,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.7035503,     18.6771495,   0.0349023002,   0.0349516358,             14,    22.50291155,     0.00000000,    22.48808796,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6785770,     18.6456634,   0.0357714616,   0.0358346059,             13,    22.54014117,     0.00000000,    22.53255756,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6470315,     18.6208889,   0.0366553710,   0.0367068327,             13,    22.56662975,     0.00000000,    22.55959183,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6773681,     18.6444796,   0.0374183838,   0.0374843891,             13,    22.59544122,     0.00000000,    22.58151842,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5811210,     18.5703802,   0.0384390155,   0.0384612481,             12,    22.63712515,     0.00000000,    22.63404654,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5587879,     18.5347795,   0.0393125812,   0.0393635035,             12,    22.66829159,     0.00000000,    22.66078001,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5298771,     18.5107762,   0.0402030150,   0.0402444998,             12,    22.69535808,     0.00000000,    22.67800343,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5197334,     18.4955214,   0.0410545866,   0.0411083301,             12,    22.72065264,     0.00000000,    22.71269877,     0.00000000


==> plots/data/sector_cache/results_omp_bind/dmtvm_fcc_1CMG_MEM_wo_scc.txt <==
        # nrow,           ncol, Size total(MB),    Size x (kB),           Perf,       Perf_scc,           Time,       Time_scc,            rep,            MEM,             L2,        MEM_SCC,         L2_SCC
           192,          19992,      30.869184,     159.936000,     34.8805576,     34.7371011,   0.0002200919,   0.0002210008,           2222,     7.66517591,     0.00000000,     7.66499741,     0.00000000
           192,          60000,      92.641536,     480.000000,     44.1553529,     44.1373153,   0.0005217940,   0.0005220073,            947,     7.90313143,     0.00000000,     7.90097271,     0.00000000
           192,          99984,     154.376832,     799.872000,     47.5371993,     47.4886125,   0.0008076592,   0.0008084855,            616,     8.02084325,     0.00000000,     8.03523964,     0.00000000
           192,         139992,     216.149184,    1119.936000,     49.8286246,     49.7787491,   0.0010788363,   0.0010799172,            459,     8.01682841,     0.00000000,     8.02764918,     0.00000000
           192,         180000,     277.921536,    1440.000000,     50.7499179,     50.7424914,   0.0013619726,   0.0013621720,            366,     8.03903957,     0.00000000,     8.05419415,     0.00000000
           192,         219984,     339.656832,    1759.872000,     51.4196361,     51.3938008,   0.0016428326,   0.0016436585,            304,     8.07011909,     0.00000000,     8.07424338,     0.00000000
           192,         259992,     401.429184,    2079.936000,     50.6359353,     50.6691275,   0.0019716616,   0.0019703700,            254,     8.25114451,     0.00000000,     8.25957611,     0.00000000
           192,         300000,     463.201536,    2400.000000,     49.0142898,     49.0422553,   0.0023503350,   0.0023489947,            206,     8.35200356,     0.00000000,     8.35346233,     0.00000000
           192,         339984,     524.936832,    2719.872000,     42.5077758,     42.3584148,   0.0030712935,   0.0030821233,            163,     9.09834224,     0.00000000,     9.06196182,     0.00000000
           192,         379992,     586.709184,    3039.936000,     39.8481585,     39.6495309,   0.0036618236,   0.0036801678,            136,     9.96466456,     0.00000000,     9.90567735,     0.00000000
           192,         420000,     648.481536,    3360.000000,     36.8733168,     36.6955897,   0.0043738946,   0.0043950786,            115,    10.88124903,     0.00000000,    10.77476654,     0.00000000
           192,         459984,     710.216832,    3679.872000,     32.3572909,     32.2754848,   0.0054588580,   0.0054726941,             91,    12.26510557,     0.00000000,    12.15081987,     0.00000000
           192,         499992,     771.989184,    3999.936000,     29.0960016,     28.9238578,   0.0065987392,   0.0066380124,             76,    13.62760713,     0.00000000,    13.66376950,     0.00000000
           192,         540000,     833.761536,    4320.000000,     25.9174770,     25.8862661,   0.0080007788,   0.0080104253,             63,    15.77091291,     0.00000000,    15.88362516,     0.00000000
           192,         579984,     895.496832,    4639.872000,     23.1737123,     22.9354775,   0.0096106249,   0.0097104521,             51,    18.22243900,     0.00000000,    18.16820856,     0.00000000
           192,         619992,     957.269184,    4959.936000,     21.3969823,     21.3693108,   0.0111266591,   0.0111410672,             44,    19.65200025,     0.00000000,    19.64043119,     0.00000000
           192,         660000,    1019.041536,    5280.000000,     21.0448455,     21.0441241,   0.0120428539,   0.0120432668,             41,    20.00951914,     0.00000000,    20.01405011,     0.00000000
           192,         699984,    1080.776832,    5599.872000,     20.7599535,     20.7596517,   0.0129477099,   0.0129478982,             38,    20.29601955,     0.00000000,    20.30682275,     0.00000000
           192,         739992,    1142.549184,    5919.936000,     20.5694260,     20.5669019,   0.0138145288,   0.0138162242,             36,    20.48816634,     0.00000000,    20.50641659,     0.00000000
           192,         780000,    1204.321536,    6240.000000,     20.3895857,     20.3920679,   0.0146898522,   0.0146880641,             34,    20.67886626,     0.00000000,    20.69560995,     0.00000000
           192,         819984,    1266.056832,    6559.872000,     20.1969694,     20.1977706,   0.0155901536,   0.0155895352,             32,    20.86143220,     0.00000000,    20.87228648,     0.00000000
           192,         859992,    1327.829184,    6879.936000,     20.0403485,     20.0452208,   0.0164786021,   0.0164745967,             30,    21.00978485,     0.00000000,    21.02829882,     0.00000000
           192,         900000,    1389.601536,    7200.000000,     19.8998136,     19.9086181,   0.0173669968,   0.0173593163,             28,    21.16239296,     0.00000000,    21.17030063,     0.00000000
           192,         939984,    1451.336832,    7519.872000,     19.7684635,     19.7635794,   0.0182590750,   0.0182635872,             27,    21.28915853,     0.00000000,    21.29354584,     0.00000000
           192,         979992,    1513.109184,    7839.936000,     19.6586391,     19.6565864,   0.0191425727,   0.0191445717,             26,    21.38728150,     0.00000000,    21.39334523,     0.00000000
           192,        1020000,    1574.881536,    8160.000000,     19.5634181,     19.5599630,   0.0200210412,   0.0200245778,             24,    21.50771607,     0.00000000,    21.50809973,     0.00000000
           192,        1059984,    1636.616832,    8479.872000,     19.4706487,     19.4598414,   0.0209049971,   0.0209166071,             23,    21.60758101,     0.00000000,    21.60318586,     0.00000000
           192,        1099992,    1698.389184,    8799.936000,     19.4003983,     19.3984961,   0.0217725906,   0.0217747255,             22,    21.69340300,     0.00000000,    21.69523387,     0.00000000
           192,        1140000,    1760.161536,    9120.000000,     19.3263357,     19.3171859,   0.0226509571,   0.0226616859,             22,    21.77318283,     0.00000000,    21.77348676,     0.00000000
           192,        1179984,    1821.896832,    9439.872000,     19.2613410,     19.2572053,   0.0235245228,   0.0235295750,             21,    21.84846445,     0.00000000,    21.84964682,     0.00000000
           192,        1219992,    1883.669184,    9759.936000,     19.1839066,     19.1891054,   0.0244203091,   0.0244136930,             20,    21.91614530,     0.00000000,    21.91722826,     0.00000000
           192,        1260000,    1945.441536,   10080.000000,     19.1348153,     19.1349388,   0.0252858463,   0.0252856832,             19,    21.99171178,     0.00000000,    21.99031529,     0.00000000
           192,        1299984,    2007.176832,   10399.872000,     19.0801453,     19.0853629,   0.0261630008,   0.0261558483,             19,    22.05300924,     0.00000000,    22.05341782,     0.00000000
           192,        1339992,    2068.949184,   10719.936000,     19.0473924,     19.0406613,   0.0270145602,   0.0270241102,             18,    22.09822275,     0.00000000,    22.09813403,     0.00000000
           192,        1380000,    2130.721536,   11040.000000,     18.9945451,     18.9989958,   0.0278985360,   0.0278920005,             17,    22.16027570,     0.00000000,    22.16035897,     0.00000000
           192,        1419984,    2192.456832,   11359.872000,     18.9652338,     18.9585199,   0.0287512330,   0.0287614149,             17,    22.21318296,     0.00000000,    22.21015454,     0.00000000
           192,        1459992,    2254.229184,   11679.936000,     18.8907699,     18.8966334,   0.0296778232,   0.0296686143,             16,    22.26232244,     0.00000000,    22.26271759,     0.00000000
           192,        1500000,    2316.001536,   12000.000000,     18.8605173,     18.8762667,   0.0305399895,   0.0305145085,             16,    22.31267350,     0.00000000,    22.31531400,     0.00000000
           192,        1539984,    2377.736832,   12319.872000,     18.8337661,     18.8350056,   0.0313985984,   0.0313965321,             15,    22.35861781,     0.00000000,    22.36153051,     0.00000000
           192,        1579992,    2439.509184,   12639.936000,     18.8046106,     18.8016559,   0.0322642644,   0.0322693348,             15,    22.38903595,     0.00000000,    22.38784562,     0.00000000
           192,        1620000,    2501.281536,   12960.000000,     18.7689736,     18.7699907,   0.0331440608,   0.0331422647,             15,    22.43249289,     0.00000000,    22.43297361,     0.00000000
           192,        1659984,    2563.016832,   13279.872000,     18.7257009,     18.7244550,   0.0340405873,   0.0340428523,             14,    22.46733399,     0.00000000,    22.46889752,     0.00000000
           192,        1699992,    2624.789184,   13599.936000,     18.6951764,     18.6976659,   0.0349179336,   0.0349132844,             14,    22.50284326,     0.00000000,    22.50190169,     0.00000000
           192,        1740000,    2686.561536,   13920.000000,     18.6722395,     18.6689002,   0.0357836026,   0.0357900033,             13,    22.54387521,     0.00000000,    22.54213734,     0.00000000
           192,        1779984,    2748.296832,   14239.872000,     18.6541901,     18.6474140,   0.0366413043,   0.0366546191,             13,    22.57720179,     0.00000000,    22.57795950,     0.00000000
           192,        1819992,    2810.069184,   14559.936000,     18.6766724,     18.6775146,   0.0374197777,   0.0374180904,             13,    22.59986654,     0.00000000,    22.60268504,     0.00000000
           192,        1860000,    2871.841536,   14880.000000,     18.5779736,     18.5813153,   0.0384455277,   0.0384386136,             13,    22.64561175,     0.00000000,    22.64357827,     0.00000000
           192,        1899984,    2933.576832,   15199.872000,     18.5592193,     18.5580376,   0.0393116673,   0.0393141707,             12,    22.67039980,     0.00000000,    22.66898060,     0.00000000
           192,        1939992,    2995.349184,   15519.936000,     18.5406892,     18.5385716,   0.0401795705,   0.0401841601,             12,    22.69581009,     0.00000000,    22.69715791,     0.00000000
           192,        1980000,    3057.121536,   15840.000000,     18.5235343,     18.5205222,   0.0410461624,   0.0410528382,             12,    22.72100410,     0.00000000,    22.72035881,     0.00000000


==> plots/data/spmv_microbench/ecm_rect_csr.txt <==
#Nnzr, Perf(u=1), Perf(u=2)
1,  3.911, 6.4
3276, 3.911, 6.4
3277, 3.911, 5.4
10000, 3.911, 5.4


==> plots/data/spmv_microbench/ecm_rect_sellC.txt <==
#Nnzr, Perf(C=8), Perf(C=16)
1,  3.911, 6.4
204, 3.911, 6.4
205, 3.911, 6.33
10000, 3.911, 6.33


==> plots/data/spmv_microbench/fcc/hpcg_scaling/raw_spmv_C1_u-1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u -1
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3764 GFlop/s ; Time =  0.97198 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6382 GFlop/s ; Time =  0.81665 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.1055 GFlop/s ; Time =  1.21012 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6923 GFlop/s ; Time =  0.99383 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3007 GFlop/s ; Time =  0.81063 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.2011 GFlop/s ; Time =  1.21558 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0855 GFlop/s ; Time =  0.98237 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9337 GFlop/s ; Time =  0.81349 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2707 GFlop/s ; Time =  1.22710 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3738 GFlop/s ; Time =  0.99583 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.5802 GFlop/s ; Time =  0.81325 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.2907 GFlop/s ; Time =  1.24719 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.8194 GFlop/s ; Time =  0.98090 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.2207 GFlop/s ; Time =  0.81370 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8609 GFlop/s ; Time =  1.37611 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.0498 GFlop/s ; Time =  0.99717 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.8389 GFlop/s ; Time =  0.81584 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.2408 GFlop/s ; Time =  1.28622 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.4174 GFlop/s ; Time =  0.99442 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.4430 GFlop/s ; Time =  0.81839 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.2169 GFlop/s ; Time =  1.29762 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 96
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.7586 GFlop/s ; Time =  0.99480 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.9227 GFlop/s ; Time =  0.82820 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.1506 GFlop/s ; Time =  1.31311 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 108
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.0098 GFlop/s ; Time =  1.00256 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.6838 GFlop/s ; Time =  0.81999 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.0434 GFlop/s ; Time =  1.33141 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.2646 GFlop/s ; Time =  0.99177 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2874 GFlop/s ; Time =  0.80770 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.9443 GFlop/s ; Time =  1.32291 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 132
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.7128 GFlop/s ; Time =  1.00023 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.8701 GFlop/s ; Time =  0.82351 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.8864 GFlop/s ; Time =  1.35179 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 142
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.9070 GFlop/s ; Time =  0.99522 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.5135 GFlop/s ; Time =  0.81129 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.8104 GFlop/s ; Time =  1.34043 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 152
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.0117 GFlop/s ; Time =  0.99613 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.0865 GFlop/s ; Time =  0.80364 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.5552 GFlop/s ; Time =  1.34971 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 166
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.6206 GFlop/s ; Time =  0.99388 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.6910 GFlop/s ; Time =  0.81559 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.4292 GFlop/s ; Time =  1.37809 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 178
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.9297 GFlop/s ; Time =  0.99572 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.3435 GFlop/s ; Time =  0.81519 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.4585 GFlop/s ; Time =  1.37252 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 186
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.9393 GFlop/s ; Time =  0.99031 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.8807 GFlop/s ; Time =  0.80123 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.1788 GFlop/s ; Time =  1.36614 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 200
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.5386 GFlop/s ; Time =  0.98929 s
Perfromance of SELL-1-1 with kernel       SPMV :  27.4984 GFlop/s ; Time =  0.81085 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.3979 GFlop/s ; Time =  1.35976 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 214
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.9072 GFlop/s ; Time =  0.99794 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.1625 GFlop/s ; Time =  0.81811 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.9860 GFlop/s ; Time =  1.40457 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 224
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.0593 GFlop/s ; Time =  0.99655 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.7695 GFlop/s ; Time =  0.81161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.7780 GFlop/s ; Time =  1.40470 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.4582 GFlop/s ; Time =  0.99442 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.2882 GFlop/s ; Time =  0.81487 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.9343 GFlop/s ; Time =  1.38958 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 250
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.9411 GFlop/s ; Time =  0.99751 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.5666 GFlop/s ; Time =  0.83033 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.0079 GFlop/s ; Time =  1.39303 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 258
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.9789 GFlop/s ; Time =  0.99256 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5967 GFlop/s ; Time =  0.80803 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.6453 GFlop/s ; Time =  1.39322 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 268
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.0046 GFlop/s ; Time =  0.99579 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1387 GFlop/s ; Time =  0.80450 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.5385 GFlop/s ; Time =  1.38720 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 282
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.6510 GFlop/s ; Time =  0.99330 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.6656 GFlop/s ; Time =  0.81310 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.2098 GFlop/s ; Time =  1.41554 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.7232 GFlop/s ; Time =  0.99483 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.3106 GFlop/s ; Time =  0.80758 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.2859 GFlop/s ; Time =  1.39801 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.7997 GFlop/s ; Time =  0.98953 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.9063 GFlop/s ; Time =  0.79811 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.5262 GFlop/s ; Time =  1.36368 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 318
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.6507 GFlop/s ; Time =  0.99444 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.5084 GFlop/s ; Time =  0.81484 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.6265 GFlop/s ; Time =  1.38343 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.9356 GFlop/s ; Time =  0.99003 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.1277 GFlop/s ; Time =  0.81031 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.2448 GFlop/s ; Time =  1.39332 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 336
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.6857 GFlop/s ; Time =  0.99399 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.8043 GFlop/s ; Time =  0.80034 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.9402 GFlop/s ; Time =  1.39046 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 352
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.5841 GFlop/s ; Time =  0.99138 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.1720 GFlop/s ; Time =  0.81464 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.5196 GFlop/s ; Time =  1.42600 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.8930 GFlop/s ; Time =  0.99237 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.8859 GFlop/s ; Time =  0.81347 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.2206 GFlop/s ; Time =  1.43799 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 370
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.5812 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.1473 GFlop/s ; Time =  0.80649 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.3866 GFlop/s ; Time =  1.40369 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.2936 GFlop/s ; Time =  0.99399 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.9283 GFlop/s ; Time =  0.81305 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.0070 GFlop/s ; Time =  1.43412 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 400
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.8896 GFlop/s ; Time =  0.99342 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.9233 GFlop/s ; Time =  0.82700 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.7194 GFlop/s ; Time =  1.45167 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 408
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.8915 GFlop/s ; Time =  0.99117 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1494 GFlop/s ; Time =  0.81009 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.3135 GFlop/s ; Time =  1.45261 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.7053 GFlop/s ; Time =  0.99300 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7867 GFlop/s ; Time =  0.80257 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.5085 GFlop/s ; Time =  1.42665 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.5197 GFlop/s ; Time =  0.99263 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.1825 GFlop/s ; Time =  0.81379 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.0905 GFlop/s ; Time =  1.45546 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 440
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.4553 GFlop/s ; Time =  0.99188 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9437 GFlop/s ; Time =  0.80490 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.5347 GFlop/s ; Time =  1.42042 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 448
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.3359 GFlop/s ; Time =  0.99225 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.4690 GFlop/s ; Time =  0.79953 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.2882 GFlop/s ; Time =  1.41537 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 468
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.4220 GFlop/s ; Time =  0.99530 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.0126 GFlop/s ; Time =  0.81508 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.8262 GFlop/s ; Time =  1.45635 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 478
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.8561 GFlop/s ; Time =  0.98949 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.3061 GFlop/s ; Time =  0.81601 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.5066 GFlop/s ; Time =  1.45974 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 488
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.8565 GFlop/s ; Time =  0.99177 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.0800 GFlop/s ; Time =  0.81105 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.3413 GFlop/s ; Time =  1.45697 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.1422 GFlop/s ; Time =  0.98892 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.4730 GFlop/s ; Time =  0.81083 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2307 GFlop/s ; Time =  1.45224 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 512
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.6702 GFlop/s ; Time =  0.98978 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.0859 GFlop/s ; Time =  0.81444 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.6433 GFlop/s ; Time =  1.47712 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.0274 GFlop/s ; Time =  0.98969 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.7564 GFlop/s ; Time =  0.81412 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.3502 GFlop/s ; Time =  1.48458 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 532
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.9815 GFlop/s ; Time =  0.98881 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.4321 GFlop/s ; Time =  0.80769 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.7274 GFlop/s ; Time =  1.49294 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.5021 GFlop/s ; Time =  0.98974 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.8824 GFlop/s ; Time =  0.81289 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.8208 GFlop/s ; Time =  1.49118 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 554
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  62.3655 GFlop/s ; Time =  0.99034 s
Perfromance of SELL-1-1 with kernel       SPMV :  75.0242 GFlop/s ; Time =  0.82324 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.8866 GFlop/s ; Time =  1.51060 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling/raw_spmv_C1_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 1
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.1830 GFlop/s ; Time =  0.94239 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6379 GFlop/s ; Time =  0.68066 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.0956 GFlop/s ; Time =  1.01758 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.3442 GFlop/s ; Time =  0.95115 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3000 GFlop/s ; Time =  0.67567 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1801 GFlop/s ; Time =  1.02275 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5350 GFlop/s ; Time =  1.00922 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9329 GFlop/s ; Time =  0.72321 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2544 GFlop/s ; Time =  1.09624 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6636 GFlop/s ; Time =  1.00403 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.5795 GFlop/s ; Time =  0.71167 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.2749 GFlop/s ; Time =  1.09532 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8576 GFlop/s ; Time =  0.98970 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.2179 GFlop/s ; Time =  0.70544 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3033 GFlop/s ; Time =  1.09315 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.9965 GFlop/s ; Time =  0.98794 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.8384 GFlop/s ; Time =  0.70257 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.1833 GFlop/s ; Time =  1.11788 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.1764 GFlop/s ; Time =  1.00900 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.4418 GFlop/s ; Time =  0.72104 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.1919 GFlop/s ; Time =  1.14713 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.2722 GFlop/s ; Time =  0.98594 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.9221 GFlop/s ; Time =  0.70746 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0969 GFlop/s ; Time =  1.12905 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 94
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.4210 GFlop/s ; Time =  1.00563 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.6850 GFlop/s ; Time =  0.71363 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.9817 GFlop/s ; Time =  1.16678 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 102
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.5116 GFlop/s ; Time =  0.98784 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2883 GFlop/s ; Time =  0.69814 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.8801 GFlop/s ; Time =  1.15096 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 114
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.7450 GFlop/s ; Time =  0.99721 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.8679 GFlop/s ; Time =  0.71130 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.8243 GFlop/s ; Time =  1.17415 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 124
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.8182 GFlop/s ; Time =  1.00044 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.5061 GFlop/s ; Time =  0.70871 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.7484 GFlop/s ; Time =  1.17669 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 132
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.8275 GFlop/s ; Time =  0.99249 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.0817 GFlop/s ; Time =  0.69805 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.4798 GFlop/s ; Time =  1.17920 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 144
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.1627 GFlop/s ; Time =  0.99328 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.7018 GFlop/s ; Time =  0.70717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.3523 GFlop/s ; Time =  1.20234 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.2510 GFlop/s ; Time =  0.99524 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.3403 GFlop/s ; Time =  0.70537 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.3602 GFlop/s ; Time =  1.19558 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 162
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.2453 GFlop/s ; Time =  0.98988 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.8671 GFlop/s ; Time =  0.69821 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.0034 GFlop/s ; Time =  1.20378 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 174
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.5513 GFlop/s ; Time =  0.99219 s
Perfromance of SELL-1-1 with kernel       SPMV :  27.4818 GFlop/s ; Time =  0.70587 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.2818 GFlop/s ; Time =  1.19143 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 184
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.6347 GFlop/s ; Time =  0.99412 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.1824 GFlop/s ; Time =  0.70294 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.0527 GFlop/s ; Time =  1.20294 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 194
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.7840 GFlop/s ; Time =  0.99285 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.7486 GFlop/s ; Time =  0.70339 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.7147 GFlop/s ; Time =  1.22092 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 206
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.0111 GFlop/s ; Time =  0.99804 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.2732 GFlop/s ; Time =  0.71161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.8933 GFlop/s ; Time =  1.21557 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 214
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.0228 GFlop/s ; Time =  0.99314 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.5606 GFlop/s ; Time =  0.71089 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.9088 GFlop/s ; Time =  1.19836 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 226
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.2244 GFlop/s ; Time =  0.99887 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5919 GFlop/s ; Time =  0.70791 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.8330 GFlop/s ; Time =  1.20942 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 234
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.1875 GFlop/s ; Time =  0.99619 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1540 GFlop/s ; Time =  0.70215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.7242 GFlop/s ; Time =  1.20086 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 246
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.5645 GFlop/s ; Time =  0.99496 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.6619 GFlop/s ; Time =  0.70937 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.1052 GFlop/s ; Time =  1.24068 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.5131 GFlop/s ; Time =  0.99314 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.3463 GFlop/s ; Time =  0.70186 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.2709 GFlop/s ; Time =  1.21686 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 264
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.4973 GFlop/s ; Time =  0.99780 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.8886 GFlop/s ; Time =  0.70263 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.0882 GFlop/s ; Time =  1.22186 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.9699 GFlop/s ; Time =  0.99355 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.5035 GFlop/s ; Time =  0.70730 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.1482 GFlop/s ; Time =  1.22355 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 286
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.1152 GFlop/s ; Time =  0.99283 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.1239 GFlop/s ; Time =  0.70661 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.1074 GFlop/s ; Time =  1.22130 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.9097 GFlop/s ; Time =  0.99597 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.8106 GFlop/s ; Time =  0.70020 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.9011 GFlop/s ; Time =  1.21842 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 306
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.3342 GFlop/s ; Time =  0.99361 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.1327 GFlop/s ; Time =  0.70876 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.3756 GFlop/s ; Time =  1.24617 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 314
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.3037 GFlop/s ; Time =  0.99159 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.9346 GFlop/s ; Time =  0.70105 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.6938 GFlop/s ; Time =  1.22000 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 322
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.1502 GFlop/s ; Time =  0.99304 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0400 GFlop/s ; Time =  0.70334 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.6446 GFlop/s ; Time =  1.21096 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 336
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.7187 GFlop/s ; Time =  0.99312 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.8356 GFlop/s ; Time =  0.70898 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.8361 GFlop/s ; Time =  1.25550 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.4922 GFlop/s ; Time =  0.99054 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.8494 GFlop/s ; Time =  0.70805 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.0300 GFlop/s ; Time =  1.26967 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 354
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.8230 GFlop/s ; Time =  0.99104 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.2056 GFlop/s ; Time =  0.70217 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.6382 GFlop/s ; Time =  1.24742 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.8290 GFlop/s ; Time =  0.99392 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.6962 GFlop/s ; Time =  0.70335 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.3785 GFlop/s ; Time =  1.25333 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 376
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.2360 GFlop/s ; Time =  0.99249 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.1846 GFlop/s ; Time =  0.70827 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.2598 GFlop/s ; Time =  1.26034 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.2586 GFlop/s ; Time =  0.99480 s
Perfromance of SELL-1-1 with kernel       SPMV :  61.0019 GFlop/s ; Time =  0.70545 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.1717 GFlop/s ; Time =  1.25933 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.0048 GFlop/s ; Time =  0.99313 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.5668 GFlop/s ; Time =  0.69849 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.5026 GFlop/s ; Time =  1.26664 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 406
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.6407 GFlop/s ; Time =  0.99173 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.0314 GFlop/s ; Time =  0.70689 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.7337 GFlop/s ; Time =  1.26668 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.7617 GFlop/s ; Time =  0.99180 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.3450 GFlop/s ; Time =  0.70974 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.5521 GFlop/s ; Time =  1.26882 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.7775 GFlop/s ; Time =  0.99405 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.0573 GFlop/s ; Time =  0.70825 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.4075 GFlop/s ; Time =  1.26961 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 434
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.8664 GFlop/s ; Time =  0.99015 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.5257 GFlop/s ; Time =  0.70608 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.4205 GFlop/s ; Time =  1.25935 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 446
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.1063 GFlop/s ; Time =  0.99234 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.1108 GFlop/s ; Time =  0.70920 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.3921 GFlop/s ; Time =  1.29513 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.3195 GFlop/s ; Time =  0.99061 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.6980 GFlop/s ; Time =  0.70905 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.0902 GFlop/s ; Time =  1.30052 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 466
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.3440 GFlop/s ; Time =  0.99252 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.2707 GFlop/s ; Time =  0.70905 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.5278 GFlop/s ; Time =  1.31433 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 476
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.3962 GFlop/s ; Time =  0.99384 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.7281 GFlop/s ; Time =  0.71014 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.2677 GFlop/s ; Time =  1.31786 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 484
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.3369 GFlop/s ; Time =  0.99305 s
Perfromance of SELL-1-1 with kernel       SPMV :  75.0732 GFlop/s ; Time =  0.71875 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.8478 GFlop/s ; Time =  1.32098 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling/raw_spmv_C1_u2.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 2
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.1898 GFlop/s ; Time =  0.93705 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6377 GFlop/s ; Time =  0.68074 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.0956 GFlop/s ; Time =  1.01758 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.3595 GFlop/s ; Time =  1.03949 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3000 GFlop/s ; Time =  0.74324 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1911 GFlop/s ; Time =  1.11939 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5637 GFlop/s ; Time =  1.00107 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9326 GFlop/s ; Time =  0.72326 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2523 GFlop/s ; Time =  1.09694 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6998 GFlop/s ; Time =  0.99630 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.5800 GFlop/s ; Time =  0.71161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.2874 GFlop/s ; Time =  1.09214 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8931 GFlop/s ; Time =  0.98374 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.2196 GFlop/s ; Time =  0.70530 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2965 GFlop/s ; Time =  1.09454 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.0489 GFlop/s ; Time =  0.98060 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.8382 GFlop/s ; Time =  0.70258 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.1844 GFlop/s ; Time =  1.11767 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.2305 GFlop/s ; Time =  1.00237 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.4423 GFlop/s ; Time =  0.72100 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.1603 GFlop/s ; Time =  1.15217 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.3394 GFlop/s ; Time =  1.00272 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.9212 GFlop/s ; Time =  0.72476 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0628 GFlop/s ; Time =  1.16149 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 94
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.5039 GFlop/s ; Time =  0.99770 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.6813 GFlop/s ; Time =  0.71381 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.9824 GFlop/s ; Time =  1.16669 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.6004 GFlop/s ; Time =  0.99949 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2852 GFlop/s ; Time =  0.71197 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.8991 GFlop/s ; Time =  1.17128 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 114
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.8451 GFlop/s ; Time =  0.98944 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.8653 GFlop/s ; Time =  0.71140 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.8164 GFlop/s ; Time =  1.17501 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 124
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.9337 GFlop/s ; Time =  0.99214 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.5029 GFlop/s ; Time =  0.70883 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.7388 GFlop/s ; Time =  1.17766 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 134
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.9672 GFlop/s ; Time =  0.99812 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.0856 GFlop/s ; Time =  0.70850 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.4739 GFlop/s ; Time =  1.19763 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 146
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.2713 GFlop/s ; Time =  1.00035 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.6795 GFlop/s ; Time =  0.71769 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.3594 GFlop/s ; Time =  1.21839 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 156
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.4185 GFlop/s ; Time =  0.99847 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.3371 GFlop/s ; Time =  0.71462 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.3681 GFlop/s ; Time =  1.21045 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 164
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.4494 GFlop/s ; Time =  0.99102 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.8646 GFlop/s ; Time =  0.70690 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.1513 GFlop/s ; Time =  1.20674 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.7388 GFlop/s ; Time =  0.99406 s
Perfromance of SELL-1-1 with kernel       SPMV :  27.4992 GFlop/s ; Time =  0.71353 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.3298 GFlop/s ; Time =  1.20158 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 186
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.7807 GFlop/s ; Time =  0.99787 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.1539 GFlop/s ; Time =  0.71127 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.1454 GFlop/s ; Time =  1.20944 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 196
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.9701 GFlop/s ; Time =  0.99459 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.7692 GFlop/s ; Time =  0.71017 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6869 GFlop/s ; Time =  1.23545 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 206
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.1701 GFlop/s ; Time =  0.99120 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.2736 GFlop/s ; Time =  0.71161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.8798 GFlop/s ; Time =  1.21644 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 216
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.2092 GFlop/s ; Time =  0.99470 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.5616 GFlop/s ; Time =  0.71751 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.9069 GFlop/s ; Time =  1.20968 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 228
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.4695 GFlop/s ; Time =  0.99801 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5954 GFlop/s ; Time =  0.71410 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.8258 GFlop/s ; Time =  1.22055 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.4400 GFlop/s ; Time =  0.99511 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1593 GFlop/s ; Time =  0.70805 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.7105 GFlop/s ; Time =  1.21189 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 248
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.8018 GFlop/s ; Time =  0.99449 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.6683 GFlop/s ; Time =  0.71502 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.1023 GFlop/s ; Time =  1.25093 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 258
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.7969 GFlop/s ; Time =  0.99884 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.3371 GFlop/s ; Time =  0.71307 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.1562 GFlop/s ; Time =  1.24215 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.7790 GFlop/s ; Time =  0.99585 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.9003 GFlop/s ; Time =  0.70776 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.4551 GFlop/s ; Time =  1.21264 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.2368 GFlop/s ; Time =  0.99220 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.5278 GFlop/s ; Time =  0.71203 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.7528 GFlop/s ; Time =  1.25210 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 288
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.3732 GFlop/s ; Time =  0.99181 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.1394 GFlop/s ; Time =  0.71131 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.1129 GFlop/s ; Time =  1.22958 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 298
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.3110 GFlop/s ; Time =  0.99735 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.8195 GFlop/s ; Time =  0.70959 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.0967 GFlop/s ; Time =  1.22608 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 308
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.6317 GFlop/s ; Time =  0.99151 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.1747 GFlop/s ; Time =  0.71277 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.3607 GFlop/s ; Time =  1.25500 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 318
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.6543 GFlop/s ; Time =  0.99434 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.9282 GFlop/s ; Time =  0.71007 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.7127 GFlop/s ; Time =  1.23473 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.5885 GFlop/s ; Time =  0.99942 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.3343 GFlop/s ; Time =  0.71234 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.6007 GFlop/s ; Time =  1.23536 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 338
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.9975 GFlop/s ; Time =  0.99170 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.8221 GFlop/s ; Time =  0.71338 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.8269 GFlop/s ; Time =  1.26336 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 346
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.9051 GFlop/s ; Time =  0.99149 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.9032 GFlop/s ; Time =  0.71562 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.6194 GFlop/s ; Time =  1.25980 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.2430 GFlop/s ; Time =  0.99178 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1636 GFlop/s ; Time =  0.71064 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.1695 GFlop/s ; Time =  1.28048 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 368
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.1857 GFlop/s ; Time =  0.99614 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.8344 GFlop/s ; Time =  0.70938 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.5857 GFlop/s ; Time =  1.25905 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 380
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.6613 GFlop/s ; Time =  0.99305 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.2350 GFlop/s ; Time =  0.71520 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.4577 GFlop/s ; Time =  1.26622 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 388
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.5995 GFlop/s ; Time =  0.99213 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9737 GFlop/s ; Time =  0.70943 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.4662 GFlop/s ; Time =  1.25504 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.4564 GFlop/s ; Time =  0.99307 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.4455 GFlop/s ; Time =  0.70699 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.9967 GFlop/s ; Time =  1.26150 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.0766 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.0306 GFlop/s ; Time =  0.71387 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.0253 GFlop/s ; Time =  1.26881 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.8697 GFlop/s ; Time =  0.99427 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.3343 GFlop/s ; Time =  0.71327 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.3229 GFlop/s ; Time =  1.28297 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.2020 GFlop/s ; Time =  0.99917 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.1060 GFlop/s ; Time =  0.71770 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.5402 GFlop/s ; Time =  1.28294 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 440
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.3697 GFlop/s ; Time =  0.99360 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.5845 GFlop/s ; Time =  0.71523 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.0031 GFlop/s ; Time =  1.29079 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 450
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.5026 GFlop/s ; Time =  0.99339 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2636 GFlop/s ; Time =  0.71401 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.1241 GFlop/s ; Time =  1.38879 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.5830 GFlop/s ; Time =  0.99419 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.7004 GFlop/s ; Time =  0.71525 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.1689 GFlop/s ; Time =  1.30929 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 472
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.8226 GFlop/s ; Time =  0.99619 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.3737 GFlop/s ; Time =  0.71717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.8699 GFlop/s ; Time =  1.31983 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 478
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.6999 GFlop/s ; Time =  0.99237 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.8397 GFlop/s ; Time =  0.71206 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.2924 GFlop/s ; Time =  1.32259 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 486
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.6679 GFlop/s ; Time =  0.99111 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.9069 GFlop/s ; Time =  0.72333 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.4486 GFlop/s ; Time =  1.33953 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling/raw_spmv_C1_u3.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 3
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.1142 GFlop/s ; Time =  1.00061 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6377 GFlop/s ; Time =  0.68075 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.0953 GFlop/s ; Time =  1.01789 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.2131 GFlop/s ; Time =  1.00750 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2999 GFlop/s ; Time =  0.67570 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1812 GFlop/s ; Time =  1.02225 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3236 GFlop/s ; Time =  1.00630 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9326 GFlop/s ; Time =  0.67806 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2384 GFlop/s ; Time =  1.03278 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.3906 GFlop/s ; Time =  1.01567 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.5795 GFlop/s ; Time =  0.67778 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.2626 GFlop/s ; Time =  1.04619 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5203 GFlop/s ; Time =  1.00978 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.2193 GFlop/s ; Time =  0.67820 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2755 GFlop/s ; Time =  1.05665 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.5687 GFlop/s ; Time =  0.98440 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.8377 GFlop/s ; Time =  0.65728 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.1728 GFlop/s ; Time =  1.04753 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.6766 GFlop/s ; Time =  0.98755 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.4415 GFlop/s ; Time =  0.66259 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.1424 GFlop/s ; Time =  1.06141 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.7045 GFlop/s ; Time =  0.99901 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.9244 GFlop/s ; Time =  0.67283 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0288 GFlop/s ; Time =  1.08309 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 88
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.8204 GFlop/s ; Time =  0.99902 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.6794 GFlop/s ; Time =  0.66834 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.9544 GFlop/s ; Time =  1.09563 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 98
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.8674 GFlop/s ; Time =  1.00536 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2836 GFlop/s ; Time =  0.67096 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.8675 GFlop/s ; Time =  1.10723 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 108
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.9832 GFlop/s ; Time =  1.00478 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.8617 GFlop/s ; Time =  0.67410 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.7929 GFlop/s ; Time =  1.11559 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 116
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.0536 GFlop/s ; Time =  0.99072 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.5014 GFlop/s ; Time =  0.66315 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.7086 GFlop/s ; Time =  1.10452 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 126
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.0205 GFlop/s ; Time =  1.00191 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.0902 GFlop/s ; Time =  0.66605 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.4501 GFlop/s ; Time =  1.12828 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 136
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.1784 GFlop/s ; Time =  0.99892 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.6950 GFlop/s ; Time =  0.66808 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.3151 GFlop/s ; Time =  1.13872 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 146
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.2776 GFlop/s ; Time =  0.99996 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.3389 GFlop/s ; Time =  0.66876 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.3232 GFlop/s ; Time =  1.13640 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.2702 GFlop/s ; Time =  0.99413 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.8727 GFlop/s ; Time =  0.66359 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.7274 GFlop/s ; Time =  1.16577 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 164
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.4422 GFlop/s ; Time =  0.99141 s
Perfromance of SELL-1-1 with kernel       SPMV :  27.4830 GFlop/s ; Time =  0.66527 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.2590 GFlop/s ; Time =  1.12453 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 174
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.4585 GFlop/s ; Time =  0.99692 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.1468 GFlop/s ; Time =  0.66555 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.0870 GFlop/s ; Time =  1.13528 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.4838 GFlop/s ; Time =  0.99056 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.7605 GFlop/s ; Time =  0.65963 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6790 GFlop/s ; Time =  1.14771 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 194
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.6297 GFlop/s ; Time =  0.99993 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.2648 GFlop/s ; Time =  0.67034 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.8364 GFlop/s ; Time =  1.14822 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 202
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.6438 GFlop/s ; Time =  0.99454 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.5586 GFlop/s ; Time =  0.67107 s
Densemat deviation @ idx 660905 lhs = 113334456524789841050226689111414174292373662133667748984301660017104751518635191261369561917835307580860937672332817778431667819536928162213828623349909279789505989655459404919793890895436841335502381208750622670686758775028357691859864682450943819790914772402771408403298184406814141399931638600628632027136.000000, rhs = inf
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.8605 GFlop/s ; Time =  1.13392 s
Densemat deviation @ idx 660905 lhs = 113334456524789841050226689111414174292373662133667748984301660017104751518635191261369561917835307580860937672332817778431667819536928162213828623349909279789505989655459404919793890895436841335502381208750622670686758775028357691859864682450943819790914772402771408403298184406814141399931638600628632027136.000000, rhs = inf
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 212
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.7887 GFlop/s ; Time =  0.99354 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5929 GFlop/s ; Time =  0.66404 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.7664 GFlop/s ; Time =  1.13814 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 220
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.6994 GFlop/s ; Time =  0.99302 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1677 GFlop/s ; Time =  0.65990 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.6451 GFlop/s ; Time =  1.13314 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 232
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.9350 GFlop/s ; Time =  0.99729 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.6635 GFlop/s ; Time =  0.66897 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.0087 GFlop/s ; Time =  1.17520 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 240
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.9137 GFlop/s ; Time =  0.99416 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.3187 GFlop/s ; Time =  0.66363 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.1935 GFlop/s ; Time =  1.15363 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 250
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.9256 GFlop/s ; Time =  0.99806 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.9043 GFlop/s ; Time =  0.66512 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.3537 GFlop/s ; Time =  1.14445 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 260
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.1116 GFlop/s ; Time =  0.99570 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.5286 GFlop/s ; Time =  0.66592 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.9639 GFlop/s ; Time =  1.16113 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 270
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.1580 GFlop/s ; Time =  0.99812 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.1717 GFlop/s ; Time =  0.66637 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.0376 GFlop/s ; Time =  1.15607 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.1822 GFlop/s ; Time =  0.99393 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.7558 GFlop/s ; Time =  0.66287 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.9749 GFlop/s ; Time =  1.14896 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 290
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.3875 GFlop/s ; Time =  0.99825 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.1902 GFlop/s ; Time =  0.67090 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.2477 GFlop/s ; Time =  1.18656 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 296
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.2771 GFlop/s ; Time =  0.99167 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.9167 GFlop/s ; Time =  0.66110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.2292 GFlop/s ; Time =  1.16900 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 302
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.9513 GFlop/s ; Time =  0.99168 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0321 GFlop/s ; Time =  0.65976 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.2690 GFlop/s ; Time =  1.15032 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.4652 GFlop/s ; Time =  0.99336 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.8271 GFlop/s ; Time =  0.66688 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.7721 GFlop/s ; Time =  1.18331 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.4130 GFlop/s ; Time =  0.99199 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.8775 GFlop/s ; Time =  0.67044 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.0280 GFlop/s ; Time =  1.20292 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 336
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.6824 GFlop/s ; Time =  0.99408 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1699 GFlop/s ; Time =  0.66689 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.0446 GFlop/s ; Time =  1.20663 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 344
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.4834 GFlop/s ; Time =  0.99656 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7855 GFlop/s ; Time =  0.66368 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.2807 GFlop/s ; Time =  1.18805 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.8050 GFlop/s ; Time =  0.99709 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.2058 GFlop/s ; Time =  0.67036 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.1962 GFlop/s ; Time =  1.19559 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.8254 GFlop/s ; Time =  0.99401 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9606 GFlop/s ; Time =  0.66569 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.1207 GFlop/s ; Time =  1.18933 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.7388 GFlop/s ; Time =  0.99363 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.4736 GFlop/s ; Time =  0.66385 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7333 GFlop/s ; Time =  1.19403 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 382
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.8273 GFlop/s ; Time =  0.99440 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.1044 GFlop/s ; Time =  0.66435 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.4402 GFlop/s ; Time =  1.20167 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.9704 GFlop/s ; Time =  0.99391 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.4620 GFlop/s ; Time =  0.66760 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.7140 GFlop/s ; Time =  1.19035 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.0787 GFlop/s ; Time =  0.99420 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.1050 GFlop/s ; Time =  0.66787 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.3387 GFlop/s ; Time =  1.20029 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.0119 GFlop/s ; Time =  0.99342 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.5887 GFlop/s ; Time =  0.66642 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.8416 GFlop/s ; Time =  1.20791 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.9620 GFlop/s ; Time =  0.99232 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.1019 GFlop/s ; Time =  0.66476 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2909 GFlop/s ; Time =  1.21703 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.1128 GFlop/s ; Time =  0.99175 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.7200 GFlop/s ; Time =  0.66531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.1306 GFlop/s ; Time =  1.21940 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 440
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.3658 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.2734 GFlop/s ; Time =  0.66946 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.3956 GFlop/s ; Time =  1.24516 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 446
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.2298 GFlop/s ; Time =  0.98990 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.7240 GFlop/s ; Time =  0.66542 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.7382 GFlop/s ; Time =  1.25126 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.1902 GFlop/s ; Time =  0.99311 s
Perfromance of SELL-1-1 with kernel       SPMV :  75.0620 GFlop/s ; Time =  0.67727 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.5621 GFlop/s ; Time =  1.25333 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling/raw_spmv_C1_u4.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 4
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.1406 GFlop/s ; Time =  0.97746 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6377 GFlop/s ; Time =  0.68074 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.0915 GFlop/s ; Time =  1.02139 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.2479 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2999 GFlop/s ; Time =  0.67569 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1790 GFlop/s ; Time =  1.02328 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4084 GFlop/s ; Time =  0.98128 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9324 GFlop/s ; Time =  0.67809 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2407 GFlop/s ; Time =  1.03205 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.4835 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.5800 GFlop/s ; Time =  0.67772 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6155 GFlop/s ; Time =  1.23344 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6191 GFlop/s ; Time =  0.99202 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.2190 GFlop/s ; Time =  0.67822 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2483 GFlop/s ; Time =  1.06212 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.7213 GFlop/s ; Time =  0.99521 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.8388 GFlop/s ; Time =  0.67988 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8606 GFlop/s ; Time =  1.14138 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.8770 GFlop/s ; Time =  0.99074 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.4403 GFlop/s ; Time =  0.68215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.1387 GFlop/s ; Time =  1.09319 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.9430 GFlop/s ; Time =  0.99730 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.9234 GFlop/s ; Time =  0.69013 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0651 GFlop/s ; Time =  1.10586 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 90
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.0201 GFlop/s ; Time =  1.00136 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.6818 GFlop/s ; Time =  0.68341 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.9591 GFlop/s ; Time =  1.11995 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 98
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.0736 GFlop/s ; Time =  0.98663 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2832 GFlop/s ; Time =  0.67098 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.8516 GFlop/s ; Time =  1.10902 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 110
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.2652 GFlop/s ; Time =  0.99986 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.8628 GFlop/s ; Time =  0.68654 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.7990 GFlop/s ; Time =  1.13561 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.2784 GFlop/s ; Time =  0.99073 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.5002 GFlop/s ; Time =  0.67463 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.4657 GFlop/s ; Time =  1.14736 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 126
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.2143 GFlop/s ; Time =  0.98824 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.0829 GFlop/s ; Time =  0.66629 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.4299 GFlop/s ; Time =  1.13012 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 138
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.5570 GFlop/s ; Time =  0.98895 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.6813 GFlop/s ; Time =  0.67831 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.3165 GFlop/s ; Time =  1.15533 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 148
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.6360 GFlop/s ; Time =  0.99182 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.3491 GFlop/s ; Time =  0.67764 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.2505 GFlop/s ; Time =  1.15785 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 156
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.5351 GFlop/s ; Time =  0.99183 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.8815 GFlop/s ; Time =  0.67198 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.0980 GFlop/s ; Time =  1.15193 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 168
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.8147 GFlop/s ; Time =  0.99548 s
Perfromance of SELL-1-1 with kernel       SPMV :  27.4809 GFlop/s ; Time =  0.68155 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.2500 GFlop/s ; Time =  1.15260 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.7976 GFlop/s ; Time =  0.99111 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.1734 GFlop/s ; Time =  0.67258 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.0466 GFlop/s ; Time =  1.15106 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 188
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.9537 GFlop/s ; Time =  1.00027 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.7467 GFlop/s ; Time =  0.68168 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6764 GFlop/s ; Time =  1.18572 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 198
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.1663 GFlop/s ; Time =  0.99584 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.2715 GFlop/s ; Time =  0.68402 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.8294 GFlop/s ; Time =  1.17233 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 208
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.2540 GFlop/s ; Time =  0.99721 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.5499 GFlop/s ; Time =  0.69118 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.7265 GFlop/s ; Time =  1.17553 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 216
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.1660 GFlop/s ; Time =  0.99648 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.6052 GFlop/s ; Time =  0.67633 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.7449 GFlop/s ; Time =  1.16081 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 224
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.1733 GFlop/s ; Time =  0.99204 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1771 GFlop/s ; Time =  0.67173 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.6509 GFlop/s ; Time =  1.15343 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.5452 GFlop/s ; Time =  0.99117 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.6644 GFlop/s ; Time =  0.68049 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.9955 GFlop/s ; Time =  1.19618 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 244
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.4684 GFlop/s ; Time =  0.99032 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.3315 GFlop/s ; Time =  0.67447 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.1859 GFlop/s ; Time =  1.17324 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.3668 GFlop/s ; Time =  0.99826 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.9463 GFlop/s ; Time =  0.67509 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.1625 GFlop/s ; Time =  1.17196 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.8821 GFlop/s ; Time =  0.99241 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.5483 GFlop/s ; Time =  0.68097 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.4314 GFlop/s ; Time =  1.16609 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.9427 GFlop/s ; Time =  0.99442 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.1506 GFlop/s ; Time =  0.68150 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.9622 GFlop/s ; Time =  1.18519 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 282
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.6494 GFlop/s ; Time =  0.99335 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.7407 GFlop/s ; Time =  0.67263 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.2956 GFlop/s ; Time =  1.19560 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.0192 GFlop/s ; Time =  0.99266 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.1319 GFlop/s ; Time =  0.68098 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.4226 GFlop/s ; Time =  1.19525 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 304
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.9542 GFlop/s ; Time =  0.99816 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.9792 GFlop/s ; Time =  0.67812 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.1830 GFlop/s ; Time =  1.20256 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 310
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.8239 GFlop/s ; Time =  0.99244 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.2192 GFlop/s ; Time =  0.67476 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.0924 GFlop/s ; Time =  1.18796 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.3558 GFlop/s ; Time =  0.99356 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.8081 GFlop/s ; Time =  0.68401 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.7021 GFlop/s ; Time =  1.21613 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 332
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.2825 GFlop/s ; Time =  0.99278 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.9046 GFlop/s ; Time =  0.68665 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.3741 GFlop/s ; Time =  1.21858 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.3833 GFlop/s ; Time =  0.99335 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1683 GFlop/s ; Time =  0.67882 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.5138 GFlop/s ; Time =  1.20989 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 350
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.1522 GFlop/s ; Time =  0.99663 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.6969 GFlop/s ; Time =  0.67629 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.8555 GFlop/s ; Time =  1.22491 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.7525 GFlop/s ; Time =  0.99579 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.3015 GFlop/s ; Time =  0.68431 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.3391 GFlop/s ; Time =  1.21721 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 370
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.5902 GFlop/s ; Time =  0.99182 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9561 GFlop/s ; Time =  0.67671 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.8365 GFlop/s ; Time =  1.21909 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 378
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.2213 GFlop/s ; Time =  0.99812 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.4626 GFlop/s ; Time =  0.67467 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.5445 GFlop/s ; Time =  1.21992 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.9217 GFlop/s ; Time =  0.99501 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.1157 GFlop/s ; Time =  0.68162 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.6694 GFlop/s ; Time =  1.22521 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.8608 GFlop/s ; Time =  0.99903 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.4433 GFlop/s ; Time =  0.68483 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.5223 GFlop/s ; Time =  1.22712 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.0727 GFlop/s ; Time =  0.99211 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.0623 GFlop/s ; Time =  0.68159 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9947 GFlop/s ; Time =  1.23556 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.9499 GFlop/s ; Time =  0.99257 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.4965 GFlop/s ; Time =  0.68034 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2087 GFlop/s ; Time =  1.21965 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.2454 GFlop/s ; Time =  0.99365 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.0852 GFlop/s ; Time =  0.68401 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.8581 GFlop/s ; Time =  1.26628 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 438
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.2744 GFlop/s ; Time =  0.99100 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.6634 GFlop/s ; Time =  0.68139 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.7772 GFlop/s ; Time =  1.25927 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 450
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.4289 GFlop/s ; Time =  0.99484 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.1707 GFlop/s ; Time =  0.68564 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.8734 GFlop/s ; Time =  1.29057 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.5434 GFlop/s ; Time =  0.99496 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.6971 GFlop/s ; Time =  0.68655 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.1353 GFlop/s ; Time =  1.27777 s
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 468
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.3520 GFlop/s ; Time =  0.99663 s
Perfromance of SELL-1-1 with kernel       SPMV :  75.0517 GFlop/s ; Time =  0.69519 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.5260 GFlop/s ; Time =  1.28746 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6382,     1.3764,     1.1055
    2,     3.3007,     2.6923,     2.2011
    3,     4.9337,     4.0855,     3.2707
    4,     6.5802,     5.3738,     4.2907
    5,     8.2207,     6.8194,     4.8609
    6,     9.8389,     8.0498,     6.2408
    7,    11.4430,     9.4174,     7.2169
    8,    12.9227,    10.7586,     8.1506
    9,    14.6838,    12.0098,     9.0434
   10,    16.2874,    13.2646,     9.9443
   11,    17.8701,    14.7128,    10.8864
   12,    19.5135,    15.9070,    11.8104
   13,    21.0865,    17.0117,    12.5552
   14,    22.6910,    18.6206,    13.4292
   15,    24.3435,    19.9297,    14.4585
   16,    25.8807,    20.9393,    15.1788
   17,    27.4984,    22.5386,    16.3979
   18,    29.1625,    23.9072,    16.9860
   19,    30.7695,    25.0593,    17.7780
   20,    32.2882,    26.4582,    18.9343
   21,    33.5666,    27.9411,    20.0079
   22,    35.5967,    28.9789,    20.6453
   23,    37.1387,    30.0046,    21.5385
   24,    38.6656,    31.6510,    22.2098
   25,    40.3106,    32.7232,    23.2859
   26,    41.9063,    33.7997,    24.5262
   27,    43.5084,    35.6507,    25.6265
   28,    45.1277,    36.9356,    26.2448
   29,    46.8043,    37.6857,    26.9402
   30,    48.1720,    39.5841,    27.5196
   31,    49.8859,    40.8930,    28.2206
   32,    51.1473,    41.5812,    29.3866
   33,    52.9283,    43.2936,    30.0070
   34,    53.9233,    44.8896,    30.7194
   35,    56.1494,    45.8915,    31.3135
   36,    57.7867,    46.7053,    32.5085
   37,    59.1825,    48.5197,    33.0905
   38,    60.9437,    49.4553,    34.5347
   39,    62.4690,    50.3359,    35.2882
   40,    64.0126,    52.4220,    35.8262
   41,    65.3061,    53.8561,    36.5066
   42,    67.0800,    54.8565,    37.3413
   43,    68.4730,    56.1422,    38.2307
   44,    70.0859,    57.6702,    38.6433
   45,    71.7564,    59.0274,    39.3502
   46,    73.4321,    59.9815,    39.7274
   47,    74.8824,    61.5021,    40.8208
   48,    75.0242,    62.3655,    40.8866


==> plots/data/spmv_microbench/fcc/hpcg_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6379,     1.1830,     1.0956
    2,     3.3000,     2.3442,     2.1801
    3,     4.9329,     3.5350,     3.2544
    4,     6.5795,     4.6636,     4.2749
    5,     8.2179,     5.8576,     5.3033
    6,     9.8384,     6.9965,     6.1833
    7,    11.4418,     8.1764,     7.1919
    8,    12.9221,     9.2722,     8.0969
    9,    14.6850,    10.4210,     8.9817
   10,    16.2883,    11.5116,     9.8801
   11,    17.8679,    12.7450,    10.8243
   12,    19.5061,    13.8182,    11.7484
   13,    21.0817,    14.8275,    12.4798
   14,    22.7018,    16.1627,    13.3523
   15,    24.3403,    17.2510,    14.3602
   16,    25.8671,    18.2453,    15.0034
   17,    27.4818,    19.5513,    16.2818
   18,    29.1824,    20.6347,    17.0527
   19,    30.7486,    21.7840,    17.7147
   20,    32.2732,    23.0111,    18.8933
   21,    33.5606,    24.0228,    19.9088
   22,    35.5919,    25.2244,    20.8330
   23,    37.1540,    26.1875,    21.7242
   24,    38.6619,    27.5645,    22.1052
   25,    40.3463,    28.5131,    23.2709
   26,    41.8886,    29.4973,    24.0882
   27,    43.5035,    30.9699,    25.1482
   28,    45.1239,    32.1152,    26.1074
   29,    46.8106,    32.9097,    26.9011
   30,    48.1327,    34.3342,    27.3756
   31,    49.9346,    35.3037,    28.6938
   32,    51.0400,    36.1502,    29.6446
   33,    52.8356,    37.7187,    29.8361
   34,    53.8494,    38.4922,    30.0300
   35,    56.2056,    39.8230,    31.6382
   36,    57.6962,    40.8290,    32.3785
   37,    59.1846,    42.2360,    33.2598
   38,    61.0019,    43.2586,    34.1717
   39,    62.5668,    44.0048,    34.5026
   40,    64.0314,    45.6407,    35.7337
   41,    65.3450,    46.7617,    36.5521
   42,    67.0573,    47.7775,    37.4075
   43,    68.5257,    48.8664,    38.4205
   44,    70.1108,    50.1063,    38.3921
   45,    71.6980,    51.3195,    39.0902
   46,    73.2707,    52.3440,    39.5278
   47,    74.7281,    53.3962,    40.2677
   48,    75.0732,    54.3369,    40.8478


==> plots/data/spmv_microbench/fcc/hpcg_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6377,     1.1898,     1.0956
    2,     3.3000,     2.3595,     2.1911
    3,     4.9326,     3.5637,     3.2523
    4,     6.5800,     4.6998,     4.2874
    5,     8.2196,     5.8931,     5.2965
    6,     9.8382,     7.0489,     6.1844
    7,    11.4423,     8.2305,     7.1603
    8,    12.9212,     9.3394,     8.0628
    9,    14.6813,    10.5039,     8.9824
   10,    16.2852,    11.6004,     9.8991
   11,    17.8653,    12.8451,    10.8164
   12,    19.5029,    13.9337,    11.7388
   13,    21.0856,    14.9672,    12.4739
   14,    22.6795,    16.2713,    13.3594
   15,    24.3371,    17.4185,    14.3681
   16,    25.8646,    18.4494,    15.1513
   17,    27.4992,    19.7388,    16.3298
   18,    29.1539,    20.7807,    17.1454
   19,    30.7692,    21.9701,    17.6869
   20,    32.2736,    23.1701,    18.8798
   21,    33.5616,    24.2092,    19.9069
   22,    35.5954,    25.4695,    20.8258
   23,    37.1593,    26.4400,    21.7105
   24,    38.6683,    27.8018,    22.1023
   25,    40.3371,    28.7969,    23.1562
   26,    41.9003,    29.7790,    24.4551
   27,    43.5278,    31.2368,    24.7528
   28,    45.1394,    32.3732,    26.1129
   29,    46.8195,    33.3110,    27.0967
   30,    48.1747,    34.6317,    27.3607
   31,    49.9282,    35.6543,    28.7127
   32,    51.3343,    36.5885,    29.6007
   33,    52.8221,    37.9975,    29.8269
   34,    53.9032,    38.9051,    30.6194
   35,    56.1636,    40.2430,    31.1695
   36,    57.8344,    41.1857,    32.5857
   37,    59.2350,    42.6613,    33.4577
   38,    60.9737,    43.5995,    34.4662
   39,    62.4455,    44.4564,    34.9967
   40,    64.0306,    46.0766,    36.0253
   41,    65.3343,    46.8697,    36.3229
   42,    67.1060,    48.2020,    37.5402
   43,    68.5845,    49.3697,    38.0031
   44,    70.2636,    50.5026,    36.1241
   45,    71.7004,    51.5830,    39.1689
   46,    73.3737,    52.8226,    39.8699
   47,    74.8397,    53.6999,    40.2924
   48,    74.9069,    54.6679,    40.4486


==> plots/data/spmv_microbench/fcc/hpcg_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6377,     1.1142,     1.0953
    2,     3.2999,     2.2131,     2.1812
    3,     4.9326,     3.3236,     3.2384
    4,     6.5795,     4.3906,     4.2626
    5,     8.2193,     5.5203,     5.2755
    6,     9.8377,     6.5687,     6.1728
    7,    11.4415,     7.6766,     7.1424
    8,    12.9244,     8.7045,     8.0288
    9,    14.6794,     9.8204,     8.9544
   10,    16.2836,    10.8674,     9.8675
   11,    17.8617,    11.9832,    10.7929
   12,    19.5014,    13.0536,    11.7086
   13,    21.0902,    14.0205,    12.4501
   14,    22.6950,    15.1784,    13.3151
   15,    24.3389,    16.2776,    14.3232
   16,    25.8727,    17.2702,    14.7274
   17,    27.4830,    18.4422,    16.2590
   18,    29.1468,    19.4585,    17.0870
   19,    30.7605,    20.4838,    17.6790
   20,    32.2648,    21.6297,    18.8364
   21,    33.5586,    22.6438,    19.8605
   22,    35.5929,    23.7887,    20.7664
   23,    37.1677,    24.6994,    21.6451
   24,    38.6635,    25.9350,    22.0087
   25,    40.3187,    26.9137,    23.1935
   26,    41.9043,    27.9256,    24.3537
   27,    43.5286,    29.1116,    24.9639
   28,    45.1717,    30.1580,    26.0376
   29,    46.7558,    31.1822,    26.9749
   30,    48.1902,    32.3875,    27.2477
   31,    49.9167,    33.2771,    28.2292
   32,    51.0321,    33.9513,    29.2690
   33,    52.8271,    35.4652,    29.7721
   34,    53.8775,    36.4130,    30.0280
   35,    56.1699,    37.6824,    31.0446
   36,    57.7855,    38.4834,    32.2807
   37,    59.2058,    39.8050,    33.1962
   38,    60.9606,    40.8254,    34.1207
   39,    62.4736,    41.7388,    34.7333
   40,    64.1044,    42.8273,    35.4402
   41,    65.4620,    43.9704,    36.7140
   42,    67.1050,    45.0787,    37.3387
   43,    68.5887,    46.0119,    37.8416
   44,    70.1019,    46.9620,    38.2909
   45,    71.7200,    48.1128,    39.1306
   46,    73.2734,    49.3658,    39.3956
   47,    74.7240,    50.2298,    39.7382
   48,    75.0620,    51.1902,    40.5621


==> plots/data/spmv_microbench/fcc/hpcg_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6377,     1.1406,     1.0915
    2,     3.2999,     2.2479,     2.1790
    3,     4.9324,     3.4084,     3.2407
    4,     6.5800,     4.4835,     3.6155
    5,     8.2190,     5.6191,     5.2483
    6,     9.8388,     6.7213,     5.8606
    7,    11.4403,     7.8770,     7.1387
    8,    12.9234,     8.9430,     8.0651
    9,    14.6818,    10.0201,     8.9591
   10,    16.2832,    11.0736,     9.8516
   11,    17.8628,    12.2652,    10.7990
   12,    19.5002,    13.2784,    11.4657
   13,    21.0829,    14.2143,    12.4299
   14,    22.6813,    15.5570,    13.3165
   15,    24.3491,    16.6360,    14.2505
   16,    25.8815,    17.5351,    15.0980
   17,    27.4809,    18.8147,    16.2500
   18,    29.1734,    19.7976,    17.0466
   19,    30.7467,    20.9537,    17.6764
   20,    32.2715,    22.1663,    18.8294
   21,    33.5499,    23.2540,    19.7265
   22,    35.6052,    24.1660,    20.7449
   23,    37.1771,    25.1733,    21.6509
   24,    38.6644,    26.5452,    21.9955
   25,    40.3315,    27.4684,    23.1859
   26,    41.9463,    28.3668,    24.1625
   27,    43.5483,    29.8821,    25.4314
   28,    45.1506,    30.9427,    25.9622
   29,    46.7407,    31.6494,    26.2956
   30,    48.1319,    33.0192,    27.4226
   31,    49.9792,    33.9542,    28.1830
   32,    51.2192,    34.8239,    29.0924
   33,    52.8081,    36.3558,    29.7021
   34,    53.9046,    37.2825,    30.3741
   35,    56.1683,    38.3833,    31.5138
   36,    57.6969,    39.1522,    31.8555
   37,    59.3015,    40.7525,    33.3391
   38,    60.9561,    41.5902,    33.8365
   39,    62.4626,    42.2213,    34.5445
   40,    64.1157,    43.9217,    35.6694
   41,    65.4433,    44.8608,    36.5223
   42,    67.0623,    46.0727,    36.9947
   43,    68.4965,    46.9499,    38.2087
   44,    70.0852,    48.2454,    37.8581
   45,    71.6634,    49.2744,    38.7772
   46,    73.1707,    50.4289,    38.8734
   47,    74.6971,    51.5434,    40.1353
   48,    75.0517,    52.3520,    40.5260


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/raw_spmv_C1_u-1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u -1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5991 GFlop/s ; Time =  0.97605 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6021 GFlop/s ; Time =  0.97425 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.6652 GFlop/s ; Time =  0.93730 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1753 GFlop/s ; Time =  0.98308 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1807 GFlop/s ; Time =  0.98142 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3104 GFlop/s ; Time =  0.94296 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7537 GFlop/s ; Time =  0.98501 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7600 GFlop/s ; Time =  0.98371 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9472 GFlop/s ; Time =  0.94647 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3354 GFlop/s ; Time =  0.98545 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3411 GFlop/s ; Time =  0.98457 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.4754 GFlop/s ; Time =  0.96415 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.9116 GFlop/s ; Time =  0.98640 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.9191 GFlop/s ; Time =  0.98547 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.1695 GFlop/s ; Time =  0.95527 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.4886 GFlop/s ; Time =  0.98696 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.4969 GFlop/s ; Time =  0.98609 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.7628 GFlop/s ; Time =  0.95924 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 98
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.0412 GFlop/s ; Time =  0.98953 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.0502 GFlop/s ; Time =  0.98873 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.3360 GFlop/s ; Time =  0.96380 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 112
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.5641 GFlop/s ; Time =  0.99382 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.5837 GFlop/s ; Time =  0.99227 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.9224 GFlop/s ; Time =  0.96626 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 124
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.9195 GFlop/s ; Time =  0.99315 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.1141 GFlop/s ; Time =  0.97947 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.5027 GFlop/s ; Time =  0.95322 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 140
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.6177 GFlop/s ; Time =  0.99938 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.6331 GFlop/s ; Time =  0.99840 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.9662 GFlop/s ; Time =  0.97757 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 152
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.1456 GFlop/s ; Time =  0.98835 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.1747 GFlop/s ; Time =  0.98667 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3359 GFlop/s ; Time =  0.97750 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 166
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.6444 GFlop/s ; Time =  0.99261 s
Perfromance of SELL-1-1 with kernel       SPMV :  18.6580 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.0921 GFlop/s ; Time =  0.96934 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.3854 GFlop/s ; Time =  0.99534 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4393 GFlop/s ; Time =  0.99272 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.4826 GFlop/s ; Time =  0.99062 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 196
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.9254 GFlop/s ; Time =  0.99662 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.9648 GFlop/s ; Time =  0.99483 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.3445 GFlop/s ; Time =  0.97793 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 210
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.4986 GFlop/s ; Time =  0.99632 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.5423 GFlop/s ; Time =  0.99447 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.8716 GFlop/s ; Time =  0.98075 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 220
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.7742 GFlop/s ; Time =  0.99002 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.0724 GFlop/s ; Time =  0.97824 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.1974 GFlop/s ; Time =  0.97339 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 234
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.3116 GFlop/s ; Time =  0.99149 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.6343 GFlop/s ; Time =  0.97948 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.7834 GFlop/s ; Time =  0.97403 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 248
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.7556 GFlop/s ; Time =  0.99614 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.1422 GFlop/s ; Time =  0.98246 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9651 GFlop/s ; Time =  0.98868 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 260
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.2619 GFlop/s ; Time =  0.99058 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.6503 GFlop/s ; Time =  0.97761 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.5800 GFlop/s ; Time =  0.97993 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.6831 GFlop/s ; Time =  0.99557 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.1132 GFlop/s ; Time =  0.98181 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.0425 GFlop/s ; Time =  0.98404 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 286
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.0755 GFlop/s ; Time =  0.99406 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.5157 GFlop/s ; Time =  0.98060 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.3409 GFlop/s ; Time =  0.98590 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.6322 GFlop/s ; Time =  0.99446 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.0754 GFlop/s ; Time =  0.98152 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.8373 GFlop/s ; Time =  0.98843 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 312
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.0044 GFlop/s ; Time =  0.99369 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5009 GFlop/s ; Time =  0.97980 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.3589 GFlop/s ; Time =  0.98373 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.8254 GFlop/s ; Time =  0.99299 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.4301 GFlop/s ; Time =  1.00377 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.9958 GFlop/s ; Time =  1.01588 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 344
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.6581 GFlop/s ; Time =  0.99206 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.2769 GFlop/s ; Time =  1.00194 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.5059 GFlop/s ; Time =  1.02254 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.2355 GFlop/s ; Time =  0.99196 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.8989 GFlop/s ; Time =  1.00033 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.9653 GFlop/s ; Time =  1.02429 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.7322 GFlop/s ; Time =  0.99378 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.4068 GFlop/s ; Time =  1.00159 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.2853 GFlop/s ; Time =  1.02948 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 384
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.1669 GFlop/s ; Time =  0.99175 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.8788 GFlop/s ; Time =  0.99841 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  41.5464 GFlop/s ; Time =  1.03043 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 398
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.7978 GFlop/s ; Time =  0.99048 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3908 GFlop/s ; Time =  0.99956 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.6906 GFlop/s ; Time =  1.03937 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 412
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.3020 GFlop/s ; Time =  0.99201 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.8501 GFlop/s ; Time =  1.00179 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  44.0607 GFlop/s ; Time =  1.04248 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.7498 GFlop/s ; Time =  0.98995 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.3639 GFlop/s ; Time =  0.99802 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.0336 GFlop/s ; Time =  1.04966 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 438
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.2592 GFlop/s ; Time =  0.99130 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.8311 GFlop/s ; Time =  0.99999 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.5979 GFlop/s ; Time =  1.07090 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 452
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.7417 GFlop/s ; Time =  0.99310 s
Perfromance of SELL-1-1 with kernel       SPMV :  50.2524 GFlop/s ; Time =  1.00277 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.8082 GFlop/s ; Time =  1.05404 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.1677 GFlop/s ; Time =  0.99160 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.5776 GFlop/s ; Time =  1.00294 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.8988 GFlop/s ; Time =  1.05789 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 476
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.5644 GFlop/s ; Time =  0.99072 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.9984 GFlop/s ; Time =  1.00130 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.0810 GFlop/s ; Time =  1.05963 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 490
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.9544 GFlop/s ; Time =  0.99406 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.3370 GFlop/s ; Time =  1.00536 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.8780 GFlop/s ; Time =  1.09523 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 506
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.9716 GFlop/s ; Time =  0.99018 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.2344 GFlop/s ; Time =  1.00316 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  52.2424 GFlop/s ; Time =  1.07981 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 520
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.4544 GFlop/s ; Time =  0.99176 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7681 GFlop/s ; Time =  1.00354 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.5199 GFlop/s ; Time =  1.08320 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 534
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.8692 GFlop/s ; Time =  0.99439 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.3967 GFlop/s ; Time =  1.00230 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  54.6979 GFlop/s ; Time =  1.08841 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.3820 GFlop/s ; Time =  0.99168 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.7318 GFlop/s ; Time =  1.00230 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.6645 GFlop/s ; Time =  1.09354 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 560
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  62.6971 GFlop/s ; Time =  0.99577 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.2205 GFlop/s ; Time =  0.98753 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.1286 GFlop/s ; Time =  1.07403 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 572
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.3654 GFlop/s ; Time =  0.99075 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.4507 GFlop/s ; Time =  0.98944 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.0878 GFlop/s ; Time =  1.07924 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 584
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  65.6475 GFlop/s ; Time =  0.99178 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.9213 GFlop/s ; Time =  0.98766 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.8358 GFlop/s ; Time =  1.08811 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 596
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  67.1607 GFlop/s ; Time =  0.98935 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.3774 GFlop/s ; Time =  0.98617 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  61.2276 GFlop/s ; Time =  1.08522 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 604
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  67.9006 GFlop/s ; Time =  0.99171 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.5014 GFlop/s ; Time =  0.98301 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.0355 GFlop/s ; Time =  1.08547 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 622
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  70.1274 GFlop/s ; Time =  0.98883 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2789 GFlop/s ; Time =  0.98670 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.0693 GFlop/s ; Time =  1.09949 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.4372 GFlop/s ; Time =  0.99255 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.5896 GFlop/s ; Time =  0.99044 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.9218 GFlop/s ; Time =  1.10925 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 646
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  72.8152 GFlop/s ; Time =  0.98908 s
Perfromance of SELL-1-1 with kernel       SPMV :  72.7056 GFlop/s ; Time =  0.99057 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.9472 GFlop/s ; Time =  1.10890 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/raw_spmv_C1_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3150 GFlop/s ; Time =  1.01736 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6011 GFlop/s ; Time =  0.83559 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.6363 GFlop/s ; Time =  0.81758 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6204 GFlop/s ; Time =  1.02110 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1761 GFlop/s ; Time =  0.84244 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2828 GFlop/s ; Time =  0.81507 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9280 GFlop/s ; Time =  1.02176 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7563 GFlop/s ; Time =  0.84382 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8989 GFlop/s ; Time =  0.81926 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2144 GFlop/s ; Time =  0.98350 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3395 GFlop/s ; Time =  0.80896 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.4894 GFlop/s ; Time =  0.79027 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4942 GFlop/s ; Time =  0.99569 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.9181 GFlop/s ; Time =  0.81664 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0781 GFlop/s ; Time =  0.80046 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.7948 GFlop/s ; Time =  1.00118 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.4949 GFlop/s ; Time =  0.82192 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.6458 GFlop/s ; Time =  0.80906 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.0823 GFlop/s ; Time =  1.00656 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.0498 GFlop/s ; Time =  0.82733 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.9112 GFlop/s ; Time =  0.83784 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 92
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.3477 GFlop/s ; Time =  0.99120 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.5803 GFlop/s ; Time =  0.81530 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.7482 GFlop/s ; Time =  0.80456 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.5911 GFlop/s ; Time =  1.00030 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.1041 GFlop/s ; Time =  0.82207 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.2846 GFlop/s ; Time =  0.81168 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 116
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.9225 GFlop/s ; Time =  1.00076 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.6348 GFlop/s ; Time =  0.82715 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.8530 GFlop/s ; Time =  0.81577 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 126
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.1973 GFlop/s ; Time =  0.98943 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.1529 GFlop/s ; Time =  0.81894 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3732 GFlop/s ; Time =  0.80856 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 138
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.4326 GFlop/s ; Time =  0.99692 s
Perfromance of SELL-1-1 with kernel       SPMV :  18.6422 GFlop/s ; Time =  0.82528 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.8979 GFlop/s ; Time =  0.81411 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 150
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.7236 GFlop/s ; Time =  0.99995 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4210 GFlop/s ; Time =  0.81891 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.5236 GFlop/s ; Time =  0.81481 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 160
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.0016 GFlop/s ; Time =  0.99090 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.9554 GFlop/s ; Time =  0.81246 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.0227 GFlop/s ; Time =  0.80997 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 172
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.2890 GFlop/s ; Time =  0.99412 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.4682 GFlop/s ; Time =  0.81709 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.5090 GFlop/s ; Time =  0.81567 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.4835 GFlop/s ; Time =  0.99057 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.0501 GFlop/s ; Time =  0.80999 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8439 GFlop/s ; Time =  0.81672 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 194
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.7096 GFlop/s ; Time =  0.99625 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.5811 GFlop/s ; Time =  0.81367 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.4641 GFlop/s ; Time =  0.81727 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 204
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.9329 GFlop/s ; Time =  0.99173 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.1388 GFlop/s ; Time =  0.80825 s
Densemat deviation @ idx 1744352 lhs = 92526293034508509112377423416600502780098953929345964253773833346160844051929539891922055859552013188710100852221493404360776345258417491476407856431413865188719849370850562762613748106574105134076746346614954903107873570072757918122093840369988613938710361009088893903202511908026100281422181686278851919872.000000, rhs = inf
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9515 GFlop/s ; Time =  0.81366 s
Densemat deviation @ idx 1744352 lhs = 92526293034508509112377423416600502780098953929345964253773833346160844051929539891922055859552013188710100852221493404360776345258417491476407856431413865188719849370850562762613748106574105134076746346614954903107873570072757918122093840369988613938710361009088893903202511908026100281422181686278851919872.000000, rhs = inf
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 216
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.2460 GFlop/s ; Time =  0.99319 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.6350 GFlop/s ; Time =  0.81259 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.3745 GFlop/s ; Time =  0.81979 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 228
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.4755 GFlop/s ; Time =  0.99777 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.0912 GFlop/s ; Time =  0.81755 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.7976 GFlop/s ; Time =  0.82535 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 238
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.7426 GFlop/s ; Time =  0.99218 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.4865 GFlop/s ; Time =  0.81676 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.1448 GFlop/s ; Time =  0.82544 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 250
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.0041 GFlop/s ; Time =  0.99526 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.0634 GFlop/s ; Time =  0.81822 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.6078 GFlop/s ; Time =  0.82931 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 260
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.2549 GFlop/s ; Time =  0.99082 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5163 GFlop/s ; Time =  0.81614 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.8911 GFlop/s ; Time =  0.85528 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 272
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.6168 GFlop/s ; Time =  0.99044 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.4101 GFlop/s ; Time =  0.83285 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.4069 GFlop/s ; Time =  0.85645 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 284
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.8598 GFlop/s ; Time =  0.99379 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.2370 GFlop/s ; Time =  0.82805 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.0779 GFlop/s ; Time =  0.85393 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.0585 GFlop/s ; Time =  0.99148 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.8779 GFlop/s ; Time =  0.82193 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2352 GFlop/s ; Time =  0.85724 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 306
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.2903 GFlop/s ; Time =  0.99488 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.3503 GFlop/s ; Time =  0.82502 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.6378 GFlop/s ; Time =  0.86066 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.5254 GFlop/s ; Time =  0.99167 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.8003 GFlop/s ; Time =  0.82312 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  41.0543 GFlop/s ; Time =  0.85812 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.8633 GFlop/s ; Time =  0.99197 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3917 GFlop/s ; Time =  0.82374 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.1087 GFlop/s ; Time =  0.86840 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 340
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.0925 GFlop/s ; Time =  0.99508 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.8338 GFlop/s ; Time =  0.82701 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.4082 GFlop/s ; Time =  0.87323 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 350
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.3185 GFlop/s ; Time =  0.99241 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.3475 GFlop/s ; Time =  0.82412 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  44.1827 GFlop/s ; Time =  0.88315 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 362
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.5678 GFlop/s ; Time =  0.99483 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.7392 GFlop/s ; Time =  0.82804 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.9031 GFlop/s ; Time =  0.87920 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.7568 GFlop/s ; Time =  0.99320 s
Perfromance of SELL-1-1 with kernel       SPMV :  50.2000 GFlop/s ; Time =  0.82615 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.6678 GFlop/s ; Time =  0.90814 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 382
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.0366 GFlop/s ; Time =  0.98957 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.5234 GFlop/s ; Time =  0.82657 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.1537 GFlop/s ; Time =  0.88441 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.2993 GFlop/s ; Time =  0.99659 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.9243 GFlop/s ; Time =  0.83418 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.8142 GFlop/s ; Time =  0.90442 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 404
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.6154 GFlop/s ; Time =  0.98739 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.3319 GFlop/s ; Time =  0.82898 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7680 GFlop/s ; Time =  0.88718 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.8130 GFlop/s ; Time =  0.99071 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.2259 GFlop/s ; Time =  0.82485 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.9845 GFlop/s ; Time =  0.94679 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.1062 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7189 GFlop/s ; Time =  0.82670 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.1357 GFlop/s ; Time =  0.89800 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 438
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.2601 GFlop/s ; Time =  0.99129 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.4330 GFlop/s ; Time =  0.82161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.7639 GFlop/s ; Time =  0.90825 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 450
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.5628 GFlop/s ; Time =  0.99221 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.8087 GFlop/s ; Time =  0.82503 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.3038 GFlop/s ; Time =  1.24476 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.7597 GFlop/s ; Time =  0.99080 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.1964 GFlop/s ; Time =  0.81149 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.1874 GFlop/s ; Time =  0.89676 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 472
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.9786 GFlop/s ; Time =  0.99326 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.1349 GFlop/s ; Time =  0.82048 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.0566 GFlop/s ; Time =  0.90638 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 482
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.2328 GFlop/s ; Time =  0.99084 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.8898 GFlop/s ; Time =  0.81555 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.7138 GFlop/s ; Time =  0.91522 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 494
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.5067 GFlop/s ; Time =  0.99221 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.3852 GFlop/s ; Time =  0.81730 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.3100 GFlop/s ; Time =  0.91318 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.6436 GFlop/s ; Time =  0.99197 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.4619 GFlop/s ; Time =  0.82073 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.7125 GFlop/s ; Time =  0.95702 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 518
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.8056 GFlop/s ; Time =  0.99903 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.3399 GFlop/s ; Time =  0.82101 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.1621 GFlop/s ; Time =  0.92902 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 526
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.1958 GFlop/s ; Time =  0.99064 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.5458 GFlop/s ; Time =  0.81964 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.0187 GFlop/s ; Time =  0.93054 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 536
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.2290 GFlop/s ; Time =  0.99216 s
Perfromance of SELL-1-1 with kernel       SPMV :  72.6720 GFlop/s ; Time =  0.82228 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.8349 GFlop/s ; Time =  0.93611 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/raw_spmv_C1_u2.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 2
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3441 GFlop/s ; Time =  0.99531 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5995 GFlop/s ; Time =  0.83638 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.6447 GFlop/s ; Time =  0.81341 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6612 GFlop/s ; Time =  1.00545 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1695 GFlop/s ; Time =  0.84419 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2734 GFlop/s ; Time =  0.81740 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9845 GFlop/s ; Time =  1.00728 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7567 GFlop/s ; Time =  0.84376 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8981 GFlop/s ; Time =  0.81940 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3142 GFlop/s ; Time =  1.00699 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3398 GFlop/s ; Time =  0.84408 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.5182 GFlop/s ; Time =  0.82098 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.6360 GFlop/s ; Time =  1.00801 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.9181 GFlop/s ; Time =  0.84480 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.1075 GFlop/s ; Time =  0.82505 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.9680 GFlop/s ; Time =  1.00741 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.4962 GFlop/s ; Time =  0.84528 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.6912 GFlop/s ; Time =  0.82828 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.2904 GFlop/s ; Time =  0.98401 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.0504 GFlop/s ; Time =  0.82729 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.1736 GFlop/s ; Time =  0.81816 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 94
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.5882 GFlop/s ; Time =  0.98975 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.5809 GFlop/s ; Time =  0.83298 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.7790 GFlop/s ; Time =  0.82007 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 106
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.8497 GFlop/s ; Time =  0.99728 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.1109 GFlop/s ; Time =  0.83747 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.2845 GFlop/s ; Time =  0.82729 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.2278 GFlop/s ; Time =  0.99452 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.6291 GFlop/s ; Time =  0.84172 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.8382 GFlop/s ; Time =  0.83061 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 130
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.5218 GFlop/s ; Time =  0.99803 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.1650 GFlop/s ; Time =  0.84435 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3667 GFlop/s ; Time =  0.83454 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 140
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.7823 GFlop/s ; Time =  0.98896 s
Perfromance of SELL-1-1 with kernel       SPMV :  18.6511 GFlop/s ; Time =  0.83684 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.8475 GFlop/s ; Time =  0.82812 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 152
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.0953 GFlop/s ; Time =  0.99126 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4283 GFlop/s ; Time =  0.82953 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.4688 GFlop/s ; Time =  0.82789 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 164
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.3783 GFlop/s ; Time =  0.99485 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.9652 GFlop/s ; Time =  0.83239 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.1013 GFlop/s ; Time =  0.82727 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.7094 GFlop/s ; Time =  0.99554 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.5204 GFlop/s ; Time =  0.83423 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.6049 GFlop/s ; Time =  0.83125 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 186
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.8768 GFlop/s ; Time =  0.99327 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.0304 GFlop/s ; Time =  0.82845 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.1008 GFlop/s ; Time =  0.82612 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 198
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.1520 GFlop/s ; Time =  0.99649 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.6259 GFlop/s ; Time =  0.82905 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.5619 GFlop/s ; Time =  0.83105 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 208
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.3901 GFlop/s ; Time =  0.99141 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.0675 GFlop/s ; Time =  0.82619 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9469 GFlop/s ; Time =  0.82976 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 220
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.7327 GFlop/s ; Time =  0.99168 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.6181 GFlop/s ; Time =  0.85704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.3967 GFlop/s ; Time =  0.83434 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 232
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.9879 GFlop/s ; Time =  0.99526 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.1040 GFlop/s ; Time =  0.83156 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.6356 GFlop/s ; Time =  0.84427 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 244
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.2463 GFlop/s ; Time =  0.99839 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.5173 GFlop/s ; Time =  0.83656 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.9048 GFlop/s ; Time =  0.85262 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.5549 GFlop/s ; Time =  0.99168 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.0471 GFlop/s ; Time =  0.83171 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.6359 GFlop/s ; Time =  0.84188 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.8161 GFlop/s ; Time =  0.99461 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5014 GFlop/s ; Time =  0.83533 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.7500 GFlop/s ; Time =  0.87867 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.2500 GFlop/s ; Time =  0.99178 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.4039 GFlop/s ; Time =  0.85137 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.6813 GFlop/s ; Time =  0.86861 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 290
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.5194 GFlop/s ; Time =  0.99420 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.2202 GFlop/s ; Time =  0.84591 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.2599 GFlop/s ; Time =  0.86771 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.7589 GFlop/s ; Time =  0.99073 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.8676 GFlop/s ; Time =  0.83892 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.5841 GFlop/s ; Time =  0.86683 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 312
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.0480 GFlop/s ; Time =  0.99246 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.4162 GFlop/s ; Time =  0.83986 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.8958 GFlop/s ; Time =  0.87186 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 322
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.2386 GFlop/s ; Time =  0.99061 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.8888 GFlop/s ; Time =  0.83701 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.9124 GFlop/s ; Time =  0.87745 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 336
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5907 GFlop/s ; Time =  0.99650 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3998 GFlop/s ; Time =  0.84368 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.5831 GFlop/s ; Time =  0.87967 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 346
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.9094 GFlop/s ; Time =  0.99138 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.8208 GFlop/s ; Time =  0.84185 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.7197 GFlop/s ; Time =  0.88231 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.1659 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.3424 GFlop/s ; Time =  0.84305 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  44.8850 GFlop/s ; Time =  0.88920 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 368
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.3887 GFlop/s ; Time =  0.99126 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.7443 GFlop/s ; Time =  0.84168 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  46.0621 GFlop/s ; Time =  0.89068 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 380
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.6550 GFlop/s ; Time =  0.99319 s
Perfromance of SELL-1-1 with kernel       SPMV :  50.2354 GFlop/s ; Time =  0.84332 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.0615 GFlop/s ; Time =  0.90020 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 390
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.9268 GFlop/s ; Time =  0.98982 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.6149 GFlop/s ; Time =  0.84238 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.3315 GFlop/s ; Time =  0.89961 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.2573 GFlop/s ; Time =  0.99028 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.9139 GFlop/s ; Time =  0.84699 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.6949 GFlop/s ; Time =  0.90185 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 414
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.5344 GFlop/s ; Time =  0.99185 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.3534 GFlop/s ; Time =  0.84917 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.6948 GFlop/s ; Time =  0.91045 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.7992 GFlop/s ; Time =  0.99359 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.2569 GFlop/s ; Time =  0.84422 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.9554 GFlop/s ; Time =  0.91411 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 438
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.1171 GFlop/s ; Time =  0.99417 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7349 GFlop/s ; Time =  0.84578 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.2402 GFlop/s ; Time =  0.91718 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 448
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.3277 GFlop/s ; Time =  0.99241 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.4537 GFlop/s ; Time =  0.84008 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  54.3285 GFlop/s ; Time =  0.91933 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.5991 GFlop/s ; Time =  0.99388 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.7126 GFlop/s ; Time =  0.84469 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.3078 GFlop/s ; Time =  0.92724 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 470
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.7221 GFlop/s ; Time =  0.99386 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.1985 GFlop/s ; Time =  0.82911 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.5267 GFlop/s ; Time =  0.91085 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 482
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.1341 GFlop/s ; Time =  0.99265 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.5393 GFlop/s ; Time =  0.83261 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.5250 GFlop/s ; Time =  0.91818 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 492
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.3873 GFlop/s ; Time =  0.99032 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.9071 GFlop/s ; Time =  0.83225 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.4701 GFlop/s ; Time =  0.92233 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.6459 GFlop/s ; Time =  0.99193 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.3911 GFlop/s ; Time =  0.83377 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.3122 GFlop/s ; Time =  0.93163 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 516
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.8329 GFlop/s ; Time =  0.99471 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.4863 GFlop/s ; Time =  0.83997 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  61.7554 GFlop/s ; Time =  0.93152 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 526
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.1226 GFlop/s ; Time =  0.99186 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2908 GFlop/s ; Time =  0.83427 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.4048 GFlop/s ; Time =  0.93970 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 538
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.4072 GFlop/s ; Time =  0.99292 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.4781 GFlop/s ; Time =  0.83913 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.4271 GFlop/s ; Time =  0.94564 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.5204 GFlop/s ; Time =  0.98945 s
Perfromance of SELL-1-1 with kernel       SPMV :  72.8120 GFlop/s ; Time =  0.83601 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.3104 GFlop/s ; Time =  0.94652 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/raw_spmv_C1_u3.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 3
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.2340 GFlop/s ; Time =  1.08412 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6021 GFlop/s ; Time =  0.83506 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.6539 GFlop/s ; Time =  0.80890 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4572 GFlop/s ; Time =  0.99817 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1723 GFlop/s ; Time =  0.77317 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2662 GFlop/s ; Time =  0.75094 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6871 GFlop/s ; Time =  0.96757 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7417 GFlop/s ; Time =  0.75238 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8414 GFlop/s ; Time =  0.73689 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8949 GFlop/s ; Time =  1.00214 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3397 GFlop/s ; Time =  0.77375 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.4441 GFlop/s ; Time =  0.76122 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0968 GFlop/s ; Time =  0.98744 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.9185 GFlop/s ; Time =  0.76027 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0084 GFlop/s ; Time =  0.75174 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.3198 GFlop/s ; Time =  1.00523 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.4955 GFlop/s ; Time =  0.77490 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.5993 GFlop/s ; Time =  0.76652 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.5273 GFlop/s ; Time =  0.99362 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.0485 GFlop/s ; Time =  0.76689 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.1521 GFlop/s ; Time =  0.75976 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 86
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.7123 GFlop/s ; Time =  0.98718 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.5843 GFlop/s ; Time =  0.76189 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.7263 GFlop/s ; Time =  0.75338 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 98
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.8668 GFlop/s ; Time =  1.00541 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.1104 GFlop/s ; Time =  0.77430 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.2818 GFlop/s ; Time =  0.76500 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 108
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.1380 GFlop/s ; Time =  0.99197 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.6329 GFlop/s ; Time =  0.77020 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.7899 GFlop/s ; Time =  0.76255 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.3350 GFlop/s ; Time =  1.00325 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.1738 GFlop/s ; Time =  0.77899 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.2436 GFlop/s ; Time =  0.77584 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 130
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.4950 GFlop/s ; Time =  0.99987 s
Perfromance of SELL-1-1 with kernel       SPMV :  18.6749 GFlop/s ; Time =  0.77608 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  18.7994 GFlop/s ; Time =  0.77094 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 140
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.7068 GFlop/s ; Time =  0.99371 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.2440 GFlop/s ; Time =  0.77100 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.4044 GFlop/s ; Time =  0.76494 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 150
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.8916 GFlop/s ; Time =  0.99001 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.9670 GFlop/s ; Time =  0.76127 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.9130 GFlop/s ; Time =  0.76315 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 162
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.1113 GFlop/s ; Time =  0.99721 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.5233 GFlop/s ; Time =  0.76778 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.2945 GFlop/s ; Time =  0.77532 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 172
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.1894 GFlop/s ; Time =  0.99928 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.0116 GFlop/s ; Time =  0.76667 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8775 GFlop/s ; Time =  0.77080 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.3712 GFlop/s ; Time =  0.99604 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.5651 GFlop/s ; Time =  0.76380 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.3522 GFlop/s ; Time =  0.76997 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 192
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.5014 GFlop/s ; Time =  0.99553 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.1488 GFlop/s ; Time =  0.76044 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.7852 GFlop/s ; Time =  0.77039 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 202
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.7330 GFlop/s ; Time =  0.99064 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.6368 GFlop/s ; Time =  0.75987 s
Densemat deviation @ idx 1453999 lhs = 113334456524789661424598830986631125218829488818196802913688220825926016289383371912299293711069386934644043335119719737611451842212356204694409667926479813264044144020631576119283325297725954757107451216081776231884651766075198292086923721572608819793940612078797232762416565588770393587667067869667738517504.000000, rhs = inf
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.1081 GFlop/s ; Time =  0.77367 s
Densemat deviation @ idx 1453999 lhs = 113334456524789661424598830986631125218829488818196802913688220825926016289383371912299293711069386934644043335119719737611451842212356204694409667926479813264044144020631576119283325297725954757107451216081776231884651766075198292086923721572608819793940612078797232762416565588770393587667067869667738517504.000000, rhs = inf
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 214
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.8833 GFlop/s ; Time =  0.99894 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.1024 GFlop/s ; Time =  0.76708 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.6079 GFlop/s ; Time =  0.77947 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 224
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.0758 GFlop/s ; Time =  0.99589 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.5416 GFlop/s ; Time =  0.76741 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.9004 GFlop/s ; Time =  0.78284 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 234
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.2503 GFlop/s ; Time =  0.99381 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.0572 GFlop/s ; Time =  0.76600 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.1024 GFlop/s ; Time =  0.78809 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 244
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.4365 GFlop/s ; Time =  0.99147 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.4980 GFlop/s ; Time =  0.76631 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.5959 GFlop/s ; Time =  0.78629 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 256
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.7621 GFlop/s ; Time =  0.99229 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.4039 GFlop/s ; Time =  0.78399 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.4620 GFlop/s ; Time =  0.80482 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.9277 GFlop/s ; Time =  0.99090 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.2038 GFlop/s ; Time =  0.77624 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9524 GFlop/s ; Time =  0.80253 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.0803 GFlop/s ; Time =  0.99720 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.8612 GFlop/s ; Time =  0.77752 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2388 GFlop/s ; Time =  0.81051 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 288
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.2416 GFlop/s ; Time =  0.99585 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.4174 GFlop/s ; Time =  0.77523 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.5398 GFlop/s ; Time =  0.81204 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 298
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.3650 GFlop/s ; Time =  0.99574 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.8833 GFlop/s ; Time =  0.77473 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.6988 GFlop/s ; Time =  0.81631 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 308
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.5904 GFlop/s ; Time =  0.99269 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3813 GFlop/s ; Time =  0.77370 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.1516 GFlop/s ; Time =  0.81462 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 320
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.7912 GFlop/s ; Time =  0.99677 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.7523 GFlop/s ; Time =  0.77975 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.3289 GFlop/s ; Time =  0.82337 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 330
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.9625 GFlop/s ; Time =  0.99534 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.3077 GFlop/s ; Time =  0.77768 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  44.5144 GFlop/s ; Time =  0.82648 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 340
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.1268 GFlop/s ; Time =  0.99419 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.7299 GFlop/s ; Time =  0.77786 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.8328 GFlop/s ; Time =  0.82703 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 350
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.2497 GFlop/s ; Time =  0.99415 s
Perfromance of SELL-1-1 with kernel       SPMV :  50.2081 GFlop/s ; Time =  0.77717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.1210 GFlop/s ; Time =  0.82808 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 360
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.4385 GFlop/s ; Time =  0.99249 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.5513 GFlop/s ; Time =  0.77854 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.2810 GFlop/s ; Time =  0.83128 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.6384 GFlop/s ; Time =  0.99602 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.9720 GFlop/s ; Time =  0.78292 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.3501 GFlop/s ; Time =  0.84038 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 382
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.8771 GFlop/s ; Time =  0.99325 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.3521 GFlop/s ; Time =  0.78355 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.5679 GFlop/s ; Time =  0.84219 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 394
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.0174 GFlop/s ; Time =  0.99791 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.3065 GFlop/s ; Time =  0.78011 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.7985 GFlop/s ; Time =  0.84801 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 404
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.2193 GFlop/s ; Time =  0.99604 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.6935 GFlop/s ; Time =  0.78068 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.0189 GFlop/s ; Time =  0.84951 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 412
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.3124 GFlop/s ; Time =  0.99179 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.4613 GFlop/s ; Time =  0.77247 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.1101 GFlop/s ; Time =  0.86485 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.4870 GFlop/s ; Time =  0.99543 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.7725 GFlop/s ; Time =  0.77782 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.0165 GFlop/s ; Time =  0.85920 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.5240 GFlop/s ; Time =  0.99254 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.1242 GFlop/s ; Time =  0.76297 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.1362 GFlop/s ; Time =  0.84293 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 444
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.7587 GFlop/s ; Time =  0.99480 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.5258 GFlop/s ; Time =  0.76713 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.3009 GFlop/s ; Time =  0.84904 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 454
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.0249 GFlop/s ; Time =  0.99196 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.8866 GFlop/s ; Time =  0.76821 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.0991 GFlop/s ; Time =  0.85644 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.1908 GFlop/s ; Time =  0.99116 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.3917 GFlop/s ; Time =  0.76759 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.7418 GFlop/s ; Time =  0.86588 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 474
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.2862 GFlop/s ; Time =  0.99171 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.4410 GFlop/s ; Time =  0.77211 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  61.0813 GFlop/s ; Time =  0.86515 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 484
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.4188 GFlop/s ; Time =  0.99155 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2846 GFlop/s ; Time =  0.76772 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  61.7078 GFlop/s ; Time =  0.87443 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.6106 GFlop/s ; Time =  0.99436 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.4109 GFlop/s ; Time =  0.77435 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.9086 GFlop/s ; Time =  0.87901 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.6231 GFlop/s ; Time =  0.99233 s
Perfromance of SELL-1-1 with kernel       SPMV :  72.7572 GFlop/s ; Time =  0.77228 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.0827 GFlop/s ; Time =  0.87682 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/raw_spmv_C1_u4.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 4
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.2633 GFlop/s ; Time =  1.05899 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6012 GFlop/s ; Time =  0.83554 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.6530 GFlop/s ; Time =  0.80932 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5053 GFlop/s ; Time =  0.97902 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1787 GFlop/s ; Time =  0.77161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2494 GFlop/s ; Time =  0.75482 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7537 GFlop/s ; Time =  1.00981 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7570 GFlop/s ; Time =  0.79683 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8944 GFlop/s ; Time =  0.77446 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0066 GFlop/s ; Time =  0.97978 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3398 GFlop/s ; Time =  0.77374 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.4817 GFlop/s ; Time =  0.75680 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2563 GFlop/s ; Time =  0.99791 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.9188 GFlop/s ; Time =  0.78840 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   8.0714 GFlop/s ; Time =  0.77350 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.5095 GFlop/s ; Time =  1.00952 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.4967 GFlop/s ; Time =  0.79828 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.3256 GFlop/s ; Time =  0.81293 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.7489 GFlop/s ; Time =  0.99394 s
Perfromance of SELL-1-1 with kernel       SPMV :  11.0474 GFlop/s ; Time =  0.78714 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.1866 GFlop/s ; Time =  0.77735 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 88
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.9670 GFlop/s ; Time =  0.98432 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.5808 GFlop/s ; Time =  0.77982 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  12.7286 GFlop/s ; Time =  0.77077 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 100
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.1656 GFlop/s ; Time =  0.99848 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.1146 GFlop/s ; Time =  0.78986 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.2984 GFlop/s ; Time =  0.77971 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 112
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.4529 GFlop/s ; Time =  1.00269 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.6329 GFlop/s ; Time =  0.79873 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.8604 GFlop/s ; Time =  0.78727 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 122
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.6839 GFlop/s ; Time =  0.99396 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.1741 GFlop/s ; Time =  0.79196 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3777 GFlop/s ; Time =  0.78268 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 132
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.8820 GFlop/s ; Time =  0.98886 s
Perfromance of SELL-1-1 with kernel       SPMV :  18.6643 GFlop/s ; Time =  0.78846 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.8936 GFlop/s ; Time =  1.05920 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 144
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.1216 GFlop/s ; Time =  0.99581 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4254 GFlop/s ; Time =  0.78598 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.5101 GFlop/s ; Time =  0.78273 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.3362 GFlop/s ; Time =  0.99035 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.9602 GFlop/s ; Time =  0.78182 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.0268 GFlop/s ; Time =  0.77945 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 166
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.5785 GFlop/s ; Time =  0.99614 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.5118 GFlop/s ; Time =  0.78712 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  23.5315 GFlop/s ; Time =  0.78646 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.6892 GFlop/s ; Time =  0.99656 s
Perfromance of SELL-1-1 with kernel       SPMV :  25.0654 GFlop/s ; Time =  0.78281 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.0107 GFlop/s ; Time =  0.78453 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 186
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.8664 GFlop/s ; Time =  0.99377 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.5996 GFlop/s ; Time =  0.77958 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.4436 GFlop/s ; Time =  0.78417 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 196
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.0500 GFlop/s ; Time =  0.99099 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.1496 GFlop/s ; Time =  0.77625 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9226 GFlop/s ; Time =  0.78257 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 208
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.2856 GFlop/s ; Time =  0.99586 s
Perfromance of SELL-1-1 with kernel       SPMV :  29.6458 GFlop/s ; Time =  0.78220 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.3455 GFlop/s ; Time =  0.79021 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.4873 GFlop/s ; Time =  0.99251 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.0774 GFlop/s ; Time =  0.78204 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.7241 GFlop/s ; Time =  0.79104 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 230
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.6848 GFlop/s ; Time =  0.99833 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.4704 GFlop/s ; Time =  0.78970 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.0913 GFlop/s ; Time =  0.79903 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 240
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.8953 GFlop/s ; Time =  0.99484 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.0822 GFlop/s ; Time =  0.78506 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.5536 GFlop/s ; Time =  0.79743 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 250
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.0764 GFlop/s ; Time =  0.99270 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.5405 GFlop/s ; Time =  0.78422 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.9621 GFlop/s ; Time =  0.79719 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 262
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.4890 GFlop/s ; Time =  0.99051 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.4005 GFlop/s ; Time =  0.80244 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  35.5844 GFlop/s ; Time =  0.82085 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.6679 GFlop/s ; Time =  0.99606 s
Perfromance of SELL-1-1 with kernel       SPMV :  38.2655 GFlop/s ; Time =  0.79829 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9603 GFlop/s ; Time =  0.82648 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 284
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.8152 GFlop/s ; Time =  0.99518 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.8331 GFlop/s ; Time =  0.79487 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.3903 GFlop/s ; Time =  0.82474 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.0249 GFlop/s ; Time =  0.99249 s
Perfromance of SELL-1-1 with kernel       SPMV :  41.3781 GFlop/s ; Time =  0.79213 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.7484 GFlop/s ; Time =  0.82461 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 304
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.1864 GFlop/s ; Time =  0.99138 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.8702 GFlop/s ; Time =  0.79057 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.9923 GFlop/s ; Time =  0.82678 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.4450 GFlop/s ; Time =  0.99392 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3888 GFlop/s ; Time =  0.79366 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.1824 GFlop/s ; Time =  0.83517 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 326
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.6553 GFlop/s ; Time =  0.99152 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.8155 GFlop/s ; Time =  0.79328 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.3073 GFlop/s ; Time =  0.83922 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 338
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.8645 GFlop/s ; Time =  0.99519 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.3468 GFlop/s ; Time =  0.79588 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  44.5671 GFlop/s ; Time =  0.84552 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 348
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.9997 GFlop/s ; Time =  0.99481 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.7317 GFlop/s ; Time =  0.79614 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.7270 GFlop/s ; Time =  0.84845 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 360
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.1856 GFlop/s ; Time =  0.99874 s
Perfromance of SELL-1-1 with kernel       SPMV :  50.2392 GFlop/s ; Time =  0.79888 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.1580 GFlop/s ; Time =  0.85107 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 370
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.4452 GFlop/s ; Time =  0.99529 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.5955 GFlop/s ; Time =  0.79948 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.1231 GFlop/s ; Time =  0.85717 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 380
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.6934 GFlop/s ; Time =  0.99230 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.8961 GFlop/s ; Time =  0.80090 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.5572 GFlop/s ; Time =  0.85486 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.9029 GFlop/s ; Time =  0.99543 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.3704 GFlop/s ; Time =  0.80379 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.4772 GFlop/s ; Time =  0.86579 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.0633 GFlop/s ; Time =  0.99454 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.2427 GFlop/s ; Time =  0.79686 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.3858 GFlop/s ; Time =  0.87217 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 412
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.3658 GFlop/s ; Time =  0.99065 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.6920 GFlop/s ; Time =  0.79616 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  52.8379 GFlop/s ; Time =  0.86930 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.4154 GFlop/s ; Time =  0.99693 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.4962 GFlop/s ; Time =  0.79451 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.9669 GFlop/s ; Time =  0.87591 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.6303 GFlop/s ; Time =  0.99037 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.7993 GFlop/s ; Time =  0.79215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.3882 GFlop/s ; Time =  1.13621 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 444
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.7744 GFlop/s ; Time =  0.99448 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.0925 GFlop/s ; Time =  0.78456 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  56.6518 GFlop/s ; Time =  0.87375 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.1358 GFlop/s ; Time =  0.99417 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.3550 GFlop/s ; Time =  0.78996 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.2457 GFlop/s ; Time =  0.87281 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.1986 GFlop/s ; Time =  0.99101 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.8919 GFlop/s ; Time =  0.78507 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.8121 GFlop/s ; Time =  0.87957 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 474
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.3353 GFlop/s ; Time =  0.99079 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.4275 GFlop/s ; Time =  0.78372 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.4082 GFlop/s ; Time =  0.88951 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 486
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.5915 GFlop/s ; Time =  0.99250 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.4076 GFlop/s ; Time =  0.79205 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  61.5587 GFlop/s ; Time =  0.88017 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.8509 GFlop/s ; Time =  0.99408 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2881 GFlop/s ; Time =  0.78989 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.2936 GFlop/s ; Time =  0.89126 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 508
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.9637 GFlop/s ; Time =  0.99423 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.3969 GFlop/s ; Time =  0.79324 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.2995 GFlop/s ; Time =  0.89471 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 516
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.9923 GFlop/s ; Time =  0.99197 s
Perfromance of SELL-1-1 with kernel       SPMV :  72.7102 GFlop/s ; Time =  0.79118 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.8317 GFlop/s ; Time =  0.90123 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6021,     1.5991,     1.6652
    2,     3.1807,     3.1753,     3.3104
    3,     4.7600,     4.7537,     4.9472
    4,     6.3411,     6.3354,     6.4754
    5,     7.9191,     7.9116,     8.1695
    6,     9.4969,     9.4886,     9.7628
    7,    11.0502,    11.0412,    11.3360
    8,    12.5837,    12.5641,    12.9224
    9,    14.1141,    13.9195,    14.5027
   10,    15.6331,    15.6177,    15.9662
   11,    17.1747,    17.1456,    17.3359
   12,    18.6580,    18.6444,    19.0921
   13,    20.4393,    20.3854,    20.4826
   14,    21.9648,    21.9254,    22.3445
   15,    23.5423,    23.4986,    23.8716
   16,    25.0724,    24.7742,    25.1974
   17,    26.6343,    26.3116,    26.7834
   18,    28.1422,    27.7556,    27.9651
   19,    29.6503,    29.2619,    29.5800
   20,    31.1132,    30.6831,    31.0425
   21,    32.5157,    32.0755,    32.3409
   22,    34.0754,    33.6322,    33.8373
   23,    35.5009,    35.0044,    35.3589
   24,    36.4301,    36.8254,    35.9958
   25,    38.2769,    38.6581,    37.5059
   26,    39.8989,    40.2355,    38.9653
   27,    41.4068,    41.7322,    40.2853
   28,    42.8788,    43.1669,    41.5464
   29,    44.3908,    44.7978,    42.6906
   30,    45.8501,    46.3020,    44.0607
   31,    47.3639,    47.7498,    45.0336
   32,    48.8311,    49.2592,    45.5979
   33,    50.2524,    50.7417,    47.8082
   34,    51.5776,    52.1677,    48.8988
   35,    52.9984,    53.5644,    50.0810
   36,    54.3370,    54.9544,    49.8780
   37,    56.2344,    56.9716,    52.2424
   38,    57.7681,    58.4544,    53.5199
   39,    59.3967,    59.8692,    54.6979
   40,    60.7318,    61.3820,    55.6645
   41,    63.2205,    62.6971,    58.1286
   42,    64.4507,    64.3654,    59.0878
   43,    65.9213,    65.6475,    59.8358
   44,    67.3774,    67.1607,    61.2276
   45,    68.5014,    67.9006,    62.0355
   46,    70.2789,    70.1274,    63.0693
   47,    71.5896,    71.4372,    63.9218
   48,    72.7056,    72.8152,    64.9472


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6011,     1.3150,     1.6363
    2,     3.1761,     2.6204,     3.2828
    3,     4.7563,     3.9280,     4.8989
    4,     6.3395,     5.2144,     6.4894
    5,     7.9181,     6.4942,     8.0781
    6,     9.4949,     7.7948,     9.6458
    7,    11.0498,     9.0823,    10.9112
    8,    12.5803,    10.3477,    12.7482
    9,    14.1041,    11.5911,    14.2846
   10,    15.6348,    12.9225,    15.8530
   11,    17.1529,    14.1973,    17.3732
   12,    18.6422,    15.4326,    18.8979
   13,    20.4210,    16.7236,    20.5236
   14,    21.9554,    18.0016,    22.0227
   15,    23.4682,    19.2890,    23.5090
   16,    25.0501,    20.4835,    24.8439
   17,    26.5811,    21.7096,    26.4641
   18,    28.1388,    22.9329,    27.9515
   19,    29.6350,    24.2460,    29.3745
   20,    31.0912,    25.4755,    30.7976
   21,    32.4865,    26.7426,    32.1448
   22,    34.0634,    28.0041,    33.6078
   23,    35.5163,    29.2549,    33.8911
   24,    36.4101,    30.6168,    35.4069
   25,    38.2370,    31.8598,    37.0779
   26,    39.8779,    33.0585,    38.2352
   27,    41.3503,    34.2903,    39.6378
   28,    42.8003,    35.5254,    41.0543
   29,    44.3917,    36.8633,    42.1087
   30,    45.8338,    38.0925,    43.4082
   31,    47.3475,    39.3185,    44.1827
   32,    48.7392,    40.5678,    45.9031
   33,    50.2000,    41.7568,    45.6678
   34,    51.5234,    43.0366,    48.1537
   35,    52.9243,    44.2993,    48.8142
   36,    54.3319,    45.6154,    50.7680
   37,    56.2259,    46.8130,    48.9845
   38,    57.7189,    48.1062,    53.1357
   39,    59.4330,    49.2601,    53.7639
   40,    60.8087,    50.5628,    40.3038
   41,    63.1964,    51.7597,    57.1874
   42,    64.1349,    52.9786,    58.0566
   43,    65.8898,    54.2328,    58.7138
   44,    67.3852,    55.5067,    60.3100
   45,    68.4619,    56.6436,    58.7125
   46,    70.3399,    57.8056,    62.1621
   47,    71.5458,    59.1958,    63.0187
   48,    72.6720,    60.2290,    63.8349


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.5995,     1.3441,     1.6447
    2,     3.1695,     2.6612,     3.2734
    3,     4.7567,     3.9845,     4.8981
    4,     6.3398,     5.3142,     6.5182
    5,     7.9181,     6.6360,     8.1075
    6,     9.4962,     7.9680,     9.6912
    7,    11.0504,     9.2904,    11.1736
    8,    12.5809,    10.5882,    12.7790
    9,    14.1109,    11.8497,    14.2845
   10,    15.6291,    13.2278,    15.8382
   11,    17.1650,    14.5218,    17.3667
   12,    18.6511,    15.7823,    18.8475
   13,    20.4283,    17.0953,    20.4688
   14,    21.9652,    18.3783,    22.1013
   15,    23.5204,    19.7094,    23.6049
   16,    25.0304,    20.8768,    25.1008
   17,    26.6259,    22.1520,    26.5619
   18,    28.0675,    23.3901,    27.9469
   19,    28.6181,    24.7327,    29.3967
   20,    31.1040,    25.9879,    30.6356
   21,    32.5173,    27.2463,    31.9048
   22,    34.0471,    28.5549,    33.6359
   23,    35.5014,    29.8161,    33.7500
   24,    36.4039,    31.2500,    35.6813
   25,    38.2202,    32.5194,    37.2599
   26,    39.8676,    33.7589,    38.5841
   27,    41.4162,    35.0480,    39.8958
   28,    42.8888,    36.2386,    40.9124
   29,    44.3998,    37.5907,    42.5831
   30,    45.8208,    38.9094,    43.7197
   31,    47.3424,    40.1659,    44.8850
   32,    48.7443,    41.3887,    46.0621
   33,    50.2354,    42.6550,    47.0615
   34,    51.6149,    43.9268,    48.3315
   35,    52.9139,    45.2573,    49.6949
   36,    54.3534,    46.5344,    50.6948
   37,    56.2569,    47.7992,    51.9554
   38,    57.7349,    49.1171,    53.2402
   39,    59.4537,    50.3277,    54.3285
   40,    60.7126,    51.5991,    55.3078
   41,    63.1985,    52.7221,    57.5267
   42,    64.5393,    54.1341,    58.5250
   43,    65.9071,    55.3873,    59.4701
   44,    67.3911,    56.6459,    60.3122
   45,    68.4863,    57.8329,    61.7554
   46,    70.2908,    59.1226,    62.4048
   47,    71.4781,    60.4072,    63.4271
   48,    72.8120,    61.5204,    64.3104


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6021,     1.2340,     1.6539
    2,     3.1723,     2.4572,     3.2662
    3,     4.7417,     3.6871,     4.8414
    4,     6.3397,     4.8949,     6.4441
    5,     7.9185,     6.0968,     8.0084
    6,     9.4955,     7.3198,     9.5993
    7,    11.0485,     8.5273,    11.1521
    8,    12.5843,     9.7123,    12.7263
    9,    14.1104,    10.8668,    14.2818
   10,    15.6329,    12.1380,    15.7899
   11,    17.1738,    13.3350,    17.2436
   12,    18.6749,    14.4950,    18.7994
   13,    20.2440,    15.7068,    20.4044
   14,    21.9670,    16.8916,    21.9130
   15,    23.5233,    18.1113,    23.2945
   16,    25.0116,    19.1894,    24.8775
   17,    26.5651,    20.3712,    26.3522
   18,    28.1488,    21.5014,    27.7852
   19,    29.6368,    22.7330,    29.1081
   20,    31.1024,    23.8833,    30.6079
   21,    32.5416,    25.0758,    31.9004
   22,    34.0572,    26.2503,    33.1024
   23,    35.4980,    27.4365,    34.5959
   24,    36.4039,    28.7621,    35.4620
   25,    38.2038,    29.9277,    36.9524
   26,    39.8612,    31.0803,    38.2388
   27,    41.4174,    32.2416,    39.5398
   28,    42.8833,    33.3650,    40.6988
   29,    44.3813,    34.5904,    42.1516
   30,    45.7523,    35.7912,    43.3289
   31,    47.3077,    36.9625,    44.5144
   32,    48.7299,    38.1268,    45.8328
   33,    50.2081,    39.2497,    47.1210
   34,    51.5513,    40.4385,    48.2810
   35,    52.9720,    41.6384,    49.3501
   36,    54.3521,    42.8771,    50.5679
   37,    56.3065,    44.0174,    51.7985
   38,    57.6935,    45.2193,    53.0189
   39,    59.4613,    46.3124,    53.1101
   40,    60.7725,    47.4870,    55.0165
   41,    63.1242,    48.5240,    57.1362
   42,    64.5258,    49.7587,    58.3009
   43,    65.8866,    51.0249,    59.0991
   44,    67.3917,    52.1908,    59.7418
   45,    68.4410,    53.2862,    61.0813
   46,    70.2846,    54.4188,    61.7078
   47,    71.4109,    55.6106,    62.9086
   48,    72.7572,    56.6231,    64.0827


==> plots/data/spmv_microbench/fcc/hpcg_scaling_rcm/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6012,     1.2633,     1.6530
    2,     3.1787,     2.5053,     3.2494
    3,     4.7570,     3.7537,     4.8944
    4,     6.3398,     5.0066,     6.4817
    5,     7.9188,     6.2563,     8.0714
    6,     9.4967,     7.5095,     9.3256
    7,    11.0474,     8.7489,    11.1866
    8,    12.5808,     9.9670,    12.7286
    9,    14.1146,    11.1656,    14.2984
   10,    15.6329,    12.4529,    15.8604
   11,    17.1741,    13.6839,    17.3777
   12,    18.6643,    14.8820,    13.8936
   13,    20.4254,    16.1216,    20.5101
   14,    21.9602,    17.3362,    22.0268
   15,    23.5118,    18.5785,    23.5315
   16,    25.0654,    19.6892,    25.0107
   17,    26.5996,    20.8664,    26.4436
   18,    28.1496,    22.0500,    27.9226
   19,    29.6458,    23.2856,    29.3455
   20,    31.0774,    24.4873,    30.7241
   21,    32.4704,    25.6848,    32.0913
   22,    34.0822,    26.8953,    33.5536
   23,    35.5405,    28.0764,    34.9621
   24,    36.4005,    29.4890,    35.5844
   25,    38.2655,    30.6679,    36.9603
   26,    39.8331,    31.8152,    38.3903
   27,    41.3781,    33.0249,    39.7484
   28,    42.8702,    34.1864,    40.9923
   29,    44.3888,    35.4450,    42.1824
   30,    45.8155,    36.6553,    43.3073
   31,    47.3468,    37.8645,    44.5671
   32,    48.7317,    38.9997,    45.7270
   33,    50.2392,    40.1856,    47.1580
   34,    51.5955,    41.4452,    48.1231
   35,    52.8961,    42.6934,    49.5572
   36,    54.3704,    43.9029,    50.4772
   37,    56.2427,    45.0633,    51.3858
   38,    57.6920,    46.3658,    52.8379
   39,    59.4962,    47.4154,    53.9669
   40,    60.7993,    48.6303,    42.3882
   41,    63.0925,    49.7744,    56.6518
   42,    64.3550,    51.1358,    58.2457
   43,    65.8919,    52.1986,    58.8121
   44,    67.4275,    53.3353,    59.4082
   45,    68.4076,    54.5915,    61.5587
   46,    70.2881,    55.8509,    62.2936
   47,    71.3969,    56.9637,    63.2995
   48,    72.7102,    57.9923,    63.8317


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/raw_spmv_C16_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 16, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   3.4749 GFlop/s ; Time =  0.96249 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6489 GFlop/s ; Time =  5.15462 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.3979 GFlop/s ; Time =  2.39259 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8875 GFlop/s ; Time =  1.00358 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2930 GFlop/s ; Time =  5.34600 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.9673 GFlop/s ; Time =  2.32947 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 90
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  10.0927 GFlop/s ; Time =  0.99416 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.9271 GFlop/s ; Time =  5.20667 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   4.4292 GFlop/s ; Time =  2.26536 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  13.5831 GFlop/s ; Time =  0.98492 s
Perfromance of SELL-16-1 with kernel       SPMV :   2.5681 GFlop/s ; Time =  5.20937 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   5.8643 GFlop/s ; Time =  2.28131 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 146
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  16.4026 GFlop/s ; Time =  0.99234 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.1999 GFlop/s ; Time =  5.08669 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   7.2461 GFlop/s ; Time =  2.24630 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 180
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  20.2017 GFlop/s ; Time =  0.99336 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.8403 GFlop/s ; Time =  5.22553 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   8.6953 GFlop/s ; Time =  2.30785 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 202
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  22.8047 GFlop/s ; Time =  0.98752 s
Perfromance of SELL-16-1 with kernel       SPMV :   4.4654 GFlop/s ; Time =  5.04323 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  10.0238 GFlop/s ; Time =  2.24666 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 226
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  25.6244 GFlop/s ; Time =  0.98327 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.0977 GFlop/s ; Time =  4.94261 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  11.4158 GFlop/s ; Time =  2.20710 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  28.5396 GFlop/s ; Time =  0.99221 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.7186 GFlop/s ; Time =  4.95181 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  12.7845 GFlop/s ; Time =  2.21498 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  30.9779 GFlop/s ; Time =  0.98610 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.3477 GFlop/s ; Time =  4.81231 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  13.8655 GFlop/s ; Time =  2.20311 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.1889 GFlop/s ; Time =  0.98657 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.9798 GFlop/s ; Time =  4.40847 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  15.2116 GFlop/s ; Time =  2.02280 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  30.7481 GFlop/s ; Time =  0.99346 s
Perfromance of SELL-16-1 with kernel       SPMV :   7.5995 GFlop/s ; Time =  4.01963 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  16.5883 GFlop/s ; Time =  1.84148 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  33.0037 GFlop/s ; Time =  0.99313 s
Perfromance of SELL-16-1 with kernel       SPMV :   8.2050 GFlop/s ; Time =  3.99473 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  17.9629 GFlop/s ; Time =  1.82470 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 314
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  35.4524 GFlop/s ; Time =  0.98742 s
Perfromance of SELL-16-1 with kernel       SPMV :   8.8459 GFlop/s ; Time =  3.95739 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  19.3395 GFlop/s ; Time =  1.81011 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 336
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.7312 GFlop/s ; Time =  0.99279 s
Perfromance of SELL-16-1 with kernel       SPMV :   9.4708 GFlop/s ; Time =  3.95526 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  20.7296 GFlop/s ; Time =  1.80704 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  39.9022 GFlop/s ; Time =  0.99466 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.0786 GFlop/s ; Time =  3.93797 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  22.0471 GFlop/s ; Time =  1.80019 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 378
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  42.3421 GFlop/s ; Time =  0.99527 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.7272 GFlop/s ; Time =  3.92849 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  23.4418 GFlop/s ; Time =  1.79772 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 394
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  44.4924 GFlop/s ; Time =  0.98726 s
Perfromance of SELL-16-1 with kernel       SPMV :  11.3716 GFlop/s ; Time =  3.86274 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  24.7504 GFlop/s ; Time =  1.77474 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  47.0954 GFlop/s ; Time =  0.98950 s
Perfromance of SELL-16-1 with kernel       SPMV :  11.9796 GFlop/s ; Time =  3.89004 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  26.0514 GFlop/s ; Time =  1.78881 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 438
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  48.9551 GFlop/s ; Time =  0.99746 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.6411 GFlop/s ; Time =  3.86285 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  27.4305 GFlop/s ; Time =  1.78017 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 448
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  50.7155 GFlop/s ; Time =  0.98482 s
Perfromance of SELL-16-1 with kernel       SPMV :  13.2642 GFlop/s ; Time =  3.76546 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  28.7435 GFlop/s ; Time =  1.73763 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 478
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  53.8205 GFlop/s ; Time =  0.99015 s
Perfromance of SELL-16-1 with kernel       SPMV :  13.8861 GFlop/s ; Time =  3.83766 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  29.8894 GFlop/s ; Time =  1.78292 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 490
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  55.1760 GFlop/s ; Time =  0.99007 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.5129 GFlop/s ; Time =  3.76411 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  31.2959 GFlop/s ; Time =  1.74554 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 510
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  57.7737 GFlop/s ; Time =  0.98415 s
Perfromance of SELL-16-1 with kernel       SPMV :  15.1432 GFlop/s ; Time =  3.75468 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  32.5562 GFlop/s ; Time =  1.74645 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 526
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  59.4282 GFlop/s ; Time =  0.98676 s
Perfromance of SELL-16-1 with kernel       SPMV :  15.7703 GFlop/s ; Time =  3.71848 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  33.6876 GFlop/s ; Time =  1.74075 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  61.5439 GFlop/s ; Time =  0.98907 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.3889 GFlop/s ; Time =  3.71417 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  34.9427 GFlop/s ; Time =  1.74203 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 556
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  63.6539 GFlop/s ; Time =  0.97380 s
Perfromance of SELL-16-1 with kernel       SPMV :  17.0201 GFlop/s ; Time =  3.64194 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  36.1529 GFlop/s ; Time =  1.71455 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 582
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  65.8488 GFlop/s ; Time =  0.98536 s
Perfromance of SELL-16-1 with kernel       SPMV :  17.6421 GFlop/s ; Time =  3.67785 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  37.3957 GFlop/s ; Time =  1.73509 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 602
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  67.8865 GFlop/s ; Time =  0.98863 s
Perfromance of SELL-16-1 with kernel       SPMV :  18.2677 GFlop/s ; Time =  3.67394 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  38.4125 GFlop/s ; Time =  1.74720 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 614
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  70.4282 GFlop/s ; Time =  0.97194 s
Perfromance of SELL-16-1 with kernel       SPMV :  18.8994 GFlop/s ; Time =  3.62193 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  39.8344 GFlop/s ; Time =  1.71842 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  72.0954 GFlop/s ; Time =  0.98349 s
Perfromance of SELL-16-1 with kernel       SPMV :  19.5454 GFlop/s ; Time =  3.62771 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  41.0103 GFlop/s ; Time =  1.72896 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  71.5852 GFlop/s ; Time =  0.98115 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.0444 GFlop/s ; Time =  3.50402 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  41.9102 GFlop/s ; Time =  1.67587 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 666
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  75.4175 GFlop/s ; Time =  0.98452 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.8058 GFlop/s ; Time =  3.56869 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  43.2629 GFlop/s ; Time =  1.71624 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 684
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  77.3777 GFlop/s ; Time =  0.98551 s
Perfromance of SELL-16-1 with kernel       SPMV :  21.4225 GFlop/s ; Time =  3.55963 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  44.2670 GFlop/s ; Time =  1.72265 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 700
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  78.9579 GFlop/s ; Time =  0.98838 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.0178 GFlop/s ; Time =  3.54442 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  45.5060 GFlop/s ; Time =  1.71494 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 716
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  80.7290 GFlop/s ; Time =  0.98879 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.6487 GFlop/s ; Time =  3.52445 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  46.5805 GFlop/s ; Time =  1.71368 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 754
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  84.1667 GFlop/s ; Time =  0.99874 s
Perfromance of SELL-16-1 with kernel       SPMV :  23.2911 GFlop/s ; Time =  3.60912 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  44.1490 GFlop/s ; Time =  1.90402 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 744
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  84.2575 GFlop/s ; Time =  0.98443 s
Perfromance of SELL-16-1 with kernel       SPMV :  23.9267 GFlop/s ; Time =  3.46665 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  48.5826 GFlop/s ; Time =  1.70731 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 774
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  87.2078 GFlop/s ; Time =  0.98948 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.5010 GFlop/s ; Time =  3.52189 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  49.6274 GFlop/s ; Time =  1.73876 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 776
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  87.5912 GFlop/s ; Time =  0.98769 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.1491 GFlop/s ; Time =  3.44001 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  50.5730 GFlop/s ; Time =  1.71066 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 782
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  88.2849 GFlop/s ; Time =  0.98751 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.7584 GFlop/s ; Time =  3.38460 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  51.5574 GFlop/s ; Time =  1.69097 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 806
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  90.7026 GFlop/s ; Time =  0.99068 s
Perfromance of SELL-16-1 with kernel       SPMV :  26.3686 GFlop/s ; Time =  3.40775 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  52.4980 GFlop/s ; Time =  1.71164 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 818
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  92.5712 GFlop/s ; Time =  0.98514 s
Perfromance of SELL-16-1 with kernel       SPMV :  26.9816 GFlop/s ; Time =  3.37991 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  53.2983 GFlop/s ; Time =  1.71104 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 830
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  93.6730 GFlop/s ; Time =  0.98783 s
Perfromance of SELL-16-1 with kernel       SPMV :  27.6299 GFlop/s ; Time =  3.34903 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.4753 GFlop/s ; Time =  1.69863 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 844
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  95.6830 GFlop/s ; Time =  0.98339 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.2577 GFlop/s ; Time =  3.32986 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.2667 GFlop/s ; Time =  1.73392 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  97.4226 GFlop/s ; Time =  0.99101 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.8316 GFlop/s ; Time =  3.34865 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  56.2875 GFlop/s ; Time =  1.71524 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 874
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  98.4912 GFlop/s ; Time =  0.98931 s
Perfromance of SELL-16-1 with kernel       SPMV :  29.4004 GFlop/s ; Time =  3.31420 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  56.9040 GFlop/s ; Time =  1.71234 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 886
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 100.1669 GFlop/s ; Time =  0.98612 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.1454 GFlop/s ; Time =  3.27667 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  58.1510 GFlop/s ; Time =  1.69862 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/raw_spmv_C24_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 24, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   3.4773 GFlop/s ; Time =  0.96182 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6018 GFlop/s ; Time =  5.55800 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   1.7614 GFlop/s ; Time =  1.89886 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.8856 GFlop/s ; Time =  1.00386 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2014 GFlop/s ; Time =  5.75341 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.5892 GFlop/s ; Time =  1.92582 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 90
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  10.2155 GFlop/s ; Time =  0.98221 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.7961 GFlop/s ; Time =  5.58630 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   5.3552 GFlop/s ; Time =  1.87365 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  13.5313 GFlop/s ; Time =  0.98869 s
Perfromance of SELL-24-1 with kernel       SPMV :   2.3848 GFlop/s ; Time =  5.60991 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   7.0928 GFlop/s ; Time =  1.88618 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 148
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  16.7289 GFlop/s ; Time =  0.98631 s
Perfromance of SELL-24-1 with kernel       SPMV :   2.9766 GFlop/s ; Time =  5.54326 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   8.7321 GFlop/s ; Time =  1.88956 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  19.8941 GFlop/s ; Time =  0.98630 s
Perfromance of SELL-24-1 with kernel       SPMV :   3.5673 GFlop/s ; Time =  5.50044 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  10.4493 GFlop/s ; Time =  1.87777 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 204
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  22.9760 GFlop/s ; Time =  0.98987 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.1428 GFlop/s ; Time =  5.48975 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  12.0626 GFlop/s ; Time =  1.88542 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 230
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  26.0337 GFlop/s ; Time =  0.98495 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.7310 GFlop/s ; Time =  5.41993 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  13.7022 GFlop/s ; Time =  1.87136 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 256
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  28.8028 GFlop/s ; Time =  0.99089 s
Perfromance of SELL-24-1 with kernel       SPMV :   5.3262 GFlop/s ; Time =  5.35851 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  15.3041 GFlop/s ; Time =  1.86489 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.0280 GFlop/s ; Time =  0.98450 s
Perfromance of SELL-24-1 with kernel       SPMV :   5.9148 GFlop/s ; Time =  5.16456 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  16.9402 GFlop/s ; Time =  1.80324 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.2121 GFlop/s ; Time =  0.98584 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.5034 GFlop/s ; Time =  4.73141 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  18.5206 GFlop/s ; Time =  1.66140 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 272
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  30.6847 GFlop/s ; Time =  0.98825 s
Perfromance of SELL-24-1 with kernel       SPMV :   7.0836 GFlop/s ; Time =  4.28087 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  20.0202 GFlop/s ; Time =  1.51468 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  33.0578 GFlop/s ; Time =  0.99150 s
Perfromance of SELL-24-1 with kernel       SPMV :   7.6415 GFlop/s ; Time =  4.28932 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  21.5393 GFlop/s ; Time =  1.52173 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  35.4533 GFlop/s ; Time =  0.99369 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.2435 GFlop/s ; Time =  4.27364 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  23.1436 GFlop/s ; Time =  1.52221 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 334
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.6354 GFlop/s ; Time =  0.98939 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.8263 GFlop/s ; Time =  4.21878 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  24.5529 GFlop/s ; Time =  1.51657 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 354
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  39.9127 GFlop/s ; Time =  0.98881 s
Perfromance of SELL-24-1 with kernel       SPMV :   9.3952 GFlop/s ; Time =  4.20064 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  26.2841 GFlop/s ; Time =  1.50151 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 376
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  42.3081 GFlop/s ; Time =  0.99080 s
Perfromance of SELL-24-1 with kernel       SPMV :   9.9942 GFlop/s ; Time =  4.19431 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  27.8574 GFlop/s ; Time =  1.50476 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  44.3543 GFlop/s ; Time =  0.98530 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.5934 GFlop/s ; Time =  4.12544 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  29.4359 GFlop/s ; Time =  1.48466 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  47.1639 GFlop/s ; Time =  0.99280 s
Perfromance of SELL-24-1 with kernel       SPMV :  11.1617 GFlop/s ; Time =  4.19509 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  30.9383 GFlop/s ; Time =  1.51347 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  49.2578 GFlop/s ; Time =  0.98681 s
Perfromance of SELL-24-1 with kernel       SPMV :  11.7654 GFlop/s ; Time =  4.13142 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  32.5104 GFlop/s ; Time =  1.49515 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 454
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  50.9364 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.3590 GFlop/s ; Time =  4.09537 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  34.0808 GFlop/s ; Time =  1.48514 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 472
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  53.3550 GFlop/s ; Time =  0.98625 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.9333 GFlop/s ; Time =  4.06866 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  35.5490 GFlop/s ; Time =  1.48025 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  55.9533 GFlop/s ; Time =  0.99226 s
Perfromance of SELL-24-1 with kernel       SPMV :  13.5138 GFlop/s ; Time =  4.10838 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  37.0420 GFlop/s ; Time =  1.49884 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 512
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  57.8453 GFlop/s ; Time =  0.98678 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.0985 GFlop/s ; Time =  4.04871 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  38.5320 GFlop/s ; Time =  1.48139 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 532
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  59.8634 GFlop/s ; Time =  0.99077 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.6938 GFlop/s ; Time =  4.03644 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  39.7304 GFlop/s ; Time =  1.49283 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 558
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  62.7424 GFlop/s ; Time =  0.99150 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.2685 GFlop/s ; Time =  4.07435 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  41.3366 GFlop/s ; Time =  1.50494 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 566
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  63.6324 GFlop/s ; Time =  0.99165 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.8538 GFlop/s ; Time =  3.98019 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  42.7486 GFlop/s ; Time =  1.47610 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 588
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  66.6908 GFlop/s ; Time =  0.98295 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.4414 GFlop/s ; Time =  3.98711 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  44.1634 GFlop/s ; Time =  1.48435 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 600
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  67.7057 GFlop/s ; Time =  0.98798 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.0368 GFlop/s ; Time =  3.92630 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  45.4131 GFlop/s ; Time =  1.47296 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 612
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  69.4954 GFlop/s ; Time =  0.98178 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.6189 GFlop/s ; Time =  3.87251 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  46.1165 GFlop/s ; Time =  1.47950 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 638
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  71.7639 GFlop/s ; Time =  0.99114 s
Perfromance of SELL-24-1 with kernel       SPMV :  18.1981 GFlop/s ; Time =  3.90855 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  47.7863 GFlop/s ; Time =  1.48846 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 634
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  71.7360 GFlop/s ; Time =  0.98531 s
Perfromance of SELL-24-1 with kernel       SPMV :  18.7571 GFlop/s ; Time =  3.76829 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  49.4213 GFlop/s ; Time =  1.43019 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 672
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  75.5485 GFlop/s ; Time =  0.99166 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.3897 GFlop/s ; Time =  3.86383 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  50.8675 GFlop/s ; Time =  1.47282 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 686
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  77.3305 GFlop/s ; Time =  0.98899 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.9561 GFlop/s ; Time =  3.83239 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  51.7289 GFlop/s ; Time =  1.47846 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 700
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  78.8432 GFlop/s ; Time =  0.98981 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.5255 GFlop/s ; Time =  3.80212 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  53.2441 GFlop/s ; Time =  1.46571 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 728
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  82.4259 GFlop/s ; Time =  0.98466 s
Perfromance of SELL-24-1 with kernel       SPMV :  21.1148 GFlop/s ; Time =  3.84383 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  54.5823 GFlop/s ; Time =  1.48696 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 736
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  82.9503 GFlop/s ; Time =  0.98919 s
Perfromance of SELL-24-1 with kernel       SPMV :  21.6888 GFlop/s ; Time =  3.78324 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  55.2442 GFlop/s ; Time =  1.48529 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 762
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  86.0789 GFlop/s ; Time =  0.98691 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.2874 GFlop/s ; Time =  3.81167 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  55.2868 GFlop/s ; Time =  1.53657 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 776
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  87.5019 GFlop/s ; Time =  0.98870 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.8455 GFlop/s ; Time =  3.78688 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  57.6246 GFlop/s ; Time =  1.50132 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 780
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  88.4673 GFlop/s ; Time =  0.98295 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.4415 GFlop/s ; Time =  3.70962 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  58.8399 GFlop/s ; Time =  1.47789 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  90.5310 GFlop/s ; Time =  0.98764 s
Perfromance of SELL-24-1 with kernel       SPMV :  24.0523 GFlop/s ; Time =  3.71738 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  60.0677 GFlop/s ; Time =  1.48852 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 824
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  93.2998 GFlop/s ; Time =  0.98462 s
Perfromance of SELL-24-1 with kernel       SPMV :  24.6184 GFlop/s ; Time =  3.73154 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  61.2846 GFlop/s ; Time =  1.49898 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 836
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  94.5513 GFlop/s ; Time =  0.98573 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.1912 GFlop/s ; Time =  3.69979 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  62.3235 GFlop/s ; Time =  1.49546 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 830
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  94.4350 GFlop/s ; Time =  0.97986 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.7705 GFlop/s ; Time =  3.59067 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  63.2874 GFlop/s ; Time =  1.46211 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 846
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  96.1724 GFlop/s ; Time =  0.98071 s
Perfromance of SELL-24-1 with kernel       SPMV :  26.3781 GFlop/s ; Time =  3.57558 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  64.3620 GFlop/s ; Time =  1.46542 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 864
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  97.6448 GFlop/s ; Time =  0.98647 s
Perfromance of SELL-24-1 with kernel       SPMV :  26.9607 GFlop/s ; Time =  3.57274 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  65.3721 GFlop/s ; Time =  1.47347 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 888
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 101.0928 GFlop/s ; Time =  0.97929 s
Perfromance of SELL-24-1 with kernel       SPMV :  27.5502 GFlop/s ; Time =  3.59342 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  66.0885 GFlop/s ; Time =  1.49798 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 886
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 100.5831 GFlop/s ; Time =  0.98204 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.1174 GFlop/s ; Time =  3.51301 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  67.0057 GFlop/s ; Time =  1.47415 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/raw_spmv_C32_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 32, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   3.6999 GFlop/s ; Time =  0.96424 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6275 GFlop/s ; Time =  5.68490 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   1.9478 GFlop/s ; Time =  1.83159 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.3580 GFlop/s ; Time =  1.00002 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2514 GFlop/s ; Time =  5.87985 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.9480 GFlop/s ; Time =  1.86374 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 96
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  10.9346 GFlop/s ; Time =  0.97879 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.8685 GFlop/s ; Time =  5.72782 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   5.9111 GFlop/s ; Time =  1.81060 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 128
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  14.3935 GFlop/s ; Time =  0.99143 s
Perfromance of SELL-32-1 with kernel       SPMV :   2.4841 GFlop/s ; Time =  5.74465 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   7.7890 GFlop/s ; Time =  1.83210 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 158
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  17.7580 GFlop/s ; Time =  0.99193 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.1082 GFlop/s ; Time =  5.66725 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   9.6008 GFlop/s ; Time =  1.83473 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 188
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  21.3098 GFlop/s ; Time =  0.98355 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.7266 GFlop/s ; Time =  5.62431 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  11.4789 GFlop/s ; Time =  1.82590 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  24.5246 GFlop/s ; Time =  0.99100 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.3457 GFlop/s ; Time =  5.59265 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  13.3091 GFlop/s ; Time =  1.82611 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 244
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  27.5652 GFlop/s ; Time =  0.98684 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.9673 GFlop/s ; Time =  5.47635 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  15.0458 GFlop/s ; Time =  1.80799 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 270
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  30.4076 GFlop/s ; Time =  0.98992 s
Perfromance of SELL-32-1 with kernel       SPMV :   5.5799 GFlop/s ; Time =  5.39457 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  16.8290 GFlop/s ; Time =  1.78866 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.2768 GFlop/s ; Time =  0.98380 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.2010 GFlop/s ; Time =  4.96210 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  18.5722 GFlop/s ; Time =  1.65679 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.3079 GFlop/s ; Time =  0.98994 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.8173 GFlop/s ; Time =  4.54621 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  20.2913 GFlop/s ; Time =  1.52741 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  30.8331 GFlop/s ; Time =  0.99073 s
Perfromance of SELL-32-1 with kernel       SPMV :   7.3963 GFlop/s ; Time =  4.13008 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  21.9189 GFlop/s ; Time =  1.39365 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  33.1496 GFlop/s ; Time =  0.98203 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.0058 GFlop/s ; Time =  4.06627 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  23.5415 GFlop/s ; Time =  1.38283 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 314
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  35.5358 GFlop/s ; Time =  0.98511 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.6217 GFlop/s ; Time =  4.06028 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  25.2748 GFlop/s ; Time =  1.38504 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 338
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  38.1117 GFlop/s ; Time =  0.98873 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.2319 GFlop/s ; Time =  4.08176 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  26.8698 GFlop/s ; Time =  1.40240 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  40.0594 GFlop/s ; Time =  0.99075 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.8464 GFlop/s ; Time =  4.03080 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  28.7169 GFlop/s ; Time =  1.38208 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 378
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  42.5065 GFlop/s ; Time =  0.99142 s
Perfromance of SELL-32-1 with kernel       SPMV :  10.4635 GFlop/s ; Time =  4.02750 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  30.3875 GFlop/s ; Time =  1.38681 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  44.6192 GFlop/s ; Time =  0.98945 s
Perfromance of SELL-32-1 with kernel       SPMV :  11.0745 GFlop/s ; Time =  3.98648 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  32.0807 GFlop/s ; Time =  1.37617 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  47.2822 GFlop/s ; Time =  0.99031 s
Perfromance of SELL-32-1 with kernel       SPMV :  11.6927 GFlop/s ; Time =  4.00456 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  33.7268 GFlop/s ; Time =  1.38833 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 438
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  49.2735 GFlop/s ; Time =  0.99102 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.3096 GFlop/s ; Time =  3.96688 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  35.3282 GFlop/s ; Time =  1.38221 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  51.2331 GFlop/s ; Time =  0.99228 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.9302 GFlop/s ; Time =  3.93170 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  37.1209 GFlop/s ; Time =  1.36951 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 476
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  53.6234 GFlop/s ; Time =  0.98963 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.5347 GFlop/s ; Time =  3.92083 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  38.7541 GFlop/s ; Time =  1.36933 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 492
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  55.5206 GFlop/s ; Time =  0.98794 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.1490 GFlop/s ; Time =  3.87666 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  40.1477 GFlop/s ; Time =  1.36623 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 516
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  58.1075 GFlop/s ; Time =  0.99001 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.7553 GFlop/s ; Time =  3.89871 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  41.7095 GFlop/s ; Time =  1.37922 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 528
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  59.9616 GFlop/s ; Time =  0.98170 s
Perfromance of SELL-32-1 with kernel       SPMV :  15.3611 GFlop/s ; Time =  3.83206 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  43.2431 GFlop/s ; Time =  1.36125 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  61.7098 GFlop/s ; Time =  0.98641 s
Perfromance of SELL-32-1 with kernel       SPMV :  15.9951 GFlop/s ; Time =  3.80562 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  44.9053 GFlop/s ; Time =  1.35555 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 564
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  63.9434 GFlop/s ; Time =  0.98334 s
Perfromance of SELL-32-1 with kernel       SPMV :  16.5964 GFlop/s ; Time =  3.78865 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  46.3970 GFlop/s ; Time =  1.35522 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 586
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  66.2965 GFlop/s ; Time =  0.98543 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.1942 GFlop/s ; Time =  3.79957 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  47.9778 GFlop/s ; Time =  1.36169 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 602
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  67.9051 GFlop/s ; Time =  0.98836 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.7954 GFlop/s ; Time =  3.77146 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  49.3734 GFlop/s ; Time =  1.35933 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 616
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  69.5465 GFlop/s ; Time =  0.98747 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.4143 GFlop/s ; Time =  3.72946 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  50.9369 GFlop/s ; Time =  1.34824 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  71.3346 GFlop/s ; Time =  0.98460 s
Perfromance of SELL-32-1 with kernel       SPMV :  19.0377 GFlop/s ; Time =  3.68931 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  52.3868 GFlop/s ; Time =  1.34072 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 638
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  71.5310 GFlop/s ; Time =  0.99437 s
Perfromance of SELL-32-1 with kernel       SPMV :  19.5678 GFlop/s ; Time =  3.63495 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  53.7090 GFlop/s ; Time =  1.32432 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 670
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  75.8177 GFlop/s ; Time =  0.98520 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.2451 GFlop/s ; Time =  3.68956 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  53.8366 GFlop/s ; Time =  1.38745 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 682
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  78.1789 GFlop/s ; Time =  0.97256 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.8561 GFlop/s ; Time =  3.64562 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  55.5543 GFlop/s ; Time =  1.36863 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 710
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  79.9262 GFlop/s ; Time =  0.99035 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.4481 GFlop/s ; Time =  3.69053 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  57.8828 GFlop/s ; Time =  1.36750 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 720
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  81.4892 GFlop/s ; Time =  0.98504 s
Perfromance of SELL-32-1 with kernel       SPMV :  22.0918 GFlop/s ; Time =  3.63347 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  59.1495 GFlop/s ; Time =  1.35707 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 742
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  83.7013 GFlop/s ; Time =  0.98831 s
Perfromance of SELL-32-1 with kernel       SPMV :  22.7036 GFlop/s ; Time =  3.64359 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  60.1772 GFlop/s ; Time =  1.37465 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 752
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  85.0237 GFlop/s ; Time =  0.98605 s
Perfromance of SELL-32-1 with kernel       SPMV :  23.2884 GFlop/s ; Time =  3.59997 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  60.9563 GFlop/s ; Time =  1.37537 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  86.9292 GFlop/s ; Time =  0.99008 s
Perfromance of SELL-32-1 with kernel       SPMV :  23.8974 GFlop/s ; Time =  3.60153 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  62.6837 GFlop/s ; Time =  1.37304 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 788
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  89.4069 GFlop/s ; Time =  0.98260 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.5488 GFlop/s ; Time =  3.57862 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  63.9459 GFlop/s ; Time =  1.37383 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 794
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  89.3319 GFlop/s ; Time =  0.99091 s
Perfromance of SELL-32-1 with kernel       SPMV :  25.1331 GFlop/s ; Time =  3.52205 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  64.9940 GFlop/s ; Time =  1.36197 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 820
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  91.9848 GFlop/s ; Time =  0.99384 s
Perfromance of SELL-32-1 with kernel       SPMV :  25.7376 GFlop/s ; Time =  3.55194 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  65.9098 GFlop/s ; Time =  1.38702 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 828
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  93.4708 GFlop/s ; Time =  0.98759 s
Perfromance of SELL-32-1 with kernel       SPMV :  26.3394 GFlop/s ; Time =  3.50465 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  67.1107 GFlop/s ; Time =  1.37549 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 830
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  94.7978 GFlop/s ; Time =  0.97611 s
Perfromance of SELL-32-1 with kernel       SPMV :  26.9627 GFlop/s ; Time =  3.43190 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  68.1771 GFlop/s ; Time =  1.35725 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 868
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  98.9474 GFlop/s ; Time =  0.97799 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.5895 GFlop/s ; Time =  3.50748 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  69.2870 GFlop/s ; Time =  1.39665 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 872
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  98.7452 GFlop/s ; Time =  0.98451 s
Perfromance of SELL-32-1 with kernel       SPMV :  28.1034 GFlop/s ; Time =  3.45922 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  70.1221 GFlop/s ; Time =  1.38638 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 878
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  99.6261 GFlop/s ; Time =  0.98252 s
Perfromance of SELL-32-1 with kernel       SPMV :  28.7618 GFlop/s ; Time =  3.40329 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  71.4784 GFlop/s ; Time =  1.36943 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 910
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 103.5142 GFlop/s ; Time =  0.98008 s
Perfromance of SELL-32-1 with kernel       SPMV :  29.3726 GFlop/s ; Time =  3.45397 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  71.9529 GFlop/s ; Time =  1.40998 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/raw_spmv_C8_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 8, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   2.5532 GFlop/s ; Time =  0.96062 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6203 GFlop/s ; Time =  3.95418 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7584 GFlop/s ; Time =  3.23385 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   5.0681 GFlop/s ; Time =  1.01188 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.2374 GFlop/s ; Time =  4.14446 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.4130 GFlop/s ; Time =  3.62948 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   7.5403 GFlop/s ; Time =  1.00540 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.8470 GFlop/s ; Time =  4.10443 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.1105 GFlop/s ; Time =  3.59213 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 88
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  10.0043 GFlop/s ; Time =  0.98066 s
Perfromance of SELL-8-1 with kernel       SPMV :   2.4620 GFlop/s ; Time =  3.98491 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.7985 GFlop/s ; Time =  3.50567 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 110
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  12.3998 GFlop/s ; Time =  0.98901 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.0734 GFlop/s ; Time =  3.99022 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   3.4938 GFlop/s ; Time =  3.51003 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 132
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  14.7806 GFlop/s ; Time =  0.99564 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.6826 GFlop/s ; Time =  3.99610 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.1757 GFlop/s ; Time =  3.52421 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 152
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  17.0902 GFlop/s ; Time =  0.99156 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.2886 GFlop/s ; Time =  3.95135 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.8401 GFlop/s ; Time =  3.50111 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 174
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  19.5555 GFlop/s ; Time =  0.99198 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.8985 GFlop/s ; Time =  3.96012 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   5.5279 GFlop/s ; Time =  3.50920 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 194
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  21.8386 GFlop/s ; Time =  0.99037 s
Perfromance of SELL-8-1 with kernel       SPMV :   5.4963 GFlop/s ; Time =  3.93507 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.2066 GFlop/s ; Time =  3.48471 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 214
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  24.0840 GFlop/s ; Time =  0.99062 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.0947 GFlop/s ; Time =  3.91454 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.8894 GFlop/s ; Time =  3.46298 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 234
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  26.3290 GFlop/s ; Time =  0.99083 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.7077 GFlop/s ; Time =  3.88923 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   7.5438 GFlop/s ; Time =  3.45817 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  28.6216 GFlop/s ; Time =  0.98937 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.3058 GFlop/s ; Time =  3.87602 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.2351 GFlop/s ; Time =  3.43864 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  30.8280 GFlop/s ; Time =  0.99089 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.8960 GFlop/s ; Time =  3.86870 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.9115 GFlop/s ; Time =  3.42784 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  33.1360 GFlop/s ; Time =  0.98916 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.5083 GFlop/s ; Time =  3.85233 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   9.5820 GFlop/s ; Time =  3.42068 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  35.4500 GFlop/s ; Time =  0.99378 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.1258 GFlop/s ; Time =  3.86045 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.2532 GFlop/s ; Time =  3.43596 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 334
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  37.6376 GFlop/s ; Time =  0.98934 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.7064 GFlop/s ; Time =  3.83625 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.9026 GFlop/s ; Time =  3.41537 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  40.0306 GFlop/s ; Time =  0.99147 s
Perfromance of SELL-8-1 with kernel       SPMV :  10.3322 GFlop/s ; Time =  3.84128 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  11.5821 GFlop/s ; Time =  3.42676 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 378
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  42.3922 GFlop/s ; Time =  0.99409 s
Perfromance of SELL-8-1 with kernel       SPMV :  10.9443 GFlop/s ; Time =  3.85056 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  12.2296 GFlop/s ; Time =  3.44586 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  44.2187 GFlop/s ; Time =  0.98832 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.5381 GFlop/s ; Time =  3.78768 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  12.8671 GFlop/s ; Time =  3.39645 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 414
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  46.6547 GFlop/s ; Time =  0.98929 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.1415 GFlop/s ; Time =  3.80143 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.5249 GFlop/s ; Time =  3.41261 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  48.9131 GFlop/s ; Time =  0.99376 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.7640 GFlop/s ; Time =  3.80819 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  14.1796 GFlop/s ; Time =  3.42802 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 454
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  51.1321 GFlop/s ; Time =  0.98988 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.3456 GFlop/s ; Time =  3.79261 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  14.7971 GFlop/s ; Time =  3.42058 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 468
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  53.0028 GFlop/s ; Time =  0.98439 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.9543 GFlop/s ; Time =  3.73902 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.4263 GFlop/s ; Time =  3.38224 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 486
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  55.0925 GFlop/s ; Time =  0.98348 s
Perfromance of SELL-8-1 with kernel       SPMV :  14.5777 GFlop/s ; Time =  3.71679 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  16.1009 GFlop/s ; Time =  3.36517 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 500
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  57.2667 GFlop/s ; Time =  0.97339 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.1635 GFlop/s ; Time =  3.67613 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  16.7125 GFlop/s ; Time =  3.33540 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  59.3534 GFlop/s ; Time =  0.98425 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.7521 GFlop/s ; Time =  3.70864 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.3766 GFlop/s ; Time =  3.36191 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  61.1337 GFlop/s ; Time =  0.99571 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.3677 GFlop/s ; Time =  3.71899 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.9962 GFlop/s ; Time =  3.38245 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 560
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  63.1930 GFlop/s ; Time =  0.98796 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.9617 GFlop/s ; Time =  3.68076 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.6039 GFlop/s ; Time =  3.35587 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 570
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  65.0773 GFlop/s ; Time =  0.97649 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.5545 GFlop/s ; Time =  3.61998 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  19.2364 GFlop/s ; Time =  3.30347 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 596
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  66.9176 GFlop/s ; Time =  0.99295 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.1768 GFlop/s ; Time =  3.65553 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  19.8527 GFlop/s ; Time =  3.34693 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 606
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  68.4357 GFlop/s ; Time =  0.98721 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.7913 GFlop/s ; Time =  3.59530 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  20.4285 GFlop/s ; Time =  3.30716 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 612
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  69.6997 GFlop/s ; Time =  0.97890 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.3154 GFlop/s ; Time =  3.53238 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  21.0389 GFlop/s ; Time =  3.24301 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 648
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  72.6355 GFlop/s ; Time =  0.99460 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.9702 GFlop/s ; Time =  3.61754 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  21.6889 GFlop/s ; Time =  3.33087 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 660
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  74.6064 GFlop/s ; Time =  0.98625 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.5909 GFlop/s ; Time =  3.57345 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.1599 GFlop/s ; Time =  3.32044 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 676
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  76.5879 GFlop/s ; Time =  0.98403 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.1573 GFlop/s ; Time =  3.56211 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.8150 GFlop/s ; Time =  3.30328 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 706
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  79.0547 GFlop/s ; Time =  0.99563 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.7485 GFlop/s ; Time =  3.61906 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.4217 GFlop/s ; Time =  3.36052 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 714
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  81.1920 GFlop/s ; Time =  0.98040 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.3641 GFlop/s ; Time =  3.55932 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.9822 GFlop/s ; Time =  3.31916 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 728
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  81.7276 GFlop/s ; Time =  0.99308 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.9773 GFlop/s ; Time =  3.53226 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  24.4907 GFlop/s ; Time =  3.31398 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 738
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  82.9199 GFlop/s ; Time =  0.99224 s
Perfromance of SELL-8-1 with kernel       SPMV :  23.5550 GFlop/s ; Time =  3.49295 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.1192 GFlop/s ; Time =  3.27545 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 762
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  85.5452 GFlop/s ; Time =  0.99307 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.1514 GFlop/s ; Time =  3.51749 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.8135 GFlop/s ; Time =  3.29101 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  87.9089 GFlop/s ; Time =  0.97905 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.7457 GFlop/s ; Time =  3.47807 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.3769 GFlop/s ; Time =  3.26297 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 774
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  87.0188 GFlop/s ; Time =  0.99163 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.3733 GFlop/s ; Time =  3.40083 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.8522 GFlop/s ; Time =  3.21352 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 792
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  89.9291 GFlop/s ; Time =  0.98185 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.9269 GFlop/s ; Time =  3.40561 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.3937 GFlop/s ; Time =  3.22325 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 812
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  91.8234 GFlop/s ; Time =  0.98588 s
Perfromance of SELL-8-1 with kernel       SPMV :  26.5282 GFlop/s ; Time =  3.41246 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.9570 GFlop/s ; Time =  3.23806 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 816
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  92.6120 GFlop/s ; Time =  0.98230 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.1740 GFlop/s ; Time =  3.34777 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  28.5145 GFlop/s ; Time =  3.19039 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 814
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  92.7816 GFlop/s ; Time =  0.97810 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.7051 GFlop/s ; Time =  3.27555 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.1195 GFlop/s ; Time =  3.11646 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 860
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  97.8900 GFlop/s ; Time =  0.97944 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.3066 GFlop/s ; Time =  3.38712 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.6276 GFlop/s ; Time =  3.23610 s
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 862
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  96.4766 GFlop/s ; Time =  0.99611 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.9563 GFlop/s ; Time =  3.31883 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.1871 GFlop/s ; Time =  3.18351 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6489,     3.4749,     1.3979
    2,     1.2930,     6.8875,     2.9673
    3,     1.9271,    10.0927,     4.4292
    4,     2.5681,    13.5831,     5.8643
    5,     3.1999,    16.4026,     7.2461
    6,     3.8403,    20.2017,     8.6953
    7,     4.4654,    22.8047,    10.0238
    8,     5.0977,    25.6244,    11.4158
    9,     5.7186,    28.5396,    12.7845
   10,     6.3477,    30.9779,    13.8655
   11,     6.9798,    31.1889,    15.2116
   12,     7.5995,    30.7481,    16.5883
   13,     8.2050,    33.0037,    17.9629
   14,     8.8459,    35.4524,    19.3395
   15,     9.4708,    37.7312,    20.7296
   16,    10.0786,    39.9022,    22.0471
   17,    10.7272,    42.3421,    23.4418
   18,    11.3716,    44.4924,    24.7504
   19,    11.9796,    47.0954,    26.0514
   20,    12.6411,    48.9551,    27.4305
   21,    13.2642,    50.7155,    28.7435
   22,    13.8861,    53.8205,    29.8894
   23,    14.5129,    55.1760,    31.2959
   24,    15.1432,    57.7737,    32.5562
   25,    15.7703,    59.4282,    33.6876
   26,    16.3889,    61.5439,    34.9427
   27,    17.0201,    63.6539,    36.1529
   28,    17.6421,    65.8488,    37.3957
   29,    18.2677,    67.8865,    38.4125
   30,    18.8994,    70.4282,    39.8344
   31,    19.5454,    72.0954,    41.0103
   32,    20.0444,    71.5852,    41.9102
   33,    20.8058,    75.4175,    43.2629
   34,    21.4225,    77.3777,    44.2670
   35,    22.0178,    78.9579,    45.5060
   36,    22.6487,    80.7290,    46.5805
   37,    23.2911,    84.1667,    44.1490
   38,    23.9267,    84.2575,    48.5826
   39,    24.5010,    87.2078,    49.6274
   40,    25.1491,    87.5912,    50.5730
   41,    25.7584,    88.2849,    51.5574
   42,    26.3686,    90.7026,    52.4980
   43,    26.9816,    92.5712,    53.2983
   44,    27.6299,    93.6730,    54.4753
   45,    28.2577,    95.6830,    54.2667
   46,    28.8316,    97.4226,    56.2875
   47,    29.4004,    98.4912,    56.9040
   48,    30.1454,   100.1669,    58.1510


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/spmv_C24_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6018,     3.4773,     1.7614
    2,     1.2014,     6.8856,     3.5892
    3,     1.7961,    10.2155,     5.3552
    4,     2.3848,    13.5313,     7.0928
    5,     2.9766,    16.7289,     8.7321
    6,     3.5673,    19.8941,    10.4493
    7,     4.1428,    22.9760,    12.0626
    8,     4.7310,    26.0337,    13.7022
    9,     5.3262,    28.8028,    15.3041
   10,     5.9148,    31.0280,    16.9402
   11,     6.5034,    31.2121,    18.5206
   12,     7.0836,    30.6847,    20.0202
   13,     7.6415,    33.0578,    21.5393
   14,     8.2435,    35.4533,    23.1436
   15,     8.8263,    37.6354,    24.5529
   16,     9.3952,    39.9127,    26.2841
   17,     9.9942,    42.3081,    27.8574
   18,    10.5934,    44.3543,    29.4359
   19,    11.1617,    47.1639,    30.9383
   20,    11.7654,    49.2578,    32.5104
   21,    12.3590,    50.9364,    34.0808
   22,    12.9333,    53.3550,    35.5490
   23,    13.5138,    55.9533,    37.0420
   24,    14.0985,    57.8453,    38.5320
   25,    14.6938,    59.8634,    39.7304
   26,    15.2685,    62.7424,    41.3366
   27,    15.8538,    63.6324,    42.7486
   28,    16.4414,    66.6908,    44.1634
   29,    17.0368,    67.7057,    45.4131
   30,    17.6189,    69.4954,    46.1165
   31,    18.1981,    71.7639,    47.7863
   32,    18.7571,    71.7360,    49.4213
   33,    19.3897,    75.5485,    50.8675
   34,    19.9561,    77.3305,    51.7289
   35,    20.5255,    78.8432,    53.2441
   36,    21.1148,    82.4259,    54.5823
   37,    21.6888,    82.9503,    55.2442
   38,    22.2874,    86.0789,    55.2868
   39,    22.8455,    87.5019,    57.6246
   40,    23.4415,    88.4673,    58.8399
   41,    24.0523,    90.5310,    60.0677
   42,    24.6184,    93.2998,    61.2846
   43,    25.1912,    94.5513,    62.3235
   44,    25.7705,    94.4350,    63.2874
   45,    26.3781,    96.1724,    64.3620
   46,    26.9607,    97.6448,    65.3721
   47,    27.5502,   101.0928,    66.0885
   48,    28.1174,   100.5831,    67.0057


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6275,     3.6999,     1.9478
    2,     1.2514,     7.3580,     3.9480
    3,     1.8685,    10.9346,     5.9111
    4,     2.4841,    14.3935,     7.7890
    5,     3.1082,    17.7580,     9.6008
    6,     3.7266,    21.3098,    11.4789
    7,     4.3457,    24.5246,    13.3091
    8,     4.9673,    27.5652,    15.0458
    9,     5.5799,    30.4076,    16.8290
   10,     6.2010,    31.2768,    18.5722
   11,     6.8173,    31.3079,    20.2913
   12,     7.3963,    30.8331,    21.9189
   13,     8.0058,    33.1496,    23.5415
   14,     8.6217,    35.5358,    25.2748
   15,     9.2319,    38.1117,    26.8698
   16,     9.8464,    40.0594,    28.7169
   17,    10.4635,    42.5065,    30.3875
   18,    11.0745,    44.6192,    32.0807
   19,    11.6927,    47.2822,    33.7268
   20,    12.3096,    49.2735,    35.3282
   21,    12.9302,    51.2331,    37.1209
   22,    13.5347,    53.6234,    38.7541
   23,    14.1490,    55.5206,    40.1477
   24,    14.7553,    58.1075,    41.7095
   25,    15.3611,    59.9616,    43.2431
   26,    15.9951,    61.7098,    44.9053
   27,    16.5964,    63.9434,    46.3970
   28,    17.1942,    66.2965,    47.9778
   29,    17.7954,    67.9051,    49.3734
   30,    18.4143,    69.5465,    50.9369
   31,    19.0377,    71.3346,    52.3868
   32,    19.5678,    71.5310,    53.7090
   33,    20.2451,    75.8177,    53.8366
   34,    20.8561,    78.1789,    55.5543
   35,    21.4481,    79.9262,    57.8828
   36,    22.0918,    81.4892,    59.1495
   37,    22.7036,    83.7013,    60.1772
   38,    23.2884,    85.0237,    60.9563
   39,    23.8974,    86.9292,    62.6837
   40,    24.5488,    89.4069,    63.9459
   41,    25.1331,    89.3319,    64.9940
   42,    25.7376,    91.9848,    65.9098
   43,    26.3394,    93.4708,    67.1107
   44,    26.9627,    94.7978,    68.1771
   45,    27.5895,    98.9474,    69.2870
   46,    28.1034,    98.7452,    70.1221
   47,    28.7618,    99.6261,    71.4784
   48,    29.3726,   103.5142,    71.9529


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6203,     2.5532,     0.7584
    2,     1.2374,     5.0681,     1.4130
    3,     1.8470,     7.5403,     2.1105
    4,     2.4620,    10.0043,     2.7985
    5,     3.0734,    12.3998,     3.4938
    6,     3.6826,    14.7806,     4.1757
    7,     4.2886,    17.0902,     4.8401
    8,     4.8985,    19.5555,     5.5279
    9,     5.4963,    21.8386,     6.2066
   10,     6.0947,    24.0840,     6.8894
   11,     6.7077,    26.3290,     7.5438
   12,     7.3058,    28.6216,     8.2351
   13,     7.8960,    30.8280,     8.9115
   14,     8.5083,    33.1360,     9.5820
   15,     9.1258,    35.4500,    10.2532
   16,     9.7064,    37.6376,    10.9026
   17,    10.3322,    40.0306,    11.5821
   18,    10.9443,    42.3922,    12.2296
   19,    11.5381,    44.2187,    12.8671
   20,    12.1415,    46.6547,    13.5249
   21,    12.7640,    48.9131,    14.1796
   22,    13.3456,    51.1321,    14.7971
   23,    13.9543,    53.0028,    15.4263
   24,    14.5777,    55.0925,    16.1009
   25,    15.1635,    57.2667,    16.7125
   26,    15.7521,    59.3534,    17.3766
   27,    16.3677,    61.1337,    17.9962
   28,    16.9617,    63.1930,    18.6039
   29,    17.5545,    65.0773,    19.2364
   30,    18.1768,    66.9176,    19.8527
   31,    18.7913,    68.4357,    20.4285
   32,    19.3154,    69.6997,    21.0389
   33,    19.9702,    72.6355,    21.6889
   34,    20.5909,    74.6064,    22.1599
   35,    21.1573,    76.5879,    22.8150
   36,    21.7485,    79.0547,    23.4217
   37,    22.3641,    81.1920,    23.9822
   38,    22.9773,    81.7276,    24.4907
   39,    23.5550,    82.9199,    25.1192
   40,    24.1514,    85.5452,    25.8135
   41,    24.7457,    87.9089,    26.3769
   42,    25.3733,    87.0188,    26.8522
   43,    25.9269,    89.9291,    27.3937
   44,    26.5282,    91.8234,    27.9570
   45,    27.1740,    92.6120,    28.5145
   46,    27.7051,    92.7816,    29.1195
   47,    28.3066,    97.8900,    29.6276
   48,    28.9563,    96.4766,    30.1871


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/raw_spmv_C16_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 16, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.0789 GFlop/s ; Time =  0.98396 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6578 GFlop/s ; Time =  6.10104 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5705 GFlop/s ; Time =  2.55551 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   7.9861 GFlop/s ; Time =  0.97720 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3099 GFlop/s ; Time =  5.95779 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.8383 GFlop/s ; Time =  2.74956 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 110
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  12.3460 GFlop/s ; Time =  0.99332 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.9537 GFlop/s ; Time =  6.27695 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   4.3004 GFlop/s ; Time =  2.85172 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 144
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  16.2785 GFlop/s ; Time =  0.98621 s
Perfromance of SELL-16-1 with kernel       SPMV :   2.5988 GFlop/s ; Time =  6.17740 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   5.7734 GFlop/s ; Time =  2.78070 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 178
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  20.1098 GFlop/s ; Time =  0.98681 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.2421 GFlop/s ; Time =  6.12084 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   7.2402 GFlop/s ; Time =  2.74089 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 212
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  24.0186 GFlop/s ; Time =  0.98403 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.8893 GFlop/s ; Time =  6.07689 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   8.7498 GFlop/s ; Time =  2.70121 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 242
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  27.4239 GFlop/s ; Time =  0.98380 s
Perfromance of SELL-16-1 with kernel       SPMV :   4.5422 GFlop/s ; Time =  5.93973 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  10.2532 GFlop/s ; Time =  2.63133 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  30.1300 GFlop/s ; Time =  0.98424 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.1800 GFlop/s ; Time =  5.72498 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  11.7142 GFlop/s ; Time =  2.53156 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  30.8152 GFlop/s ; Time =  0.99130 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.8252 GFlop/s ; Time =  5.24396 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  13.1268 GFlop/s ; Time =  2.32709 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  30.8550 GFlop/s ; Time =  0.99002 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.4629 GFlop/s ; Time =  4.72653 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  14.5023 GFlop/s ; Time =  2.10637 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.3484 GFlop/s ; Time =  0.98867 s
Perfromance of SELL-16-1 with kernel       SPMV :   7.1205 GFlop/s ; Time =  4.35263 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  15.9057 GFlop/s ; Time =  1.94855 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.2848 GFlop/s ; Time =  0.99068 s
Perfromance of SELL-16-1 with kernel       SPMV :   7.7398 GFlop/s ; Time =  4.00440 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  17.2630 GFlop/s ; Time =  1.79534 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 304
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  34.1694 GFlop/s ; Time =  0.99187 s
Perfromance of SELL-16-1 with kernel       SPMV :   8.3891 GFlop/s ; Time =  4.03995 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  18.6761 GFlop/s ; Time =  1.81471 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  36.5737 GFlop/s ; Time =  0.98763 s
Perfromance of SELL-16-1 with kernel       SPMV :   9.0232 GFlop/s ; Time =  4.00319 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  20.0493 GFlop/s ; Time =  1.80163 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  38.6972 GFlop/s ; Time =  0.98530 s
Perfromance of SELL-16-1 with kernel       SPMV :   9.6726 GFlop/s ; Time =  3.94187 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  21.2690 GFlop/s ; Time =  1.79267 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 366
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  41.1284 GFlop/s ; Time =  0.99211 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.3119 GFlop/s ; Time =  3.95697 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  22.8268 GFlop/s ; Time =  1.78754 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  43.5288 GFlop/s ; Time =  0.98862 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.9543 GFlop/s ; Time =  3.92847 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  24.2014 GFlop/s ; Time =  1.77814 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 408
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  45.9085 GFlop/s ; Time =  0.99080 s
Perfromance of SELL-16-1 with kernel       SPMV :  11.5849 GFlop/s ; Time =  3.92634 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  25.6063 GFlop/s ; Time =  1.77637 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  47.9449 GFlop/s ; Time =  0.99058 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.2265 GFlop/s ; Time =  3.88443 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  26.9431 GFlop/s ; Time =  1.76271 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 450
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  50.7009 GFlop/s ; Time =  0.98950 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.8900 GFlop/s ; Time =  3.89206 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  28.2658 GFlop/s ; Time =  1.77489 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 466
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  52.3020 GFlop/s ; Time =  0.99332 s
Perfromance of SELL-16-1 with kernel       SPMV :  13.5139 GFlop/s ; Time =  3.84438 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  29.6134 GFlop/s ; Time =  1.75436 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 484
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  54.6595 GFlop/s ; Time =  0.98719 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.1578 GFlop/s ; Time =  3.81127 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  30.9208 GFlop/s ; Time =  1.74508 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 508
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  57.4737 GFlop/s ; Time =  0.98540 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.7707 GFlop/s ; Time =  3.83428 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  32.2956 GFlop/s ; Time =  1.75364 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 520
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  58.4919 GFlop/s ; Time =  0.99112 s
Perfromance of SELL-16-1 with kernel       SPMV :  15.4229 GFlop/s ; Time =  3.75887 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  33.6365 GFlop/s ; Time =  1.72351 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 540
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  60.9032 GFlop/s ; Time =  0.98849 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.0486 GFlop/s ; Time =  3.75126 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  34.8969 GFlop/s ; Time =  1.72515 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 570
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  63.9581 GFlop/s ; Time =  0.99357 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.6664 GFlop/s ; Time =  3.81287 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  36.2149 GFlop/s ; Time =  1.75472 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 586
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  65.8709 GFlop/s ; Time =  0.99180 s
Perfromance of SELL-16-1 with kernel       SPMV :  17.2966 GFlop/s ; Time =  3.77708 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  37.4911 GFlop/s ; Time =  1.74257 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 598
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  67.4252 GFlop/s ; Time =  0.98878 s
Perfromance of SELL-16-1 with kernel       SPMV :  17.9528 GFlop/s ; Time =  3.71355 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  38.7391 GFlop/s ; Time =  1.72096 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 622
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  70.3583 GFlop/s ; Time =  0.98559 s
Perfromance of SELL-16-1 with kernel       SPMV :  18.5737 GFlop/s ; Time =  3.73347 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  39.9480 GFlop/s ; Time =  1.73586 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 634
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  70.8472 GFlop/s ; Time =  0.99767 s
Perfromance of SELL-16-1 with kernel       SPMV :  19.2153 GFlop/s ; Time =  3.67843 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  41.1172 GFlop/s ; Time =  1.71904 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 646
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  73.0193 GFlop/s ; Time =  0.98631 s
Perfromance of SELL-16-1 with kernel       SPMV :  19.8680 GFlop/s ; Time =  3.62491 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  42.3484 GFlop/s ; Time =  1.70065 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 648
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  73.1357 GFlop/s ; Time =  0.98779 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.4649 GFlop/s ; Time =  3.53009 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  43.4847 GFlop/s ; Time =  1.66134 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 686
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  77.3931 GFlop/s ; Time =  0.98819 s
Perfromance of SELL-16-1 with kernel       SPMV :  21.0200 GFlop/s ; Time =  3.63841 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  44.7572 GFlop/s ; Time =  1.70876 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 706
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  78.8696 GFlop/s ; Time =  0.99797 s
Perfromance of SELL-16-1 with kernel       SPMV :  21.7549 GFlop/s ; Time =  3.61800 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  45.6324 GFlop/s ; Time =  1.72485 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 716
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  81.0809 GFlop/s ; Time =  0.98450 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.3908 GFlop/s ; Time =  3.56504 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  46.8489 GFlop/s ; Time =  1.70386 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  82.4798 GFlop/s ; Time =  0.98132 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.3282 GFlop/s ; Time =  3.62496 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  45.6638 GFlop/s ; Time =  1.77249 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 748
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  84.7330 GFlop/s ; Time =  0.98417 s
Perfromance of SELL-16-1 with kernel       SPMV :  23.6812 GFlop/s ; Time =  3.52142 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  48.6537 GFlop/s ; Time =  1.71398 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 764
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  86.4913 GFlop/s ; Time =  0.98478 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.3046 GFlop/s ; Time =  3.50449 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  50.1192 GFlop/s ; Time =  1.69945 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 790
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  89.1583 GFlop/s ; Time =  0.98784 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.9324 GFlop/s ; Time =  3.53250 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  51.2439 GFlop/s ; Time =  1.71872 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 800
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  90.3119 GFlop/s ; Time =  0.98756 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.4841 GFlop/s ; Time =  3.49978 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  52.2708 GFlop/s ; Time =  1.70628 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 816
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  91.6170 GFlop/s ; Time =  0.99297 s
Perfromance of SELL-16-1 with kernel       SPMV :  26.2047 GFlop/s ; Time =  3.47161 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  53.3044 GFlop/s ; Time =  1.70666 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 822
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  92.7491 GFlop/s ; Time =  0.98806 s
Perfromance of SELL-16-1 with kernel       SPMV :  26.8191 GFlop/s ; Time =  3.41702 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.3309 GFlop/s ; Time =  1.68673 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 842
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  94.8444 GFlop/s ; Time =  0.98974 s
Perfromance of SELL-16-1 with kernel       SPMV :  27.4848 GFlop/s ; Time =  3.41538 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  55.4419 GFlop/s ; Time =  1.69315 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 858
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  96.3108 GFlop/s ; Time =  0.99319 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.0968 GFlop/s ; Time =  3.40447 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  56.4564 GFlop/s ; Time =  1.69431 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 878
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  99.5084 GFlop/s ; Time =  0.98368 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.6890 GFlop/s ; Time =  3.41193 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  57.5483 GFlop/s ; Time =  1.70091 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 894
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 100.5511 GFlop/s ; Time =  0.99122 s
Perfromance of SELL-16-1 with kernel       SPMV :  29.3205 GFlop/s ; Time =  3.39928 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  58.3822 GFlop/s ; Time =  1.70717 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 896
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 101.9812 GFlop/s ; Time =  0.97951 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.0147 GFlop/s ; Time =  3.32809 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  59.4517 GFlop/s ; Time =  1.68021 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 918
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 103.6151 GFlop/s ; Time =  0.98773 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.5401 GFlop/s ; Time =  3.35114 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  60.2807 GFlop/s ; Time =  1.69779 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/raw_spmv_C24_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 24, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.3863 GFlop/s ; Time =  0.96584 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6109 GFlop/s ; Time =  6.93456 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1346 GFlop/s ; Time =  1.98471 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   8.5280 GFlop/s ; Time =  0.99354 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2235 GFlop/s ; Time =  6.92525 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   4.0563 GFlop/s ; Time =  2.08882 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 114
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  12.9780 GFlop/s ; Time =  0.97931 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.8304 GFlop/s ; Time =  6.94335 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   6.1001 GFlop/s ; Time =  2.08348 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 152
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  17.1559 GFlop/s ; Time =  0.98776 s
Perfromance of SELL-24-1 with kernel       SPMV :   2.4298 GFlop/s ; Time =  6.97420 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   8.1500 GFlop/s ; Time =  2.07924 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 186
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  21.1521 GFlop/s ; Time =  0.98035 s
Perfromance of SELL-24-1 with kernel       SPMV :   3.0265 GFlop/s ; Time =  6.85150 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   9.4705 GFlop/s ; Time =  2.18958 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 224
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  25.2457 GFlop/s ; Time =  0.98919 s
Perfromance of SELL-24-1 with kernel       SPMV :   3.6273 GFlop/s ; Time =  6.88471 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  12.3444 GFlop/s ; Time =  2.02301 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  28.8480 GFlop/s ; Time =  0.98161 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.2297 GFlop/s ; Time =  6.69486 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  14.4369 GFlop/s ; Time =  1.96146 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.0203 GFlop/s ; Time =  0.98475 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.8253 GFlop/s ; Time =  6.33067 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  15.8719 GFlop/s ; Time =  1.92461 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  30.8566 GFlop/s ; Time =  0.98997 s
Perfromance of SELL-24-1 with kernel       SPMV :   5.4268 GFlop/s ; Time =  5.62898 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  17.7987 GFlop/s ; Time =  1.71625 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  30.9542 GFlop/s ; Time =  0.99405 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.0184 GFlop/s ; Time =  5.11269 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  19.6042 GFlop/s ; Time =  1.56957 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 280
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.4468 GFlop/s ; Time =  0.99266 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.6186 GFlop/s ; Time =  4.71639 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  21.4581 GFlop/s ; Time =  1.45474 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 280
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.3101 GFlop/s ; Time =  0.99699 s
Perfromance of SELL-24-1 with kernel       SPMV :   7.2109 GFlop/s ; Time =  4.32898 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  23.2920 GFlop/s ; Time =  1.34021 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 302
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  33.9694 GFlop/s ; Time =  0.99115 s
Perfromance of SELL-24-1 with kernel       SPMV :   7.8000 GFlop/s ; Time =  4.31651 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  24.9528 GFlop/s ; Time =  1.34930 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  36.5605 GFlop/s ; Time =  0.98799 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.3996 GFlop/s ; Time =  4.30036 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  26.9152 GFlop/s ; Time =  1.34205 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 344
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  38.7582 GFlop/s ; Time =  0.98950 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.9903 GFlop/s ; Time =  4.26586 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  28.8233 GFlop/s ; Time =  1.33056 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 366
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  41.2420 GFlop/s ; Time =  0.98938 s
Perfromance of SELL-24-1 with kernel       SPMV :   9.5905 GFlop/s ; Time =  4.25460 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  30.5686 GFlop/s ; Time =  1.33483 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  43.6677 GFlop/s ; Time =  0.98548 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.1897 GFlop/s ; Time =  4.22322 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  32.4630 GFlop/s ; Time =  1.32562 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 406
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  45.6268 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.7879 GFlop/s ; Time =  4.19576 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  34.3169 GFlop/s ; Time =  1.31898 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  48.0021 GFlop/s ; Time =  0.98939 s
Perfromance of SELL-24-1 with kernel       SPMV :  11.3824 GFlop/s ; Time =  4.17250 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  35.5390 GFlop/s ; Time =  1.33636 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 446
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  50.0496 GFlop/s ; Time =  0.99347 s
Perfromance of SELL-24-1 with kernel       SPMV :  11.9856 GFlop/s ; Time =  4.14855 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  37.6071 GFlop/s ; Time =  1.32216 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  52.3623 GFlop/s ; Time =  0.98792 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.5815 GFlop/s ; Time =  4.11156 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  38.8897 GFlop/s ; Time =  1.33016 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 488
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  54.5105 GFlop/s ; Time =  0.99807 s
Perfromance of SELL-24-1 with kernel       SPMV :  13.1776 GFlop/s ; Time =  4.12860 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  41.0641 GFlop/s ; Time =  1.32488 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 510
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  57.7839 GFlop/s ; Time =  0.98397 s
Perfromance of SELL-24-1 with kernel       SPMV :  13.7586 GFlop/s ; Time =  4.13254 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  42.6639 GFlop/s ; Time =  1.33269 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 522
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  58.8661 GFlop/s ; Time =  0.98861 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.3527 GFlop/s ; Time =  4.05467 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  44.6047 GFlop/s ; Time =  1.30470 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 530
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  60.7163 GFlop/s ; Time =  0.97318 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.9246 GFlop/s ; Time =  3.95907 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  46.1515 GFlop/s ; Time =  1.28030 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 562
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  63.0102 GFlop/s ; Time =  0.99436 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.5274 GFlop/s ; Time =  4.03514 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  47.7238 GFlop/s ; Time =  1.31287 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 586
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  65.9997 GFlop/s ; Time =  0.98987 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.1194 GFlop/s ; Time =  4.05292 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  49.6391 GFlop/s ; Time =  1.31611 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 598
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  67.4843 GFlop/s ; Time =  0.98791 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.7255 GFlop/s ; Time =  3.98604 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  51.0128 GFlop/s ; Time =  1.30690 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 622
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  70.5782 GFlop/s ; Time =  0.98252 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.2932 GFlop/s ; Time =  4.00992 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  52.6499 GFlop/s ; Time =  1.31708 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  71.0196 GFlop/s ; Time =  0.98897 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.9082 GFlop/s ; Time =  3.92200 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  54.1483 GFlop/s ; Time =  1.29711 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 646
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  73.0742 GFlop/s ; Time =  0.98557 s
Perfromance of SELL-24-1 with kernel       SPMV :  18.4863 GFlop/s ; Time =  3.89585 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  55.6137 GFlop/s ; Time =  1.29500 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 646
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  72.7641 GFlop/s ; Time =  0.98977 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.0649 GFlop/s ; Time =  3.77761 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  57.0995 GFlop/s ; Time =  1.26131 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 690
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  77.7693 GFlop/s ; Time =  0.98915 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.6856 GFlop/s ; Time =  3.90770 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  58.8529 GFlop/s ; Time =  1.30708 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 704
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  78.8567 GFlop/s ; Time =  0.99530 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.2439 GFlop/s ; Time =  3.87703 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  60.2391 GFlop/s ; Time =  1.30291 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 714
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  80.8679 GFlop/s ; Time =  0.98433 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.8484 GFlop/s ; Time =  3.81808 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  61.4380 GFlop/s ; Time =  1.29563 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  82.7665 GFlop/s ; Time =  0.97792 s
Perfromance of SELL-24-1 with kernel       SPMV :  21.4404 GFlop/s ; Time =  3.77506 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  62.7026 GFlop/s ; Time =  1.29084 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 752
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  84.7892 GFlop/s ; Time =  0.98878 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.0614 GFlop/s ; Time =  3.80019 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  63.8449 GFlop/s ; Time =  1.31314 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  86.5994 GFlop/s ; Time =  0.98870 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.6291 GFlop/s ; Time =  3.78368 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  65.1291 GFlop/s ; Time =  1.31464 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 790
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  89.1077 GFlop/s ; Time =  0.98840 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.2204 GFlop/s ; Time =  3.79296 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  66.5965 GFlop/s ; Time =  1.32250 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 804
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  90.2741 GFlop/s ; Time =  0.99292 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.8162 GFlop/s ; Time =  3.76360 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  67.8083 GFlop/s ; Time =  1.32188 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 820
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  92.6423 GFlop/s ; Time =  0.98679 s
Perfromance of SELL-24-1 with kernel       SPMV :  24.4210 GFlop/s ; Time =  3.74343 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  69.1069 GFlop/s ; Time =  1.32285 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 828
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  93.3882 GFlop/s ; Time =  0.98846 s
Perfromance of SELL-24-1 with kernel       SPMV :  24.9812 GFlop/s ; Time =  3.69520 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  70.0693 GFlop/s ; Time =  1.31742 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 846
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  95.5215 GFlop/s ; Time =  0.98739 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.5990 GFlop/s ; Time =  3.68440 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  70.9676 GFlop/s ; Time =  1.32902 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 852
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  97.2492 GFlop/s ; Time =  0.97673 s
Perfromance of SELL-24-1 with kernel       SPMV :  26.1605 GFlop/s ; Time =  3.63090 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  72.4844 GFlop/s ; Time =  1.31043 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 886
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 100.0972 GFlop/s ; Time =  0.98681 s
Perfromance of SELL-24-1 with kernel       SPMV :  26.7850 GFlop/s ; Time =  3.68775 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  73.3778 GFlop/s ; Time =  1.34614 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 898
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 100.8922 GFlop/s ; Time =  0.99229 s
Perfromance of SELL-24-1 with kernel       SPMV :  27.3086 GFlop/s ; Time =  3.66604 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  74.8443 GFlop/s ; Time =  1.33763 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 912
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 103.0514 GFlop/s ; Time =  0.98664 s
Perfromance of SELL-24-1 with kernel       SPMV :  27.8941 GFlop/s ; Time =  3.64504 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  75.5700 GFlop/s ; Time =  1.34544 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 922
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 104.1790 GFlop/s ; Time =  0.98667 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.4868 GFlop/s ; Time =  3.60834 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  76.6854 GFlop/s ; Time =  1.34041 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/raw_spmv_C32_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 32, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.5810 GFlop/s ; Time =  0.97347 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6340 GFlop/s ; Time =  7.03426 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.3952 GFlop/s ; Time =  1.86178 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   8.8957 GFlop/s ; Time =  0.97754 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2574 GFlop/s ; Time =  6.91567 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5919 GFlop/s ; Time =  1.89376 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  13.5412 GFlop/s ; Time =  0.98797 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.8770 GFlop/s ; Time =  7.12738 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   6.9310 GFlop/s ; Time =  1.93022 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 158
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  17.9296 GFlop/s ; Time =  0.98244 s
Perfromance of SELL-32-1 with kernel       SPMV :   2.4968 GFlop/s ; Time =  7.05496 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   9.2424 GFlop/s ; Time =  1.90587 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 194
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  22.0129 GFlop/s ; Time =  0.98253 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.1127 GFlop/s ; Time =  6.94839 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  11.5525 GFlop/s ; Time =  1.87217 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 232
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  26.3123 GFlop/s ; Time =  0.98299 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.7345 GFlop/s ; Time =  6.92587 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  13.9759 GFlop/s ; Time =  1.85067 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 262
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  29.7188 GFlop/s ; Time =  0.98286 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.3522 GFlop/s ; Time =  6.71138 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  16.1573 GFlop/s ; Time =  1.80781 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.0984 GFlop/s ; Time =  0.98944 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.9738 GFlop/s ; Time =  6.18647 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  17.9433 GFlop/s ; Time =  1.71486 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 272
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  30.8542 GFlop/s ; Time =  0.98282 s
Perfromance of SELL-32-1 with kernel       SPMV :   5.5917 GFlop/s ; Time =  5.42304 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  20.0004 GFlop/s ; Time =  1.51618 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.0347 GFlop/s ; Time =  0.98429 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.2093 GFlop/s ; Time =  4.91958 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  22.0577 GFlop/s ; Time =  1.38487 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.4106 GFlop/s ; Time =  0.98671 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.8224 GFlop/s ; Time =  4.54285 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  24.0613 GFlop/s ; Time =  1.28809 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.3445 GFlop/s ; Time =  0.98879 s
Perfromance of SELL-32-1 with kernel       SPMV :   7.4371 GFlop/s ; Time =  4.16734 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  25.9091 GFlop/s ; Time =  1.19623 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 302
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  34.1617 GFlop/s ; Time =  0.98557 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.0579 GFlop/s ; Time =  4.17833 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  28.1708 GFlop/s ; Time =  1.19517 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  36.5638 GFlop/s ; Time =  0.98790 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.6797 GFlop/s ; Time =  4.16160 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  30.2042 GFlop/s ; Time =  1.19591 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 344
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  38.7504 GFlop/s ; Time =  0.98970 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.2864 GFlop/s ; Time =  4.12980 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  32.3553 GFlop/s ; Time =  1.18531 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  41.1776 GFlop/s ; Time =  0.98551 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.9075 GFlop/s ; Time =  4.09597 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  34.1820 GFlop/s ; Time =  1.18720 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 388
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  43.6199 GFlop/s ; Time =  0.99167 s
Perfromance of SELL-32-1 with kernel       SPMV :  10.5385 GFlop/s ; Time =  4.10462 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  36.3813 GFlop/s ; Time =  1.18898 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 408
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  45.7066 GFlop/s ; Time =  0.99518 s
Perfromance of SELL-32-1 with kernel       SPMV :  11.1446 GFlop/s ; Time =  4.08148 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  38.3008 GFlop/s ; Time =  1.18761 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  48.0446 GFlop/s ; Time =  0.98852 s
Perfromance of SELL-32-1 with kernel       SPMV :  11.7577 GFlop/s ; Time =  4.03930 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  40.2681 GFlop/s ; Time =  1.17942 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 448
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  50.2145 GFlop/s ; Time =  0.99465 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.3734 GFlop/s ; Time =  4.03655 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  42.1401 GFlop/s ; Time =  1.18523 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 466
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  52.3262 GFlop/s ; Time =  0.99286 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.0060 GFlop/s ; Time =  3.99451 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  43.7876 GFlop/s ; Time =  1.18646 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 482
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  54.7727 GFlop/s ; Time =  0.98108 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.6114 GFlop/s ; Time =  3.94788 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  45.7894 GFlop/s ; Time =  1.17355 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 510
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  57.7879 GFlop/s ; Time =  0.98391 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.2178 GFlop/s ; Time =  3.99905 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  47.3446 GFlop/s ; Time =  1.20094 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 522
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  58.9956 GFlop/s ; Time =  0.98644 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.8251 GFlop/s ; Time =  3.92549 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  48.9724 GFlop/s ; Time =  1.18834 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 544
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  61.1235 GFlop/s ; Time =  0.99223 s
Perfromance of SELL-32-1 with kernel       SPMV :  15.4431 GFlop/s ; Time =  3.92720 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  50.6582 GFlop/s ; Time =  1.19721 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 560
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  63.2464 GFlop/s ; Time =  0.98713 s
Perfromance of SELL-32-1 with kernel       SPMV :  16.0709 GFlop/s ; Time =  3.88480 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  52.4791 GFlop/s ; Time =  1.18966 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 588
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  66.0657 GFlop/s ; Time =  0.99225 s
Perfromance of SELL-32-1 with kernel       SPMV :  16.6934 GFlop/s ; Time =  3.92692 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  54.2133 GFlop/s ; Time =  1.20918 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 600
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  67.6714 GFlop/s ; Time =  0.98848 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.2930 GFlop/s ; Time =  3.86813 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  56.0072 GFlop/s ; Time =  1.19434 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 616
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  69.6390 GFlop/s ; Time =  0.98616 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.8951 GFlop/s ; Time =  3.83766 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  57.4842 GFlop/s ; Time =  1.19468 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 628
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  70.9963 GFlop/s ; Time =  0.98615 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.5181 GFlop/s ; Time =  3.78079 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  59.2744 GFlop/s ; Time =  1.18117 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 648
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  73.1611 GFlop/s ; Time =  0.98745 s
Perfromance of SELL-32-1 with kernel       SPMV :  19.1332 GFlop/s ; Time =  3.77578 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  60.9254 GFlop/s ; Time =  1.18576 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 650
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  73.3365 GFlop/s ; Time =  0.98813 s
Perfromance of SELL-32-1 with kernel       SPMV :  19.7374 GFlop/s ; Time =  3.67150 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  62.3115 GFlop/s ; Time =  1.16296 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 690
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  77.8664 GFlop/s ; Time =  0.98791 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.3674 GFlop/s ; Time =  3.77689 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  64.2407 GFlop/s ; Time =  1.19745 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 708
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  79.1589 GFlop/s ; Time =  0.99713 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.9627 GFlop/s ; Time =  3.76535 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  65.3271 GFlop/s ; Time =  1.20826 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 720
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  81.3105 GFlop/s ; Time =  0.98720 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.5989 GFlop/s ; Time =  3.71639 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  66.7028 GFlop/s ; Time =  1.20340 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 736
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  82.5608 GFlop/s ; Time =  0.99386 s
Perfromance of SELL-32-1 with kernel       SPMV :  22.2097 GFlop/s ; Time =  3.69449 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  67.8067 GFlop/s ; Time =  1.21011 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 742
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  84.8701 GFlop/s ; Time =  0.97470 s
Perfromance of SELL-32-1 with kernel       SPMV :  22.8053 GFlop/s ; Time =  3.62733 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  68.6293 GFlop/s ; Time =  1.20535 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 764
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  86.8701 GFlop/s ; Time =  0.98049 s
Perfromance of SELL-32-1 with kernel       SPMV :  23.4062 GFlop/s ; Time =  3.63900 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  70.3918 GFlop/s ; Time =  1.21002 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 788
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  88.9054 GFlop/s ; Time =  0.98814 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.0368 GFlop/s ; Time =  3.65486 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  71.7014 GFlop/s ; Time =  1.22523 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 798
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  90.5455 GFlop/s ; Time =  0.98255 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.6546 GFlop/s ; Time =  3.60848 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  73.0873 GFlop/s ; Time =  1.21725 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 818
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  92.1181 GFlop/s ; Time =  0.98998 s
Perfromance of SELL-32-1 with kernel       SPMV :  25.2568 GFlop/s ; Time =  3.61073 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  74.1803 GFlop/s ; Time =  1.22938 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 826
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  93.4506 GFlop/s ; Time =  0.98541 s
Perfromance of SELL-32-1 with kernel       SPMV :  25.8489 GFlop/s ; Time =  3.56253 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  75.5544 GFlop/s ; Time =  1.21882 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 844
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  95.5613 GFlop/s ; Time =  0.98465 s
Perfromance of SELL-32-1 with kernel       SPMV :  26.4416 GFlop/s ; Time =  3.55856 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  76.4999 GFlop/s ; Time =  1.22999 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  97.3735 GFlop/s ; Time =  0.99151 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.0639 GFlop/s ; Time =  3.56737 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  77.5822 GFlop/s ; Time =  1.24445 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 884
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  99.7932 GFlop/s ; Time =  0.98758 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.5497 GFlop/s ; Time =  3.57731 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  78.3192 GFlop/s ; Time =  1.25836 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 894
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 101.2505 GFlop/s ; Time =  0.98438 s
Perfromance of SELL-32-1 with kernel       SPMV :  28.2416 GFlop/s ; Time =  3.52913 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  80.3078 GFlop/s ; Time =  1.24108 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 902
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 102.9796 GFlop/s ; Time =  0.97651 s
Perfromance of SELL-32-1 with kernel       SPMV :  28.8805 GFlop/s ; Time =  3.48195 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.1965 GFlop/s ; Time =  1.23848 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 922
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 104.4121 GFlop/s ; Time =  0.98447 s
Perfromance of SELL-32-1 with kernel       SPMV :  29.4448 GFlop/s ; Time =  3.49094 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  82.1264 GFlop/s ; Time =  1.25161 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/raw_spmv_C8_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 8, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   2.9934 GFlop/s ; Time =  0.96834 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6346 GFlop/s ; Time =  4.56741 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7141 GFlop/s ; Time =  4.05894 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   5.8886 GFlop/s ; Time =  0.98448 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.2641 GFlop/s ; Time =  4.58626 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.4203 GFlop/s ; Time =  4.08172 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   8.8730 GFlop/s ; Time =  0.98004 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.8860 GFlop/s ; Time =  4.61081 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.1300 GFlop/s ; Time =  4.08255 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  11.6977 GFlop/s ; Time =  0.99118 s
Perfromance of SELL-8-1 with kernel       SPMV :   2.5071 GFlop/s ; Time =  4.62476 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.8368 GFlop/s ; Time =  4.08721 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 128
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  14.4740 GFlop/s ; Time =  0.98592 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.1263 GFlop/s ; Time =  4.56459 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   3.5417 GFlop/s ; Time =  4.02916 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  17.3473 GFlop/s ; Time =  0.98971 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.7518 GFlop/s ; Time =  4.57618 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.2446 GFlop/s ; Time =  4.04483 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 180
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  20.1943 GFlop/s ; Time =  0.99372 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.3735 GFlop/s ; Time =  4.58843 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.9325 GFlop/s ; Time =  4.06845 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 204
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  22.9776 GFlop/s ; Time =  0.98980 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.9988 GFlop/s ; Time =  4.54975 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   5.5482 GFlop/s ; Time =  4.09918 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 228
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  25.7810 GFlop/s ; Time =  0.98595 s
Perfromance of SELL-8-1 with kernel       SPMV :   5.6194 GFlop/s ; Time =  4.52341 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.2405 GFlop/s ; Time =  4.07319 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 250
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  28.2691 GFlop/s ; Time =  0.98594 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.2387 GFlop/s ; Time =  4.46749 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.9045 GFlop/s ; Time =  4.03670 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 268
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  30.2817 GFlop/s ; Time =  0.98668 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.8590 GFlop/s ; Time =  4.35609 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   7.6109 GFlop/s ; Time =  3.92569 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  30.8625 GFlop/s ; Time =  0.98978 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.4714 GFlop/s ; Time =  4.08852 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.2848 GFlop/s ; Time =  3.68713 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 298
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  33.5588 GFlop/s ; Time =  0.98999 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.0972 GFlop/s ; Time =  4.10299 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.9606 GFlop/s ; Time =  3.70765 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 318
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  35.9410 GFlop/s ; Time =  0.98641 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.7059 GFlop/s ; Time =  4.07224 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   9.6464 GFlop/s ; Time =  3.67521 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 338
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  38.0259 GFlop/s ; Time =  0.99096 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.3236 GFlop/s ; Time =  4.04162 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.3187 GFlop/s ; Time =  3.65184 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  40.5833 GFlop/s ; Time =  0.98346 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.9513 GFlop/s ; Time =  4.01074 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  11.0043 GFlop/s ; Time =  3.62694 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 380
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  42.9125 GFlop/s ; Time =  0.98723 s
Perfromance of SELL-8-1 with kernel       SPMV :  10.5714 GFlop/s ; Time =  4.00748 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  11.6825 GFlop/s ; Time =  3.62635 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  44.5785 GFlop/s ; Time =  0.99035 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.1806 GFlop/s ; Time =  3.94867 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  12.3550 GFlop/s ; Time =  3.57332 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  47.2371 GFlop/s ; Time =  0.98654 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.8062 GFlop/s ; Time =  3.94716 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.0229 GFlop/s ; Time =  3.57840 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  49.2082 GFlop/s ; Time =  0.98780 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.4244 GFlop/s ; Time =  3.91228 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.6997 GFlop/s ; Time =  3.54810 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 458
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  51.5167 GFlop/s ; Time =  0.99115 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.0425 GFlop/s ; Time =  3.91494 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  14.3402 GFlop/s ; Time =  3.56066 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 478
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  53.9404 GFlop/s ; Time =  0.98795 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.6530 GFlop/s ; Time =  3.90320 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.0296 GFlop/s ; Time =  3.54568 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  56.1702 GFlop/s ; Time =  0.98843 s
Perfromance of SELL-8-1 with kernel       SPMV :  14.2652 GFlop/s ; Time =  3.89199 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.6957 GFlop/s ; Time =  3.53727 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 516
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  57.4678 GFlop/s ; Time =  1.00103 s
Perfromance of SELL-8-1 with kernel       SPMV :  14.8701 GFlop/s ; Time =  3.86862 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  16.3580 GFlop/s ; Time =  3.51673 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 530
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  59.9409 GFlop/s ; Time =  0.98576 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.4935 GFlop/s ; Time =  3.81371 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  16.9934 GFlop/s ; Time =  3.47708 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 548
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  61.7045 GFlop/s ; Time =  0.99011 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.0837 GFlop/s ; Time =  3.79853 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.6612 GFlop/s ; Time =  3.45925 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 568
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  63.8532 GFlop/s ; Time =  0.99171 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.7066 GFlop/s ; Time =  3.79036 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.3240 GFlop/s ; Time =  3.45580 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 578
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  66.1253 GFlop/s ; Time =  0.97450 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.3057 GFlop/s ; Time =  3.72357 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.9792 GFlop/s ; Time =  3.39524 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 610
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  68.7600 GFlop/s ; Time =  0.98904 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.9292 GFlop/s ; Time =  3.79306 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  19.6211 GFlop/s ; Time =  3.46598 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 610
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  69.0570 GFlop/s ; Time =  0.98479 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.5522 GFlop/s ; Time =  3.66568 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  20.2278 GFlop/s ; Time =  3.36203 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 622
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  70.4544 GFlop/s ; Time =  0.98424 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.1727 GFlop/s ; Time =  3.61683 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  20.8712 GFlop/s ; Time =  3.32249 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  71.3833 GFlop/s ; Time =  0.99330 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.7832 GFlop/s ; Time =  3.58410 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  21.4893 GFlop/s ; Time =  3.29956 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 670
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  75.0157 GFlop/s ; Time =  0.99573 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.3965 GFlop/s ; Time =  3.66218 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.0975 GFlop/s ; Time =  3.38028 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 678
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  76.4748 GFlop/s ; Time =  0.98840 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.0114 GFlop/s ; Time =  3.59744 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.7046 GFlop/s ; Time =  3.32916 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 702
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  78.8240 GFlop/s ; Time =  0.99288 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.6009 GFlop/s ; Time =  3.62315 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.3509 GFlop/s ; Time =  3.35161 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 698
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  79.5083 GFlop/s ; Time =  0.97873 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.2271 GFlop/s ; Time =  3.50100 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.9437 GFlop/s ; Time =  3.25000 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  82.4819 GFlop/s ; Time =  0.98129 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.8366 GFlop/s ; Time =  3.54426 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  24.5373 GFlop/s ; Time =  3.29860 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 750
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  84.3094 GFlop/s ; Time =  0.99176 s
Perfromance of SELL-8-1 with kernel       SPMV :  23.4771 GFlop/s ; Time =  3.56154 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.1324 GFlop/s ; Time =  3.32696 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  86.1983 GFlop/s ; Time =  0.99848 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.0565 GFlop/s ; Time =  3.57771 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.7528 GFlop/s ; Time =  3.34205 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 784
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  88.2567 GFlop/s ; Time =  0.99035 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.6461 GFlop/s ; Time =  3.54641 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.3013 GFlop/s ; Time =  3.32321 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 788
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  88.6296 GFlop/s ; Time =  0.99121 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.3157 GFlop/s ; Time =  3.47022 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.9128 GFlop/s ; Time =  3.26428 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 808
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  90.6829 GFlop/s ; Time =  0.99336 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.9024 GFlop/s ; Time =  3.47769 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.5282 GFlop/s ; Time =  3.27230 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 800
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  91.4166 GFlop/s ; Time =  0.97563 s
Perfromance of SELL-8-1 with kernel       SPMV :  26.5010 GFlop/s ; Time =  3.36548 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  28.1080 GFlop/s ; Time =  3.17308 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 830
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  92.7116 GFlop/s ; Time =  0.99808 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.1349 GFlop/s ; Time =  3.41012 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  28.6847 GFlop/s ; Time =  3.22587 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 838
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  95.8776 GFlop/s ; Time =  0.97442 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.7096 GFlop/s ; Time =  3.37158 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.2820 GFlop/s ; Time =  3.19054 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 848
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  96.4866 GFlop/s ; Time =  0.97983 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.3432 GFlop/s ; Time =  3.33555 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.8286 GFlop/s ; Time =  3.16944 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 872
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  97.8366 GFlop/s ; Time =  0.99365 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.9498 GFlop/s ; Time =  3.35807 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.4268 GFlop/s ; Time =  3.19507 s
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 890
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  99.3246 GFlop/s ; Time =  0.99897 s
Perfromance of SELL-8-1 with kernel       SPMV :  29.5273 GFlop/s ; Time =  3.36037 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.9828 GFlop/s ; Time =  3.20250 s


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6578,     4.0789,     1.5705
    2,     1.3099,     7.9861,     2.8383
    3,     1.9537,    12.3460,     4.3004
    4,     2.5988,    16.2785,     5.7734
    5,     3.2421,    20.1098,     7.2402
    6,     3.8893,    24.0186,     8.7498
    7,     4.5422,    27.4239,    10.2532
    8,     5.1800,    30.1300,    11.7142
    9,     5.8252,    30.8152,    13.1268
   10,     6.4629,    30.8550,    14.5023
   11,     7.1205,    31.3484,    15.9057
   12,     7.7398,    31.2848,    17.2630
   13,     8.3891,    34.1694,    18.6761
   14,     9.0232,    36.5737,    20.0493
   15,     9.6726,    38.6972,    21.2690
   16,    10.3119,    41.1284,    22.8268
   17,    10.9543,    43.5288,    24.2014
   18,    11.5849,    45.9085,    25.6063
   19,    12.2265,    47.9449,    26.9431
   20,    12.8900,    50.7009,    28.2658
   21,    13.5139,    52.3020,    29.6134
   22,    14.1578,    54.6595,    30.9208
   23,    14.7707,    57.4737,    32.2956
   24,    15.4229,    58.4919,    33.6365
   25,    16.0486,    60.9032,    34.8969
   26,    16.6664,    63.9581,    36.2149
   27,    17.2966,    65.8709,    37.4911
   28,    17.9528,    67.4252,    38.7391
   29,    18.5737,    70.3583,    39.9480
   30,    19.2153,    70.8472,    41.1172
   31,    19.8680,    73.0193,    42.3484
   32,    20.4649,    73.1357,    43.4847
   33,    21.0200,    77.3931,    44.7572
   34,    21.7549,    78.8696,    45.6324
   35,    22.3908,    81.0809,    46.8489
   36,    22.3282,    82.4798,    45.6638
   37,    23.6812,    84.7330,    48.6537
   38,    24.3046,    86.4913,    50.1192
   39,    24.9324,    89.1583,    51.2439
   40,    25.4841,    90.3119,    52.2708
   41,    26.2047,    91.6170,    53.3044
   42,    26.8191,    92.7491,    54.3309
   43,    27.4848,    94.8444,    55.4419
   44,    28.0968,    96.3108,    56.4564
   45,    28.6890,    99.5084,    57.5483
   46,    29.3205,   100.5511,    58.3822
   47,    30.0147,   101.9812,    59.4517
   48,    30.5401,   103.6151,    60.2807


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/spmv_C24_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6109,     4.3863,     2.1346
    2,     1.2235,     8.5280,     4.0563
    3,     1.8304,    12.9780,     6.1001
    4,     2.4298,    17.1559,     8.1500
    5,     3.0265,    21.1521,     9.4705
    6,     3.6273,    25.2457,    12.3444
    7,     4.2297,    28.8480,    14.4369
    8,     4.8253,    31.0203,    15.8719
    9,     5.4268,    30.8566,    17.7987
   10,     6.0184,    30.9542,    19.6042
   11,     6.6186,    31.4468,    21.4581
   12,     7.2109,    31.3101,    23.2920
   13,     7.8000,    33.9694,    24.9528
   14,     8.3996,    36.5605,    26.9152
   15,     8.9903,    38.7582,    28.8233
   16,     9.5905,    41.2420,    30.5686
   17,    10.1897,    43.6677,    32.4630
   18,    10.7879,    45.6268,    34.3169
   19,    11.3824,    48.0021,    35.5390
   20,    11.9856,    50.0496,    37.6071
   21,    12.5815,    52.3623,    38.8897
   22,    13.1776,    54.5105,    41.0641
   23,    13.7586,    57.7839,    42.6639
   24,    14.3527,    58.8661,    44.6047
   25,    14.9246,    60.7163,    46.1515
   26,    15.5274,    63.0102,    47.7238
   27,    16.1194,    65.9997,    49.6391
   28,    16.7255,    67.4843,    51.0128
   29,    17.2932,    70.5782,    52.6499
   30,    17.9082,    71.0196,    54.1483
   31,    18.4863,    73.0742,    55.6137
   32,    19.0649,    72.7641,    57.0995
   33,    19.6856,    77.7693,    58.8529
   34,    20.2439,    78.8567,    60.2391
   35,    20.8484,    80.8679,    61.4380
   36,    21.4404,    82.7665,    62.7026
   37,    22.0614,    84.7892,    63.8449
   38,    22.6291,    86.5994,    65.1291
   39,    23.2204,    89.1077,    66.5965
   40,    23.8162,    90.2741,    67.8083
   41,    24.4210,    92.6423,    69.1069
   42,    24.9812,    93.3882,    70.0693
   43,    25.5990,    95.5215,    70.9676
   44,    26.1605,    97.2492,    72.4844
   45,    26.7850,   100.0972,    73.3778
   46,    27.3086,   100.8922,    74.8443
   47,    27.8941,   103.0514,    75.5700
   48,    28.4868,   104.1790,    76.6854


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6340,     4.5810,     2.3952
    2,     1.2574,     8.8957,     4.5919
    3,     1.8770,    13.5412,     6.9310
    4,     2.4968,    17.9296,     9.2424
    5,     3.1127,    22.0129,    11.5525
    6,     3.7345,    26.3123,    13.9759
    7,     4.3522,    29.7188,    16.1573
    8,     4.9738,    31.0984,    17.9433
    9,     5.5917,    30.8542,    20.0004
   10,     6.2093,    31.0347,    22.0577
   11,     6.8224,    31.4106,    24.0613
   12,     7.4371,    31.3445,    25.9091
   13,     8.0579,    34.1617,    28.1708
   14,     8.6797,    36.5638,    30.2042
   15,     9.2864,    38.7504,    32.3553
   16,     9.9075,    41.1776,    34.1820
   17,    10.5385,    43.6199,    36.3813
   18,    11.1446,    45.7066,    38.3008
   19,    11.7577,    48.0446,    40.2681
   20,    12.3734,    50.2145,    42.1401
   21,    13.0060,    52.3262,    43.7876
   22,    13.6114,    54.7727,    45.7894
   23,    14.2178,    57.7879,    47.3446
   24,    14.8251,    58.9956,    48.9724
   25,    15.4431,    61.1235,    50.6582
   26,    16.0709,    63.2464,    52.4791
   27,    16.6934,    66.0657,    54.2133
   28,    17.2930,    67.6714,    56.0072
   29,    17.8951,    69.6390,    57.4842
   30,    18.5181,    70.9963,    59.2744
   31,    19.1332,    73.1611,    60.9254
   32,    19.7374,    73.3365,    62.3115
   33,    20.3674,    77.8664,    64.2407
   34,    20.9627,    79.1589,    65.3271
   35,    21.5989,    81.3105,    66.7028
   36,    22.2097,    82.5608,    67.8067
   37,    22.8053,    84.8701,    68.6293
   38,    23.4062,    86.8701,    70.3918
   39,    24.0368,    88.9054,    71.7014
   40,    24.6546,    90.5455,    73.0873
   41,    25.2568,    92.1181,    74.1803
   42,    25.8489,    93.4506,    75.5544
   43,    26.4416,    95.5613,    76.4999
   44,    27.0639,    97.3735,    77.5822
   45,    27.5497,    99.7932,    78.3192
   46,    28.2416,   101.2505,    80.3078
   47,    28.8805,   102.9796,    81.1965
   48,    29.4448,   104.4121,    82.1264


==> plots/data/spmv_microbench/fcc/hpcg_scaling_sellC_rcm/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6346,     2.9934,     0.7141
    2,     1.2641,     5.8886,     1.4203
    3,     1.8860,     8.8730,     2.1300
    4,     2.5071,    11.6977,     2.8368
    5,     3.1263,    14.4740,     3.5417
    6,     3.7518,    17.3473,     4.2446
    7,     4.3735,    20.1943,     4.9325
    8,     4.9988,    22.9776,     5.5482
    9,     5.6194,    25.7810,     6.2405
   10,     6.2387,    28.2691,     6.9045
   11,     6.8590,    30.2817,     7.6109
   12,     7.4714,    30.8625,     8.2848
   13,     8.0972,    33.5588,     8.9606
   14,     8.7059,    35.9410,     9.6464
   15,     9.3236,    38.0259,    10.3187
   16,     9.9513,    40.5833,    11.0043
   17,    10.5714,    42.9125,    11.6825
   18,    11.1806,    44.5785,    12.3550
   19,    11.8062,    47.2371,    13.0229
   20,    12.4244,    49.2082,    13.6997
   21,    13.0425,    51.5167,    14.3402
   22,    13.6530,    53.9404,    15.0296
   23,    14.2652,    56.1702,    15.6957
   24,    14.8701,    57.4678,    16.3580
   25,    15.4935,    59.9409,    16.9934
   26,    16.0837,    61.7045,    17.6612
   27,    16.7066,    63.8532,    18.3240
   28,    17.3057,    66.1253,    18.9792
   29,    17.9292,    68.7600,    19.6211
   30,    18.5522,    69.0570,    20.2278
   31,    19.1727,    70.4544,    20.8712
   32,    19.7832,    71.3833,    21.4893
   33,    20.3965,    75.0157,    22.0975
   34,    21.0114,    76.4748,    22.7046
   35,    21.6009,    78.8240,    23.3509
   36,    22.2271,    79.5083,    23.9437
   37,    22.8366,    82.4819,    24.5373
   38,    23.4771,    84.3094,    25.1324
   39,    24.0565,    86.1983,    25.7528
   40,    24.6461,    88.2567,    26.3013
   41,    25.3157,    88.6296,    26.9128
   42,    25.9024,    90.6829,    27.5282
   43,    26.5010,    91.4166,    28.1080
   44,    27.1349,    92.7116,    28.6847
   45,    27.7096,    95.8776,    29.2820
   46,    28.3432,    96.4866,    29.8286
   47,    28.9498,    97.8366,    30.4268
   48,    29.5273,    99.3246,    30.9828


==> plots/data/spmv_microbench/fcc/rect_scaling/raw_spmv_C1_u-1.txt <==
-m RECT -S 4000, -C 1, -u -1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2008 GFlop/s ; Time =  1.00803 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.1096 GFlop/s ; Time =  1.02603 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5900 GFlop/s ; Time =  0.93785 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 114
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.9420 GFlop/s ; Time =  1.00190 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.7722 GFlop/s ; Time =  1.01930 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.7096 GFlop/s ; Time =  0.93009 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 172
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.0421 GFlop/s ; Time =  0.99911 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.7882 GFlop/s ; Time =  1.01626 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.1492 GFlop/s ; Time =  0.93061 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 230
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.0763 GFlop/s ; Time =  1.00101 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.7099 GFlop/s ; Time =  1.01961 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.8361 GFlop/s ; Time =  0.96450 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 286
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.0185 GFlop/s ; Time =  0.99884 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8664 GFlop/s ; Time =  1.00495 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.7096 GFlop/s ; Time =  0.97199 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 332
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.0900 GFlop/s ; Time =  0.99721 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8392 GFlop/s ; Time =  1.00588 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.4085 GFlop/s ; Time =  0.98641 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.5021 GFlop/s ; Time =  1.00005 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.2433 GFlop/s ; Time =  0.97776 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.7129 GFlop/s ; Time =  1.02494 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.1481 GFlop/s ; Time =  0.99935 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.0006 GFlop/s ; Time =  1.00356 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.9697 GFlop/s ; Time =  1.06538 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.3034 GFlop/s ; Time =  1.00124 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.3378 GFlop/s ; Time =  1.00029 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.0918 GFlop/s ; Time =  1.06619 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.4299 GFlop/s ; Time =  0.99776 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.5794 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.2742 GFlop/s ; Time =  1.06052 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.8117 GFlop/s ; Time =  0.99691 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.7712 GFlop/s ; Time =  0.99801 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.6659 GFlop/s ; Time =  1.05862 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.0781 GFlop/s ; Time =  0.99917 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.0408 GFlop/s ; Time =  1.00018 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7842 GFlop/s ; Time =  1.06507 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.3489 GFlop/s ; Time =  0.99614 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.2043 GFlop/s ; Time =  0.99972 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.5905 GFlop/s ; Time =  1.06923 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.3130 GFlop/s ; Time =  1.00059 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.3295 GFlop/s ; Time =  1.00021 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.3585 GFlop/s ; Time =  1.07384 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.9871 GFlop/s ; Time =  0.99561 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.1889 GFlop/s ; Time =  0.99126 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.0084 GFlop/s ; Time =  1.06456 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 558
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.1066 GFlop/s ; Time =  0.99286 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.9731 GFlop/s ; Time =  0.99556 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.0659 GFlop/s ; Time =  1.08188 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 596
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.3255 GFlop/s ; Time =  0.99523 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.3552 GFlop/s ; Time =  0.99467 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.2540 GFlop/s ; Time =  1.07921 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.0939 GFlop/s ; Time =  0.99915 s
Perfromance of SELL-1-1 with kernel       SPMV :  55.3331 GFlop/s ; Time =  0.99483 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.4646 GFlop/s ; Time =  1.09080 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 660
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.1136 GFlop/s ; Time =  0.99234 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.2021 GFlop/s ; Time =  0.99083 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.2551 GFlop/s ; Time =  1.08287 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 688
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.3889 GFlop/s ; Time =  0.99546 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.5323 GFlop/s ; Time =  0.99310 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.1419 GFlop/s ; Time =  1.09018 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 730
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.1206 GFlop/s ; Time =  0.99476 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.2952 GFlop/s ; Time =  0.99206 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.4220 GFlop/s ; Time =  1.11080 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 764
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  67.1861 GFlop/s ; Time =  0.99359 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.4019 GFlop/s ; Time =  0.99041 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.7693 GFlop/s ; Time =  1.09850 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 798
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  69.4516 GFlop/s ; Time =  1.00395 s
Perfromance of SELL-1-1 with kernel       SPMV :  69.7781 GFlop/s ; Time =  0.99925 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.1607 GFlop/s ; Time =  1.10395 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 808
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.6312 GFlop/s ; Time =  0.98560 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.6155 GFlop/s ; Time =  0.98582 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.2867 GFlop/s ; Time =  1.09820 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 852
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  74.3415 GFlop/s ; Time =  1.00138 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.0487 GFlop/s ; Time =  1.00534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.6172 GFlop/s ; Time =  1.11749 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 876
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  77.8738 GFlop/s ; Time =  0.98289 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.5222 GFlop/s ; Time =  0.98735 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.6405 GFlop/s ; Time =  1.11511 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 908
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  80.2417 GFlop/s ; Time =  0.98873 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.8880 GFlop/s ; Time =  0.99311 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.6594 GFlop/s ; Time =  1.12281 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 946
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  83.6745 GFlop/s ; Time =  0.98785 s
Perfromance of SELL-1-1 with kernel       SPMV :  83.3293 GFlop/s ; Time =  0.99194 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  72.6830 GFlop/s ; Time =  1.13724 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 962
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.2328 GFlop/s ; Time =  0.97475 s
Perfromance of SELL-1-1 with kernel       SPMV :  85.6397 GFlop/s ; Time =  0.98150 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  74.8642 GFlop/s ; Time =  1.12278 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1004
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  88.7196 GFlop/s ; Time =  0.98879 s
Perfromance of SELL-1-1 with kernel       SPMV :  88.4970 GFlop/s ; Time =  0.99128 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.4220 GFlop/s ; Time =  1.14791 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1034
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.3688 GFlop/s ; Time =  0.98881 s
Perfromance of SELL-1-1 with kernel       SPMV :  91.7119 GFlop/s ; Time =  0.98512 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  78.4027 GFlop/s ; Time =  1.15234 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1076
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  93.8902 GFlop/s ; Time =  1.00135 s
Perfromance of SELL-1-1 with kernel       SPMV :  93.8949 GFlop/s ; Time =  1.00130 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.9086 GFlop/s ; Time =  1.17655 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1096
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  95.7175 GFlop/s ; Time =  1.00049 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.0495 GFlop/s ; Time =  1.01823 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.8945 GFlop/s ; Time =  1.16936 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1140
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.4637 GFlop/s ; Time =  1.01163 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.1436 GFlop/s ; Time =  1.02537 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.6724 GFlop/s ; Time =  1.19046 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1156
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 100.8574 GFlop/s ; Time =  1.00148 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.4952 GFlop/s ; Time =  1.01519 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.1286 GFlop/s ; Time =  1.18652 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1194
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 103.5694 GFlop/s ; Time =  1.00731 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.2456 GFlop/s ; Time =  1.00078 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.2650 GFlop/s ; Time =  1.20938 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1208
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 106.4880 GFlop/s ; Time =  0.99119 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.2279 GFlop/s ; Time =  0.98435 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  87.2541 GFlop/s ; Time =  1.20969 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1248
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 109.7131 GFlop/s ; Time =  0.99391 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.1926 GFlop/s ; Time =  0.98959 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  89.1281 GFlop/s ; Time =  1.22347 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1288
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 112.5120 GFlop/s ; Time =  1.00025 s
Perfromance of SELL-1-1 with kernel       SPMV : 112.6746 GFlop/s ; Time =  0.99881 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.0240 GFlop/s ; Time =  1.23638 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 115.2739 GFlop/s ; Time =  0.98690 s
Perfromance of SELL-1-1 with kernel       SPMV : 115.9300 GFlop/s ; Time =  0.98131 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.6621 GFlop/s ; Time =  1.24112 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1314
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 115.5145 GFlop/s ; Time =  0.99392 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.0346 GFlop/s ; Time =  0.98946 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  92.8687 GFlop/s ; Time =  1.23628 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1368
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 121.5954 GFlop/s ; Time =  0.98302 s
Perfromance of SELL-1-1 with kernel       SPMV : 120.9288 GFlop/s ; Time =  0.98844 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.2388 GFlop/s ; Time =  1.26838 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1394
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 124.1879 GFlop/s ; Time =  0.98079 s
Perfromance of SELL-1-1 with kernel       SPMV : 123.1015 GFlop/s ; Time =  0.98944 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  95.6286 GFlop/s ; Time =  1.27370 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1382
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 123.5192 GFlop/s ; Time =  0.97761 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.6779 GFlop/s ; Time =  0.96852 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.2273 GFlop/s ; Time =  1.25488 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1446
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 126.7311 GFlop/s ; Time =  0.99696 s
Perfromance of SELL-1-1 with kernel       SPMV : 128.6501 GFlop/s ; Time =  0.98209 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.4283 GFlop/s ; Time =  1.29681 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1464
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 128.9744 GFlop/s ; Time =  0.99181 s
Perfromance of SELL-1-1 with kernel       SPMV : 129.4551 GFlop/s ; Time =  0.98813 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  98.0149 GFlop/s ; Time =  1.30509 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1528
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 134.7058 GFlop/s ; Time =  0.99113 s
Perfromance of SELL-1-1 with kernel       SPMV : 133.4749 GFlop/s ; Time =  1.00027 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 100.4190 GFlop/s ; Time =  1.32953 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1532
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 134.2560 GFlop/s ; Time =  0.99705 s
Perfromance of SELL-1-1 with kernel       SPMV : 134.4025 GFlop/s ; Time =  0.99596 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.6151 GFlop/s ; Time =  1.34377 s


==> plots/data/spmv_microbench/fcc/rect_scaling/raw_spmv_C1_u1.txt <==
-m RECT -S 4000, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4736 GFlop/s ; Time =  1.00618 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.1094 GFlop/s ; Time =  0.68405 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.4756 GFlop/s ; Time =  0.63830 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.8887 GFlop/s ; Time =  0.98935 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.7737 GFlop/s ; Time =  0.69731 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.7734 GFlop/s ; Time =  0.63261 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.3607 GFlop/s ; Time =  0.99514 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.7636 GFlop/s ; Time =  0.69836 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.6289 GFlop/s ; Time =  0.65970 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 158
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.8086 GFlop/s ; Time =  0.99977 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.6812 GFlop/s ; Time =  0.70145 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  20.6779 GFlop/s ; Time =  0.66764 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 198
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.3450 GFlop/s ; Time =  0.99743 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8266 GFlop/s ; Time =  0.69685 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.0376 GFlop/s ; Time =  0.69098 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 234
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.4390 GFlop/s ; Time =  1.00034 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8060 GFlop/s ; Time =  0.70978 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.8512 GFlop/s ; Time =  0.70867 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 268
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.5179 GFlop/s ; Time =  0.99570 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.3082 GFlop/s ; Time =  0.70303 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.1013 GFlop/s ; Time =  0.75292 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 312
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.2459 GFlop/s ; Time =  1.00057 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.1023 GFlop/s ; Time =  0.77662 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.8589 GFlop/s ; Time =  0.82965 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 352
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.8475 GFlop/s ; Time =  0.99704 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.2951 GFlop/s ; Time =  0.84740 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.6274 GFlop/s ; Time =  0.91462 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 384
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.3067 GFlop/s ; Time =  1.00738 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.6673 GFlop/s ; Time =  0.91505 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.1212 GFlop/s ; Time =  0.98333 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 414
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.0921 GFlop/s ; Time =  1.00226 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.7850 GFlop/s ; Time =  0.98338 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.6289 GFlop/s ; Time =  1.04461 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.0237 GFlop/s ; Time =  0.98648 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1621 GFlop/s ; Time =  0.98281 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.6108 GFlop/s ; Time =  1.05525 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 448
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.0293 GFlop/s ; Time =  0.97789 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.0371 GFlop/s ; Time =  0.97771 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.5313 GFlop/s ; Time =  1.04298 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 500
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.7234 GFlop/s ; Time =  1.02258 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.0810 GFlop/s ; Time =  1.01409 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.3119 GFlop/s ; Time =  1.08375 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 520
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.6287 GFlop/s ; Time =  0.99577 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.0640 GFlop/s ; Time =  0.98636 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.7868 GFlop/s ; Time =  1.06191 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 550
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.4008 GFlop/s ; Time =  0.99289 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.7245 GFlop/s ; Time =  0.98630 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.3360 GFlop/s ; Time =  1.06001 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 594
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.1827 GFlop/s ; Time =  1.01404 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.1905 GFlop/s ; Time =  0.99446 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.2093 GFlop/s ; Time =  1.07658 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 626
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.5861 GFlop/s ; Time =  1.00204 s
Perfromance of SELL-1-1 with kernel       SPMV :  55.3667 GFlop/s ; Time =  0.98791 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.5108 GFlop/s ; Time =  1.08288 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 660
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.7260 GFlop/s ; Time =  0.99900 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.2043 GFlop/s ; Time =  0.99079 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3229 GFlop/s ; Time =  1.08149 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 690
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.2130 GFlop/s ; Time =  1.00127 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.5837 GFlop/s ; Time =  0.99514 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.4719 GFlop/s ; Time =  1.08685 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 722
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  63.6738 GFlop/s ; Time =  0.99076 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.4996 GFlop/s ; Time =  0.97807 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.1541 GFlop/s ; Time =  1.08480 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  66.9650 GFlop/s ; Time =  1.00209 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.5379 GFlop/s ; Time =  0.99359 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.8372 GFlop/s ; Time =  1.10302 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 790
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  69.3602 GFlop/s ; Time =  0.99520 s
Perfromance of SELL-1-1 with kernel       SPMV :  69.8165 GFlop/s ; Time =  0.98869 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.7140 GFlop/s ; Time =  1.10066 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 822
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  69.8165 GFlop/s ; Time =  1.02874 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.1850 GFlop/s ; Time =  1.00896 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6521 GFlop/s ; Time =  1.11092 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 820
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.2975 GFlop/s ; Time =  1.00492 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.8306 GFlop/s ; Time =  0.97044 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4073 GFlop/s ; Time =  1.07892 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 844
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  75.5091 GFlop/s ; Time =  0.97664 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.8974 GFlop/s ; Time =  0.95901 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.7511 GFlop/s ; Time =  1.07264 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 862
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  77.8179 GFlop/s ; Time =  0.96788 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.8084 GFlop/s ; Time =  0.94374 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.6304 GFlop/s ; Time =  1.06637 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 934
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  81.9570 GFlop/s ; Time =  0.99576 s
Perfromance of SELL-1-1 with kernel       SPMV :  83.5271 GFlop/s ; Time =  0.97704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  72.6614 GFlop/s ; Time =  1.12314 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 930
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  81.7565 GFlop/s ; Time =  0.99392 s
Perfromance of SELL-1-1 with kernel       SPMV :  85.7924 GFlop/s ; Time =  0.94717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  74.6129 GFlop/s ; Time =  1.08908 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 964
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  85.4928 GFlop/s ; Time =  0.98523 s
Perfromance of SELL-1-1 with kernel       SPMV :  88.2397 GFlop/s ; Time =  0.95456 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.3829 GFlop/s ; Time =  1.10274 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1006
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  88.3291 GFlop/s ; Time =  0.99514 s
Perfromance of SELL-1-1 with kernel       SPMV :  91.6211 GFlop/s ; Time =  0.95939 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  78.2077 GFlop/s ; Time =  1.12393 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1052
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  89.7548 GFlop/s ; Time =  1.02412 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.4602 GFlop/s ; Time =  0.97310 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  80.1331 GFlop/s ; Time =  1.14709 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1046
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.2612 GFlop/s ; Time =  1.00147 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.2320 GFlop/s ; Time =  0.96990 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.3918 GFlop/s ; Time =  1.12291 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1080
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  95.0017 GFlop/s ; Time =  0.99331 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.4130 GFlop/s ; Time =  0.96872 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.1062 GFlop/s ; Time =  1.13549 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1102
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  94.8370 GFlop/s ; Time =  1.01530 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.2056 GFlop/s ; Time =  0.97059 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.8702 GFlop/s ; Time =  1.13454 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1122
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.0039 GFlop/s ; Time =  0.97062 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.4547 GFlop/s ; Time =  0.93855 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.0523 GFlop/s ; Time =  1.13926 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1162
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.3079 GFlop/s ; Time =  1.00220 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.1689 GFlop/s ; Time =  0.94739 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  87.3910 GFlop/s ; Time =  1.16180 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1176
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 105.2751 GFlop/s ; Time =  0.97605 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.5128 GFlop/s ; Time =  0.92979 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  88.7193 GFlop/s ; Time =  1.15819 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1162
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 108.0287 GFlop/s ; Time =  0.93985 s
Perfromance of SELL-1-1 with kernel       SPMV : 113.1869 GFlop/s ; Time =  0.89702 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  89.0130 GFlop/s ; Time =  1.14063 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1248
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 110.0962 GFlop/s ; Time =  0.99045 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.0914 GFlop/s ; Time =  0.93931 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.9381 GFlop/s ; Time =  1.18607 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1222
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 107.0603 GFlop/s ; Time =  0.99732 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.0760 GFlop/s ; Time =  0.91986 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.7155 GFlop/s ; Time =  1.16418 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1354
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 116.3959 GFlop/s ; Time =  1.01642 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.2482 GFlop/s ; Time =  0.97574 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.5731 GFlop/s ; Time =  1.25096 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1352
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 121.7656 GFlop/s ; Time =  0.97016 s
Perfromance of SELL-1-1 with kernel       SPMV : 123.3942 GFlop/s ; Time =  0.95736 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  95.2421 GFlop/s ; Time =  1.24034 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1396
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 116.8107 GFlop/s ; Time =  1.04423 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.9100 GFlop/s ; Time =  0.97652 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  95.9047 GFlop/s ; Time =  1.27185 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1374
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 119.8014 GFlop/s ; Time =  1.00211 s
Perfromance of SELL-1-1 with kernel       SPMV : 128.3803 GFlop/s ; Time =  0.93515 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.7561 GFlop/s ; Time =  1.24080 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1408
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 120.7091 GFlop/s ; Time =  1.01919 s
Perfromance of SELL-1-1 with kernel       SPMV : 129.5945 GFlop/s ; Time =  0.94931 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.7353 GFlop/s ; Time =  1.25876 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1406
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 123.5551 GFlop/s ; Time =  0.99430 s
Perfromance of SELL-1-1 with kernel       SPMV : 133.1898 GFlop/s ; Time =  0.92237 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.1997 GFlop/s ; Time =  1.23842 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1510
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 128.8768 GFlop/s ; Time =  1.02375 s
Perfromance of SELL-1-1 with kernel       SPMV : 134.2851 GFlop/s ; Time =  0.98252 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.4797 GFlop/s ; Time =  1.32628 s


==> plots/data/spmv_microbench/fcc/rect_scaling/raw_spmv_C1_u2.txt <==
-m RECT -S 4000, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1962 GFlop/s ; Time =  1.00892 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.1160 GFlop/s ; Time =  1.02473 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6346 GFlop/s ; Time =  0.93042 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 116
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.1268 GFlop/s ; Time =  1.00087 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.7862 GFlop/s ; Time =  1.03571 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.1074 GFlop/s ; Time =  0.91251 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 174
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.2463 GFlop/s ; Time =  0.99719 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.7667 GFlop/s ; Time =  1.02957 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.1060 GFlop/s ; Time =  0.94396 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 232
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.3372 GFlop/s ; Time =  0.99676 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.6889 GFlop/s ; Time =  1.02958 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1351 GFlop/s ; Time =  0.95913 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.4795 GFlop/s ; Time =  1.00135 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8312 GFlop/s ; Time =  1.02749 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.8002 GFlop/s ; Time =  0.98890 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 340
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.7367 GFlop/s ; Time =  0.99903 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8214 GFlop/s ; Time =  1.03076 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.4448 GFlop/s ; Time =  1.00893 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.7650 GFlop/s ; Time =  0.99888 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.2752 GFlop/s ; Time =  1.01358 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.2137 GFlop/s ; Time =  1.08052 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3668 GFlop/s ; Time =  0.99613 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.0893 GFlop/s ; Time =  1.06079 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.3125 GFlop/s ; Time =  1.11736 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.1652 GFlop/s ; Time =  0.99213 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.3193 GFlop/s ; Time =  1.01523 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.9917 GFlop/s ; Time =  1.08475 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.0667 GFlop/s ; Time =  1.00891 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.5280 GFlop/s ; Time =  1.02379 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.3991 GFlop/s ; Time =  1.08715 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.4437 GFlop/s ; Time =  1.00342 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.7952 GFlop/s ; Time =  1.02110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.6647 GFlop/s ; Time =  1.08386 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.4977 GFlop/s ; Time =  0.99731 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1234 GFlop/s ; Time =  1.00737 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.8314 GFlop/s ; Time =  1.07366 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.5904 GFlop/s ; Time =  0.99021 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.1425 GFlop/s ; Time =  1.00126 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.7198 GFlop/s ; Time =  1.06557 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.8135 GFlop/s ; Time =  0.99315 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.3410 GFlop/s ; Time =  1.00397 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.3854 GFlop/s ; Time =  1.07745 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.3084 GFlop/s ; Time =  0.98870 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.8666 GFlop/s ; Time =  0.99822 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.9226 GFlop/s ; Time =  1.06669 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 560
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.9369 GFlop/s ; Time =  0.99987 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.9983 GFlop/s ; Time =  0.99862 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.5588 GFlop/s ; Time =  1.07401 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 602
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.2689 GFlop/s ; Time =  1.00634 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.3924 GFlop/s ; Time =  1.00397 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.3768 GFlop/s ; Time =  1.08730 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 642
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.8726 GFlop/s ; Time =  1.00399 s
Perfromance of SELL-1-1 with kernel       SPMV :  55.3242 GFlop/s ; Time =  1.01394 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.6890 GFlop/s ; Time =  1.10666 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 670
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.1085 GFlop/s ; Time =  0.99041 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.2824 GFlop/s ; Time =  1.00445 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3612 GFlop/s ; Time =  1.09709 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 700
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.3980 GFlop/s ; Time =  0.99618 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.4813 GFlop/s ; Time =  1.01128 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.5324 GFlop/s ; Time =  1.10140 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.1044 GFlop/s ; Time =  0.98956 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.4134 GFlop/s ; Time =  0.98481 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.2446 GFlop/s ; Time =  1.08911 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 778
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  68.3126 GFlop/s ; Time =  0.99511 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.3696 GFlop/s ; Time =  1.00904 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.8971 GFlop/s ; Time =  1.11629 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 804
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  70.7685 GFlop/s ; Time =  0.99268 s
Perfromance of SELL-1-1 with kernel       SPMV :  69.6835 GFlop/s ; Time =  1.00813 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.1505 GFlop/s ; Time =  1.11243 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 806
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.6494 GFlop/s ; Time =  0.98291 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.0065 GFlop/s ; Time =  0.99181 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.5875 GFlop/s ; Time =  1.09038 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 840
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  74.5067 GFlop/s ; Time =  0.98509 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.8942 GFlop/s ; Time =  0.99326 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4725 GFlop/s ; Time =  1.10415 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 876
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  77.8067 GFlop/s ; Time =  0.98374 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.3073 GFlop/s ; Time =  0.99009 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.9189 GFlop/s ; Time =  1.11060 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 914
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  80.4562 GFlop/s ; Time =  0.99261 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.0887 GFlop/s ; Time =  0.99716 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.8984 GFlop/s ; Time =  1.12642 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 968
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  83.7636 GFlop/s ; Time =  1.00975 s
Perfromance of SELL-1-1 with kernel       SPMV :  83.5861 GFlop/s ; Time =  1.01189 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.0819 GFlop/s ; Time =  1.15733 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 970
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.7538 GFlop/s ; Time =  0.97696 s
Perfromance of SELL-1-1 with kernel       SPMV :  86.1041 GFlop/s ; Time =  0.98433 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.0641 GFlop/s ; Time =  1.12910 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 992
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.2920 GFlop/s ; Time =  1.00446 s
Perfromance of SELL-1-1 with kernel       SPMV :  88.8546 GFlop/s ; Time =  0.97549 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.8736 GFlop/s ; Time =  1.12753 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1054
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.3734 GFlop/s ; Time =  1.00789 s
Perfromance of SELL-1-1 with kernel       SPMV :  91.3535 GFlop/s ; Time =  1.00811 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  78.6449 GFlop/s ; Time =  1.17101 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1044
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  92.3784 GFlop/s ; Time =  0.98747 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.8187 GFlop/s ; Time =  0.96205 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  80.5672 GFlop/s ; Time =  1.13223 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1086
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  96.9776 GFlop/s ; Time =  0.97848 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.7075 GFlop/s ; Time =  1.00193 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.8788 GFlop/s ; Time =  1.15891 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1134
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.2235 GFlop/s ; Time =  1.00876 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.5298 GFlop/s ; Time =  1.01594 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.9761 GFlop/s ; Time =  1.17991 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1166
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.4526 GFlop/s ; Time =  1.00422 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.6333 GFlop/s ; Time =  1.02255 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.1430 GFlop/s ; Time =  1.19658 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1168
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.9389 GFlop/s ; Time =  0.97252 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.0713 GFlop/s ; Time =  0.98063 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.5757 GFlop/s ; Time =  1.17880 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1184
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 105.7140 GFlop/s ; Time =  0.97861 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.2802 GFlop/s ; Time =  0.96433 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  87.7368 GFlop/s ; Time =  1.17913 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1240
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 110.1589 GFlop/s ; Time =  0.98355 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.5986 GFlop/s ; Time =  0.97964 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  89.4943 GFlop/s ; Time =  1.21065 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1278
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 112.7882 GFlop/s ; Time =  0.99006 s
Perfromance of SELL-1-1 with kernel       SPMV : 113.1786 GFlop/s ; Time =  0.98664 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.2206 GFlop/s ; Time =  1.23770 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1276
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 114.5417 GFlop/s ; Time =  0.97337 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.3077 GFlop/s ; Time =  0.95859 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  92.1280 GFlop/s ; Time =  1.21018 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1270
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 111.7648 GFlop/s ; Time =  0.99287 s
Perfromance of SELL-1-1 with kernel       SPMV : 115.7150 GFlop/s ; Time =  0.95897 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  92.6706 GFlop/s ; Time =  1.19744 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1370
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 119.5756 GFlop/s ; Time =  1.00108 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.4605 GFlop/s ; Time =  0.98555 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.4028 GFlop/s ; Time =  1.26802 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1388
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 124.6263 GFlop/s ; Time =  0.97313 s
Perfromance of SELL-1-1 with kernel       SPMV : 122.3578 GFlop/s ; Time =  0.99117 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.4367 GFlop/s ; Time =  1.25759 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1444
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 125.1246 GFlop/s ; Time =  1.00836 s
Perfromance of SELL-1-1 with kernel       SPMV : 123.6871 GFlop/s ; Time =  1.02008 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.0733 GFlop/s ; Time =  1.29975 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1480
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 127.1450 GFlop/s ; Time =  1.01708 s
Perfromance of SELL-1-1 with kernel       SPMV : 128.1343 GFlop/s ; Time =  1.00923 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  98.2492 GFlop/s ; Time =  1.31621 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1420
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 127.3932 GFlop/s ; Time =  0.97394 s
Perfromance of SELL-1-1 with kernel       SPMV : 129.7105 GFlop/s ; Time =  0.95655 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  98.6790 GFlop/s ; Time =  1.25735 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1446
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 132.8651 GFlop/s ; Time =  0.95093 s
Perfromance of SELL-1-1 with kernel       SPMV : 133.3255 GFlop/s ; Time =  0.94765 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.5903 GFlop/s ; Time =  1.26865 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1570
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 136.3525 GFlop/s ; Time =  1.00607 s
Perfromance of SELL-1-1 with kernel       SPMV : 134.0992 GFlop/s ; Time =  1.02298 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 100.2221 GFlop/s ; Time =  1.36876 s


==> plots/data/spmv_microbench/fcc/rect_scaling/raw_spmv_C1_u3.txt <==
-m RECT -S 4000, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3550 GFlop/s ; Time =  1.01164 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.1087 GFlop/s ; Time =  1.06040 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6403 GFlop/s ; Time =  0.96046 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.4643 GFlop/s ; Time =  1.00199 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.7639 GFlop/s ; Time =  1.07387 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.0842 GFlop/s ; Time =  0.94595 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 180
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.7058 GFlop/s ; Time =  1.00139 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.7606 GFlop/s ; Time =  1.06552 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.1067 GFlop/s ; Time =  0.97647 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 240
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.9041 GFlop/s ; Time =  1.00316 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.6728 GFlop/s ; Time =  1.06595 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1402 GFlop/s ; Time =  0.99196 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.1762 GFlop/s ; Time =  1.00140 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8210 GFlop/s ; Time =  1.05607 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.7840 GFlop/s ; Time =  1.01663 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 350
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.5904 GFlop/s ; Time =  0.99971 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.7883 GFlop/s ; Time =  1.06229 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.4399 GFlop/s ; Time =  1.03878 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.6342 GFlop/s ; Time =  0.99904 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.2754 GFlop/s ; Time =  1.03983 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.9157 GFlop/s ; Time =  1.08414 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5485 GFlop/s ; Time =  0.99131 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.0954 GFlop/s ; Time =  1.06060 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.2593 GFlop/s ; Time =  1.11915 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.1062 GFlop/s ; Time =  0.98900 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.3120 GFlop/s ; Time =  1.01063 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.4504 GFlop/s ; Time =  1.09708 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.0371 GFlop/s ; Time =  0.99556 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.5695 GFlop/s ; Time =  1.00829 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.0957 GFlop/s ; Time =  1.08145 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3567 GFlop/s ; Time =  1.00108 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.8247 GFlop/s ; Time =  1.01554 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.6650 GFlop/s ; Time =  1.07881 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.4820 GFlop/s ; Time =  0.99307 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1209 GFlop/s ; Time =  1.00273 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7851 GFlop/s ; Time =  1.07006 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.6789 GFlop/s ; Time =  0.98805 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.1550 GFlop/s ; Time =  1.00094 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.7560 GFlop/s ; Time =  1.06454 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.5620 GFlop/s ; Time =  0.99888 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.2988 GFlop/s ; Time =  1.00495 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.4109 GFlop/s ; Time =  1.07677 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 528
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.3041 GFlop/s ; Time =  0.99634 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.2191 GFlop/s ; Time =  0.99817 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.0762 GFlop/s ; Time =  1.07100 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 562
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.8711 GFlop/s ; Time =  1.00479 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.9260 GFlop/s ; Time =  1.00366 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.5716 GFlop/s ; Time =  1.07754 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 600
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.5329 GFlop/s ; Time =  0.99796 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.4407 GFlop/s ; Time =  0.99971 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  46.0650 GFlop/s ; Time =  1.13808 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.7977 GFlop/s ; Time =  0.99594 s
Perfromance of SELL-1-1 with kernel       SPMV :  55.3674 GFlop/s ; Time =  1.00368 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7377 GFlop/s ; Time =  1.09526 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 672
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.0090 GFlop/s ; Time =  0.99505 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.2433 GFlop/s ; Time =  1.00813 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.2946 GFlop/s ; Time =  1.10174 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 690
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.9225 GFlop/s ; Time =  0.98961 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.5274 GFlop/s ; Time =  0.99607 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.5203 GFlop/s ; Time =  1.08590 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 734
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  63.9388 GFlop/s ; Time =  1.00305 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.3381 GFlop/s ; Time =  0.99683 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.3132 GFlop/s ; Time =  1.09982 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  68.0240 GFlop/s ; Time =  0.99163 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.4361 GFlop/s ; Time =  1.00027 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.7882 GFlop/s ; Time =  1.10966 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  70.5592 GFlop/s ; Time =  0.99315 s
Perfromance of SELL-1-1 with kernel       SPMV :  69.7490 GFlop/s ; Time =  1.00468 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.3115 GFlop/s ; Time =  1.10684 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 810
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.4832 GFlop/s ; Time =  0.99009 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.0437 GFlop/s ; Time =  0.99621 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6035 GFlop/s ; Time =  1.09552 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 834
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  74.1543 GFlop/s ; Time =  0.98270 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.0602 GFlop/s ; Time =  0.98395 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.5553 GFlop/s ; Time =  1.09490 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 882
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  78.3876 GFlop/s ; Time =  0.98313 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.5755 GFlop/s ; Time =  0.99343 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.2132 GFlop/s ; Time =  1.16390 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 912
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  81.0889 GFlop/s ; Time =  0.98271 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.0232 GFlop/s ; Time =  0.99580 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.8753 GFlop/s ; Time =  1.12433 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 954
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  84.2418 GFlop/s ; Time =  0.98949 s
Perfromance of SELL-1-1 with kernel       SPMV :  83.9056 GFlop/s ; Time =  0.99346 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.0135 GFlop/s ; Time =  1.14166 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 952
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.4948 GFlop/s ; Time =  0.96170 s
Perfromance of SELL-1-1 with kernel       SPMV :  86.0253 GFlop/s ; Time =  0.96695 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  74.9818 GFlop/s ; Time =  1.10936 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 994
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  87.1000 GFlop/s ; Time =  0.99715 s
Perfromance of SELL-1-1 with kernel       SPMV :  88.8870 GFlop/s ; Time =  0.97710 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.6425 GFlop/s ; Time =  1.13321 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1044
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.6514 GFlop/s ; Time =  0.99530 s
Perfromance of SELL-1-1 with kernel       SPMV :  91.7761 GFlop/s ; Time =  0.99395 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  78.7632 GFlop/s ; Time =  1.15816 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1038
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  92.1260 GFlop/s ; Time =  0.98448 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.5702 GFlop/s ; Time =  0.95904 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.7179 GFlop/s ; Time =  1.13772 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1108
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  96.8843 GFlop/s ; Time =  0.99926 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.4824 GFlop/s ; Time =  1.02466 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  82.0680 GFlop/s ; Time =  1.17966 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1152
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  99.2078 GFlop/s ; Time =  1.01461 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.3262 GFlop/s ; Time =  1.03422 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.4142 GFlop/s ; Time =  1.20672 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1172
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.6004 GFlop/s ; Time =  1.00792 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.6446 GFlop/s ; Time =  1.02770 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.4046 GFlop/s ; Time =  1.19905 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1192
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.0692 GFlop/s ; Time =  1.00080 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.2131 GFlop/s ; Time =  0.99942 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.3394 GFlop/s ; Time =  1.20631 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1182
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 106.0500 GFlop/s ; Time =  0.97387 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.3285 GFlop/s ; Time =  0.96227 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  87.7509 GFlop/s ; Time =  1.17695 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1242
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 109.8334 GFlop/s ; Time =  0.98805 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.9375 GFlop/s ; Time =  0.97822 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  89.3823 GFlop/s ; Time =  1.21412 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1274
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 113.8785 GFlop/s ; Time =  0.97751 s
Perfromance of SELL-1-1 with kernel       SPMV : 113.3490 GFlop/s ; Time =  0.98207 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.6706 GFlop/s ; Time =  1.22771 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1290
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 115.3620 GFlop/s ; Time =  0.97706 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.4599 GFlop/s ; Time =  0.96784 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  92.2382 GFlop/s ; Time =  1.22200 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1288
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 112.8244 GFlop/s ; Time =  0.99748 s
Perfromance of SELL-1-1 with kernel       SPMV : 115.5411 GFlop/s ; Time =  0.97403 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.2790 GFlop/s ; Time =  1.20649 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1366
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 120.8261 GFlop/s ; Time =  0.98783 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.4183 GFlop/s ; Time =  0.98301 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.7377 GFlop/s ; Time =  1.25985 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1404
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 125.9865 GFlop/s ; Time =  0.97372 s
Perfromance of SELL-1-1 with kernel       SPMV : 123.2494 GFlop/s ; Time =  0.99535 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  95.4529 GFlop/s ; Time =  1.28520 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1432
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 124.9720 GFlop/s ; Time =  1.00120 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.4307 GFlop/s ; Time =  1.00556 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.8238 GFlop/s ; Time =  1.29227 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1422
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 127.0947 GFlop/s ; Time =  0.97761 s
Perfromance of SELL-1-1 with kernel       SPMV : 128.1737 GFlop/s ; Time =  0.96938 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.9019 GFlop/s ; Time =  1.26911 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1406
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 127.4801 GFlop/s ; Time =  0.96369 s
Perfromance of SELL-1-1 with kernel       SPMV : 129.5374 GFlop/s ; Time =  0.94838 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  98.6420 GFlop/s ; Time =  1.24542 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1532
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 132.0689 GFlop/s ; Time =  1.01356 s
Perfromance of SELL-1-1 with kernel       SPMV : 133.4054 GFlop/s ; Time =  1.00341 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 100.0935 GFlop/s ; Time =  1.33735 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1546
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 133.9249 GFlop/s ; Time =  1.00865 s
Perfromance of SELL-1-1 with kernel       SPMV : 134.2233 GFlop/s ; Time =  1.00641 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 100.8843 GFlop/s ; Time =  1.33899 s


==> plots/data/spmv_microbench/fcc/rect_scaling/raw_spmv_C1_u4.txt <==
-m RECT -S 4000, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4226 GFlop/s ; Time =  0.99902 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.1075 GFlop/s ; Time =  1.06066 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6572 GFlop/s ; Time =  0.95759 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.5686 GFlop/s ; Time =  0.99210 s
Perfromance of SELL-1-1 with kernel       SPMV :   9.7623 GFlop/s ; Time =  1.07404 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.0812 GFlop/s ; Time =  0.94621 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.8591 GFlop/s ; Time =  1.00273 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.7578 GFlop/s ; Time =  1.07756 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  16.1416 GFlop/s ; Time =  0.98518 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 242
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.1654 GFlop/s ; Time =  0.99903 s
Perfromance of SELL-1-1 with kernel       SPMV :  19.6753 GFlop/s ; Time =  1.07470 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.2303 GFlop/s ; Time =  0.99598 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 304
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.5712 GFlop/s ; Time =  0.99967 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8088 GFlop/s ; Time =  1.07068 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  25.8161 GFlop/s ; Time =  1.02891 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 354
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.8949 GFlop/s ; Time =  1.00117 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8113 GFlop/s ; Time =  1.07358 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  29.4438 GFlop/s ; Time =  1.05051 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.8952 GFlop/s ; Time =  0.99157 s
Perfromance of SELL-1-1 with kernel       SPMV :  33.2688 GFlop/s ; Time =  1.04004 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.8552 GFlop/s ; Time =  1.08619 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3095 GFlop/s ; Time =  1.00234 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.1097 GFlop/s ; Time =  1.06515 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  33.2501 GFlop/s ; Time =  1.12472 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.2095 GFlop/s ; Time =  0.99565 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.3564 GFlop/s ; Time =  1.01901 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.0054 GFlop/s ; Time =  1.08946 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.0604 GFlop/s ; Time =  0.99494 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.6286 GFlop/s ; Time =  1.00666 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.2462 GFlop/s ; Time =  1.07669 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3548 GFlop/s ; Time =  1.00113 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.8853 GFlop/s ; Time =  1.01387 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.8132 GFlop/s ; Time =  1.07422 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3613 GFlop/s ; Time =  1.01031 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1237 GFlop/s ; Time =  1.01678 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7908 GFlop/s ; Time =  1.08495 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.6588 GFlop/s ; Time =  0.99714 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.1886 GFlop/s ; Time =  1.00881 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  37.7542 GFlop/s ; Time =  1.07385 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.8081 GFlop/s ; Time =  1.00524 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.2999 GFlop/s ; Time =  1.01704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.3774 GFlop/s ; Time =  1.09065 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.1677 GFlop/s ; Time =  0.99171 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.1783 GFlop/s ; Time =  0.99148 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.8192 GFlop/s ; Time =  1.06927 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 560
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.8827 GFlop/s ; Time =  1.00098 s
Perfromance of SELL-1-1 with kernel       SPMV :  48.9619 GFlop/s ; Time =  0.99936 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.4593 GFlop/s ; Time =  1.07636 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 594
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.3209 GFlop/s ; Time =  0.99198 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.5319 GFlop/s ; Time =  0.98800 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.2139 GFlop/s ; Time =  1.07648 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.7178 GFlop/s ; Time =  0.99737 s
Perfromance of SELL-1-1 with kernel       SPMV :  55.3051 GFlop/s ; Time =  1.00481 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7459 GFlop/s ; Time =  1.09509 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.7697 GFlop/s ; Time =  0.98720 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.2630 GFlop/s ; Time =  0.99579 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.2274 GFlop/s ; Time =  1.09000 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 704
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.8987 GFlop/s ; Time =  1.01008 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.5741 GFlop/s ; Time =  1.01550 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.7483 GFlop/s ; Time =  1.10340 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 730
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  63.9192 GFlop/s ; Time =  0.99789 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.2732 GFlop/s ; Time =  0.99240 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.8577 GFlop/s ; Time =  1.10244 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 784
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  68.1754 GFlop/s ; Time =  1.00480 s
Perfromance of SELL-1-1 with kernel       SPMV :  67.4705 GFlop/s ; Time =  1.01530 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  61.1000 GFlop/s ; Time =  1.12116 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 798
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  70.5434 GFlop/s ; Time =  0.98841 s
Perfromance of SELL-1-1 with kernel       SPMV :  69.8911 GFlop/s ; Time =  0.99764 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.3701 GFlop/s ; Time =  1.10030 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 792
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.4371 GFlop/s ; Time =  0.96871 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.1875 GFlop/s ; Time =  0.97211 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.7691 GFlop/s ; Time =  1.06844 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 836
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  73.6434 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-1-1 with kernel       SPMV :  74.0454 GFlop/s ; Time =  0.98651 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.7554 GFlop/s ; Time =  1.09424 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 888
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  78.0133 GFlop/s ; Time =  0.99457 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.5626 GFlop/s ; Time =  1.00035 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.9477 GFlop/s ; Time =  1.12534 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 898
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  80.7838 GFlop/s ; Time =  0.97128 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.9930 GFlop/s ; Time =  0.98088 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.8330 GFlop/s ; Time =  1.10773 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 954
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  83.7359 GFlop/s ; Time =  0.99547 s
Perfromance of SELL-1-1 with kernel       SPMV :  83.7641 GFlop/s ; Time =  0.99514 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.4240 GFlop/s ; Time =  1.13528 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 992
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.1032 GFlop/s ; Time =  1.00666 s
Perfromance of SELL-1-1 with kernel       SPMV :  86.1198 GFlop/s ; Time =  1.00647 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.0163 GFlop/s ; Time =  1.15544 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 986
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  87.9462 GFlop/s ; Time =  0.97961 s
Perfromance of SELL-1-1 with kernel       SPMV :  88.6667 GFlop/s ; Time =  0.97165 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.9608 GFlop/s ; Time =  1.11944 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1074
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.2179 GFlop/s ; Time =  1.02876 s
Perfromance of SELL-1-1 with kernel       SPMV :  91.6355 GFlop/s ; Time =  1.02408 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  78.5659 GFlop/s ; Time =  1.19443 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1084
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.8801 GFlop/s ; Time =  1.03086 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.8621 GFlop/s ; Time =  0.99846 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  80.4851 GFlop/s ; Time =  1.17681 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  96.5589 GFlop/s ; Time =  1.01349 s
Perfromance of SELL-1-1 with kernel       SPMV :  94.4796 GFlop/s ; Time =  1.03579 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  82.0805 GFlop/s ; Time =  1.19226 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1124
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.2333 GFlop/s ; Time =  0.99977 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.4361 GFlop/s ; Time =  1.00795 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.9546 GFlop/s ; Time =  1.16981 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1180
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.9068 GFlop/s ; Time =  1.01174 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.6986 GFlop/s ; Time =  1.03415 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.1247 GFlop/s ; Time =  1.21121 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1176
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.9216 GFlop/s ; Time =  0.97934 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.1526 GFlop/s ; Time =  0.98657 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.8672 GFlop/s ; Time =  1.19666 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1164
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 105.9973 GFlop/s ; Time =  0.95951 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.1581 GFlop/s ; Time =  0.94912 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.5170 GFlop/s ; Time =  1.17556 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1248
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 109.1071 GFlop/s ; Time =  0.99943 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.7062 GFlop/s ; Time =  0.98500 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.0093 GFlop/s ; Time =  1.21149 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1274
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 113.3269 GFlop/s ; Time =  0.98226 s
Perfromance of SELL-1-1 with kernel       SPMV : 112.9549 GFlop/s ; Time =  0.98550 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.4782 GFlop/s ; Time =  1.23032 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1284
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 115.1328 GFlop/s ; Time =  0.97445 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.2146 GFlop/s ; Time =  0.96538 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.4266 GFlop/s ; Time =  1.22711 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1276
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 111.8517 GFlop/s ; Time =  0.99678 s
Perfromance of SELL-1-1 with kernel       SPMV : 115.5302 GFlop/s ; Time =  0.96504 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  92.9454 GFlop/s ; Time =  1.19954 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1366
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 120.1723 GFlop/s ; Time =  0.99320 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.3056 GFlop/s ; Time =  0.98392 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  95.1197 GFlop/s ; Time =  1.25479 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1392
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 124.1348 GFlop/s ; Time =  0.97980 s
Perfromance of SELL-1-1 with kernel       SPMV : 123.4570 GFlop/s ; Time =  0.98518 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  95.5011 GFlop/s ; Time =  1.27357 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1414
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 125.1812 GFlop/s ; Time =  0.98697 s
Perfromance of SELL-1-1 with kernel       SPMV : 125.0219 GFlop/s ; Time =  0.98822 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.3612 GFlop/s ; Time =  1.28215 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1414
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 126.2055 GFlop/s ; Time =  0.97896 s
Perfromance of SELL-1-1 with kernel       SPMV : 128.2456 GFlop/s ; Time =  0.96338 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.7952 GFlop/s ; Time =  1.26335 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1422
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 126.9416 GFlop/s ; Time =  0.97879 s
Perfromance of SELL-1-1 with kernel       SPMV : 130.2001 GFlop/s ; Time =  0.95429 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  98.0166 GFlop/s ; Time =  1.26763 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1516
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 133.1753 GFlop/s ; Time =  0.99464 s
Perfromance of SELL-1-1 with kernel       SPMV : 133.9518 GFlop/s ; Time =  0.98888 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.5278 GFlop/s ; Time =  1.33090 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1552
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 134.1519 GFlop/s ; Time =  1.01085 s
Perfromance of SELL-1-1 with kernel       SPMV : 134.3784 GFlop/s ; Time =  1.00915 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.3762 GFlop/s ; Time =  1.36459 s


==> plots/data/spmv_microbench/fcc/rect_scaling/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1096,     5.2008,     5.5900
    2,     9.7722,     9.9420,    10.7096
    3,    14.7882,    15.0421,    16.1492
    4,    19.7099,    20.0763,    20.8361
    5,    24.8664,    25.0185,    25.7096
    6,    28.8392,    29.0900,    29.4085
    7,    33.2433,    32.5021,    31.7129
    8,    35.0006,    35.1481,    32.9697
    9,    36.3378,    36.3034,    34.0918
   10,    36.5794,    36.4299,    34.2742
   11,    36.7712,    36.8117,    34.6659
   12,    37.0408,    37.0781,    34.7842
   13,    40.2043,    40.3489,    37.5905
   14,    43.3295,    43.3130,    40.3585
   15,    46.1889,    45.9871,    43.0084
   16,    48.9731,    49.1066,    45.0659
   17,    52.3552,    52.3255,    48.2540
   18,    55.3331,    55.0939,    50.4646
   19,    58.2021,    58.1136,    53.2551
   20,    60.5323,    60.3889,    55.1419
   21,    64.2952,    64.1206,    57.4220
   22,    67.4019,    67.1861,    60.7693
   23,    69.7781,    69.4516,    63.1607
   24,    71.6155,    71.6312,    64.2867
   25,    74.0487,    74.3415,    66.6172
   26,    77.5222,    77.8738,    68.6405
   27,    79.8880,    80.2417,    70.6594
   28,    83.3293,    83.6745,    72.6830
   29,    85.6397,    86.2328,    74.8642
   30,    88.4970,    88.7196,    76.4220
   31,    91.7119,    91.3688,    78.4027
   32,    93.8949,    93.8902,    79.9086
   33,    94.0495,    95.7175,    81.8945
   34,    97.1436,    98.4637,    83.6724
   35,    99.4952,   100.8574,    85.1286
   36,   104.2456,   103.5694,    86.2650
   37,   107.2279,   106.4880,    87.2541
   38,   110.1926,   109.7131,    89.1281
   39,   112.6746,   112.5120,    91.0240
   40,   115.9300,   115.2739,    91.6621
   41,   116.0346,   115.5145,    92.8687
   42,   120.9288,   121.5954,    94.2388
   43,   123.1015,   124.1879,    95.6286
   44,   124.6779,   123.5192,    96.2273
   45,   128.6501,   126.7311,    97.4283
   46,   129.4551,   128.9744,    98.0149
   47,   133.4749,   134.7058,   100.4190
   48,   134.4025,   134.2560,    99.6151


==> plots/data/spmv_microbench/fcc/rect_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1094,     3.4736,     5.4756
    2,     9.7737,     6.8887,    10.7734
    3,    14.7636,    10.3607,    15.6289
    4,    19.6812,    13.8086,    20.6779
    5,    24.8266,    17.3450,    25.0376
    6,    28.8060,    20.4390,    28.8512
    7,    33.3082,    23.5179,    31.1013
    8,    35.1023,    27.2459,    32.8589
    9,    36.2951,    30.8475,    33.6274
   10,    36.6673,    33.3067,    34.1212
   11,    36.7850,    36.0921,    34.6289
   12,    37.1621,    37.0237,    34.6108
   13,    40.0371,    40.0293,    37.5313
   14,    43.0810,    42.7234,    40.3119
   15,    46.0640,    45.6287,    42.7868
   16,    48.7245,    48.4008,    45.3360
   17,    52.1905,    51.1827,    48.2093
   18,    55.3667,    54.5861,    50.5108
   19,    58.2043,    57.7260,    53.3229
   20,    60.5837,    60.2130,    55.4719
   21,    64.4996,    63.6738,    58.1541
   22,    67.5379,    66.9650,    60.8372
   23,    69.8165,    69.3602,    62.7140
   24,    71.1850,    69.8165,    64.6521
   25,    73.8306,    71.2975,    66.4073
   26,    76.8974,    75.5091,    68.7511
   27,    79.8084,    77.8179,    70.6304
   28,    83.5271,    81.9570,    72.6614
   29,    85.7924,    81.7565,    74.6129
   30,    88.2397,    85.4928,    76.3829
   31,    91.6211,    88.3291,    78.2077
   32,    94.4602,    89.7548,    80.1331
   33,    94.2320,    91.2612,    81.3918
   34,    97.4130,    95.0017,    83.1062
   35,    99.2056,    94.8370,    84.8702
   36,   104.4547,   101.0039,    86.0523
   37,   107.1689,   101.3079,    87.3910
   38,   110.5128,   105.2751,    88.7193
   39,   113.1869,   108.0287,    89.0130
   40,   116.0914,   110.0962,    91.9381
   41,   116.0760,   107.0603,    91.7155
   42,   121.2482,   116.3959,    94.5731
   43,   123.3942,   121.7656,    95.2421
   44,   124.9100,   116.8107,    95.9047
   45,   128.3803,   119.8014,    96.7561
   46,   129.5945,   120.7091,    97.7353
   47,   133.1898,   123.5551,    99.1997
   48,   134.2851,   128.8768,    99.4797


==> plots/data/spmv_microbench/fcc/rect_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1160,     5.1962,     5.6346
    2,     9.7862,    10.1268,    11.1074
    3,    14.7667,    15.2463,    16.1060
    4,    19.6889,    20.3372,    21.1351
    5,    24.8312,    25.4795,    25.8002
    6,    28.8214,    29.7367,    29.4448
    7,    33.2752,    33.7650,    31.2137
    8,    35.0893,    37.3668,    33.3125
    9,    36.3193,    37.1652,    33.9917
   10,    36.5280,    37.0667,    34.3991
   11,    36.7952,    37.4437,    34.6647
   12,    37.1234,    37.4977,    34.8314
   13,    40.1425,    40.5904,    37.7198
   14,    43.3410,    43.8135,    40.3854
   15,    45.8666,    46.3084,    42.9226
   16,    48.9983,    48.9369,    45.5588
   17,    52.3924,    52.2689,    48.3768
   18,    55.3242,    55.8726,    50.6890
   19,    58.2824,    59.1085,    53.3612
   20,    60.4813,    61.3980,    55.5324
   21,    64.4134,    64.1044,    58.2446
   22,    67.3696,    68.3126,    60.8971
   23,    69.6835,    70.7685,    63.1505
   24,    71.0065,    71.6494,    64.5875
   25,    73.8942,    74.5067,    66.4725
   26,    77.3073,    77.8067,    68.9189
   27,    80.0887,    80.4562,    70.8984
   28,    83.5861,    83.7636,    73.0819
   29,    86.1041,    86.7538,    75.0641
   30,    88.8546,    86.2920,    76.8736
   31,    91.3535,    91.3734,    78.6449
   32,    94.8187,    92.3784,    80.5672
   33,    94.7075,    96.9776,    81.8788
   34,    97.5298,    98.2235,    83.9761
   35,    99.6333,   101.4526,    85.1430
   36,   104.0713,   104.9389,    86.5757
   37,   107.2802,   105.7140,    87.7368
   38,   110.5986,   110.1589,    89.4943
   39,   113.1786,   112.7882,    90.2206
   40,   116.3077,   114.5417,    92.1280
   41,   115.7150,   111.7648,    92.6706
   42,   121.4605,   119.5756,    94.4028
   43,   122.3578,   124.6263,    96.4367
   44,   123.6871,   125.1246,    97.0733
   45,   128.1343,   127.1450,    98.2492
   46,   129.7105,   127.3932,    98.6790
   47,   133.3255,   132.8651,    99.5903
   48,   134.0992,   136.3525,   100.2221


==> plots/data/spmv_microbench/fcc/rect_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1087,     5.3550,     5.6403
    2,     9.7639,    10.4643,    11.0842
    3,    14.7606,    15.7058,    16.1067
    4,    19.6728,    20.9041,    21.1402
    5,    24.8210,    26.1762,    25.7840
    6,    28.7883,    30.5904,    29.4399
    7,    33.2754,    34.6342,    31.9157
    8,    35.0954,    37.5485,    33.2593
    9,    36.3120,    37.1062,    33.4504
   10,    36.5695,    37.0371,    34.0957
   11,    36.8247,    37.3567,    34.6650
   12,    37.1209,    37.4820,    34.7851
   13,    40.1550,    40.6789,    37.7560
   14,    43.2988,    43.5620,    40.4109
   15,    46.2191,    46.3041,    43.0762
   16,    48.9260,    48.8711,    45.5716
   17,    52.4407,    52.5329,    46.0650
   18,    55.3674,    55.7977,    50.7377
   19,    58.2433,    59.0090,    53.2946
   20,    60.5274,    60.9225,    55.5203
   21,    64.3381,    63.9388,    58.3132
   22,    67.4361,    68.0240,    60.7882
   23,    69.7490,    70.5592,    63.3115
   24,    71.0437,    71.4832,    64.6035
   25,    74.0602,    74.1543,    66.5553
   26,    77.5755,    78.3876,    66.2132
   27,    80.0232,    81.0889,    70.8753
   28,    83.9056,    84.2418,    73.0135
   29,    86.0253,    86.4948,    74.9818
   30,    88.8870,    87.1000,    76.6425
   31,    91.7761,    91.6514,    78.7632
   32,    94.5702,    92.1260,    79.7179
   33,    94.4824,    96.8843,    82.0680
   34,    97.3262,    99.2078,    83.4142
   35,    99.6446,   101.6004,    85.4046
   36,   104.2131,   104.0692,    86.3394
   37,   107.3285,   106.0500,    87.7509
   38,   110.9375,   109.8334,    89.3823
   39,   113.3490,   113.8785,    90.6706
   40,   116.4599,   115.3620,    92.2382
   41,   115.5411,   112.8244,    93.2790
   42,   121.4183,   120.8261,    94.7377
   43,   123.2494,   125.9865,    95.4529
   44,   124.4307,   124.9720,    96.8238
   45,   128.1737,   127.0947,    97.9019
   46,   129.5374,   127.4801,    98.6420
   47,   133.4054,   132.0689,   100.0935
   48,   134.2233,   133.9249,   100.8843


==> plots/data/spmv_microbench/fcc/rect_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1075,     5.4226,     5.6572
    2,     9.7623,    10.5686,    11.0812
    3,    14.7578,    15.8591,    16.1416
    4,    19.6753,    21.1654,    21.2303
    5,    24.8088,    26.5712,    25.8161
    6,    28.8113,    30.8949,    29.4438
    7,    33.2688,    34.8952,    31.8552
    8,    35.1097,    37.3095,    33.2501
    9,    36.3564,    37.2095,    34.0054
   10,    36.6286,    37.0604,    34.2462
   11,    36.8853,    37.3548,    34.8132
   12,    37.1237,    37.3613,    34.7908
   13,    40.1886,    40.6588,    37.7542
   14,    43.2999,    43.8081,    40.3774
   15,    46.1783,    46.1677,    42.8192
   16,    48.9619,    48.8827,    45.4593
   17,    52.5319,    52.3209,    48.2139
   18,    55.3051,    55.7178,    50.7459
   19,    58.2630,    58.7697,    53.2274
   20,    60.5741,    60.8987,    55.7483
   21,    64.2732,    63.9192,    57.8577
   22,    67.4705,    68.1754,    61.1000
   23,    69.8911,    70.5434,    63.3701
   24,    71.1875,    71.4371,    64.7691
   25,    74.0454,    73.6434,    66.7554
   26,    77.5626,    78.0133,    68.9477
   27,    79.9930,    80.7838,    70.8330
   28,    83.7641,    83.7359,    73.4240
   29,    86.1198,    86.1032,    75.0163
   30,    88.6667,    87.9462,    76.9608
   31,    91.6355,    91.2179,    78.5659
   32,    94.8621,    91.8801,    80.4851
   33,    94.4796,    96.5589,    82.0805
   34,    97.4361,    98.2333,    83.9546
   35,    99.6986,   101.9068,    85.1247
   36,   104.1526,   104.9216,    85.8672
   37,   107.1581,   105.9973,    86.5170
   38,   110.7062,   109.1071,    90.0093
   39,   112.9549,   113.3269,    90.4782
   40,   116.2146,   115.1328,    91.4266
   41,   115.5302,   111.8517,    92.9454
   42,   121.3056,   120.1723,    95.1197
   43,   123.4570,   124.1348,    95.5011
   44,   125.0219,   125.1812,    96.3612
   45,   128.2456,   126.2055,    97.7952
   46,   130.2001,   126.9416,    98.0166
   47,   133.9518,   133.1753,    99.5278
   48,   134.3784,   134.1519,    99.3762


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/raw_spmv_C16_u1.txt <==
-m RECT -S 4000, -C 16, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3935 GFlop/s ; Time =  1.01131 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6968 GFlop/s ; Time =  9.27879 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5428 GFlop/s ; Time =  4.19104 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 146
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  12.7174 GFlop/s ; Time =  1.00310 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3909 GFlop/s ; Time =  9.17187 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   3.2944 GFlop/s ; Time =  3.87232 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  19.0470 GFlop/s ; Time =  1.00005 s
Perfromance of SELL-16-1 with kernel       SPMV :   2.0863 GFlop/s ; Time =  9.13019 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   4.9396 GFlop/s ; Time =  3.85618 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 288
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  25.2406 GFlop/s ; Time =  0.99698 s
Perfromance of SELL-16-1 with kernel       SPMV :   2.7737 GFlop/s ; Time =  9.07232 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   6.5798 GFlop/s ; Time =  3.82447 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.3279 GFlop/s ; Time =  0.99849 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.4602 GFlop/s ; Time =  9.04018 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   8.1880 GFlop/s ; Time =  3.82029 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  36.4678 GFlop/s ; Time =  0.99673 s
Perfromance of SELL-16-1 with kernel       SPMV :   4.1538 GFlop/s ; Time =  8.75064 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   9.8279 GFlop/s ; Time =  3.69850 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  38.0137 GFlop/s ; Time =  1.00216 s
Perfromance of SELL-16-1 with kernel       SPMV :   4.8422 GFlop/s ; Time =  7.86743 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  11.4058 GFlop/s ; Time =  3.34005 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.9265 GFlop/s ; Time =  1.00447 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.5077 GFlop/s ; Time =  6.91689 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  12.9554 GFlop/s ; Time =  2.94056 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.3019 GFlop/s ; Time =  0.99786 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.2150 GFlop/s ; Time =  5.98905 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  14.5569 GFlop/s ; Time =  2.55701 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.5765 GFlop/s ; Time =  0.99522 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.8567 GFlop/s ; Time =  5.45406 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  16.0235 GFlop/s ; Time =  2.33388 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.4404 GFlop/s ; Time =  0.99884 s
Perfromance of SELL-16-1 with kernel       SPMV :   7.5543 GFlop/s ; Time =  4.95044 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  17.5172 GFlop/s ; Time =  2.13487 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.3974 GFlop/s ; Time =  0.99999 s
Perfromance of SELL-16-1 with kernel       SPMV :   8.2811 GFlop/s ; Time =  4.51594 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  19.1930 GFlop/s ; Time =  1.94847 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  40.5309 GFlop/s ; Time =  1.00029 s
Perfromance of SELL-16-1 with kernel       SPMV :   8.8950 GFlop/s ; Time =  4.55789 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  20.5786 GFlop/s ; Time =  1.97012 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 500
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  43.7279 GFlop/s ; Time =  0.99909 s
Perfromance of SELL-16-1 with kernel       SPMV :   9.5952 GFlop/s ; Time =  4.55313 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  22.2128 GFlop/s ; Time =  1.96679 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 530
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  46.4946 GFlop/s ; Time =  0.99601 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.2383 GFlop/s ; Time =  4.52313 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  23.5990 GFlop/s ; Time =  1.96234 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 566
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  49.5614 GFlop/s ; Time =  0.99785 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.9128 GFlop/s ; Time =  4.53183 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  25.2232 GFlop/s ; Time =  1.96069 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 598
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  52.4281 GFlop/s ; Time =  0.99662 s
Perfromance of SELL-16-1 with kernel       SPMV :  11.5220 GFlop/s ; Time =  4.53487 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  26.4495 GFlop/s ; Time =  1.97550 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 638
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  55.9348 GFlop/s ; Time =  0.99662 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.3680 GFlop/s ; Time =  4.50725 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  27.9902 GFlop/s ; Time =  1.99162 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 662
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  58.1551 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.9881 GFlop/s ; Time =  4.45352 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  29.7734 GFlop/s ; Time =  1.94277 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 700
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  61.2334 GFlop/s ; Time =  0.99885 s
Perfromance of SELL-16-1 with kernel       SPMV :  13.4654 GFlop/s ; Time =  4.54223 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  30.7244 GFlop/s ; Time =  1.99070 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 732
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  64.5393 GFlop/s ; Time =  0.99101 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.2037 GFlop/s ; Time =  4.50300 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  32.4124 GFlop/s ; Time =  1.97330 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  67.5903 GFlop/s ; Time =  0.99282 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.8153 GFlop/s ; Time =  4.52943 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  33.2896 GFlop/s ; Time =  2.01579 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  71.0350 GFlop/s ; Time =  0.98649 s
Perfromance of SELL-16-1 with kernel       SPMV :  15.5656 GFlop/s ; Time =  4.50195 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  35.2565 GFlop/s ; Time =  1.98759 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 836
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  73.1263 GFlop/s ; Time =  0.99891 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.1065 GFlop/s ; Time =  4.53520 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  36.4763 GFlop/s ; Time =  2.00257 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 858
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  75.4507 GFlop/s ; Time =  0.99361 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.8156 GFlop/s ; Time =  4.45827 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  37.6342 GFlop/s ; Time =  1.99203 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 892
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  78.9337 GFlop/s ; Time =  0.98740 s
Perfromance of SELL-16-1 with kernel       SPMV :  17.3498 GFlop/s ; Time =  4.49224 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  38.5189 GFlop/s ; Time =  2.02341 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 934
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  82.3447 GFlop/s ; Time =  0.99107 s
Perfromance of SELL-16-1 with kernel       SPMV :  18.0054 GFlop/s ; Time =  4.53248 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  40.1300 GFlop/s ; Time =  2.03362 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 960
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  84.7136 GFlop/s ; Time =  0.99017 s
Perfromance of SELL-16-1 with kernel       SPMV :  18.6861 GFlop/s ; Time =  4.48895 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  41.5164 GFlop/s ; Time =  2.02043 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 996
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  87.5769 GFlop/s ; Time =  0.99372 s
Perfromance of SELL-16-1 with kernel       SPMV :  19.5183 GFlop/s ; Time =  4.45871 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  42.9245 GFlop/s ; Time =  2.02743 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1026
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  90.1557 GFlop/s ; Time =  0.99437 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.1830 GFlop/s ; Time =  4.44176 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  44.5364 GFlop/s ; Time =  2.01291 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1056
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  93.2115 GFlop/s ; Time =  0.98989 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.7287 GFlop/s ; Time =  4.45127 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  44.9102 GFlop/s ; Time =  2.05452 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1088
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  95.9585 GFlop/s ; Time =  0.99069 s
Perfromance of SELL-16-1 with kernel       SPMV :  21.2632 GFlop/s ; Time =  4.47088 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  46.2440 GFlop/s ; Time =  2.05573 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1118
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  98.8891 GFlop/s ; Time =  0.98784 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.0187 GFlop/s ; Time =  4.43652 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  48.0579 GFlop/s ; Time =  2.03268 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1164
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 102.2045 GFlop/s ; Time =  0.99512 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.4852 GFlop/s ; Time =  4.52324 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  48.2983 GFlop/s ; Time =  2.10578 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1190
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 104.5420 GFlop/s ; Time =  0.99460 s
Perfromance of SELL-16-1 with kernel       SPMV :  23.1229 GFlop/s ; Time =  4.49674 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  49.3607 GFlop/s ; Time =  2.10648 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1220
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 107.1002 GFlop/s ; Time =  0.99532 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.4330 GFlop/s ; Time =  4.36289 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  52.1726 GFlop/s ; Time =  2.04319 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1266
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 110.6161 GFlop/s ; Time =  1.00002 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.3125 GFlop/s ; Time =  4.54985 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  51.8143 GFlop/s ; Time =  2.13489 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1270
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 113.3195 GFlop/s ; Time =  0.97924 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.6009 GFlop/s ; Time =  4.33452 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.1423 GFlop/s ; Time =  2.04955 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1298
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 115.3881 GFlop/s ; Time =  0.98289 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.5903 GFlop/s ; Time =  4.43191 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.2127 GFlop/s ; Time =  2.09202 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1350
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 119.1910 GFlop/s ; Time =  0.98965 s
Perfromance of SELL-16-1 with kernel       SPMV :  26.1050 GFlop/s ; Time =  4.51859 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.5344 GFlop/s ; Time =  2.16299 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1362
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 120.2185 GFlop/s ; Time =  0.98991 s
Perfromance of SELL-16-1 with kernel       SPMV :  27.2697 GFlop/s ; Time =  4.36405 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  56.5787 GFlop/s ; Time =  2.10337 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1404
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 124.2756 GFlop/s ; Time =  0.98713 s
Perfromance of SELL-16-1 with kernel       SPMV :  27.1875 GFlop/s ; Time =  4.51222 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  56.7262 GFlop/s ; Time =  2.16260 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1428
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 126.1108 GFlop/s ; Time =  0.98939 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.7137 GFlop/s ; Time =  4.34542 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  59.1513 GFlop/s ; Time =  2.10939 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1422
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 126.2037 GFlop/s ; Time =  0.98451 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.7838 GFlop/s ; Time =  4.31662 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  59.0536 GFlop/s ; Time =  2.10400 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1492
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 132.7704 GFlop/s ; Time =  0.98188 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.9788 GFlop/s ; Time =  4.49864 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  59.3443 GFlop/s ; Time =  2.19675 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1536
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 134.6243 GFlop/s ; Time =  0.99692 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.7463 GFlop/s ; Time =  4.36507 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  61.8884 GFlop/s ; Time =  2.16858 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1538
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 136.3583 GFlop/s ; Time =  0.98552 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.5219 GFlop/s ; Time =  4.40288 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  61.9662 GFlop/s ; Time =  2.16867 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1576
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 139.1407 GFlop/s ; Time =  0.98968 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.8690 GFlop/s ; Time =  4.46093 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  61.9147 GFlop/s ; Time =  2.22410 s


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/raw_spmv_C24_u1.txt <==
-m RECT -S 4000, -C 24, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5008 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6393 GFlop/s ; Time = 10.11442 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2199 GFlop/s ; Time =  2.91264 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 148
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  12.9453 GFlop/s ; Time =  0.99895 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2785 GFlop/s ; Time = 10.11463 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   4.7098 GFlop/s ; Time =  2.74570 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 222
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  19.4025 GFlop/s ; Time =  0.99974 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.9157 GFlop/s ; Time = 10.12575 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   7.0487 GFlop/s ; Time =  2.75194 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  25.7126 GFlop/s ; Time =  0.99906 s
Perfromance of SELL-24-1 with kernel       SPMV :   2.5533 GFlop/s ; Time = 10.06078 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   9.3995 GFlop/s ; Time =  2.73297 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.7666 GFlop/s ; Time =  1.00120 s
Perfromance of SELL-24-1 with kernel       SPMV :   3.1668 GFlop/s ; Time = 10.04316 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  11.6348 GFlop/s ; Time =  2.73360 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  36.9423 GFlop/s ; Time =  0.99339 s
Perfromance of SELL-24-1 with kernel       SPMV :   3.8273 GFlop/s ; Time =  9.58851 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  14.0196 GFlop/s ; Time =  2.61762 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.3848 GFlop/s ; Time =  0.99565 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.4149 GFlop/s ; Time =  8.43109 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  16.0926 GFlop/s ; Time =  2.31301 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.7434 GFlop/s ; Time =  0.99082 s
Perfromance of SELL-24-1 with kernel       SPMV :   5.0970 GFlop/s ; Time =  7.33700 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  18.5127 GFlop/s ; Time =  2.02007 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.3674 GFlop/s ; Time =  0.99611 s
Perfromance of SELL-24-1 with kernel       SPMV :   5.6987 GFlop/s ; Time =  6.53171 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  20.5947 GFlop/s ; Time =  1.80737 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.8316 GFlop/s ; Time =  0.99775 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.3097 GFlop/s ; Time =  5.98227 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  22.7301 GFlop/s ; Time =  1.66064 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.8103 GFlop/s ; Time =  0.99831 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.9358 GFlop/s ; Time =  5.44224 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  24.7890 GFlop/s ; Time =  1.52271 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.9185 GFlop/s ; Time =  0.99546 s
Perfromance of SELL-24-1 with kernel       SPMV :   7.6228 GFlop/s ; Time =  4.95181 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  27.1265 GFlop/s ; Time =  1.39149 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 462
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  40.5717 GFlop/s ; Time =  0.99497 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.0878 GFlop/s ; Time =  4.99117 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  28.6897 GFlop/s ; Time =  1.40705 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 506
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  44.2732 GFlop/s ; Time =  0.99862 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.7782 GFlop/s ; Time =  5.03658 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  31.1132 GFlop/s ; Time =  1.42102 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 536
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  47.0846 GFlop/s ; Time =  0.99467 s
Perfromance of SELL-24-1 with kernel       SPMV :   9.3512 GFlop/s ; Time =  5.00829 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  32.9098 GFlop/s ; Time =  1.42309 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 572
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  50.0908 GFlop/s ; Time =  0.99777 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.0050 GFlop/s ; Time =  4.99541 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  34.9230 GFlop/s ; Time =  1.43112 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 610
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  53.5127 GFlop/s ; Time =  0.99601 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.6889 GFlop/s ; Time =  4.98640 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  37.3712 GFlop/s ; Time =  1.42622 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 642
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  56.1994 GFlop/s ; Time =  0.99815 s
Perfromance of SELL-24-1 with kernel       SPMV :  11.1615 GFlop/s ; Time =  5.02580 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  38.9607 GFlop/s ; Time =  1.43980 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 686
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  60.0698 GFlop/s ; Time =  0.99784 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.0493 GFlop/s ; Time =  4.97455 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  41.3418 GFlop/s ; Time =  1.44986 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 706
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  61.9948 GFlop/s ; Time =  0.99504 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.5770 GFlop/s ; Time =  4.90477 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  42.9328 GFlop/s ; Time =  1.43684 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 742
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  64.9576 GFlop/s ; Time =  0.99808 s
Perfromance of SELL-24-1 with kernel       SPMV :  13.1462 GFlop/s ; Time =  4.93168 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  45.1187 GFlop/s ; Time =  1.43694 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  67.9006 GFlop/s ; Time =  0.99343 s
Perfromance of SELL-24-1 with kernel       SPMV :  13.7607 GFlop/s ; Time =  4.90194 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  46.7653 GFlop/s ; Time =  1.44240 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 816
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  71.5985 GFlop/s ; Time =  0.99581 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.4257 GFlop/s ; Time =  4.94250 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  48.7908 GFlop/s ; Time =  1.46132 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 848
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  73.8306 GFlop/s ; Time =  1.00358 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.1341 GFlop/s ; Time =  4.89589 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  50.9852 GFlop/s ; Time =  1.45326 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 872
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  76.8101 GFlop/s ; Time =  0.99195 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.2486 GFlop/s ; Time =  4.99665 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  51.5547 GFlop/s ; Time =  1.47789 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 898
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  79.2840 GFlop/s ; Time =  0.98965 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.9670 GFlop/s ; Time =  4.91410 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  53.6600 GFlop/s ; Time =  1.46224 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 946
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  82.9301 GFlop/s ; Time =  0.99672 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.9103 GFlop/s ; Time =  4.88802 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  55.8525 GFlop/s ; Time =  1.47993 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 972
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  85.4720 GFlop/s ; Time =  0.99365 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.9463 GFlop/s ; Time =  5.01167 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  56.2306 GFlop/s ; Time =  1.51038 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1002
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  87.8710 GFlop/s ; Time =  0.99636 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.9110 GFlop/s ; Time =  4.88810 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  58.5220 GFlop/s ; Time =  1.49603 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1028
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  90.3353 GFlop/s ; Time =  0.99432 s
Perfromance of SELL-24-1 with kernel       SPMV :  18.0786 GFlop/s ; Time =  4.96844 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  59.3810 GFlop/s ; Time =  1.51265 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1072
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  94.1269 GFlop/s ; Time =  0.99512 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.0852 GFlop/s ; Time =  4.90784 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  61.5745 GFlop/s ; Time =  1.52120 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1100
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  96.1821 GFlop/s ; Time =  0.99929 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.1574 GFlop/s ; Time =  5.01705 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  62.4052 GFlop/s ; Time =  1.54015 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1122
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  99.3578 GFlop/s ; Time =  0.98670 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.4199 GFlop/s ; Time =  4.80100 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  64.8341 GFlop/s ; Time =  1.51210 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1140
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 100.1940 GFlop/s ; Time =  0.99416 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.4980 GFlop/s ; Time =  4.85943 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  65.1810 GFlop/s ; Time =  1.52818 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1194
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 105.0896 GFlop/s ; Time =  0.99274 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.8192 GFlop/s ; Time =  5.01110 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  66.2653 GFlop/s ; Time =  1.57438 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1214
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 107.2056 GFlop/s ; Time =  0.98945 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.0031 GFlop/s ; Time =  4.82088 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  68.6288 GFlop/s ; Time =  1.54563 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1230
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 108.2906 GFlop/s ; Time =  0.99244 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.0014 GFlop/s ; Time =  4.88480 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  69.1308 GFlop/s ; Time =  1.55463 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1312
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 114.9904 GFlop/s ; Time =  0.99693 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.6480 GFlop/s ; Time =  4.84765 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  71.9497 GFlop/s ; Time =  1.59330 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1318
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 115.5165 GFlop/s ; Time =  0.99693 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.7067 GFlop/s ; Time =  4.85777 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  72.0165 GFlop/s ; Time =  1.59910 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1322
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 116.6211 GFlop/s ; Time =  0.99048 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.7835 GFlop/s ; Time =  4.85677 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  72.4428 GFlop/s ; Time =  1.59452 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1378
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 120.8022 GFlop/s ; Time =  0.99671 s
Perfromance of SELL-24-1 with kernel       SPMV :  24.0695 GFlop/s ; Time =  5.00235 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  72.8796 GFlop/s ; Time =  1.65210 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1408
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 125.4934 GFlop/s ; Time =  0.98033 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.7779 GFlop/s ; Time =  4.77251 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  76.4230 GFlop/s ; Time =  1.60980 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1438
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 126.8732 GFlop/s ; Time =  0.99033 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.9686 GFlop/s ; Time =  4.83840 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  76.1971 GFlop/s ; Time =  1.64897 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1460
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 127.3745 GFlop/s ; Time =  1.00153 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.9045 GFlop/s ; Time =  4.92458 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  76.5219 GFlop/s ; Time =  1.66709 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1514
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 133.5466 GFlop/s ; Time =  0.99057 s
Perfromance of SELL-24-1 with kernel       SPMV :  26.1990 GFlop/s ; Time =  5.04933 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  76.8914 GFlop/s ; Time =  1.72044 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1558
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 136.5921 GFlop/s ; Time =  0.99663 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.4072 GFlop/s ; Time =  4.79215 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  80.8063 GFlop/s ; Time =  1.68467 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1568
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 137.5117 GFlop/s ; Time =  0.99632 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.3236 GFlop/s ; Time =  4.83716 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  80.9393 GFlop/s ; Time =  1.69269 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1570
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 139.2087 GFlop/s ; Time =  0.98543 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.4688 GFlop/s ; Time =  4.81861 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  80.5988 GFlop/s ; Time =  1.70202 s


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/raw_spmv_C32_u1.txt <==
-m RECT -S 4000, -C 32, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7086 GFlop/s ; Time =  0.98986 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6621 GFlop/s ; Time = 10.02975 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6594 GFlop/s ; Time =  2.49698 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 152
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  13.3126 GFlop/s ; Time =  0.99764 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3129 GFlop/s ; Time = 10.11589 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   5.5747 GFlop/s ; Time =  2.38240 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 228
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  19.9731 GFlop/s ; Time =  0.99743 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.9688 GFlop/s ; Time = 10.11878 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   8.3429 GFlop/s ; Time =  2.38788 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  26.1905 GFlop/s ; Time =  1.00085 s
Perfromance of SELL-32-1 with kernel       SPMV :   2.6149 GFlop/s ; Time = 10.02457 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  11.0478 GFlop/s ; Time =  2.37266 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.7852 GFlop/s ; Time =  1.00062 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.2593 GFlop/s ; Time =  9.75826 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  13.7280 GFlop/s ; Time =  2.31678 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.1883 GFlop/s ; Time =  1.00091 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.9183 GFlop/s ; Time =  9.49960 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  16.4890 GFlop/s ; Time =  2.25739 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  38.1258 GFlop/s ; Time =  0.99922 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.5608 GFlop/s ; Time =  8.35298 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  19.0749 GFlop/s ; Time =  1.99718 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 436
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  38.1168 GFlop/s ; Time =  0.99945 s
Perfromance of SELL-32-1 with kernel       SPMV :   5.1838 GFlop/s ; Time =  7.34901 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  21.6098 GFlop/s ; Time =  1.76290 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.3421 GFlop/s ; Time =  0.99679 s
Perfromance of SELL-32-1 with kernel       SPMV :   5.8602 GFlop/s ; Time =  6.35171 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  24.0807 GFlop/s ; Time =  1.54573 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.5632 GFlop/s ; Time =  1.00023 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.4200 GFlop/s ; Time =  5.85228 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  26.3316 GFlop/s ; Time =  1.42687 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.4439 GFlop/s ; Time =  0.99875 s
Perfromance of SELL-32-1 with kernel       SPMV :   7.0734 GFlop/s ; Time =  5.28697 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  28.5916 GFlop/s ; Time =  1.30797 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.8321 GFlop/s ; Time =  0.99774 s
Perfromance of SELL-32-1 with kernel       SPMV :   7.6985 GFlop/s ; Time =  4.90309 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  31.1157 GFlop/s ; Time =  1.21310 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 466
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  40.8052 GFlop/s ; Time =  0.99784 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.2665 GFlop/s ; Time =  4.92559 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  33.2788 GFlop/s ; Time =  1.22352 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  44.2284 GFlop/s ; Time =  0.99568 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.9246 GFlop/s ; Time =  4.93441 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  35.9109 GFlop/s ; Time =  1.22630 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 538
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  47.0312 GFlop/s ; Time =  0.99951 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.6810 GFlop/s ; Time =  4.85573 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  38.3522 GFlop/s ; Time =  1.22570 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 570
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  49.8852 GFlop/s ; Time =  0.99838 s
Perfromance of SELL-32-1 with kernel       SPMV :  10.1522 GFlop/s ; Time =  4.90577 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  40.3931 GFlop/s ; Time =  1.23299 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 600
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  52.6160 GFlop/s ; Time =  0.99638 s
Perfromance of SELL-32-1 with kernel       SPMV :  10.7110 GFlop/s ; Time =  4.89456 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  42.4413 GFlop/s ; Time =  1.23525 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 648
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  56.7237 GFlop/s ; Time =  0.99817 s
Perfromance of SELL-32-1 with kernel       SPMV :  11.6583 GFlop/s ; Time =  4.85658 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  44.5953 GFlop/s ; Time =  1.26963 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 682
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  59.8952 GFlop/s ; Time =  0.99491 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.3079 GFlop/s ; Time =  4.84165 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  47.7882 GFlop/s ; Time =  1.24697 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 704
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  61.7341 GFlop/s ; Time =  0.99641 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.4885 GFlop/s ; Time =  4.92554 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  48.6135 GFlop/s ; Time =  1.26534 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 746
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  65.3589 GFlop/s ; Time =  0.99730 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.0894 GFlop/s ; Time =  4.97978 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  48.0735 GFlop/s ; Time =  1.35589 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 770
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  67.5470 GFlop/s ; Time =  0.99604 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.8945 GFlop/s ; Time =  4.84218 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  52.4697 GFlop/s ; Time =  1.28225 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 822
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  71.9211 GFlop/s ; Time =  0.99864 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.7520 GFlop/s ; Time =  4.86870 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  55.9885 GFlop/s ; Time =  1.28282 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 848
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  74.3861 GFlop/s ; Time =  0.99609 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.8245 GFlop/s ; Time =  4.99815 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  56.6948 GFlop/s ; Time =  1.30691 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  76.1569 GFlop/s ; Time =  0.99358 s
Perfromance of SELL-32-1 with kernel       SPMV :  15.7241 GFlop/s ; Time =  4.81222 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  59.1214 GFlop/s ; Time =  1.27987 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 904
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  79.4198 GFlop/s ; Time =  0.99456 s
Perfromance of SELL-32-1 with kernel       SPMV :  15.9391 GFlop/s ; Time =  4.95560 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  60.4457 GFlop/s ; Time =  1.30676 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 932
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  82.1545 GFlop/s ; Time =  0.99124 s
Perfromance of SELL-32-1 with kernel       SPMV :  16.9848 GFlop/s ; Time =  4.79454 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  62.2418 GFlop/s ; Time =  1.30836 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 972
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  85.6806 GFlop/s ; Time =  0.99123 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.0048 GFlop/s ; Time =  4.99444 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  61.8315 GFlop/s ; Time =  1.37356 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1010
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  88.4459 GFlop/s ; Time =  0.99778 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.3953 GFlop/s ; Time =  4.79740 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  66.0158 GFlop/s ; Time =  1.33680 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1012
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  88.9436 GFlop/s ; Time =  0.99416 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.4332 GFlop/s ; Time =  4.79703 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  63.7272 GFlop/s ; Time =  1.38755 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1072
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  94.0530 GFlop/s ; Time =  0.99590 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.9454 GFlop/s ; Time =  4.94405 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  68.5736 GFlop/s ; Time =  1.36593 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1094
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  96.9466 GFlop/s ; Time =  0.98600 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.0250 GFlop/s ; Time =  4.77349 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  71.1555 GFlop/s ; Time =  1.34339 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1100
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  96.5098 GFlop/s ; Time =  0.99589 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.0896 GFlop/s ; Time =  4.78425 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  71.8584 GFlop/s ; Time =  1.33754 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1166
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 102.6172 GFlop/s ; Time =  0.99282 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.3355 GFlop/s ; Time =  5.00997 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  72.0754 GFlop/s ; Time =  1.41353 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1186
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 105.2572 GFlop/s ; Time =  0.98452 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.9093 GFlop/s ; Time =  4.72986 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  74.9350 GFlop/s ; Time =  1.38290 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1208
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 106.1970 GFlop/s ; Time =  0.99391 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.9366 GFlop/s ; Time =  4.81161 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  75.5752 GFlop/s ; Time =  1.39662 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1236
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 108.9819 GFlop/s ; Time =  0.99096 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.9879 GFlop/s ; Time =  4.91164 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  70.7327 GFlop/s ; Time =  1.52683 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1302
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 115.4239 GFlop/s ; Time =  0.98562 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.2622 GFlop/s ; Time =  4.68892 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.3068 GFlop/s ; Time =  1.39919 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1324
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 116.4819 GFlop/s ; Time =  0.99317 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.2613 GFlop/s ; Time =  4.76833 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.6470 GFlop/s ; Time =  1.41690 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1322
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 116.9226 GFlop/s ; Time =  0.98793 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.3646 GFlop/s ; Time =  4.74093 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  76.3248 GFlop/s ; Time =  1.51341 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1334
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 116.5377 GFlop/s ; Time =  1.00019 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.4137 GFlop/s ; Time =  4.77435 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.0654 GFlop/s ; Time =  1.43785 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1392
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 124.5954 GFlop/s ; Time =  0.97618 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.6043 GFlop/s ; Time =  4.94334 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.9250 GFlop/s ; Time =  1.48462 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1456
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 128.8555 GFlop/s ; Time =  0.98730 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.1591 GFlop/s ; Time =  4.68423 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  86.4854 GFlop/s ; Time =  1.47099 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1476
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 130.2961 GFlop/s ; Time =  0.98980 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.2624 GFlop/s ; Time =  4.73059 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  66.3426 GFlop/s ; Time =  1.94395 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1468
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 130.0654 GFlop/s ; Time =  0.98618 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.3989 GFlop/s ; Time =  4.68150 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  85.5272 GFlop/s ; Time =  1.49973 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1498
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 132.7660 GFlop/s ; Time =  0.98586 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.4558 GFlop/s ; Time =  4.76727 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  85.2720 GFlop/s ; Time =  1.53496 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1506
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 132.7066 GFlop/s ; Time =  0.99157 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.3732 GFlop/s ; Time =  4.80719 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  84.6523 GFlop/s ; Time =  1.55446 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1604
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 142.5412 GFlop/s ; Time =  0.98323 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.6836 GFlop/s ; Time =  5.06260 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  86.6728 GFlop/s ; Time =  1.61701 s


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/raw_spmv_C8_u1.txt <==
-m RECT -S 4000, -C 8, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7065 GFlop/s ; Time =  0.99010 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6708 GFlop/s ; Time =  5.47063 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7962 GFlop/s ; Time =  4.60906 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   7.4066 GFlop/s ; Time =  0.99095 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.3383 GFlop/s ; Time =  5.48435 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.4908 GFlop/s ; Time =  4.92324 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 126
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  11.0977 GFlop/s ; Time =  0.99204 s
Perfromance of SELL-8-1 with kernel       SPMV :   2.0061 GFlop/s ; Time =  5.48785 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.2345 GFlop/s ; Time =  4.92696 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 168
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  14.7602 GFlop/s ; Time =  0.99451 s
Perfromance of SELL-8-1 with kernel       SPMV :   2.6697 GFlop/s ; Time =  5.49849 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.9773 GFlop/s ; Time =  4.93034 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 210
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  18.3926 GFlop/s ; Time =  0.99763 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.3338 GFlop/s ; Time =  5.50395 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   3.7162 GFlop/s ; Time =  4.93760 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 252
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  22.0348 GFlop/s ; Time =  0.99927 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.0000 GFlop/s ; Time =  5.50468 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.4606 GFlop/s ; Time =  4.93625 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  25.5157 GFlop/s ; Time =  0.99992 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.6626 GFlop/s ; Time =  5.47201 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   5.1886 GFlop/s ; Time =  4.91724 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 330
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  28.9634 GFlop/s ; Time =  0.99554 s
Perfromance of SELL-8-1 with kernel       SPMV :   5.3286 GFlop/s ; Time =  5.41117 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   5.9373 GFlop/s ; Time =  4.85641 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 374
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  32.7575 GFlop/s ; Time =  0.99759 s
Perfromance of SELL-8-1 with kernel       SPMV :   5.9859 GFlop/s ; Time =  5.45928 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.6769 GFlop/s ; Time =  4.89431 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  36.2022 GFlop/s ; Time =  1.00404 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.6442 GFlop/s ; Time =  5.47070 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   7.4047 GFlop/s ; Time =  4.90884 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  37.4444 GFlop/s ; Time =  1.00340 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.2919 GFlop/s ; Time =  5.15254 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.1033 GFlop/s ; Time =  4.63657 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  37.4184 GFlop/s ; Time =  1.00877 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.9686 GFlop/s ; Time =  4.73692 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.8615 GFlop/s ; Time =  4.25962 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  40.4065 GFlop/s ; Time =  0.99472 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.6283 GFlop/s ; Time =  4.65829 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   9.4926 GFlop/s ; Time =  4.23413 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  43.8993 GFlop/s ; Time =  1.00315 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.2657 GFlop/s ; Time =  4.75276 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.2948 GFlop/s ; Time =  4.27765 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 534
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  46.9454 GFlop/s ; Time =  0.99390 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.9504 GFlop/s ; Time =  4.68915 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.9684 GFlop/s ; Time =  4.25392 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 564
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  49.1280 GFlop/s ; Time =  1.00310 s
Perfromance of SELL-8-1 with kernel       SPMV :  10.5643 GFlop/s ; Time =  4.66478 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  11.7032 GFlop/s ; Time =  4.21080 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 594
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  52.2440 GFlop/s ; Time =  0.99344 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.2140 GFlop/s ; Time =  4.62827 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  12.4036 GFlop/s ; Time =  4.18436 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 640
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  54.7513 GFlop/s ; Time =  1.02136 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.9208 GFlop/s ; Time =  4.69102 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.1786 GFlop/s ; Time =  4.24330 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 668
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  58.7259 GFlop/s ; Time =  0.99389 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.5692 GFlop/s ; Time =  4.64366 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.8776 GFlop/s ; Time =  4.20585 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 684
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  60.7446 GFlop/s ; Time =  0.98388 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.1571 GFlop/s ; Time =  4.54244 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  14.5005 GFlop/s ; Time =  4.12159 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 738
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  63.4012 GFlop/s ; Time =  1.01707 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.8190 GFlop/s ; Time =  4.66630 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.1779 GFlop/s ; Time =  4.24850 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 758
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  66.7954 GFlop/s ; Time =  0.99155 s
Perfromance of SELL-8-1 with kernel       SPMV :  14.5100 GFlop/s ; Time =  4.56452 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.8585 GFlop/s ; Time =  4.17636 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 794
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  69.8734 GFlop/s ; Time =  0.99289 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.0911 GFlop/s ; Time =  4.59717 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  16.5822 GFlop/s ; Time =  4.18381 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  71.4915 GFlop/s ; Time =  0.98019 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.8349 GFlop/s ; Time =  4.42539 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.3816 GFlop/s ; Time =  4.03159 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 830
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  72.7588 GFlop/s ; Time =  0.99675 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.4086 GFlop/s ; Time =  4.41977 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.9158 GFlop/s ; Time =  4.04793 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 878
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  76.2510 GFlop/s ; Time =  1.00610 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.0244 GFlop/s ; Time =  4.50625 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.6435 GFlop/s ; Time =  4.11490 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 908
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  80.0136 GFlop/s ; Time =  0.99155 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.6778 GFlop/s ; Time =  4.48796 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  19.3298 GFlop/s ; Time =  4.10440 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 928
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  83.4678 GFlop/s ; Time =  0.97145 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.3759 GFlop/s ; Time =  4.41256 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  20.0606 GFlop/s ; Time =  4.04200 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 992
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  84.8726 GFlop/s ; Time =  1.02126 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.9130 GFlop/s ; Time =  4.58293 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  20.5096 GFlop/s ; Time =  4.22617 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1006
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  86.6060 GFlop/s ; Time =  1.01494 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.5516 GFlop/s ; Time =  4.49581 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  21.3049 GFlop/s ; Time =  4.12582 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1040
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  90.1598 GFlop/s ; Time =  1.00789 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.1417 GFlop/s ; Time =  4.51159 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  21.8382 GFlop/s ; Time =  4.16110 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1026
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  89.1704 GFlop/s ; Time =  1.00535 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.8746 GFlop/s ; Time =  4.29459 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.6438 GFlop/s ; Time =  3.95903 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1088
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  94.1996 GFlop/s ; Time =  1.00919 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.4013 GFlop/s ; Time =  4.44203 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.1336 GFlop/s ; Time =  4.10940 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1068
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  96.4306 GFlop/s ; Time =  0.96772 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.0896 GFlop/s ; Time =  4.22450 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.6821 GFlop/s ; Time =  3.94043 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1136
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 100.7460 GFlop/s ; Time =  0.98524 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.7579 GFlop/s ; Time =  4.36152 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  24.3824 GFlop/s ; Time =  4.07093 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1142
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 100.0721 GFlop/s ; Time =  0.99711 s
Perfromance of SELL-8-1 with kernel       SPMV :  23.4975 GFlop/s ; Time =  4.24656 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.3307 GFlop/s ; Time =  3.93923 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1152
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 104.5330 GFlop/s ; Time =  0.96292 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.0872 GFlop/s ; Time =  4.17887 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.9149 GFlop/s ; Time =  3.88414 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1188
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 107.9905 GFlop/s ; Time =  0.96122 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.7234 GFlop/s ; Time =  4.19856 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.3770 GFlop/s ; Time =  3.93534 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1266
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 111.0035 GFlop/s ; Time =  0.99653 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.4078 GFlop/s ; Time =  4.35370 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.8246 GFlop/s ; Time =  4.12375 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1274
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 113.3943 GFlop/s ; Time =  0.98168 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.7766 GFlop/s ; Time =  4.31853 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.3062 GFlop/s ; Time =  4.07662 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1292
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 111.9405 GFlop/s ; Time =  1.00848 s
Perfromance of SELL-8-1 with kernel       SPMV :  26.3247 GFlop/s ; Time =  4.28836 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.9826 GFlop/s ; Time =  4.03429 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1256
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 109.8979 GFlop/s ; Time =  0.99860 s
Perfromance of SELL-8-1 with kernel       SPMV :  26.9992 GFlop/s ; Time =  4.06473 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  28.6517 GFlop/s ; Time =  3.83029 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1290
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 119.1735 GFlop/s ; Time =  0.94581 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.7808 GFlop/s ; Time =  4.05729 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.4020 GFlop/s ; Time =  3.83359 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1374
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 123.7392 GFlop/s ; Time =  0.97022 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.3310 GFlop/s ; Time =  4.23757 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.6834 GFlop/s ; Time =  4.04451 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1450
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 127.2045 GFlop/s ; Time =  0.99600 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.7155 GFlop/s ; Time =  4.41208 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.3285 GFlop/s ; Time =  4.17743 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1384
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 121.0750 GFlop/s ; Time =  0.99879 s
Perfromance of SELL-8-1 with kernel       SPMV :  29.5960 GFlop/s ; Time =  4.08597 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.9875 GFlop/s ; Time =  3.90249 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1342
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 124.8622 GFlop/s ; Time =  0.93910 s
Perfromance of SELL-8-1 with kernel       SPMV :  30.0665 GFlop/s ; Time =  3.89997 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  31.2178 GFlop/s ; Time =  3.75614 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1444
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 128.2651 GFlop/s ; Time =  0.98367 s
Perfromance of SELL-8-1 with kernel       SPMV :  30.6248 GFlop/s ; Time =  4.11990 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  32.0091 GFlop/s ; Time =  3.94172 s


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6968,     6.3935,     1.5428
    2,     1.3909,    12.7174,     3.2944
    3,     2.0863,    19.0470,     4.9396
    4,     2.7737,    25.2406,     6.5798
    5,     3.4602,    31.3279,     8.1880
    6,     4.1538,    36.4678,     9.8279
    7,     4.8422,    38.0137,    11.4058
    8,     5.5077,    37.9265,    12.9554
    9,     6.2150,    37.3019,    14.5569
   10,     6.8567,    37.5765,    16.0235
   11,     7.5543,    37.4404,    17.5172
   12,     8.2811,    37.3974,    19.1930
   13,     8.8950,    40.5309,    20.5786
   14,     9.5952,    43.7279,    22.2128
   15,    10.2383,    46.4946,    23.5990
   16,    10.9128,    49.5614,    25.2232
   17,    11.5220,    52.4281,    26.4495
   18,    12.3680,    55.9348,    27.9902
   19,    12.9881,    58.1551,    29.7734
   20,    13.4654,    61.2334,    30.7244
   21,    14.2037,    64.5393,    32.4124
   22,    14.8153,    67.5903,    33.2896
   23,    15.5656,    71.0350,    35.2565
   24,    16.1065,    73.1263,    36.4763
   25,    16.8156,    75.4507,    37.6342
   26,    17.3498,    78.9337,    38.5189
   27,    18.0054,    82.3447,    40.1300
   28,    18.6861,    84.7136,    41.5164
   29,    19.5183,    87.5769,    42.9245
   30,    20.1830,    90.1557,    44.5364
   31,    20.7287,    93.2115,    44.9102
   32,    21.2632,    95.9585,    46.2440
   33,    22.0187,    98.8891,    48.0579
   34,    22.4852,   102.2045,    48.2983
   35,    23.1229,   104.5420,    49.3607
   36,    24.4330,   107.1002,    52.1726
   37,    24.3125,   110.6161,    51.8143
   38,    25.6009,   113.3195,    54.1423
   39,    25.5903,   115.3881,    54.2127
   40,    26.1050,   119.1910,    54.5344
   41,    27.2697,   120.2185,    56.5787
   42,    27.1875,   124.2756,    56.7262
   43,    28.7137,   126.1108,    59.1513
   44,    28.7838,   126.2037,    59.0536
   45,    28.9788,   132.7704,    59.3443
   46,    30.7463,   134.6243,    61.8884
   47,    30.5219,   136.3583,    61.9662
   48,    30.8690,   139.1407,    61.9147


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/spmv_C24_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6393,     6.5008,     2.2199
    2,     1.2785,    12.9453,     4.7098
    3,     1.9157,    19.4025,     7.0487
    4,     2.5533,    25.7126,     9.3995
    5,     3.1668,    31.7666,    11.6348
    6,     3.8273,    36.9423,    14.0196
    7,     4.4149,    37.3848,    16.0926
    8,     5.0970,    37.7434,    18.5127
    9,     5.6987,    37.3674,    20.5947
   10,     6.3097,    37.8316,    22.7301
   11,     6.9358,    37.8103,    24.7890
   12,     7.6228,    37.9185,    27.1265
   13,     8.0878,    40.5717,    28.6897
   14,     8.7782,    44.2732,    31.1132
   15,     9.3512,    47.0846,    32.9098
   16,    10.0050,    50.0908,    34.9230
   17,    10.6889,    53.5127,    37.3712
   18,    11.1615,    56.1994,    38.9607
   19,    12.0493,    60.0698,    41.3418
   20,    12.5770,    61.9948,    42.9328
   21,    13.1462,    64.9576,    45.1187
   22,    13.7607,    67.9006,    46.7653
   23,    14.4257,    71.5985,    48.7908
   24,    15.1341,    73.8306,    50.9852
   25,    15.2486,    76.8101,    51.5547
   26,    15.9670,    79.2840,    53.6600
   27,    16.9103,    82.9301,    55.8525
   28,    16.9463,    85.4720,    56.2306
   29,    17.9110,    87.8710,    58.5220
   30,    18.0786,    90.3353,    59.3810
   31,    19.0852,    94.1269,    61.5745
   32,    19.1574,    96.1821,    62.4052
   33,    20.4199,    99.3578,    64.8341
   34,    20.4980,   100.1940,    65.1810
   35,    20.8192,   105.0896,    66.2653
   36,    22.0031,   107.2056,    68.6288
   37,    22.0014,   108.2906,    69.1308
   38,    23.6480,   114.9904,    71.9497
   39,    23.7067,   115.5165,    72.0165
   40,    23.7835,   116.6211,    72.4428
   41,    24.0695,   120.8022,    72.8796
   42,    25.7779,   125.4934,    76.4230
   43,    25.9686,   126.8732,    76.1971
   44,    25.9045,   127.3745,    76.5219
   45,    26.1990,   133.5466,    76.8914
   46,    28.4072,   136.5921,    80.8063
   47,    28.3236,   137.5117,    80.9393
   48,    28.4688,   139.2087,    80.5988


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6621,     6.7086,     2.6594
    2,     1.3129,    13.3126,     5.5747
    3,     1.9688,    19.9731,     8.3429
    4,     2.6149,    26.1905,    11.0478
    5,     3.2593,    31.7852,    13.7280
    6,     3.9183,    37.1883,    16.4890
    7,     4.5608,    38.1258,    19.0749
    8,     5.1838,    38.1168,    21.6098
    9,     5.8602,    37.3421,    24.0807
   10,     6.4200,    37.5632,    26.3316
   11,     7.0734,    37.4439,    28.5916
   12,     7.6985,    37.8321,    31.1157
   13,     8.2665,    40.8052,    33.2788
   14,     8.9246,    44.2284,    35.9109
   15,     9.6810,    47.0312,    38.3522
   16,    10.1522,    49.8852,    40.3931
   17,    10.7110,    52.6160,    42.4413
   18,    11.6583,    56.7237,    44.5953
   19,    12.3079,    59.8952,    47.7882
   20,    12.4885,    61.7341,    48.6135
   21,    13.0894,    65.3589,    48.0735
   22,    13.8945,    67.5470,    52.4697
   23,    14.7520,    71.9211,    55.9885
   24,    14.8245,    74.3861,    56.6948
   25,    15.7241,    76.1569,    59.1214
   26,    15.9391,    79.4198,    60.4457
   27,    16.9848,    82.1545,    62.2418
   28,    17.0048,    85.6806,    61.8315
   29,    18.3953,    88.4459,    66.0158
   30,    18.4332,    88.9436,    63.7272
   31,    18.9454,    94.0530,    68.5736
   32,    20.0250,    96.9466,    71.1555
   33,    20.0896,    96.5098,    71.8584
   34,    20.3355,   102.6172,    72.0754
   35,    21.9093,   105.2572,    74.9350
   36,    21.9366,   106.1970,    75.5752
   37,    21.9879,   108.9819,    70.7327
   38,    24.2622,   115.4239,    81.3068
   39,    24.2613,   116.4819,    81.6470
   40,    24.3646,   116.9226,    76.3248
   41,    24.4137,   116.5377,    81.0654
   42,    24.6043,   124.5954,    81.9250
   43,    27.1591,   128.8555,    86.4854
   44,    27.2624,   130.2961,    66.3426
   45,    27.3989,   130.0654,    85.5272
   46,    27.4558,   132.7660,    85.2720
   47,    27.3732,   132.7066,    84.6523
   48,    27.6836,   142.5412,    86.6728


==> plots/data/spmv_microbench/fcc/rect_scaling_sellC/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6708,     3.7065,     0.7962
    2,     1.3383,     7.4066,     1.4908
    3,     2.0061,    11.0977,     2.2345
    4,     2.6697,    14.7602,     2.9773
    5,     3.3338,    18.3926,     3.7162
    6,     4.0000,    22.0348,     4.4606
    7,     4.6626,    25.5157,     5.1886
    8,     5.3286,    28.9634,     5.9373
    9,     5.9859,    32.7575,     6.6769
   10,     6.6442,    36.2022,     7.4047
   11,     7.2919,    37.4444,     8.1033
   12,     7.9686,    37.4184,     8.8615
   13,     8.6283,    40.4065,     9.4926
   14,     9.2657,    43.8993,    10.2948
   15,     9.9504,    46.9454,    10.9684
   16,    10.5643,    49.1280,    11.7032
   17,    11.2140,    52.2440,    12.4036
   18,    11.9208,    54.7513,    13.1786
   19,    12.5692,    58.7259,    13.8776
   20,    13.1571,    60.7446,    14.5005
   21,    13.8190,    63.4012,    15.1779
   22,    14.5100,    66.7954,    15.8585
   23,    15.0911,    69.8734,    16.5822
   24,    15.8349,    71.4915,    17.3816
   25,    16.4086,    72.7588,    17.9158
   26,    17.0244,    76.2510,    18.6435
   27,    17.6778,    80.0136,    19.3298
   28,    18.3759,    83.4678,    20.0606
   29,    18.9130,    84.8726,    20.5096
   30,    19.5516,    86.6060,    21.3049
   31,    20.1417,    90.1598,    21.8382
   32,    20.8746,    89.1704,    22.6438
   33,    21.4013,    94.1996,    23.1336
   34,    22.0896,    96.4306,    23.6821
   35,    22.7579,   100.7460,    24.3824
   36,    23.4975,   100.0721,    25.3307
   37,    24.0872,   104.5330,    25.9149
   38,    24.7234,   107.9905,    26.3770
   39,    25.4078,   111.0035,    26.8246
   40,    25.7766,   113.3943,    27.3062
   41,    26.3247,   111.9405,    27.9826
   42,    26.9992,   109.8979,    28.6517
   43,    27.7808,   119.1735,    29.4020
   44,    28.3310,   123.7392,    29.6834
   45,    28.7155,   127.2045,    30.3285
   46,    29.5960,   121.0750,    30.9875
   47,    30.0665,   124.8622,    31.2178
   48,    30.6248,   128.2651,    32.0091


==> plots/data/spmv_microbench/fcc/rect_size_scan/raw_spmv_C1_u-1.txt <==
-m RECT, -C 1, -u -1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.9219 GFlop/s ; Time =  0.94784 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.9230 GFlop/s ; Time =  0.94669 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9112 GFlop/s ; Time =  0.95896 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5416 GFlop/s ; Time =  1.02028 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5429 GFlop/s ; Time =  1.01939 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.5653 GFlop/s ; Time =  1.00481 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0004 GFlop/s ; Time =  0.96101 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.9986 GFlop/s ; Time =  0.96185 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.0670 GFlop/s ; Time =  0.93003 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.3021 GFlop/s ; Time =  0.98690 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.3013 GFlop/s ; Time =  0.98722 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.3041 GFlop/s ; Time =  0.98605 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4946 GFlop/s ; Time =  0.98078 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.4968 GFlop/s ; Time =  0.97993 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.4909 GFlop/s ; Time =  0.98225 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.7339 GFlop/s ; Time =  1.02279 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7331 GFlop/s ; Time =  1.02308 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6605 GFlop/s ; Time =  1.05099 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9235 GFlop/s ; Time =  1.01624 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9241 GFlop/s ; Time =  1.01602 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.8706 GFlop/s ; Time =  1.03496 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4372 GFlop/s ; Time =  1.01688 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4395 GFlop/s ; Time =  1.01620 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3835 GFlop/s ; Time =  1.03303 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6020 GFlop/s ; Time =  1.01890 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6046 GFlop/s ; Time =  1.01814 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5215 GFlop/s ; Time =  1.04216 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7319 GFlop/s ; Time =  0.98342 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7313 GFlop/s ; Time =  0.98358 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7578 GFlop/s ; Time =  0.97663 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9044 GFlop/s ; Time =  0.98474 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9051 GFlop/s ; Time =  0.98456 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8033 GFlop/s ; Time =  1.01090 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0552 GFlop/s ; Time =  1.00256 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0633 GFlop/s ; Time =  1.00096 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9791 GFlop/s ; Time =  1.01788 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.9336 GFlop/s ; Time =  0.99184 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9431 GFlop/s ; Time =  0.98992 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.7070 GFlop/s ; Time =  1.03959 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3680 GFlop/s ; Time =  1.00924 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3760 GFlop/s ; Time =  1.00774 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.4134 GFlop/s ; Time =  1.00079 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0361 GFlop/s ; Time =  1.00636 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0334 GFlop/s ; Time =  1.00690 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0220 GFlop/s ; Time =  1.00917 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9604 GFlop/s ; Time =  0.99689 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.9704 GFlop/s ; Time =  0.99522 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7100 GFlop/s ; Time =  1.04062 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.1653 GFlop/s ; Time =  0.99212 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1640 GFlop/s ; Time =  0.99232 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9791 GFlop/s ; Time =  1.02302 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0311 GFlop/s ; Time =  0.98521 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0353 GFlop/s ; Time =  0.98452 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8778 GFlop/s ; Time =  1.01090 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2998 GFlop/s ; Time =  0.99867 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3043 GFlop/s ; Time =  0.99795 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0365 GFlop/s ; Time =  1.04222 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.1768 GFlop/s ; Time =  0.99027 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2507 GFlop/s ; Time =  0.97855 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0139 GFlop/s ; Time =  1.01709 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4062 GFlop/s ; Time =  1.00935 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3018 GFlop/s ; Time =  1.02608 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.2573 GFlop/s ; Time =  1.03338 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4274 GFlop/s ; Time =  1.00602 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2475 GFlop/s ; Time =  1.03499 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9074 GFlop/s ; Time =  1.09458 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2950 GFlop/s ; Time =  0.99013 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3993 GFlop/s ; Time =  0.97101 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0263 GFlop/s ; Time =  1.04307 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3624 GFlop/s ; Time =  0.98883 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3470 GFlop/s ; Time =  0.99123 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0875 GFlop/s ; Time =  1.03349 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.1410 GFlop/s ; Time =  0.99603 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1109 GFlop/s ; Time =  1.00093 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7488 GFlop/s ; Time =  1.06398 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.1508 GFlop/s ; Time =  0.99444 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1537 GFlop/s ; Time =  0.99397 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8007 GFlop/s ; Time =  1.05446 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0091 GFlop/s ; Time =  0.98879 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0075 GFlop/s ; Time =  0.98904 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7484 GFlop/s ; Time =  1.03363 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8227 GFlop/s ; Time =  0.99045 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.7599 GFlop/s ; Time =  1.00124 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7460 GFlop/s ; Time =  1.00367 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5949 GFlop/s ; Time =  0.99952 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4251 GFlop/s ; Time =  1.03080 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7698 GFlop/s ; Time =  0.96921 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5364 GFlop/s ; Time =  1.00161 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9064 GFlop/s ; Time =  0.92609 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7439 GFlop/s ; Time =  0.79105 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6925 GFlop/s ; Time =  1.00552 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7050 GFlop/s ; Time =  1.00284 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7560 GFlop/s ; Time =  0.81974 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4673 GFlop/s ; Time =  0.99085 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4685 GFlop/s ; Time =  0.99063 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8288 GFlop/s ; Time =  0.92940 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4782 GFlop/s ; Time =  0.98889 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3522 GFlop/s ; Time =  1.01218 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2210 GFlop/s ; Time =  1.03762 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5230 GFlop/s ; Time =  1.01253 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4016 GFlop/s ; Time =  1.03528 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2513 GFlop/s ; Time =  1.06490 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4395 GFlop/s ; Time =  0.99591 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4404 GFlop/s ; Time =  0.99573 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2319 GFlop/s ; Time =  1.03543 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5692 GFlop/s ; Time =  1.00415 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.5949 GFlop/s ; Time =  0.99954 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3588 GFlop/s ; Time =  1.04357 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4242 GFlop/s ; Time =  0.99878 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4233 GFlop/s ; Time =  0.99894 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0249 GFlop/s ; Time =  1.07815 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3991 GFlop/s ; Time =  1.00340 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4059 GFlop/s ; Time =  1.00214 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1744 GFlop/s ; Time =  1.04697 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4495 GFlop/s ; Time =  0.99399 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3388 GFlop/s ; Time =  1.01462 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0903 GFlop/s ; Time =  1.06415 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4101 GFlop/s ; Time =  1.00134 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2096 GFlop/s ; Time =  1.03987 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0040 GFlop/s ; Time =  1.08259 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3274 GFlop/s ; Time =  0.98397 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4069 GFlop/s ; Time =  0.96952 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1393 GFlop/s ; Time =  1.01999 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4214 GFlop/s ; Time =  0.99915 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3098 GFlop/s ; Time =  1.02016 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0730 GFlop/s ; Time =  1.06777 s


==> plots/data/spmv_microbench/fcc/rect_size_scan/raw_spmv_C1_u1.txt <==
-m RECT, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 8
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.7766 GFlop/s ; Time =  0.90016 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.9230 GFlop/s ; Time =  0.75740 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9110 GFlop/s ; Time =  0.76734 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.2825 GFlop/s ; Time =  0.95390 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5428 GFlop/s ; Time =  0.79292 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.5419 GFlop/s ; Time =  0.79341 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6467 GFlop/s ; Time =  0.95514 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.9993 GFlop/s ; Time =  0.78671 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.0420 GFlop/s ; Time =  0.77027 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.8176 GFlop/s ; Time =  0.96149 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.3008 GFlop/s ; Time =  0.75956 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.2700 GFlop/s ; Time =  0.76987 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0812 GFlop/s ; Time =  1.00767 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.4964 GFlop/s ; Time =  0.84006 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.4677 GFlop/s ; Time =  0.84983 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.3039 GFlop/s ; Time =  0.98614 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7320 GFlop/s ; Time =  0.83159 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6315 GFlop/s ; Time =  0.86336 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.2298 GFlop/s ; Time =  1.01890 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9217 GFlop/s ; Time =  0.77759 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.8268 GFlop/s ; Time =  0.80372 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.3725 GFlop/s ; Time =  1.03125 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4386 GFlop/s ; Time =  0.71153 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3132 GFlop/s ; Time =  0.73846 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5424 GFlop/s ; Time =  1.03109 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6037 GFlop/s ; Time =  0.72742 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4576 GFlop/s ; Time =  0.75817 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.7006 GFlop/s ; Time =  0.97069 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7302 GFlop/s ; Time =  0.70277 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6812 GFlop/s ; Time =  0.71212 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8064 GFlop/s ; Time =  0.99638 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9041 GFlop/s ; Time =  0.71623 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7329 GFlop/s ; Time =  0.74907 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8993 GFlop/s ; Time =  1.02473 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0616 GFlop/s ; Time =  0.58696 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8071 GFlop/s ; Time =  0.61804 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0382 GFlop/s ; Time =  0.97785 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9419 GFlop/s ; Time =  0.60118 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.5658 GFlop/s ; Time =  0.65071 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1408 GFlop/s ; Time =  1.00156 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3745 GFlop/s ; Time =  0.58531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2223 GFlop/s ; Time =  0.60236 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2187 GFlop/s ; Time =  0.97732 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0317 GFlop/s ; Time =  0.62518 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8690 GFlop/s ; Time =  0.64608 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2765 GFlop/s ; Time =  1.01343 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.9679 GFlop/s ; Time =  0.55639 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.4969 GFlop/s ; Time =  0.60406 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3614 GFlop/s ; Time =  0.98782 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1531 GFlop/s ; Time =  0.53965 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7286 GFlop/s ; Time =  0.57964 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4265 GFlop/s ; Time =  1.02007 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0335 GFlop/s ; Time =  0.57930 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6688 GFlop/s ; Time =  0.61658 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4727 GFlop/s ; Time =  1.00647 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3004 GFlop/s ; Time =  0.55477 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8116 GFlop/s ; Time =  0.60142 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5079 GFlop/s ; Time =  0.99639 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2492 GFlop/s ; Time =  0.55931 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8001 GFlop/s ; Time =  0.60262 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5508 GFlop/s ; Time =  0.98434 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3016 GFlop/s ; Time =  0.55465 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0029 GFlop/s ; Time =  0.58225 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5918 GFlop/s ; Time =  1.02177 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2444 GFlop/s ; Time =  0.58772 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7043 GFlop/s ; Time =  0.64337 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6163 GFlop/s ; Time =  1.01484 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4002 GFlop/s ; Time =  0.67960 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9208 GFlop/s ; Time =  0.74580 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6363 GFlop/s ; Time =  1.00925 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3409 GFlop/s ; Time =  0.57878 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8887 GFlop/s ; Time =  0.62322 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6495 GFlop/s ; Time =  1.00561 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1084 GFlop/s ; Time =  0.60081 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5744 GFlop/s ; Time =  0.65837 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6531 GFlop/s ; Time =  1.00462 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1539 GFlop/s ; Time =  0.59637 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6188 GFlop/s ; Time =  0.65315 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6587 GFlop/s ; Time =  1.00306 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0095 GFlop/s ; Time =  0.61068 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5820 GFlop/s ; Time =  0.65744 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6313 GFlop/s ; Time =  1.01063 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.7605 GFlop/s ; Time =  0.63709 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5692 GFlop/s ; Time =  0.65897 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4743 GFlop/s ; Time =  1.00599 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4257 GFlop/s ; Time =  0.64418 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6277 GFlop/s ; Time =  0.62106 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0617 GFlop/s ; Time =  1.02744 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9091 GFlop/s ; Time =  0.64079 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5845 GFlop/s ; Time =  0.56329 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1598 GFlop/s ; Time =  0.99552 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7026 GFlop/s ; Time =  0.66891 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5566 GFlop/s ; Time =  0.56610 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5477 GFlop/s ; Time =  0.98515 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4665 GFlop/s ; Time =  0.63935 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6575 GFlop/s ; Time =  0.61777 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5703 GFlop/s ; Time =  0.97893 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3508 GFlop/s ; Time =  0.65319 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1124 GFlop/s ; Time =  0.68365 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5909 GFlop/s ; Time =  1.02200 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4020 GFlop/s ; Time =  0.67935 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1092 GFlop/s ; Time =  0.71829 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5558 GFlop/s ; Time =  0.98291 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4377 GFlop/s ; Time =  0.64274 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0727 GFlop/s ; Time =  0.68898 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6234 GFlop/s ; Time =  1.01285 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.5943 GFlop/s ; Time =  0.65602 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2216 GFlop/s ; Time =  0.70284 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5116 GFlop/s ; Time =  0.99534 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4215 GFlop/s ; Time =  0.64469 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8953 GFlop/s ; Time =  0.71399 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5007 GFlop/s ; Time =  0.99841 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3968 GFlop/s ; Time =  0.64763 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0445 GFlop/s ; Time =  0.69285 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5331 GFlop/s ; Time =  0.98914 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3373 GFlop/s ; Time =  0.65477 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9630 GFlop/s ; Time =  0.70416 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5115 GFlop/s ; Time =  0.99530 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2071 GFlop/s ; Time =  0.67120 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8806 GFlop/s ; Time =  0.71611 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4993 GFlop/s ; Time =  0.99869 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4041 GFlop/s ; Time =  0.64668 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0193 GFlop/s ; Time =  0.69626 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5372 GFlop/s ; Time =  0.98798 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3101 GFlop/s ; Time =  0.65813 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9430 GFlop/s ; Time =  0.70701 s


==> plots/data/spmv_microbench/fcc/rect_size_scan/raw_spmv_C1_u2.txt <==
-m RECT, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 6
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.5936 GFlop/s ; Time =  0.88319 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.9228 GFlop/s ; Time =  0.56818 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.8895 GFlop/s ; Time =  0.58944 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.1796 GFlop/s ; Time =  1.03712 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5428 GFlop/s ; Time =  0.79291 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.5429 GFlop/s ; Time =  0.79286 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3746 GFlop/s ; Time =  1.01709 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.9987 GFlop/s ; Time =  0.69950 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.0256 GFlop/s ; Time =  0.69023 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.8428 GFlop/s ; Time =  1.04319 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.3008 GFlop/s ; Time =  0.83553 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.2815 GFlop/s ; Time =  0.84259 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0976 GFlop/s ; Time =  0.99980 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.4963 GFlop/s ; Time =  0.84011 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.4694 GFlop/s ; Time =  0.84924 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5174 GFlop/s ; Time =  0.97192 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7321 GFlop/s ; Time =  0.89553 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6429 GFlop/s ; Time =  0.92576 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.2958 GFlop/s ; Time =  0.98958 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9238 GFlop/s ; Time =  0.77704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.8248 GFlop/s ; Time =  0.80427 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6052 GFlop/s ; Time =  1.00624 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4383 GFlop/s ; Time =  0.76243 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3285 GFlop/s ; Time =  0.78756 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6585 GFlop/s ; Time =  0.98607 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6040 GFlop/s ; Time =  0.72737 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4553 GFlop/s ; Time =  0.75868 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0159 GFlop/s ; Time =  0.98511 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7313 GFlop/s ; Time =  0.79623 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5261 GFlop/s ; Time =  0.84256 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0641 GFlop/s ; Time =  0.96960 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9042 GFlop/s ; Time =  0.76097 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7468 GFlop/s ; Time =  0.79292 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3251 GFlop/s ; Time =  0.99860 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0619 GFlop/s ; Time =  0.65597 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8415 GFlop/s ; Time =  0.68584 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6638 GFlop/s ; Time =  1.00170 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9426 GFlop/s ; Time =  0.74253 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.6186 GFlop/s ; Time =  0.79461 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9139 GFlop/s ; Time =  0.98234 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3749 GFlop/s ; Time =  0.71531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2978 GFlop/s ; Time =  0.72572 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0300 GFlop/s ; Time =  0.99741 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0327 GFlop/s ; Time =  0.79868 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9569 GFlop/s ; Time =  0.81089 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.1833 GFlop/s ; Time =  1.00262 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.9685 GFlop/s ; Time =  0.70274 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.5953 GFlop/s ; Time =  0.74961 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5019 GFlop/s ; Time =  1.00932 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1620 GFlop/s ; Time =  0.73739 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8730 GFlop/s ; Time =  0.77368 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6905 GFlop/s ; Time =  1.00598 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0285 GFlop/s ; Time =  0.78271 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7980 GFlop/s ; Time =  0.81382 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8379 GFlop/s ; Time =  1.01146 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3033 GFlop/s ; Time =  0.77630 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9557 GFlop/s ; Time =  0.82161 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.9406 GFlop/s ; Time =  0.99043 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2498 GFlop/s ; Time =  0.78295 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9349 GFlop/s ; Time =  0.82450 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1478 GFlop/s ; Time =  0.98451 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2989 GFlop/s ; Time =  0.80459 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.1764 GFlop/s ; Time =  0.82056 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2632 GFlop/s ; Time =  0.99612 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2454 GFlop/s ; Time =  0.83946 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8392 GFlop/s ; Time =  0.89787 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3726 GFlop/s ; Time =  1.00836 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4067 GFlop/s ; Time =  1.00201 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0333 GFlop/s ; Time =  1.07635 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4405 GFlop/s ; Time =  0.99579 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3447 GFlop/s ; Time =  0.85387 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0344 GFlop/s ; Time =  0.89778 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5391 GFlop/s ; Time =  1.00960 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1109 GFlop/s ; Time =  0.91514 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7270 GFlop/s ; Time =  0.97648 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5732 GFlop/s ; Time =  1.00343 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1518 GFlop/s ; Time =  0.90905 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7765 GFlop/s ; Time =  0.96811 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6162 GFlop/s ; Time =  0.99572 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0114 GFlop/s ; Time =  0.93027 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7330 GFlop/s ; Time =  0.97544 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5854 GFlop/s ; Time =  1.00124 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.7591 GFlop/s ; Time =  0.97104 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7407 GFlop/s ; Time =  0.97416 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2283 GFlop/s ; Time =  1.00275 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4444 GFlop/s ; Time =  0.96296 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7983 GFlop/s ; Time =  0.90418 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.3132 GFlop/s ; Time =  1.01294 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9121 GFlop/s ; Time =  0.88944 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7317 GFlop/s ; Time =  0.76225 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5311 GFlop/s ; Time =  1.00278 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7044 GFlop/s ; Time =  0.96584 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7412 GFlop/s ; Time =  0.79141 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4278 GFlop/s ; Time =  0.99807 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4695 GFlop/s ; Time =  0.99047 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8264 GFlop/s ; Time =  0.92979 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4713 GFlop/s ; Time =  0.99014 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3510 GFlop/s ; Time =  1.01241 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2052 GFlop/s ; Time =  1.04076 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5187 GFlop/s ; Time =  1.01332 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4035 GFlop/s ; Time =  1.03492 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2456 GFlop/s ; Time =  1.06607 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4276 GFlop/s ; Time =  0.99808 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4387 GFlop/s ; Time =  0.99606 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1959 GFlop/s ; Time =  1.04259 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5894 GFlop/s ; Time =  1.00052 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.5925 GFlop/s ; Time =  0.99997 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3580 GFlop/s ; Time =  1.04374 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3368 GFlop/s ; Time =  1.01514 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4228 GFlop/s ; Time =  0.99903 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0253 GFlop/s ; Time =  1.07806 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3019 GFlop/s ; Time =  0.98883 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4043 GFlop/s ; Time =  0.97010 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1698 GFlop/s ; Time =  1.01410 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3813 GFlop/s ; Time =  1.00659 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3386 GFlop/s ; Time =  1.01465 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0922 GFlop/s ; Time =  1.06375 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3264 GFlop/s ; Time =  0.98427 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2075 GFlop/s ; Time =  1.00673 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9951 GFlop/s ; Time =  1.04955 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2948 GFlop/s ; Time =  0.99004 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4060 GFlop/s ; Time =  0.96967 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1386 GFlop/s ; Time =  1.02013 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3678 GFlop/s ; Time =  1.00914 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3108 GFlop/s ; Time =  1.01996 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0726 GFlop/s ; Time =  1.06786 s


==> plots/data/spmv_microbench/fcc/rect_size_scan/raw_spmv_C1_u3.txt <==
-m RECT, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 6
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.4949 GFlop/s ; Time =  1.05934 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.9227 GFlop/s ; Time =  0.56822 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.8900 GFlop/s ; Time =  0.58910 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.9910 GFlop/s ; Time =  1.05814 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5427 GFlop/s ; Time =  0.67969 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.5271 GFlop/s ; Time =  0.68665 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4803 GFlop/s ; Time =  0.94449 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.9993 GFlop/s ; Time =  0.69929 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.0250 GFlop/s ; Time =  0.69041 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6660 GFlop/s ; Time =  0.94412 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.3005 GFlop/s ; Time =  0.68370 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.2532 GFlop/s ; Time =  0.69805 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0825 GFlop/s ; Time =  1.00705 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.4964 GFlop/s ; Time =  0.84007 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.4696 GFlop/s ; Time =  0.84919 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5001 GFlop/s ; Time =  0.97861 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7320 GFlop/s ; Time =  0.89557 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6424 GFlop/s ; Time =  0.92594 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.1512 GFlop/s ; Time =  0.97489 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9222 GFlop/s ; Time =  0.71767 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.8105 GFlop/s ; Time =  0.74619 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4605 GFlop/s ; Time =  0.99438 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4388 GFlop/s ; Time =  0.71149 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3122 GFlop/s ; Time =  0.73869 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5524 GFlop/s ; Time =  1.02706 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6039 GFlop/s ; Time =  0.72740 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4564 GFlop/s ; Time =  0.75843 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0627 GFlop/s ; Time =  0.97004 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7311 GFlop/s ; Time =  0.79627 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7114 GFlop/s ; Time =  0.80049 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3143 GFlop/s ; Time =  1.00188 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9044 GFlop/s ; Time =  0.85045 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7574 GFlop/s ; Time =  0.88371 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3932 GFlop/s ; Time =  0.97857 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0617 GFlop/s ; Time =  0.65600 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8511 GFlop/s ; Time =  0.68448 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9013 GFlop/s ; Time =  0.98551 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9427 GFlop/s ; Time =  0.77786 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.6371 GFlop/s ; Time =  0.82914 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.2573 GFlop/s ; Time =  0.98521 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3750 GFlop/s ; Time =  0.78033 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3345 GFlop/s ; Time =  0.78627 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.2508 GFlop/s ; Time =  0.98671 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0332 GFlop/s ; Time =  0.83332 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9734 GFlop/s ; Time =  0.84335 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.4938 GFlop/s ; Time =  1.01113 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.9685 GFlop/s ; Time =  0.76130 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6251 GFlop/s ; Time =  0.80777 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7068 GFlop/s ; Time =  1.00251 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1621 GFlop/s ; Time =  0.76574 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8859 GFlop/s ; Time =  0.80167 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0703 GFlop/s ; Time =  0.99956 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0335 GFlop/s ; Time =  0.83999 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8243 GFlop/s ; Time =  0.87015 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1229 GFlop/s ; Time =  0.98930 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3044 GFlop/s ; Time =  0.80389 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9739 GFlop/s ; Time =  0.84837 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1797 GFlop/s ; Time =  1.01220 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2494 GFlop/s ; Time =  0.83894 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9632 GFlop/s ; Time =  0.87920 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4338 GFlop/s ; Time =  0.99701 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2999 GFlop/s ; Time =  0.85995 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.1997 GFlop/s ; Time =  0.87385 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6127 GFlop/s ; Time =  0.99637 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2409 GFlop/s ; Time =  0.89608 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8610 GFlop/s ; Time =  0.95416 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6333 GFlop/s ; Time =  0.99272 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4250 GFlop/s ; Time =  1.03083 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0599 GFlop/s ; Time =  1.10522 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7473 GFlop/s ; Time =  1.00344 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3398 GFlop/s ; Time =  0.90967 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0532 GFlop/s ; Time =  0.95273 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8147 GFlop/s ; Time =  0.99181 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1159 GFlop/s ; Time =  0.94297 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7412 GFlop/s ; Time =  1.00452 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9127 GFlop/s ; Time =  1.00492 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1664 GFlop/s ; Time =  0.96358 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8032 GFlop/s ; Time =  1.02390 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9172 GFlop/s ; Time =  1.00414 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0150 GFlop/s ; Time =  0.98781 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7498 GFlop/s ; Time =  1.03337 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8525 GFlop/s ; Time =  0.98540 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.7649 GFlop/s ; Time =  1.00038 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7477 GFlop/s ; Time =  1.00337 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5245 GFlop/s ; Time =  1.01226 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4326 GFlop/s ; Time =  1.02938 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8067 GFlop/s ; Time =  0.96306 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6785 GFlop/s ; Time =  1.00855 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9110 GFlop/s ; Time =  0.96080 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7564 GFlop/s ; Time =  0.81970 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8412 GFlop/s ; Time =  1.01074 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7038 GFlop/s ; Time =  1.04026 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7706 GFlop/s ; Time =  0.84795 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6059 GFlop/s ; Time =  0.99753 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4705 GFlop/s ; Time =  1.02222 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8416 GFlop/s ; Time =  0.95728 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6375 GFlop/s ; Time =  0.99196 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3559 GFlop/s ; Time =  1.04410 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1922 GFlop/s ; Time =  1.07703 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6856 GFlop/s ; Time =  1.01431 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4063 GFlop/s ; Time =  1.06671 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2603 GFlop/s ; Time =  1.09632 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6063 GFlop/s ; Time =  0.99745 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4473 GFlop/s ; Time =  1.02656 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2152 GFlop/s ; Time =  1.07224 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7560 GFlop/s ; Time =  1.00192 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.6000 GFlop/s ; Time =  1.02983 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3730 GFlop/s ; Time =  1.07334 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4676 GFlop/s ; Time =  0.99084 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4244 GFlop/s ; Time =  0.99873 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0248 GFlop/s ; Time =  1.07816 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4692 GFlop/s ; Time =  0.99053 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4047 GFlop/s ; Time =  1.00235 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1794 GFlop/s ; Time =  1.04595 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5203 GFlop/s ; Time =  0.98126 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3403 GFlop/s ; Time =  1.01433 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0902 GFlop/s ; Time =  1.06417 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5139 GFlop/s ; Time =  1.01417 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2142 GFlop/s ; Time =  1.07246 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0158 GFlop/s ; Time =  1.11490 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4878 GFlop/s ; Time =  0.98706 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4044 GFlop/s ; Time =  1.00229 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1477 GFlop/s ; Time =  1.05228 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5599 GFlop/s ; Time =  1.00570 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3098 GFlop/s ; Time =  1.05306 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0802 GFlop/s ; Time =  1.10064 s


==> plots/data/spmv_microbench/fcc/rect_size_scan/raw_spmv_C1_u4.txt <==
-m RECT, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 4
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.4308 GFlop/s ; Time =  0.81130 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.9226 GFlop/s ; Time =  0.37886 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.8544 GFlop/s ; Time =  0.40908 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.8573 GFlop/s ; Time =  1.01929 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5417 GFlop/s ; Time =  0.56678 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.5044 GFlop/s ; Time =  0.58084 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.2846 GFlop/s ; Time =  0.95234 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.9981 GFlop/s ; Time =  0.61226 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.0050 GFlop/s ; Time =  0.61013 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.7114 GFlop/s ; Time =  1.02116 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.3013 GFlop/s ; Time =  0.75940 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.2679 GFlop/s ; Time =  0.77059 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.8182 GFlop/s ; Time =  0.96118 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.4962 GFlop/s ; Time =  0.70010 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.4323 GFlop/s ; Time =  0.71852 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.1631 GFlop/s ; Time =  0.96952 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7319 GFlop/s ; Time =  0.76765 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6166 GFlop/s ; Time =  0.80147 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5273 GFlop/s ; Time =  0.96810 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9233 GFlop/s ; Time =  0.83696 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.8392 GFlop/s ; Time =  0.86174 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8801 GFlop/s ; Time =  0.97086 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4394 GFlop/s ; Time =  0.81299 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3420 GFlop/s ; Time =  0.83667 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4571 GFlop/s ; Time =  0.99574 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6046 GFlop/s ; Time =  0.67876 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3181 GFlop/s ; Time =  0.73737 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9215 GFlop/s ; Time =  1.01694 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7305 GFlop/s ; Time =  0.79641 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7124 GFlop/s ; Time =  0.80029 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9450 GFlop/s ; Time =  1.00881 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9043 GFlop/s ; Time =  0.76094 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.7474 GFlop/s ; Time =  0.79280 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3541 GFlop/s ; Time =  0.98996 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0616 GFlop/s ; Time =  0.65602 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.8528 GFlop/s ; Time =  0.68424 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8081 GFlop/s ; Time =  1.00963 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9427 GFlop/s ; Time =  0.77787 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.6455 GFlop/s ; Time =  0.82763 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0653 GFlop/s ; Time =  0.98874 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3747 GFlop/s ; Time =  0.74786 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3164 GFlop/s ; Time =  0.75606 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.3641 GFlop/s ; Time =  1.00113 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.0328 GFlop/s ; Time =  0.86812 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   4.9823 GFlop/s ; Time =  0.87691 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5297 GFlop/s ; Time =  1.00312 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.9689 GFlop/s ; Time =  0.76125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.6215 GFlop/s ; Time =  0.80829 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8830 GFlop/s ; Time =  1.00212 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1554 GFlop/s ; Time =  0.79497 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8926 GFlop/s ; Time =  0.83042 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1090 GFlop/s ; Time =  0.99198 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0334 GFlop/s ; Time =  0.84000 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8181 GFlop/s ; Time =  0.87110 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3072 GFlop/s ; Time =  0.98787 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2998 GFlop/s ; Time =  0.83222 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9811 GFlop/s ; Time =  0.87656 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4921 GFlop/s ; Time =  0.98644 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2503 GFlop/s ; Time =  0.86678 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.9771 GFlop/s ; Time =  0.90639 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7550 GFlop/s ; Time =  1.00211 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3005 GFlop/s ; Time =  0.91534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.2157 GFlop/s ; Time =  0.92783 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9165 GFlop/s ; Time =  1.00428 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.2417 GFlop/s ; Time =  0.95196 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8779 GFlop/s ; Time =  1.01088 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0687 GFlop/s ; Time =  1.00789 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4008 GFlop/s ; Time =  1.13253 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0603 GFlop/s ; Time =  1.20873 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.1818 GFlop/s ; Time =  0.98945 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.3434 GFlop/s ; Time =  0.96425 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   6.0700 GFlop/s ; Time =  1.00767 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3174 GFlop/s ; Time =  0.99589 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1078 GFlop/s ; Time =  1.03006 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7546 GFlop/s ; Time =  1.09327 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3751 GFlop/s ; Time =  0.98687 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.1501 GFlop/s ; Time =  1.02297 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8082 GFlop/s ; Time =  1.08319 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4421 GFlop/s ; Time =  1.00371 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.0108 GFlop/s ; Time =  1.07572 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7715 GFlop/s ; Time =  1.12033 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3965 GFlop/s ; Time =  1.01089 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.7605 GFlop/s ; Time =  1.12250 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7808 GFlop/s ; Time =  1.11856 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9466 GFlop/s ; Time =  0.99918 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4260 GFlop/s ; Time =  1.09505 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8246 GFlop/s ; Time =  1.02010 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6864 GFlop/s ; Time =  1.00686 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.9087 GFlop/s ; Time =  0.96125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7580 GFlop/s ; Time =  0.81946 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8514 GFlop/s ; Time =  1.00861 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.7026 GFlop/s ; Time =  1.04053 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.7698 GFlop/s ; Time =  0.84807 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7123 GFlop/s ; Time =  1.00954 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4688 GFlop/s ; Time =  1.05449 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8493 GFlop/s ; Time =  0.98589 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7591 GFlop/s ; Time =  1.00135 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3543 GFlop/s ; Time =  1.07705 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2667 GFlop/s ; Time =  1.09498 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8085 GFlop/s ; Time =  0.99284 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4051 GFlop/s ; Time =  1.06695 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2201 GFlop/s ; Time =  1.10475 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7207 GFlop/s ; Time =  1.00804 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4462 GFlop/s ; Time =  1.05885 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.2207 GFlop/s ; Time =  1.10459 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8898 GFlop/s ; Time =  1.00884 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.6003 GFlop/s ; Time =  1.06099 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.3789 GFlop/s ; Time =  1.10465 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6591 GFlop/s ; Time =  0.98820 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4264 GFlop/s ; Time =  1.03058 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0354 GFlop/s ; Time =  1.11060 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6006 GFlop/s ; Time =  0.99850 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4060 GFlop/s ; Time =  1.03445 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1876 GFlop/s ; Time =  1.07800 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6439 GFlop/s ; Time =  0.99072 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3403 GFlop/s ; Time =  1.04705 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0987 GFlop/s ; Time =  1.09665 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6208 GFlop/s ; Time =  0.99489 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2134 GFlop/s ; Time =  1.07263 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0154 GFlop/s ; Time =  1.11498 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5983 GFlop/s ; Time =  0.99880 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.4080 GFlop/s ; Time =  1.03395 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.1601 GFlop/s ; Time =  1.08361 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6575 GFlop/s ; Time =  0.98834 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.3153 GFlop/s ; Time =  1.05196 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.0839 GFlop/s ; Time =  1.09984 s


==> plots/data/spmv_microbench/fcc/rect_size_scan/spmv_C1_u-1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9230,     0.9219,     0.9112
   2730666,    16,     1.5429,     1.5416,     1.5653
   1820444,    24,     1.9986,     2.0004,     2.0670
   1365333,    32,     2.3013,     2.3021,     2.3041
   1092266,    40,     2.4968,     2.4946,     2.4909
    910222,    48,     2.7331,     2.7339,     2.6605
    780190,    56,     2.9241,     2.9235,     2.8706
    682666,    64,     3.4395,     3.4372,     3.3835
    546133,    80,     3.6046,     3.6020,     3.5215
    455111,    96,     3.7313,     3.7319,     3.7578
    390095,   112,     3.9051,     3.9044,     3.8033
    341333,   128,     5.0633,     5.0552,     4.9791
    273066,   160,     4.9431,     4.9336,     4.7070
    227555,   192,     5.3760,     5.3680,     5.4134
    195047,   224,     5.0334,     5.0361,     5.0220
    170666,   256,     5.9704,     5.9604,     5.7100
    136533,   320,     6.1640,     6.1653,     5.9791
    113777,   384,     6.0353,     6.0311,     5.8778
     97523,   448,     6.3043,     6.2998,     6.0365
     85333,   512,     6.2507,     6.1768,     6.0139
     68266,   640,     6.3018,     6.4062,     6.2573
     56888,   768,     6.2475,     6.4274,     5.9074
     48761,   896,     5.3993,     5.2950,     5.0263
     42666,  1024,     6.3470,     6.3624,     6.0875
     34133,  1280,     6.1109,     6.1410,     5.7488
     28444,  1536,     6.1537,     6.1508,     5.8007
     24380,  1792,     6.0075,     6.0091,     5.7484
     21333,  2048,     5.7599,     5.8227,     5.7460
     17066,  2560,     5.4251,     5.5949,     5.7698
     14222,  3072,     4.9064,     4.5364,     5.7439
     12190,  3584,     4.7050,     4.6925,     5.7560
     10666,  4096,     5.4685,     5.4673,     5.8288
      9481,  4608,     5.3522,     5.4782,     5.2210
      8533,  5120,     5.4016,     5.5230,     5.2513
      7757,  5632,     5.4404,     5.4395,     5.2319
      7111,  6144,     5.5949,     5.5692,     5.3588
      6564,  6656,     5.4233,     5.4242,     5.0249
      6095,  7168,     5.4059,     5.3991,     5.1744
      5688,  7680,     5.3388,     5.4495,     5.0903
      5333,  8192,     5.2096,     5.4101,     5.0040
      4740,  9216,     5.4069,     5.3274,     5.1393
      4266, 10240,     5.3098,     5.4214,     5.0730


==> plots/data/spmv_microbench/fcc/rect_size_scan/spmv_C1_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9230,     0.7766,     0.9110
   2730666,    16,     1.5428,     1.2825,     1.5419
   1820444,    24,     1.9993,     1.6467,     2.0420
   1365333,    32,     2.3008,     1.8176,     2.2700
   1092266,    40,     2.4964,     2.0812,     2.4677
    910222,    48,     2.7320,     2.3039,     2.6315
    780190,    56,     2.9217,     2.2298,     2.8268
    682666,    64,     3.4386,     2.3725,     3.3132
    546133,    80,     3.6037,     2.5424,     3.4576
    455111,    96,     3.7302,     2.7006,     3.6812
    390095,   112,     3.9041,     2.8064,     3.7329
    341333,   128,     5.0616,     2.8993,     4.8071
    273066,   160,     4.9419,     3.0382,     4.5658
    227555,   192,     5.3745,     3.1408,     5.2223
    195047,   224,     5.0317,     3.2187,     4.8690
    170666,   256,     5.9679,     3.2765,     5.4969
    136533,   320,     6.1531,     3.3614,     5.7286
    113777,   384,     6.0335,     3.4265,     5.6688
     97523,   448,     6.3004,     3.4727,     5.8116
     85333,   512,     6.2492,     3.5079,     5.8001
     68266,   640,     6.3016,     3.5508,     6.0029
     56888,   768,     6.2444,     3.5918,     5.7043
     48761,   896,     5.4002,     3.6163,     4.9208
     42666,  1024,     6.3409,     3.6363,     5.8887
     34133,  1280,     6.1084,     3.6495,     5.5744
     28444,  1536,     6.1539,     3.6531,     5.6188
     24380,  1792,     6.0095,     3.6587,     5.5820
     21333,  2048,     5.7605,     3.6313,     5.5692
     17066,  2560,     5.4257,     3.4743,     5.6277
     14222,  3072,     4.9091,     3.0617,     5.5845
     12190,  3584,     4.7026,     3.1598,     5.5566
     10666,  4096,     5.4665,     3.5477,     5.6575
      9481,  4608,     5.3508,     3.5703,     5.1124
      8533,  5120,     5.4020,     3.5909,     5.1092
      7757,  5632,     5.4377,     3.5558,     5.0727
      7111,  6144,     5.5943,     3.6234,     5.2216
      6564,  6656,     5.4215,     3.5116,     4.8953
      6095,  7168,     5.3968,     3.5007,     5.0445
      5688,  7680,     5.3373,     3.5331,     4.9630
      5333,  8192,     5.2071,     3.5115,     4.8806
      4740,  9216,     5.4041,     3.4993,     5.0193
      4266, 10240,     5.3101,     3.5372,     4.9430


==> plots/data/spmv_microbench/fcc/rect_size_scan/spmv_C1_u2.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9228,     0.5936,     0.8895
   2730666,    16,     1.5428,     1.1796,     1.5429
   1820444,    24,     1.9987,     1.3746,     2.0256
   1365333,    32,     2.3008,     1.8428,     2.2815
   1092266,    40,     2.4963,     2.0976,     2.4694
    910222,    48,     2.7321,     2.5174,     2.6429
    780190,    56,     2.9238,     2.2958,     2.8248
    682666,    64,     3.4383,     2.6052,     3.3285
    546133,    80,     3.6040,     2.6585,     3.4553
    455111,    96,     3.7313,     3.0159,     3.5261
    390095,   112,     3.9042,     3.0641,     3.7468
    341333,   128,     5.0619,     3.3251,     4.8415
    273066,   160,     4.9426,     3.6638,     4.6186
    227555,   192,     5.3749,     3.9139,     5.2978
    195047,   224,     5.0327,     4.0300,     4.9569
    170666,   256,     5.9685,     4.1833,     5.5953
    136533,   320,     6.1620,     4.5019,     5.8730
    113777,   384,     6.0285,     4.6905,     5.7980
     97523,   448,     6.3033,     4.8379,     5.9557
     85333,   512,     6.2498,     4.9406,     5.9349
     68266,   640,     6.2989,     5.1478,     6.1764
     56888,   768,     6.2454,     5.2632,     5.8392
     48761,   896,     5.4067,     5.3726,     5.0333
     42666,  1024,     6.3447,     5.4405,     6.0344
     34133,  1280,     6.1109,     5.5391,     5.7270
     28444,  1536,     6.1518,     5.5732,     5.7765
     24380,  1792,     6.0114,     5.6162,     5.7330
     21333,  2048,     5.7591,     5.5854,     5.7407
     17066,  2560,     5.4444,     5.2283,     5.7983
     14222,  3072,     4.9121,     4.3132,     5.7317
     12190,  3584,     4.7044,     4.5311,     5.7412
     10666,  4096,     5.4695,     5.4278,     5.8264
      9481,  4608,     5.3510,     5.4713,     5.2052
      8533,  5120,     5.4035,     5.5187,     5.2456
      7757,  5632,     5.4387,     5.4276,     5.1959
      7111,  6144,     5.5925,     5.5894,     5.3580
      6564,  6656,     5.4228,     5.3368,     5.0253
      6095,  7168,     5.4043,     5.3019,     5.1698
      5688,  7680,     5.3386,     5.3813,     5.0922
      5333,  8192,     5.2075,     5.3264,     4.9951
      4740,  9216,     5.4060,     5.2948,     5.1386
      4266, 10240,     5.3108,     5.3678,     5.0726


==> plots/data/spmv_microbench/fcc/rect_size_scan/spmv_C1_u3.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9227,     0.4949,     0.8900
   2730666,    16,     1.5427,     0.9910,     1.5271
   1820444,    24,     1.9993,     1.4803,     2.0250
   1365333,    32,     2.3005,     1.6660,     2.2532
   1092266,    40,     2.4964,     2.0825,     2.4696
    910222,    48,     2.7320,     2.5001,     2.6424
    780190,    56,     2.9222,     2.1512,     2.8105
    682666,    64,     3.4388,     2.4605,     3.3122
    546133,    80,     3.6039,     2.5524,     3.4564
    455111,    96,     3.7311,     3.0627,     3.7114
    390095,   112,     3.9044,     3.3143,     3.7574
    341333,   128,     5.0617,     3.3932,     4.8511
    273066,   160,     4.9427,     3.9013,     4.6371
    227555,   192,     5.3750,     4.2573,     5.3345
    195047,   224,     5.0332,     4.2508,     4.9734
    170666,   256,     5.9685,     4.4938,     5.6251
    136533,   320,     6.1621,     4.7068,     5.8859
    113777,   384,     6.0335,     5.0703,     5.8243
     97523,   448,     6.3044,     5.1229,     5.9739
     85333,   512,     6.2494,     5.1797,     5.9632
     68266,   640,     6.2999,     5.4338,     6.1997
     56888,   768,     6.2409,     5.6127,     5.8610
     48761,   896,     5.4250,     5.6333,     5.0599
     42666,  1024,     6.3398,     5.7473,     6.0532
     34133,  1280,     6.1159,     5.8147,     5.7412
     28444,  1536,     6.1664,     5.9127,     5.8032
     24380,  1792,     6.0150,     5.9172,     5.7498
     21333,  2048,     5.7649,     5.8525,     5.7477
     17066,  2560,     5.4326,     5.5245,     5.8067
     14222,  3072,     4.9110,     4.6785,     5.7564
     12190,  3584,     4.7038,     4.8412,     5.7706
     10666,  4096,     5.4705,     5.6059,     5.8416
      9481,  4608,     5.3559,     5.6375,     5.1922
      8533,  5120,     5.4063,     5.6856,     5.2603
      7757,  5632,     5.4473,     5.6063,     5.2152
      7111,  6144,     5.6000,     5.7560,     5.3730
      6564,  6656,     5.4244,     5.4676,     5.0248
      6095,  7168,     5.4047,     5.4692,     5.1794
      5688,  7680,     5.3403,     5.5203,     5.0902
      5333,  8192,     5.2142,     5.5139,     5.0158
      4740,  9216,     5.4044,     5.4878,     5.1477
      4266, 10240,     5.3098,     5.5599,     5.0802


==> plots/data/spmv_microbench/fcc/rect_size_scan/spmv_C1_u4.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9226,     0.4308,     0.8544
   2730666,    16,     1.5417,     0.8573,     1.5044
   1820444,    24,     1.9981,     1.2846,     2.0050
   1365333,    32,     2.3013,     1.7114,     2.2679
   1092266,    40,     2.4962,     1.8182,     2.4323
    910222,    48,     2.7319,     2.1631,     2.6166
    780190,    56,     2.9233,     2.5273,     2.8392
    682666,    64,     3.4394,     2.8801,     3.3420
    546133,    80,     3.6046,     2.4571,     3.3181
    455111,    96,     3.7305,     2.9215,     3.7124
    390095,   112,     3.9043,     2.9450,     3.7474
    341333,   128,     5.0616,     3.3541,     4.8528
    273066,   160,     4.9427,     3.8081,     4.6455
    227555,   192,     5.3747,     4.0653,     5.3164
    195047,   224,     5.0328,     4.3641,     4.9823
    170666,   256,     5.9689,     4.5297,     5.6215
    136533,   320,     6.1554,     4.8830,     5.8926
    113777,   384,     6.0334,     5.1090,     5.8181
     97523,   448,     6.2998,     5.3072,     5.9811
     85333,   512,     6.2503,     5.4921,     5.9771
     68266,   640,     6.3005,     5.7550,     6.2157
     56888,   768,     6.2417,     5.9165,     5.8779
     48761,   896,     5.4008,     6.0687,     5.0603
     42666,  1024,     6.3434,     6.1818,     6.0700
     34133,  1280,     6.1078,     6.3174,     5.7546
     28444,  1536,     6.1501,     6.3751,     5.8082
     24380,  1792,     6.0108,     6.4421,     5.7715
     21333,  2048,     5.7605,     6.3965,     5.7808
     17066,  2560,     5.4260,     5.9466,     5.8246
     14222,  3072,     4.9087,     4.6864,     5.7580
     12190,  3584,     4.7026,     4.8514,     5.7698
     10666,  4096,     5.4688,     5.7123,     5.8493
      9481,  4608,     5.3543,     5.7591,     5.2667
      8533,  5120,     5.4051,     5.8085,     5.2201
      7757,  5632,     5.4462,     5.7207,     5.2207
      7111,  6144,     5.6003,     5.8898,     5.3789
      6564,  6656,     5.4264,     5.6591,     5.0354
      6095,  7168,     5.4060,     5.6006,     5.1876
      5688,  7680,     5.3403,     5.6439,     5.0987
      5333,  8192,     5.2134,     5.6208,     5.0154
      4740,  9216,     5.4080,     5.5983,     5.1601
      4266, 10240,     5.3153,     5.6575,     5.0839


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C128_u1.txt <==
-m RECT, -C 128, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.874993
nrows_Sell_C = 5461376, nnz_Sell_C = 43691008, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.2144 GFlop/s ; Time =  0.95376 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6878 GFlop/s ; Time =  5.84394 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.2102 GFlop/s ; Time =  0.95472 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.937470
nrows_Sell_C = 2730752, nnz_Sell_C = 43692032, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.5453 GFlop/s ; Time =  0.96123 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6981 GFlop/s ; Time =  6.25868 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.3387 GFlop/s ; Time =  1.00701 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.958281
nrows_Sell_C = 1820544, nnz_Sell_C = 43693056, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.6499 GFlop/s ; Time =  0.97719 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7010 GFlop/s ; Time =  6.48147 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.3975 GFlop/s ; Time =  1.03327 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.968719
nrows_Sell_C = 1365376, nnz_Sell_C = 43692032, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.7180 GFlop/s ; Time =  1.00013 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7036 GFlop/s ; Time =  6.70666 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4515 GFlop/s ; Time =  1.05999 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.974923
nrows_Sell_C = 1092352, nnz_Sell_C = 43694080, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.6838 GFlop/s ; Time =  1.00742 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7045 GFlop/s ; Time =  6.69784 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4577 GFlop/s ; Time =  1.05852 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.979044
nrows_Sell_C = 910336, nnz_Sell_C = 43696128, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.7186 GFlop/s ; Time =  1.00000 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7055 GFlop/s ; Time =  6.68848 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4445 GFlop/s ; Time =  1.06167 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.982020
nrows_Sell_C = 780288, nnz_Sell_C = 43696128, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.7418 GFlop/s ; Time =  0.99510 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7059 GFlop/s ; Time =  6.68456 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4985 GFlop/s ; Time =  1.04893 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.984251
nrows_Sell_C = 682752, nnz_Sell_C = 43696128, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.7361 GFlop/s ; Time =  0.99630 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7064 GFlop/s ; Time =  6.67939 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5169 GFlop/s ; Time =  1.04466 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.987422
nrows_Sell_C = 546176, nnz_Sell_C = 43694080, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.7375 GFlop/s ; Time =  0.99601 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7071 GFlop/s ; Time =  6.67311 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5373 GFlop/s ; Time =  1.03994 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.989459
nrows_Sell_C = 455168, nnz_Sell_C = 43696128, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.7863 GFlop/s ; Time =  0.98586 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7079 GFlop/s ; Time =  6.66523 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5446 GFlop/s ; Time =  1.03828 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.990947
nrows_Sell_C = 390144, nnz_Sell_C = 43696128, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.8160 GFlop/s ; Time =  0.97978 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7076 GFlop/s ; Time =  6.66807 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5374 GFlop/s ; Time =  1.03992 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.992063
nrows_Sell_C = 341376, nnz_Sell_C = 43696128, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.8435 GFlop/s ; Time =  1.01029 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7082 GFlop/s ; Time =  6.90949 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5821 GFlop/s ; Time =  1.06792 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.993437
nrows_Sell_C = 273152, nnz_Sell_C = 43704320, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.8740 GFlop/s ; Time =  1.00397 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7089 GFlop/s ; Time =  6.90274 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5866 GFlop/s ; Time =  1.06687 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9089 GFlop/s ; Time =  0.99683 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7093 GFlop/s ; Time =  6.89867 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5739 GFlop/s ; Time =  1.06983 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9142 GFlop/s ; Time =  0.99575 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7092 GFlop/s ; Time =  6.89935 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5936 GFlop/s ; Time =  1.06524 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.995592
nrows_Sell_C = 170752, nnz_Sell_C = 43712512, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9246 GFlop/s ; Time =  0.99366 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7088 GFlop/s ; Time =  6.90341 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5889 GFlop/s ; Time =  1.06634 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.996561
nrows_Sell_C = 136576, nnz_Sell_C = 43704320, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9525 GFlop/s ; Time =  0.98806 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7106 GFlop/s ; Time =  6.88652 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5955 GFlop/s ; Time =  1.06482 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9663 GFlop/s ; Time =  0.98530 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7099 GFlop/s ; Time =  6.89279 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5929 GFlop/s ; Time =  1.06542 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9918 GFlop/s ; Time =  1.01527 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7102 GFlop/s ; Time =  7.13617 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.6141 GFlop/s ; Time =  1.09838 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997544
nrows_Sell_C = 85376, nnz_Sell_C = 43712512, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9833 GFlop/s ; Time =  0.98194 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7095 GFlop/s ; Time =  6.89718 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5824 GFlop/s ; Time =  1.06785 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997181
nrows_Sell_C = 68352, nnz_Sell_C = 43745280, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9989 GFlop/s ; Time =  1.01384 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7091 GFlop/s ; Time =  7.14733 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5912 GFlop/s ; Time =  1.10387 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997436
nrows_Sell_C = 56960, nnz_Sell_C = 43745280, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0110 GFlop/s ; Time =  1.01138 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7094 GFlop/s ; Time =  7.14409 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.6147 GFlop/s ; Time =  1.09824 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0179 GFlop/s ; Time =  1.00999 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7106 GFlop/s ; Time =  7.13237 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.6121 GFlop/s ; Time =  1.09884 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997014
nrows_Sell_C = 42752, nnz_Sell_C = 43778048, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0117 GFlop/s ; Time =  1.01124 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7089 GFlop/s ; Time =  7.14895 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.6075 GFlop/s ; Time =  1.09995 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997962
nrows_Sell_C = 34176, nnz_Sell_C = 43745280, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0178 GFlop/s ; Time =  1.01002 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7098 GFlop/s ; Time =  7.14028 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.6123 GFlop/s ; Time =  1.09882 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.995848
nrows_Sell_C = 28544, nnz_Sell_C = 43843584, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0110 GFlop/s ; Time =  1.01137 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7082 GFlop/s ; Time =  7.15573 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5885 GFlop/s ; Time =  1.10452 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.996662
nrows_Sell_C = 24448, nnz_Sell_C = 43810816, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0161 GFlop/s ; Time =  1.01033 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7088 GFlop/s ; Time =  7.15036 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5941 GFlop/s ; Time =  1.10313 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997501
nrows_Sell_C = 21376, nnz_Sell_C = 43778048, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0194 GFlop/s ; Time =  1.00970 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7094 GFlop/s ; Time =  7.14448 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.6031 GFlop/s ; Time =  1.10101 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.994597
nrows_Sell_C = 17152, nnz_Sell_C = 43909120, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.994986
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   5.0084 GFlop/s ; Time =  1.01188 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7069 GFlop/s ; Time =  7.16918 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5827 GFlop/s ; Time =  1.10589 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991725
nrows_Sell_C = 14336, nnz_Sell_C = 44040192, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.992048
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9867 GFlop/s ; Time =  1.01631 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7048 GFlop/s ; Time =  7.19096 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5746 GFlop/s ; Time =  1.10786 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991748
nrows_Sell_C = 12288, nnz_Sell_C = 44040192, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.992025
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9868 GFlop/s ; Time =  1.01627 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7050 GFlop/s ; Time =  7.18827 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5777 GFlop/s ; Time =  1.10709 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991759
nrows_Sell_C = 10752, nnz_Sell_C = 44040192, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.992001
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9720 GFlop/s ; Time =  0.98412 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7047 GFlop/s ; Time =  6.94309 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5705 GFlop/s ; Time =  1.07058 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.987390
nrows_Sell_C = 9600, nnz_Sell_C = 44236800, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.987604
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9394 GFlop/s ; Time =  0.99064 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7017 GFlop/s ; Time =  6.97364 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5465 GFlop/s ; Time =  1.07624 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.994792
nrows_Sell_C = 8576, nnz_Sell_C = 43909120, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.994986
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9762 GFlop/s ; Time =  0.98331 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7068 GFlop/s ; Time =  6.92282 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5829 GFlop/s ; Time =  1.06771 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.993292
nrows_Sell_C = 7808, nnz_Sell_C = 43974656, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.993468
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9652 GFlop/s ; Time =  0.98547 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7051 GFlop/s ; Time =  6.93902 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5717 GFlop/s ; Time =  1.07028 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991887
nrows_Sell_C = 7168, nnz_Sell_C = 44040192, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.992048
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9555 GFlop/s ; Time =  0.98744 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7046 GFlop/s ; Time =  6.94489 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5640 GFlop/s ; Time =  1.07215 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.986030
nrows_Sell_C = 6656, nnz_Sell_C = 44302336, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.986178
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9294 GFlop/s ; Time =  0.99267 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.7008 GFlop/s ; Time =  6.98234 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.5417 GFlop/s ; Time =  1.07741 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991886
nrows_Sell_C = 6144, nnz_Sell_C = 44040192, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.992025
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9029 GFlop/s ; Time =  0.99801 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6936 GFlop/s ; Time =  7.05491 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4741 GFlop/s ; Time =  1.09366 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.987371
nrows_Sell_C = 5760, nnz_Sell_C = 44236800, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.987500
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.8872 GFlop/s ; Time =  1.00110 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6914 GFlop/s ; Time =  7.07636 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4794 GFlop/s ; Time =  1.09225 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991880
nrows_Sell_C = 5376, nnz_Sell_C = 44040192, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.992001
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.9113 GFlop/s ; Time =  0.99629 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6951 GFlop/s ; Time =  7.03958 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4987 GFlop/s ; Time =  1.08765 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.974401
nrows_Sell_C = 4864, nnz_Sell_C = 44826624, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.974507
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.8423 GFlop/s ; Time =  1.01038 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6812 GFlop/s ; Time =  7.18186 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.3833 GFlop/s ; Time =  1.11618 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.980143
nrows_Sell_C = 4352, nnz_Sell_C = 44564480, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.980239
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   4.8599 GFlop/s ; Time =  1.00673 s
Perfromance of SELL-128-1 with kernel       SPMV :   0.6797 GFlop/s ; Time =  7.19858 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   4.4201 GFlop/s ; Time =  1.10689 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C16_u1.txt <==
-m RECT, -C 16, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.1121 GFlop/s ; Time =  0.95721 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6551 GFlop/s ; Time =  7.46970 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.3958 GFlop/s ; Time =  3.50567 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.4888 GFlop/s ; Time =  0.95519 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6750 GFlop/s ; Time =  7.76709 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.4603 GFlop/s ; Time =  3.59020 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.3695 GFlop/s ; Time =  0.97641 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6791 GFlop/s ; Time =  7.72004 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.4720 GFlop/s ; Time =  3.56174 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.4754 GFlop/s ; Time =  0.98946 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6825 GFlop/s ; Time =  7.93817 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.4824 GFlop/s ; Time =  3.65462 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.6100 GFlop/s ; Time =  0.99687 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6859 GFlop/s ; Time =  8.15380 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.4935 GFlop/s ; Time =  3.74460 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.7848 GFlop/s ; Time =  0.99696 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6878 GFlop/s ; Time =  8.38548 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5012 GFlop/s ; Time =  3.84180 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.8599 GFlop/s ; Time =  0.98417 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6892 GFlop/s ; Time =  8.36795 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5054 GFlop/s ; Time =  3.83096 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.9382 GFlop/s ; Time =  1.00063 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6906 GFlop/s ; Time =  8.60429 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5090 GFlop/s ; Time =  3.93762 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.0252 GFlop/s ; Time =  0.98618 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6918 GFlop/s ; Time =  8.58942 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5156 GFlop/s ; Time =  3.92062 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.989564
nrows_Sell_C = 455120, nnz_Sell_C = 43691520, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.0672 GFlop/s ; Time =  1.00816 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6928 GFlop/s ; Time =  8.82937 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5180 GFlop/s ; Time =  4.02947 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.1172 GFlop/s ; Time =  0.99992 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6935 GFlop/s ; Time =  8.81998 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5216 GFlop/s ; Time =  4.01990 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.1825 GFlop/s ; Time =  0.98935 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6944 GFlop/s ; Time =  8.80849 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5226 GFlop/s ; Time =  4.01733 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.1820 GFlop/s ; Time =  0.98944 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6952 GFlop/s ; Time =  8.79852 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5271 GFlop/s ; Time =  4.00533 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.994735
nrows_Sell_C = 227568, nnz_Sell_C = 43693056, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999943
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.2549 GFlop/s ; Time =  1.00585 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6958 GFlop/s ; Time =  9.04203 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5298 GFlop/s ; Time =  4.11263 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.995490
nrows_Sell_C = 195056, nnz_Sell_C = 43692544, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999954
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.2471 GFlop/s ; Time =  1.00710 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6959 GFlop/s ; Time =  9.04137 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5306 GFlop/s ; Time =  4.11039 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.1903 GFlop/s ; Time =  0.98811 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6964 GFlop/s ; Time =  8.78285 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5324 GFlop/s ; Time =  3.99165 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.8232 GFlop/s ; Time =  0.99037 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6934 GFlop/s ; Time =  8.31762 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5324 GFlop/s ; Time =  3.76351 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.6149 GFlop/s ; Time =  0.99598 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6908 GFlop/s ; Time =  8.09552 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5335 GFlop/s ; Time =  3.64680 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.8115 GFlop/s ; Time =  0.99236 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6935 GFlop/s ; Time =  8.31588 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5347 GFlop/s ; Time =  3.75772 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.7874 GFlop/s ; Time =  0.99650 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6929 GFlop/s ; Time =  8.32334 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5360 GFlop/s ; Time =  3.75466 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.9808 GFlop/s ; Time =  0.99349 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6941 GFlop/s ; Time =  8.56104 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5374 GFlop/s ; Time =  3.86476 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.0551 GFlop/s ; Time =  1.01016 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6946 GFlop/s ; Time =  8.80578 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5388 GFlop/s ; Time =  3.97489 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.0274 GFlop/s ; Time =  0.98580 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6954 GFlop/s ; Time =  8.54501 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5387 GFlop/s ; Time =  3.86159 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.1119 GFlop/s ; Time =  1.00076 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6958 GFlop/s ; Time =  8.79047 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5395 GFlop/s ; Time =  3.97303 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.2238 GFlop/s ; Time =  1.01086 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6960 GFlop/s ; Time =  9.03954 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5408 GFlop/s ; Time =  4.08324 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.2507 GFlop/s ; Time =  1.00651 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6966 GFlop/s ; Time =  9.03197 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5416 GFlop/s ; Time =  4.08107 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.2993 GFlop/s ; Time =  0.99871 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6970 GFlop/s ; Time =  9.02624 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5410 GFlop/s ; Time =  4.08243 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3599 GFlop/s ; Time =  0.98922 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6968 GFlop/s ; Time =  9.02956 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5407 GFlop/s ; Time =  4.08352 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3437 GFlop/s ; Time =  0.99173 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6974 GFlop/s ; Time =  9.02116 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5419 GFlop/s ; Time =  4.08021 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3930 GFlop/s ; Time =  1.01144 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6977 GFlop/s ; Time =  9.26783 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5412 GFlop/s ; Time =  4.19549 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4117 GFlop/s ; Time =  1.00846 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6977 GFlop/s ; Time =  9.26755 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5420 GFlop/s ; Time =  4.19321 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4109 GFlop/s ; Time =  1.00857 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6975 GFlop/s ; Time =  9.27009 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5389 GFlop/s ; Time =  4.20157 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999045
nrows_Sell_C = 9488, nnz_Sell_C = 43720704, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.999262
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4165 GFlop/s ; Time =  1.00769 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6982 GFlop/s ; Time =  9.26075 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5371 GFlop/s ; Time =  4.20669 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998517
nrows_Sell_C = 8544, nnz_Sell_C = 43745280, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4201 GFlop/s ; Time =  1.00714 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6980 GFlop/s ; Time =  9.26374 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5407 GFlop/s ; Time =  4.19689 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999436
nrows_Sell_C = 7760, nnz_Sell_C = 43704320, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.999613
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4135 GFlop/s ; Time =  1.00815 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6978 GFlop/s ; Time =  9.26572 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5418 GFlop/s ; Time =  4.19370 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998573
nrows_Sell_C = 7120, nnz_Sell_C = 43745280, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4311 GFlop/s ; Time =  1.00545 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6975 GFlop/s ; Time =  9.27094 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5385 GFlop/s ; Time =  4.20274 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998025
nrows_Sell_C = 6576, nnz_Sell_C = 43769856, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.998175
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3197 GFlop/s ; Time =  0.99552 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6857 GFlop/s ; Time =  9.17505 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5293 GFlop/s ; Time =  4.11394 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999696
nrows_Sell_C = 6096, nnz_Sell_C = 43696128, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3383 GFlop/s ; Time =  0.99257 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6885 GFlop/s ; Time =  9.13746 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5317 GFlop/s ; Time =  4.10734 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998465
nrows_Sell_C = 5696, nnz_Sell_C = 43745280, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3247 GFlop/s ; Time =  0.99459 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6856 GFlop/s ; Time =  9.17570 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5333 GFlop/s ; Time =  4.10257 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997820
nrows_Sell_C = 5344, nnz_Sell_C = 43778048, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3312 GFlop/s ; Time =  0.99366 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6876 GFlop/s ; Time =  9.14883 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5329 GFlop/s ; Time =  4.10398 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997367
nrows_Sell_C = 4752, nnz_Sell_C = 43794432, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.997475
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3287 GFlop/s ; Time =  0.99397 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6833 GFlop/s ; Time =  9.20560 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5307 GFlop/s ; Time =  4.10947 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998498
nrows_Sell_C = 4272, nnz_Sell_C = 43745280, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3326 GFlop/s ; Time =  0.99335 s
Perfromance of SELL-16-1 with kernel       SPMV :   0.6810 GFlop/s ; Time =  9.23727 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.5303 GFlop/s ; Time =  4.11056 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C24_u1.txt <==
-m RECT, -C 24, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   5.6146 GFlop/s ; Time =  0.93379 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6149 GFlop/s ; Time =  8.52612 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.0306 GFlop/s ; Time =  2.58188 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.0706 GFlop/s ; Time =  0.97880 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6279 GFlop/s ; Time =  9.46351 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1253 GFlop/s ; Time =  2.79578 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   5.9756 GFlop/s ; Time =  0.96511 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6314 GFlop/s ; Time =  9.13328 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1413 GFlop/s ; Time =  2.69334 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.968748
nrows_Sell_C = 1365336, nnz_Sell_C = 43690752, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.1017 GFlop/s ; Time =  0.97382 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6334 GFlop/s ; Time =  9.38169 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1495 GFlop/s ; Time =  2.76434 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.1369 GFlop/s ; Time =  0.99671 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6349 GFlop/s ; Time =  9.63372 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1664 GFlop/s ; Time =  2.82337 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.2812 GFlop/s ; Time =  1.00163 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6363 GFlop/s ; Time =  9.88681 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1773 GFlop/s ; Time =  2.88952 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.3253 GFlop/s ; Time =  0.99465 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6374 GFlop/s ; Time =  9.87005 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1866 GFlop/s ; Time =  2.87731 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.984355
nrows_Sell_C = 682680, nnz_Sell_C = 43691520, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999979
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4340 GFlop/s ; Time =  0.97785 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6381 GFlop/s ; Time =  9.85951 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1922 GFlop/s ; Time =  2.86986 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4862 GFlop/s ; Time =  0.99692 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6393 GFlop/s ; Time = 10.11465 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2023 GFlop/s ; Time =  2.93605 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.989581
nrows_Sell_C = 455112, nnz_Sell_C = 43690752, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5623 GFlop/s ; Time =  0.98536 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6399 GFlop/s ; Time = 10.10505 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2079 GFlop/s ; Time =  2.92865 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5481 GFlop/s ; Time =  0.98749 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6404 GFlop/s ; Time = 10.09782 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2125 GFlop/s ; Time =  2.92260 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.992132
nrows_Sell_C = 341352, nnz_Sell_C = 43693056, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999944
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.6159 GFlop/s ; Time =  1.00379 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6405 GFlop/s ; Time = 10.36874 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2169 GFlop/s ; Time =  2.99566 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5159 GFlop/s ; Time =  0.99237 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6410 GFlop/s ; Time = 10.08822 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2200 GFlop/s ; Time =  2.91266 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.994735
nrows_Sell_C = 227568, nnz_Sell_C = 43693056, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999943
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5200 GFlop/s ; Time =  0.99175 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6412 GFlop/s ; Time = 10.08406 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2227 GFlop/s ; Time =  2.90914 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.995531
nrows_Sell_C = 195048, nnz_Sell_C = 43690752, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.2772 GFlop/s ; Time =  1.00227 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6397 GFlop/s ; Time =  9.83498 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2222 GFlop/s ; Time =  2.83117 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.1078 GFlop/s ; Time =  1.00145 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6392 GFlop/s ; Time =  9.56924 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2240 GFlop/s ; Time =  2.75031 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.996853
nrows_Sell_C = 136536, nnz_Sell_C = 43691520, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.1081 GFlop/s ; Time =  1.00141 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6388 GFlop/s ; Time =  9.57551 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2280 GFlop/s ; Time =  2.74534 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997334
nrows_Sell_C = 113784, nnz_Sell_C = 43693056, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999938
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.1323 GFlop/s ; Time =  0.99745 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6388 GFlop/s ; Time =  9.57484 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2305 GFlop/s ; Time =  2.74231 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.2923 GFlop/s ; Time =  0.99986 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6387 GFlop/s ; Time =  9.84993 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2325 GFlop/s ; Time =  2.81808 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.2534 GFlop/s ; Time =  1.00608 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6397 GFlop/s ; Time =  9.83509 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.1881 GFlop/s ; Time =  2.87526 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998233
nrows_Sell_C = 68280, nnz_Sell_C = 43699200, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999795
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4017 GFlop/s ; Time =  1.01007 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6402 GFlop/s ; Time = 10.09962 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2376 GFlop/s ; Time =  2.88981 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998417
nrows_Sell_C = 56904, nnz_Sell_C = 43702272, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999719
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4313 GFlop/s ; Time =  1.00542 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6405 GFlop/s ; Time = 10.09530 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2393 GFlop/s ; Time =  2.88753 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4200 GFlop/s ; Time =  1.00718 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6416 GFlop/s ; Time = 10.07822 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2404 GFlop/s ; Time =  2.88619 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4554 GFlop/s ; Time =  1.00165 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6407 GFlop/s ; Time = 10.09300 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2412 GFlop/s ; Time =  2.88506 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998663
nrows_Sell_C = 34152, nnz_Sell_C = 43714560, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999444
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4848 GFlop/s ; Time =  0.99713 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6398 GFlop/s ; Time = 10.10643 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2409 GFlop/s ; Time =  2.88549 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998647
nrows_Sell_C = 28464, nnz_Sell_C = 43720704, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999297
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4885 GFlop/s ; Time =  0.99655 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6403 GFlop/s ; Time = 10.09837 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2421 GFlop/s ; Time =  2.88391 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4991 GFlop/s ; Time =  0.99490 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6414 GFlop/s ; Time = 10.08179 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2429 GFlop/s ; Time =  2.88285 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999371
nrows_Sell_C = 21336, nnz_Sell_C = 43696128, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4975 GFlop/s ; Time =  0.99517 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6405 GFlop/s ; Time = 10.09501 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2437 GFlop/s ; Time =  2.88184 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4954 GFlop/s ; Time =  0.99547 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6407 GFlop/s ; Time = 10.09263 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2402 GFlop/s ; Time =  2.88632 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998972
nrows_Sell_C = 14232, nnz_Sell_C = 43720704, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999297
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5204 GFlop/s ; Time =  0.99168 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6404 GFlop/s ; Time = 10.09631 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2340 GFlop/s ; Time =  2.89441 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5196 GFlop/s ; Time =  0.99177 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6406 GFlop/s ; Time = 10.09310 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2419 GFlop/s ; Time =  2.88421 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998445
nrows_Sell_C = 10680, nnz_Sell_C = 43745280, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.998689
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5115 GFlop/s ; Time =  0.99298 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6399 GFlop/s ; Time = 10.10478 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2386 GFlop/s ; Time =  2.88827 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997363
nrows_Sell_C = 9504, nnz_Sell_C = 43794432, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.997580
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5046 GFlop/s ; Time =  0.99404 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6388 GFlop/s ; Time = 10.12129 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2362 GFlop/s ; Time =  2.89145 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998517
nrows_Sell_C = 8544, nnz_Sell_C = 43745280, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5145 GFlop/s ; Time =  0.99254 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6397 GFlop/s ; Time = 10.10751 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2378 GFlop/s ; Time =  2.88941 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997379
nrows_Sell_C = 7776, nnz_Sell_C = 43794432, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.997557
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5143 GFlop/s ; Time =  0.99254 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6392 GFlop/s ; Time = 10.11520 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2364 GFlop/s ; Time =  2.89118 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997453
nrows_Sell_C = 7128, nnz_Sell_C = 43794432, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.997615
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5149 GFlop/s ; Time =  0.99252 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6396 GFlop/s ; Time = 10.11006 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2391 GFlop/s ; Time =  2.88783 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998025
nrows_Sell_C = 6576, nnz_Sell_C = 43769856, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.998175
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4159 GFlop/s ; Time =  1.00783 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6301 GFlop/s ; Time = 10.26193 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2112 GFlop/s ; Time =  2.92422 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999696
nrows_Sell_C = 6096, nnz_Sell_C = 43696128, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4241 GFlop/s ; Time =  1.00652 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6331 GFlop/s ; Time = 10.21371 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2224 GFlop/s ; Time =  2.90950 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999870
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4166 GFlop/s ; Time =  1.00758 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6306 GFlop/s ; Time = 10.25297 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2215 GFlop/s ; Time =  2.91032 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.996328
nrows_Sell_C = 5352, nnz_Sell_C = 43843584, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.996450
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4223 GFlop/s ; Time =  1.00678 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6305 GFlop/s ; Time = 10.25450 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2221 GFlop/s ; Time =  2.90977 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997367
nrows_Sell_C = 4752, nnz_Sell_C = 43794432, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.997475
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4302 GFlop/s ; Time =  1.00545 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6283 GFlop/s ; Time = 10.29072 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2175 GFlop/s ; Time =  2.91548 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998498
nrows_Sell_C = 4272, nnz_Sell_C = 43745280, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.4258 GFlop/s ; Time =  1.00613 s
Perfromance of SELL-24-1 with kernel       SPMV :   0.6268 GFlop/s ; Time = 10.31479 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.2112 GFlop/s ; Time =  2.92381 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C32_u1.txt <==
-m RECT, -C 32, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   5.8678 GFlop/s ; Time =  0.95306 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6358 GFlop/s ; Time =  8.79563 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.4328 GFlop/s ; Time =  2.29874 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.4295 GFlop/s ; Time =  0.97853 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6496 GFlop/s ; Time =  9.68515 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.5528 GFlop/s ; Time =  2.46453 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5166 GFlop/s ; Time =  0.96546 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6547 GFlop/s ; Time =  9.61027 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.5560 GFlop/s ; Time =  2.46144 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5442 GFlop/s ; Time =  0.98808 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6568 GFlop/s ; Time =  9.84528 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.5593 GFlop/s ; Time =  2.52653 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6596 GFlop/s ; Time =  0.99720 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6582 GFlop/s ; Time = 10.08953 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.5798 GFlop/s ; Time =  2.57418 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.979147
nrows_Sell_C = 910240, nnz_Sell_C = 43691520, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7487 GFlop/s ; Time =  0.98405 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6595 GFlop/s ; Time = 10.06937 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.5961 GFlop/s ; Time =  2.55801 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8090 GFlop/s ; Time =  1.00098 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6598 GFlop/s ; Time = 10.32929 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6072 GFlop/s ; Time =  2.61419 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8833 GFlop/s ; Time =  0.99019 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6609 GFlop/s ; Time = 10.31237 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6140 GFlop/s ; Time =  2.60740 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9214 GFlop/s ; Time =  0.98474 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6618 GFlop/s ; Time = 10.29957 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6292 GFlop/s ; Time =  2.59228 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.989529
nrows_Sell_C = 455136, nnz_Sell_C = 43693056, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9989 GFlop/s ; Time =  0.99880 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6625 GFlop/s ; Time = 10.55183 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6466 GFlop/s ; Time =  2.64135 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.991028
nrows_Sell_C = 390112, nnz_Sell_C = 43692544, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9510 GFlop/s ; Time =  1.00569 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6628 GFlop/s ; Time = 10.54653 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6451 GFlop/s ; Time =  2.64282 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9882 GFlop/s ; Time =  1.00032 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6630 GFlop/s ; Time = 10.54359 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6505 GFlop/s ; Time =  2.63740 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7995 GFlop/s ; Time =  1.00239 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6633 GFlop/s ; Time = 10.27602 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6562 GFlop/s ; Time =  2.56594 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6277 GFlop/s ; Time =  1.00201 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6628 GFlop/s ; Time = 10.01930 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6617 GFlop/s ; Time =  2.49505 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5411 GFlop/s ; Time =  0.98854 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6628 GFlop/s ; Time =  9.75529 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6618 GFlop/s ; Time =  2.42922 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5711 GFlop/s ; Time =  0.98404 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6628 GFlop/s ; Time =  9.75647 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6650 GFlop/s ; Time =  2.42630 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6106 GFlop/s ; Time =  1.00459 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6631 GFlop/s ; Time = 10.01483 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6724 GFlop/s ; Time =  2.48502 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6318 GFlop/s ; Time =  1.00138 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6630 GFlop/s ; Time = 10.01667 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6283 GFlop/s ; Time =  2.52666 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7178 GFlop/s ; Time =  0.98856 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6640 GFlop/s ; Time = 10.00078 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6758 GFlop/s ; Time =  2.48182 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6782 GFlop/s ; Time =  0.99443 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6639 GFlop/s ; Time = 10.00244 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6881 GFlop/s ; Time =  2.47052 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7583 GFlop/s ; Time =  1.00848 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6632 GFlop/s ; Time = 10.27685 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6571 GFlop/s ; Time =  2.56509 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7305 GFlop/s ; Time =  0.98668 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6636 GFlop/s ; Time = 10.00701 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6707 GFlop/s ; Time =  2.48654 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7286 GFlop/s ; Time =  0.98696 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6636 GFlop/s ; Time = 10.00720 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6826 GFlop/s ; Time =  2.47550 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7281 GFlop/s ; Time =  0.98704 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6647 GFlop/s ; Time =  9.99110 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6841 GFlop/s ; Time =  2.47414 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7395 GFlop/s ; Time =  1.01130 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6635 GFlop/s ; Time = 10.27248 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6748 GFlop/s ; Time =  2.54811 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7341 GFlop/s ; Time =  1.01210 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6636 GFlop/s ; Time = 10.27011 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6772 GFlop/s ; Time =  2.54578 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7502 GFlop/s ; Time =  1.00966 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6637 GFlop/s ; Time = 10.26940 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6668 GFlop/s ; Time =  2.55566 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6975 GFlop/s ; Time =  0.99154 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6653 GFlop/s ; Time =  9.98194 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6672 GFlop/s ; Time =  2.48985 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7020 GFlop/s ; Time =  0.99086 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6627 GFlop/s ; Time = 10.02116 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6644 GFlop/s ; Time =  2.49235 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998411
nrows_Sell_C = 14240, nnz_Sell_C = 43745280, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7141 GFlop/s ; Time =  0.98909 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6631 GFlop/s ; Time = 10.01561 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6857 GFlop/s ; Time =  2.47264 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7340 GFlop/s ; Time =  1.01210 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6638 GFlop/s ; Time = 10.26694 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6776 GFlop/s ; Time =  2.54540 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7212 GFlop/s ; Time =  0.98800 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6625 GFlop/s ; Time = 10.02419 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6639 GFlop/s ; Time =  2.49282 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997363
nrows_Sell_C = 9504, nnz_Sell_C = 43794432, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.997580
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7152 GFlop/s ; Time =  0.98890 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6621 GFlop/s ; Time = 10.02978 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6561 GFlop/s ; Time =  2.50012 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998517
nrows_Sell_C = 8544, nnz_Sell_C = 43745280, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7239 GFlop/s ; Time =  0.98762 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6625 GFlop/s ; Time = 10.02352 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6662 GFlop/s ; Time =  2.49067 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997379
nrows_Sell_C = 7776, nnz_Sell_C = 43794432, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.997557
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7161 GFlop/s ; Time =  0.98874 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6619 GFlop/s ; Time = 10.03223 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6727 GFlop/s ; Time =  2.48453 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.996334
nrows_Sell_C = 7136, nnz_Sell_C = 43843584, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7054 GFlop/s ; Time =  0.99037 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6615 GFlop/s ; Time = 10.03864 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6741 GFlop/s ; Time =  2.48340 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995603
nrows_Sell_C = 6592, nnz_Sell_C = 43876352, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.995752
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6222 GFlop/s ; Time =  1.00282 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6533 GFlop/s ; Time = 10.16480 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6225 GFlop/s ; Time =  2.53224 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997079
nrows_Sell_C = 6112, nnz_Sell_C = 43810816, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6050 GFlop/s ; Time =  1.00540 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6525 GFlop/s ; Time = 10.17766 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6371 GFlop/s ; Time =  2.51823 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998465
nrows_Sell_C = 5696, nnz_Sell_C = 43745280, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6034 GFlop/s ; Time =  1.00554 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6521 GFlop/s ; Time = 10.18307 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6422 GFlop/s ; Time =  2.51305 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997820
nrows_Sell_C = 5344, nnz_Sell_C = 43778048, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6249 GFlop/s ; Time =  1.00237 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6541 GFlop/s ; Time = 10.15185 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6289 GFlop/s ; Time =  2.52603 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994020
nrows_Sell_C = 4768, nnz_Sell_C = 43941888, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.994128
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5970 GFlop/s ; Time =  1.00650 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6481 GFlop/s ; Time = 10.24568 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6193 GFlop/s ; Time =  2.53496 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994772
nrows_Sell_C = 4288, nnz_Sell_C = 43909120, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.994869
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5951 GFlop/s ; Time =  1.00681 s
Perfromance of SELL-32-1 with kernel       SPMV :   0.6476 GFlop/s ; Time = 10.25278 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   2.6277 GFlop/s ; Time =  2.52695 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C40_u1.txt <==
-m RECT, -C 40, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.874996
nrows_Sell_C = 5461360, nnz_Sell_C = 43690880, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   5.9854 GFlop/s ; Time =  0.93434 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6464 GFlop/s ; Time =  8.65169 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.0710 GFlop/s ; Time =  1.37372 s
Densemat deviation @ idx 136534 lhs = 740479394.000000, rhs = 784637716923335095479473677900958302012794430558004314112.000000
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.937495
nrows_Sell_C = 2730680, nnz_Sell_C = 43690880, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.4876 GFlop/s ; Time =  0.96977 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6562 GFlop/s ; Time =  9.58757 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.7274 GFlop/s ; Time =  1.33086 s
Densemat deviation @ idx 68267 lhs = 1612934316.000000, rhs = 31082702275611665134711390509176302506278509424834232340028998555822468563283335970816.000000
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.958314
nrows_Sell_C = 1820480, nnz_Sell_C = 43691520, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.5626 GFlop/s ; Time =  0.98531 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6598 GFlop/s ; Time =  9.80016 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   3.6887 GFlop/s ; Time =  1.75297 s
Densemat deviation @ idx 45511 lhs = 9490069534809721780571530928995460309723729485659093191081465889094124467642964757139007319715086336.000000, rhs = 56940417208858334568766970025430903697266190560992372431302473438843789309482608020642614328707514368.000000
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.968731
nrows_Sell_C = 1365360, nnz_Sell_C = 43691520, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6092 GFlop/s ; Time =  0.97837 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6615 GFlop/s ; Time =  9.77446 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   3.9434 GFlop/s ; Time =  1.63976 s
Densemat deviation @ idx 34133 lhs = 30531053576059831962563247758261381355883873135808158319194782629918717326489909765028086979001993139415154688.000000, rhs = 75153362648762663292463379097258784876021841565066235862633311089030688803667470190838367948312598497021919232.000000
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.974988
nrows_Sell_C = 1092280, nnz_Sell_C = 43691200, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999987
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6965 GFlop/s ; Time =  0.99170 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6634 GFlop/s ; Time = 10.01021 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.1252 GFlop/s ; Time =  1.60985 s
Densemat deviation @ idx 27307 lhs = 451482463.000000, rhs = 1427247692705949168781259193826622438139936903100277108619760372089433943357130131838755216748280063680990232505460195328.000000
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.979147
nrows_Sell_C = 910240, nnz_Sell_C = 43691520, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7883 GFlop/s ; Time =  0.97830 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6647 GFlop/s ; Time =  9.99031 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.1916 GFlop/s ; Time =  1.58434 s
Densemat deviation @ idx 22756 lhs = 804207219.000000, rhs = 1239061329781512706364457441831930443688922925073857990041101963949540000516776290257748791502866161814104644720529005537656832.000000
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.982130
nrows_Sell_C = 780200, nnz_Sell_C = 43691200, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999987
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.8195 GFlop/s ; Time =  0.99945 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6658 GFlop/s ; Time = 10.23678 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.4275 GFlop/s ; Time =  1.53941 s
Densemat deviation @ idx 19505 lhs = 1752066391.000000, rhs = 407828976545637200087154416375953686036707747226294016269153619896961519201202921031978889389512161012646865447280250000744118155739136.000000
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.984355
nrows_Sell_C = 682680, nnz_Sell_C = 43691520, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999979
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.8469 GFlop/s ; Time =  0.99545 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6662 GFlop/s ; Time = 10.23013 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.4334 GFlop/s ; Time =  1.53738 s
Densemat deviation @ idx 17067 lhs = 1058410063.000000, rhs = 11908525658859223294760121268437066290850060053501019099651935423375594096449911575776314174894302258147533153997065059263030913083222523904.000000
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.987451
nrows_Sell_C = 546160, nnz_Sell_C = 43692800, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999951
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.9078 GFlop/s ; Time =  0.98667 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6671 GFlop/s ; Time = 10.21646 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.5918 GFlop/s ; Time =  1.48433 s
Densemat deviation @ idx 13653 lhs = 112153378135346248150644029738515546279742380977234968935395084105616339995432792028466435163012110832365930192355578949711831893248552844423856128.000000, rhs = 345087317339526941274212840851683547997852604854982580176673523562777693762386516152018760057734939520905437796758146530483761800549396817081532416.000000
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.989564
nrows_Sell_C = 455120, nnz_Sell_C = 43691520, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.9201 GFlop/s ; Time =  0.98492 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6679 GFlop/s ; Time = 10.20514 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.6670 GFlop/s ; Time =  1.46042 s
Densemat deviation @ idx 11378 lhs = 1420383270.000000, rhs = 431404771293767692094526192845677254544811828003611934858199938679434022759374252676178133087302693358654653301703722849615667090509126251801782750543872.000000
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.991008
nrows_Sell_C = 390120, nnz_Sell_C = 43693440, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999936
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.8791 GFlop/s ; Time =  0.99079 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6683 GFlop/s ; Time = 10.19812 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.7342 GFlop/s ; Time =  1.43969 s
Densemat deviation @ idx 9752 lhs = 24761801437485007737538630008471660045308388657590840315080661178920333575950502605730377267212649839678857077710024199282375743429961830790368213601076903936.000000, rhs = 61629372466629399471632535092843356409323166129185370487974947774480286712136009192778836182723383421547571190643474348253764003382780080288301209830159286272.000000
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.992109
nrows_Sell_C = 341360, nnz_Sell_C = 43694080, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.8220 GFlop/s ; Time =  0.99909 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6682 GFlop/s ; Time = 10.19946 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.7632 GFlop/s ; Time =  1.43092 s
Densemat deviation @ idx 8533 lhs = 660777963573531968725297843316378585521486764250594005486673474727363644661124780953109100771508969643894633749298381471221214076900725266823125667189570941222912.000000, rhs = 1799565517817278553124215403074392743547878847320766653240302229044735032268595148127616274441556342859968364253408358049283306422197719875603406072346065542053888.000000
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.993699
nrows_Sell_C = 273080, nnz_Sell_C = 43692800, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999949
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6210 GFlop/s ; Time =  1.00301 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6678 GFlop/s ; Time =  9.94488 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.8654 GFlop/s ; Time =  1.36494 s
Densemat deviation @ idx 6827 lhs = 1289105231.000000, rhs = 2037035976334512532926026271650458222315251887703642658935363448556524491992247001772588956810425910987592262240355924594661139855180866118760188580747305874899337216.000000
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994770
nrows_Sell_C = 227560, nnz_Sell_C = 43691520, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6042 GFlop/s ; Time =  1.00557 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6677 GFlop/s ; Time =  9.94588 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.9211 GFlop/s ; Time =  1.34948 s
Densemat deviation @ idx 5689 lhs = 1579465947.000000, rhs = 1768447424051880005286027790957462170987773539465898627657095995381006037892260678102579457347175566704454179799724768438790586394554343683869695578581769199001826354003968.000000
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995367
nrows_Sell_C = 195080, nnz_Sell_C = 43697920, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999831
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6388 GFlop/s ; Time =  1.00033 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6678 GFlop/s ; Time =  9.94520 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.9491 GFlop/s ; Time =  1.34185 s
Densemat deviation @ idx 4876 lhs = 34801875346383268588762798684651229045347230348103599845656156282221023579015164783015206911814068075440208958227880051984173126385421040265520151049128968862247055159942184960.000000, rhs = 185610001847377423100664521019814090719896670844090326531630503709519140128173435901419477130741966571013018394109407881580359520887047374732219856648896815164244334050600288256.000000
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996012
nrows_Sell_C = 170680, nnz_Sell_C = 43694080, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999918
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6596 GFlop/s ; Time =  0.99720 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6681 GFlop/s ; Time =  9.94058 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   4.9771 GFlop/s ; Time =  1.33431 s
Densemat deviation @ idx 4267 lhs = 699278671.000000, rhs = 4149515568880992958512407863691161151012446232242436899995657329690652811412908146399707048947103794288197886611300789182395151075411775307886874834113963687061181803401509523685376.000000
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996678
nrows_Sell_C = 136560, nnz_Sell_C = 43699200, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999802
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6909 GFlop/s ; Time =  0.99253 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6682 GFlop/s ; Time =  9.93802 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.0384 GFlop/s ; Time =  1.31807 s
Densemat deviation @ idx 3413 lhs = 25011039089508854406097981211322914354362599432192796411092035703972584097412358756946773645785904500676356894703138839757909937751692606918692198279372183650947423814486525289646912438272.000000, rhs = 76957043352335373029615618291397429765467681957317945174538572092729337901372575469843986685087646089192586003882307883608056288866446203744858641713905075125217661711846161442593281409024.000000
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.997194
nrows_Sell_C = 113800, nnz_Sell_C = 43699200, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999798
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7128 GFlop/s ; Time =  0.98930 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6685 GFlop/s ; Time =  9.93337 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.0633 GFlop/s ; Time =  1.31158 s
Densemat deviation @ idx 2844 lhs = 29577367982294149947045296623937163953406134684865605594833295401373300629169521952092094405179924201441435855031018701823395073823509036446136425396256717737668102576183305801351911054910685184.000000, rhs = 66810054736476196478622922371980616306046648976522422593234919955647864087721738496812507418768788104359406522859088356936357458934686381260439644591546231473531755064235366172405754295159357440.000000
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.997389
nrows_Sell_C = 97560, nnz_Sell_C = 43706880, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999621
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7484 GFlop/s ; Time =  1.00997 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6684 GFlop/s ; Time = 10.19636 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.1075 GFlop/s ; Time =  1.33446 s
Densemat deviation @ idx 2438 lhs = 113091916700454445381097080448637780272449237151845186166845424126337781799122804711631957187725366345458197564111235420441959536572590522437305668977204802793168285582888461327535818652413475072486932480.000000, rhs = 1407366074494529264669175075138368816571051544371359645916623853765030724783383478992896679036159035176314900074181700318459982904651320575305548615736012605309168318423340277305034257715908854421517238272.000000
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.997731
nrows_Sell_C = 85360, nnz_Sell_C = 43704320, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999684
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7318 GFlop/s ; Time =  0.98651 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6684 GFlop/s ; Time =  9.93554 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.1154 GFlop/s ; Time =  1.29824 s
Densemat deviation @ idx 2133 lhs = 51744454968818179490261669864804818322766073203943459215527951753384883869218561969302224730543818339784636728971621417062140771320617225304513744558217461665768222907832074974104248399523234647864508416.000000, rhs = 156764265941034957982331212844852467344711417043899710759469297619722251722129607859661177881884230709880082871203965476543290384119266386721367084105368877945996036265148061460008137163052639879920877568.000000
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998233
nrows_Sell_C = 68280, nnz_Sell_C = 43699200, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999795
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7785 GFlop/s ; Time =  1.00548 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6685 GFlop/s ; Time = 10.19473 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.1642 GFlop/s ; Time =  1.31978 s
Densemat deviation @ idx 1707 lhs = 1611438477.000000, rhs = 1190852565885938842703815781739090186612828825887276860339285121579525797380481279407760034082690852243451785633956182317517980946843039313395904368183500898789282644867110209293367305645834846045640338861590702981120.000000
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998136
nrows_Sell_C = 56920, nnz_Sell_C = 43714560, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7794 GFlop/s ; Time =  1.00535 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6684 GFlop/s ; Time = 10.19632 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.1902 GFlop/s ; Time =  1.31318 s
Densemat deviation @ idx 1422 lhs = 310150656694245707323610709234513007914439489240048912970271388880036570697784898763752603499383072354174999913994941883732654266924352409596815941811654857118810417996713824734120415759800211193805239898079028132934844416.000000, rhs = 1488723152132357178270739415345761249238095235308798742003740937886927170145357970836942833833605503542452694342984747700764100861323211088482214523672790943272943258938253647451924840839534003041053384229771328843444912128.000000
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 48800, nnz_Sell_C = 43724800, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999201
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7794 GFlop/s ; Time =  1.00535 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6683 GFlop/s ; Time = 10.19773 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2004 GFlop/s ; Time =  1.31059 s
Densemat deviation @ idx 1219 lhs = 5459295097298822939791306918592352614515471751381546256065240040899414398471583151204600452807187165281539806293431212040597267181378335138643817323939971759886052800444514065826133867541324636766989042753325281870923159306240.000000, rhs = 212675148138247540260495257109368889545814734635116484020866156794501492782672322128499773257972338868531023221118428400543765356658683711147377674249499039090021192775240601957049328926606675062548015142309328276059391961071616.000000
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998696
nrows_Sell_C = 42680, nnz_Sell_C = 43704320, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999672
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7970 GFlop/s ; Time =  1.00275 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6687 GFlop/s ; Time = 10.19209 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2150 GFlop/s ; Time =  1.30692 s
Densemat deviation @ idx 1067 lhs = 1301786937.000000, rhs = 6210072369202835740595917953850010221027544068466786444556208152104203810745507545323513635314585911801950922788524292824686320176459257565777149100164724556817819904083399622201061142526393779301051996774865875003571387415264231424.000000
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998429
nrows_Sell_C = 34160, nnz_Sell_C = 43724800, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999210
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7910 GFlop/s ; Time =  1.00363 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6686 GFlop/s ; Time = 10.19431 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2297 GFlop/s ; Time =  1.30327 s
Densemat deviation @ idx 853 lhs = 58485879329065767621453147060087124232292675362964058554131697917367968848897974179473408016741739458826951577309358950609919133065794107734961396935349652299483626467124032951472517328265204693352588978608716113710763603995621094466781184.000000, rhs = 179956551781742866389244875484880365957083721938162653034739861250770548225844000245430590062355482242482665643790888545216724864047825196721651853385220631253633482672055059503119705434601227609563709437329848176594011127918735983225339904.000000
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 28480, nnz_Sell_C = 43745280, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7868 GFlop/s ; Time =  1.00426 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6694 GFlop/s ; Time = 10.18149 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2404 GFlop/s ; Time =  1.30060 s
Densemat deviation @ idx 711 lhs = 22848463026678652787374588375256010415442452530157896681027598171202497143214181299241893117343024331036690533078057268345303246449758887268059483199514607808432268397273322874174882203498300115414813345358290922017430139672236682161147038662656.000000, rhs = 224969482108836895178104078994166997013329117131401451370450250400725004621545084347072146914619528963101160472261375583142561738210194084070679393687488709641514559157055750966128237252777690598065379160096925738149502614178366400122415554232320.000000
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998623
nrows_Sell_C = 24400, nnz_Sell_C = 43724800, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999180
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.8008 GFlop/s ; Time =  1.00216 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6696 GFlop/s ; Time = 10.17781 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2512 GFlop/s ; Time =  1.29788 s
Densemat deviation @ idx 610 lhs = 1076759363.000000, rhs = 32138559721840100077906682948541427700984230066891099236622735557459825022335654445656072400979461945476806243787647320632894769816494733048162871234409934948967799993160244378125573981820362302323017866242600599413655711411609425436845162659905011712.000000
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998248
nrows_Sell_C = 21360, nnz_Sell_C = 43745280, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7733 GFlop/s ; Time =  1.00626 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6682 GFlop/s ; Time = 10.19988 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2545 GFlop/s ; Time =  1.29709 s
Densemat deviation @ idx 533 lhs = 307467272468747183490640064311933066036388591752424125556083404004011583161468779054730971877893210238609603690975180994718724697087939772255977799582237326805826218570464821129936378343238316141766749528376016976901590423521934697694491938375108034297856.000000, rhs = 938439603600587528746394711938657107663969949193687942084737423845328945327403963493426274822541422606069252398088182827397836333287780407720182613329988145004965865323862822167078543736143176539997470989737828269291292380585577139908076735904949708259328.000000
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998790
nrows_Sell_C = 17080, nnz_Sell_C = 43724800, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999180
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7860 GFlop/s ; Time =  1.00435 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6683 GFlop/s ; Time = 10.19869 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2626 GFlop/s ; Time =  1.29509 s
Densemat deviation @ idx 427 lhs = 1312149939.000000, rhs = 27194265232225564791473319054197668820193793331914726946550212804171734073242284421605963029215662569803545430892027820479357347952633108854837174153274836488076614740821473602337488942002360696791122178895665302898699185421618527392640070890823604405814731735040.000000
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998411
nrows_Sell_C = 14240, nnz_Sell_C = 43745280, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7902 GFlop/s ; Time =  1.00375 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6680 GFlop/s ; Time = 10.20239 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2712 GFlop/s ; Time =  1.29300 s
Densemat deviation @ idx 356 lhs = 2031654421.000000, rhs = 33996426943348477360994665604631894807997554450919542384599463216112831596434033129313904134152644565498470927603656705866879771978223886733647632333841008185358205629027371493860242760820944007074332538438974533654907259892870655962337278471339254131873189081659736064.000000
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998902
nrows_Sell_C = 12200, nnz_Sell_C = 43724800, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999180
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7888 GFlop/s ; Time =  1.00392 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6687 GFlop/s ; Time = 10.19247 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2775 GFlop/s ; Time =  1.29143 s
Densemat deviation @ idx 305 lhs = 1804667896.000000, rhs = 4856641831618163266128114992822959417102286738406682611123191566336923175753045423090112635017932676972259661211294284515871382123988186577179316433423365577770518375049570570474036896967846371827923240416232512239882132033873271963815921823567007942644396811029714730745856.000000
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998445
nrows_Sell_C = 10680, nnz_Sell_C = 43745280, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.998689
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7863 GFlop/s ; Time =  1.00427 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6679 GFlop/s ; Time = 10.20357 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2767 GFlop/s ; Time =  1.29159 s
Densemat deviation @ idx 267 lhs = 1334780044.000000, rhs = 141812983367708498267942666831007057202459354558886953263833223277658525196114003519551116418471942004184601191539094262166460537485590525416453416929473364427849849743600833315151825889043592154525680139765876503569388266265666970077237981829515274335102568192877188951851401216.000000
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995687
nrows_Sell_C = 9520, nnz_Sell_C = 43868160, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.995903
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7627 GFlop/s ; Time =  1.00779 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6665 GFlop/s ; Time = 10.22552 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2637 GFlop/s ; Time =  1.29479 s
Densemat deviation @ idx 237 lhs = 31003144236430551992093791195664989347757471113026274241469182932047195907918305401637984950530217785914093564600244408033377272294902620415359917522989084844911138575446624948710317066850719562619037383247873012504262417666001700276186773606173754435458686352344042678066603884544.000000, rhs = 1231573177943802584100914210587606910530147965909500113296854905517497670555500352316675309906714661535084603007848661085251890688108709898238234075280166763707808958574537076564951296882934839779221370719185703057768728966852064171685964612572635226649389541413147824413288958001152.000000
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996651
nrows_Sell_C = 8560, nnz_Sell_C = 43827200, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.996846
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7704 GFlop/s ; Time =  1.00666 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6667 GFlop/s ; Time = 10.22234 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2738 GFlop/s ; Time =  1.29234 s
Densemat deviation @ idx 213 lhs = 1335581381252505976656066934262196636171155998223575678272976649647072068584403964416998969716458163706750060695690295746571087304044711439458944460392834249342890576239080879421972586372322053626173076397852880568269812893815068343552923630069620243773163079491412252032033845218902016.000000, rhs = 4109481173085101518176619144421029298290048387314158389510903211123275043933619661022952822445452083914251489389252271703785837054837107184520588794326701821335210114161034669816287077185512634216567594173125810127043540502394959811366655052184526130710102443807760359257498982547456000.000000
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.999436
nrows_Sell_C = 7760, nnz_Sell_C = 43704320, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.999613
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7987 GFlop/s ; Time =  1.00244 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6687 GFlop/s ; Time = 10.19206 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2852 GFlop/s ; Time =  1.28950 s
Densemat deviation @ idx 194 lhs = 2079531077.000000, rhs = 6324464400282320122085856400836279082103555908139126844425624106436267403613255864470868172371354865055796226754500166041329648385933716138249266664461000744743709405939296297761761968443572058906765956801172104819155707020395245486207062614738962783966581775253529256211659710385520377856.000000
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998573
nrows_Sell_C = 7120, nnz_Sell_C = 43745280, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7868 GFlop/s ; Time =  1.00425 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6683 GFlop/s ; Time = 10.19850 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2847 GFlop/s ; Time =  1.28970 s
Densemat deviation @ idx 178 lhs = 68210640.000000, rhs = 5137394788308056323921963936514633920706059762137506346935024864683132581343239013167152564014938268518016846020527419594866020100482985549163387960845870327178530687122439108821092353912156436227194190018784300762326260873010157137969916230931608043756467977465294235906872673228609437040640.000000
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994396
nrows_Sell_C = 6600, nnz_Sell_C = 43929600, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.994545
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6764 GFlop/s ; Time =  0.99469 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6577 GFlop/s ; Time = 10.09773 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2571 GFlop/s ; Time =  1.26323 s
Densemat deviation @ idx 165 lhs = 1081603703.000000, rhs = 19499267255993879156909128663012710085456472144091951353635454893180951379353832966813002772587211249888932770501225545997839347281952034572097659115818761954103114642471654098275611917318252366862119497531099378060280933240339387375111255279505949617214036529885317055401779881326936064.000000
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995776
nrows_Sell_C = 6120, nnz_Sell_C = 43868160, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.995915
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6575 GFlop/s ; Time =  0.99749 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6569 GFlop/s ; Time = 10.10934 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.1907 GFlop/s ; Time =  1.27936 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994276
nrows_Sell_C = 5720, nnz_Sell_C = 43929600, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.994406
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6532 GFlop/s ; Time =  0.99801 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6557 GFlop/s ; Time = 10.12598 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2619 GFlop/s ; Time =  1.26189 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994841
nrows_Sell_C = 5360, nnz_Sell_C = 43909120, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.994963
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6656 GFlop/s ; Time =  0.99625 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6574 GFlop/s ; Time = 10.10069 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2573 GFlop/s ; Time =  1.26312 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995690
nrows_Sell_C = 4760, nnz_Sell_C = 43868160, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.995798
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6758 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6546 GFlop/s ; Time = 10.14413 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2654 GFlop/s ; Time =  1.26106 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996632
nrows_Sell_C = 4280, nnz_Sell_C = 43827200, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.996729
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6764 GFlop/s ; Time =  0.99455 s
Perfromance of SELL-40-1 with kernel       SPMV :   0.6525 GFlop/s ; Time = 10.17603 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :   5.2754 GFlop/s ; Time =  1.25866 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C64_u1.txt <==
-m RECT, -C 64, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.874993
nrows_Sell_C = 5461376, nnz_Sell_C = 43691008, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   5.4142 GFlop/s ; Time =  0.93608 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6656 GFlop/s ; Time =  7.61399 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.5662 GFlop/s ; Time =  1.97495 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.0928 GFlop/s ; Time =  0.97524 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6780 GFlop/s ; Time =  8.76384 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.8403 GFlop/s ; Time =  2.09200 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.958314
nrows_Sell_C = 1820480, nnz_Sell_C = 43691520, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.2794 GFlop/s ; Time =  0.97409 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6816 GFlop/s ; Time =  8.97450 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.8622 GFlop/s ; Time =  2.13707 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.968719
nrows_Sell_C = 1365376, nnz_Sell_C = 43692032, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.4338 GFlop/s ; Time =  0.97788 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6838 GFlop/s ; Time =  9.20128 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.8865 GFlop/s ; Time =  2.17961 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.5612 GFlop/s ; Time =  0.98553 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6852 GFlop/s ; Time =  9.43660 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9013 GFlop/s ; Time =  2.22874 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.979113
nrows_Sell_C = 910272, nnz_Sell_C = 43693056, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6469 GFlop/s ; Time =  0.99911 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6863 GFlop/s ; Time =  9.67683 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9256 GFlop/s ; Time =  2.26996 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.982100
nrows_Sell_C = 780224, nnz_Sell_C = 43692544, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6724 GFlop/s ; Time =  0.99529 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6868 GFlop/s ; Time =  9.66905 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9274 GFlop/s ; Time =  2.26855 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7321 GFlop/s ; Time =  0.98646 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6874 GFlop/s ; Time =  9.66137 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9242 GFlop/s ; Time =  2.27104 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.987422
nrows_Sell_C = 546176, nnz_Sell_C = 43694080, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7049 GFlop/s ; Time =  0.99047 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6879 GFlop/s ; Time =  9.65404 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9549 GFlop/s ; Time =  2.24747 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.989459
nrows_Sell_C = 455168, nnz_Sell_C = 43696128, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6595 GFlop/s ; Time =  0.99722 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6882 GFlop/s ; Time =  9.64931 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9547 GFlop/s ; Time =  2.24761 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.990947
nrows_Sell_C = 390144, nnz_Sell_C = 43696128, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.5871 GFlop/s ; Time =  0.98165 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6876 GFlop/s ; Time =  9.40375 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9039 GFlop/s ; Time =  2.22673 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.992063
nrows_Sell_C = 341376, nnz_Sell_C = 43696128, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6222 GFlop/s ; Time =  1.00283 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6885 GFlop/s ; Time =  9.64575 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9702 GFlop/s ; Time =  2.23589 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6722 GFlop/s ; Time =  0.99532 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6889 GFlop/s ; Time =  9.63964 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9735 GFlop/s ; Time =  2.23339 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7000 GFlop/s ; Time =  0.99119 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6893 GFlop/s ; Time =  9.63483 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9772 GFlop/s ; Time =  2.23058 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7269 GFlop/s ; Time =  0.98723 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6891 GFlop/s ; Time =  9.63736 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9852 GFlop/s ; Time =  2.22462 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7468 GFlop/s ; Time =  1.01021 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6892 GFlop/s ; Time =  9.88901 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9833 GFlop/s ; Time =  2.28461 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996561
nrows_Sell_C = 136576, nnz_Sell_C = 43704320, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7658 GFlop/s ; Time =  1.00738 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6895 GFlop/s ; Time =  9.88556 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9851 GFlop/s ; Time =  2.28325 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7855 GFlop/s ; Time =  1.00445 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6896 GFlop/s ; Time =  9.88360 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9747 GFlop/s ; Time =  2.29120 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7960 GFlop/s ; Time =  1.00290 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6896 GFlop/s ; Time =  9.88312 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9888 GFlop/s ; Time =  2.28039 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997544
nrows_Sell_C = 85376, nnz_Sell_C = 43712512, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8001 GFlop/s ; Time =  1.00230 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6893 GFlop/s ; Time =  9.88850 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9886 GFlop/s ; Time =  2.28054 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8066 GFlop/s ; Time =  1.00134 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6889 GFlop/s ; Time =  9.89388 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9748 GFlop/s ; Time =  2.29115 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8179 GFlop/s ; Time =  0.99967 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6897 GFlop/s ; Time =  9.88209 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9750 GFlop/s ; Time =  2.29100 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8250 GFlop/s ; Time =  0.99863 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6895 GFlop/s ; Time =  9.88490 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9939 GFlop/s ; Time =  2.27652 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8252 GFlop/s ; Time =  0.99860 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6902 GFlop/s ; Time =  9.87502 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9950 GFlop/s ; Time =  2.27564 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997962
nrows_Sell_C = 34176, nnz_Sell_C = 43745280, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8254 GFlop/s ; Time =  0.99857 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6904 GFlop/s ; Time =  9.87172 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9857 GFlop/s ; Time =  2.28278 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 28480, nnz_Sell_C = 43745280, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8294 GFlop/s ; Time =  0.99798 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6893 GFlop/s ; Time =  9.88833 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9967 GFlop/s ; Time =  2.27435 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8389 GFlop/s ; Time =  0.99658 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6899 GFlop/s ; Time =  9.87914 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9924 GFlop/s ; Time =  2.27763 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997501
nrows_Sell_C = 21376, nnz_Sell_C = 43778048, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8207 GFlop/s ; Time =  0.99926 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6888 GFlop/s ; Time =  9.89507 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9948 GFlop/s ; Time =  2.27584 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8245 GFlop/s ; Time =  0.99867 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6896 GFlop/s ; Time =  9.88294 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9889 GFlop/s ; Time =  2.28028 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996172
nrows_Sell_C = 14272, nnz_Sell_C = 43843584, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8152 GFlop/s ; Time =  1.00006 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6880 GFlop/s ; Time =  9.90677 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9843 GFlop/s ; Time =  2.28386 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996940
nrows_Sell_C = 12224, nnz_Sell_C = 43810816, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8213 GFlop/s ; Time =  0.99915 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6886 GFlop/s ; Time =  9.89697 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9866 GFlop/s ; Time =  2.28199 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8314 GFlop/s ; Time =  0.99764 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6889 GFlop/s ; Time =  9.89332 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9844 GFlop/s ; Time =  2.28366 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994017
nrows_Sell_C = 9536, nnz_Sell_C = 43941888, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.994232
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8109 GFlop/s ; Time =  1.00065 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6866 GFlop/s ; Time =  9.92669 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9720 GFlop/s ; Time =  2.29320 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994792
nrows_Sell_C = 8576, nnz_Sell_C = 43909120, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.994986
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8132 GFlop/s ; Time =  1.00033 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6870 GFlop/s ; Time =  9.92099 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9755 GFlop/s ; Time =  2.29051 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.993292
nrows_Sell_C = 7808, nnz_Sell_C = 43974656, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.993468
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7995 GFlop/s ; Time =  1.00232 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6860 GFlop/s ; Time =  9.93533 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9663 GFlop/s ; Time =  2.29753 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.991887
nrows_Sell_C = 7168, nnz_Sell_C = 44040192, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.992048
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7862 GFlop/s ; Time =  1.00433 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6849 GFlop/s ; Time =  9.95064 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9740 GFlop/s ; Time =  2.29177 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995603
nrows_Sell_C = 6592, nnz_Sell_C = 43876352, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.995752
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7357 GFlop/s ; Time =  1.01186 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6792 GFlop/s ; Time = 10.03419 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9408 GFlop/s ; Time =  2.31763 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.991886
nrows_Sell_C = 6144, nnz_Sell_C = 44040192, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.992025
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6831 GFlop/s ; Time =  0.99366 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6745 GFlop/s ; Time =  9.84537 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9203 GFlop/s ; Time =  2.27398 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998465
nrows_Sell_C = 5696, nnz_Sell_C = 43745280, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.7213 GFlop/s ; Time =  0.98790 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6783 GFlop/s ; Time =  9.78909 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9533 GFlop/s ; Time =  2.24831 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.991880
nrows_Sell_C = 5376, nnz_Sell_C = 44040192, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.992001
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6786 GFlop/s ; Time =  0.99431 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6756 GFlop/s ; Time =  9.82895 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9327 GFlop/s ; Time =  2.26434 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.987393
nrows_Sell_C = 4800, nnz_Sell_C = 44236800, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.987500
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6521 GFlop/s ; Time =  0.99818 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6717 GFlop/s ; Time =  9.88578 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9198 GFlop/s ; Time =  2.27411 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994772
nrows_Sell_C = 4288, nnz_Sell_C = 43909120, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.994869
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6677 GFlop/s ; Time =  0.99583 s
Perfromance of SELL-64-1 with kernel       SPMV :   0.6734 GFlop/s ; Time =  9.86055 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   2.9271 GFlop/s ; Time =  2.26841 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/raw_spmv_C8_u1.txt <==
-m RECT, -C 8, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.875000
nrows_Sell_C = 5461336, nnz_Sell_C = 43690688, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999999
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2695 GFlop/s ; Time =  0.96214 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6283 GFlop/s ; Time =  5.00673 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7372 GFlop/s ; Time =  4.26716 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.4641 GFlop/s ; Time =  0.95855 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6494 GFlop/s ; Time =  5.11339 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7703 GFlop/s ; Time =  4.31077 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.4799 GFlop/s ; Time =  1.00441 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6542 GFlop/s ; Time =  5.34286 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7777 GFlop/s ; Time =  4.49448 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.968748
nrows_Sell_C = 1365336, nnz_Sell_C = 43690752, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5180 GFlop/s ; Time =  0.99354 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6577 GFlop/s ; Time =  5.31436 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7804 GFlop/s ; Time =  4.47908 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5685 GFlop/s ; Time =  0.97947 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6602 GFlop/s ; Time =  5.29401 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7837 GFlop/s ; Time =  4.45966 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6014 GFlop/s ; Time =  0.97053 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6622 GFlop/s ; Time =  5.27794 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7853 GFlop/s ; Time =  4.45062 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6178 GFlop/s ; Time =  1.01445 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6630 GFlop/s ; Time =  5.53581 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7870 GFlop/s ; Time =  4.66315 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6429 GFlop/s ; Time =  1.00745 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6645 GFlop/s ; Time =  5.52276 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7878 GFlop/s ; Time =  4.65871 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.987495
nrows_Sell_C = 546136, nnz_Sell_C = 43690880, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6654 GFlop/s ; Time =  1.00127 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6662 GFlop/s ; Time =  5.50898 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7894 GFlop/s ; Time =  4.64925 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.989581
nrows_Sell_C = 455112, nnz_Sell_C = 43690752, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6885 GFlop/s ; Time =  0.99499 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6671 GFlop/s ; Time =  5.50141 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7904 GFlop/s ; Time =  4.64316 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7004 GFlop/s ; Time =  0.99178 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6680 GFlop/s ; Time =  5.49399 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7915 GFlop/s ; Time =  4.63707 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.992179
nrows_Sell_C = 341336, nnz_Sell_C = 43691008, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7069 GFlop/s ; Time =  0.99005 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6687 GFlop/s ; Time =  5.48860 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7923 GFlop/s ; Time =  4.63217 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7100 GFlop/s ; Time =  0.98922 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6693 GFlop/s ; Time =  5.48325 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7932 GFlop/s ; Time =  4.62711 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.994770
nrows_Sell_C = 227560, nnz_Sell_C = 43691520, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6995 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6697 GFlop/s ; Time =  5.48033 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7935 GFlop/s ; Time =  4.62501 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.995531
nrows_Sell_C = 195048, nnz_Sell_C = 43690752, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7033 GFlop/s ; Time =  0.99100 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6701 GFlop/s ; Time =  5.47653 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7939 GFlop/s ; Time =  4.62254 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7249 GFlop/s ; Time =  0.98527 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6706 GFlop/s ; Time =  5.47249 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7946 GFlop/s ; Time =  4.61876 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996853
nrows_Sell_C = 136536, nnz_Sell_C = 43691520, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7023 GFlop/s ; Time =  0.99128 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6707 GFlop/s ; Time =  5.47229 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7951 GFlop/s ; Time =  4.61584 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997334
nrows_Sell_C = 113784, nnz_Sell_C = 43693056, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999938
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7040 GFlop/s ; Time =  0.99082 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6702 GFlop/s ; Time =  5.47568 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7957 GFlop/s ; Time =  4.61227 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997717
nrows_Sell_C = 97528, nnz_Sell_C = 43692544, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999949
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6841 GFlop/s ; Time =  0.99618 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6707 GFlop/s ; Time =  5.47177 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7952 GFlop/s ; Time =  4.61515 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998012
nrows_Sell_C = 85336, nnz_Sell_C = 43692032, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6238 GFlop/s ; Time =  1.01274 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6702 GFlop/s ; Time =  5.47631 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7957 GFlop/s ; Time =  4.61254 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.4350 GFlop/s ; Time =  1.01754 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6657 GFlop/s ; Time =  5.25024 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7955 GFlop/s ; Time =  4.39370 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998698
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.4770 GFlop/s ; Time =  1.00524 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6663 GFlop/s ; Time =  5.24595 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7960 GFlop/s ; Time =  4.39093 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.4649 GFlop/s ; Time =  1.00875 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6670 GFlop/s ; Time =  5.24053 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7963 GFlop/s ; Time =  4.38944 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5170 GFlop/s ; Time =  0.99379 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6695 GFlop/s ; Time =  5.22092 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7964 GFlop/s ; Time =  4.38894 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999131
nrows_Sell_C = 34136, nnz_Sell_C = 43694080, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5900 GFlop/s ; Time =  1.02229 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6682 GFlop/s ; Time =  5.49213 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7973 GFlop/s ; Time =  4.60290 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5940 GFlop/s ; Time =  1.02113 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6692 GFlop/s ; Time =  5.48414 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7974 GFlop/s ; Time =  4.60264 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6427 GFlop/s ; Time =  1.00747 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6698 GFlop/s ; Time =  5.47928 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7977 GFlop/s ; Time =  4.60075 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999371
nrows_Sell_C = 21336, nnz_Sell_C = 43696128, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6843 GFlop/s ; Time =  0.99610 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6700 GFlop/s ; Time =  5.47770 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7977 GFlop/s ; Time =  4.60074 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6730 GFlop/s ; Time =  0.99915 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6695 GFlop/s ; Time =  5.48123 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7975 GFlop/s ; Time =  4.60152 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7108 GFlop/s ; Time =  0.98898 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6713 GFlop/s ; Time =  5.46667 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7971 GFlop/s ; Time =  4.60410 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7195 GFlop/s ; Time =  0.98665 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6714 GFlop/s ; Time =  5.46637 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7976 GFlop/s ; Time =  4.60106 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7241 GFlop/s ; Time =  0.98542 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6711 GFlop/s ; Time =  5.46847 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7971 GFlop/s ; Time =  4.60371 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999045
nrows_Sell_C = 9488, nnz_Sell_C = 43720704, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.999262
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7293 GFlop/s ; Time =  0.98405 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6715 GFlop/s ; Time =  5.46527 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7971 GFlop/s ; Time =  4.60391 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999453
nrows_Sell_C = 8536, nnz_Sell_C = 43704320, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7348 GFlop/s ; Time =  0.98260 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6708 GFlop/s ; Time =  5.47092 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7977 GFlop/s ; Time =  4.60038 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999436
nrows_Sell_C = 7760, nnz_Sell_C = 43704320, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.999613
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7262 GFlop/s ; Time =  0.98485 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6714 GFlop/s ; Time =  5.46553 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7981 GFlop/s ; Time =  4.59784 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999697
nrows_Sell_C = 7112, nnz_Sell_C = 43696128, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7430 GFlop/s ; Time =  0.98048 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6723 GFlop/s ; Time =  5.45882 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7988 GFlop/s ; Time =  4.59423 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999241
nrows_Sell_C = 6568, nnz_Sell_C = 43716608, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.999391
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6990 GFlop/s ; Time =  0.99215 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6615 GFlop/s ; Time =  5.54792 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7953 GFlop/s ; Time =  4.61440 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999696
nrows_Sell_C = 6096, nnz_Sell_C = 43696128, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7042 GFlop/s ; Time =  0.99073 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6626 GFlop/s ; Time =  5.53879 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7966 GFlop/s ; Time =  4.60702 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999870
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6994 GFlop/s ; Time =  0.99191 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6627 GFlop/s ; Time =  5.53732 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7892 GFlop/s ; Time =  4.64985 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999316
nrows_Sell_C = 5336, nnz_Sell_C = 43712512, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6989 GFlop/s ; Time =  0.99212 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6627 GFlop/s ; Time =  5.53797 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7965 GFlop/s ; Time =  4.60762 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999048
nrows_Sell_C = 4744, nnz_Sell_C = 43720704, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.999157
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7031 GFlop/s ; Time =  0.99090 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6605 GFlop/s ; Time =  5.55547 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7964 GFlop/s ; Time =  4.60763 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998498
nrows_Sell_C = 4272, nnz_Sell_C = 43745280, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6965 GFlop/s ; Time =  0.99268 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.6568 GFlop/s ; Time =  5.58669 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.7944 GFlop/s ; Time =  4.61902 s


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C128_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6878,     4.2144,     4.2102
   2730666,    16,     0.6981,     4.5453,     4.3387
   1820444,    24,     0.7010,     4.6499,     4.3975
   1365333,    32,     0.7036,     4.7180,     4.4515
   1092266,    40,     0.7045,     4.6838,     4.4577
    910222,    48,     0.7055,     4.7186,     4.4445
    780190,    56,     0.7059,     4.7418,     4.4985
    682666,    64,     0.7064,     4.7361,     4.5169
    546133,    80,     0.7071,     4.7375,     4.5373
    455111,    96,     0.7079,     4.7863,     4.5446
    390095,   112,     0.7076,     4.8160,     4.5374
    341333,   128,     0.7082,     4.8435,     4.5821
    273066,   160,     0.7089,     4.8740,     4.5866
    227555,   192,     0.7093,     4.9089,     4.5739
    195047,   224,     0.7092,     4.9142,     4.5936
    170666,   256,     0.7088,     4.9246,     4.5889
    136533,   320,     0.7106,     4.9525,     4.5955
    113777,   384,     0.7099,     4.9663,     4.5929
     97523,   448,     0.7102,     4.9918,     4.6141
     85333,   512,     0.7095,     4.9833,     4.5824
     68266,   640,     0.7091,     4.9989,     4.5912
     56888,   768,     0.7094,     5.0110,     4.6147
     48761,   896,     0.7106,     5.0179,     4.6121
     42666,  1024,     0.7089,     5.0117,     4.6075
     34133,  1280,     0.7098,     5.0178,     4.6123
     28444,  1536,     0.7082,     5.0110,     4.5885
     24380,  1792,     0.7088,     5.0161,     4.5941
     21333,  2048,     0.7094,     5.0194,     4.6031
     17066,  2560,     0.7069,     5.0084,     4.5827
     14222,  3072,     0.7048,     4.9867,     4.5746
     12190,  3584,     0.7050,     4.9868,     4.5777
     10666,  4096,     0.7047,     4.9720,     4.5705
      9481,  4608,     0.7017,     4.9394,     4.5465
      8533,  5120,     0.7068,     4.9762,     4.5829
      7757,  5632,     0.7051,     4.9652,     4.5717
      7111,  6144,     0.7046,     4.9555,     4.5640
      6564,  6656,     0.7008,     4.9294,     4.5417
      6095,  7168,     0.6936,     4.9029,     4.4741
      5688,  7680,     0.6914,     4.8872,     4.4794
      5333,  8192,     0.6951,     4.9113,     4.4987
      4740,  9216,     0.6812,     4.8423,     4.3833
      4266, 10240,     0.6797,     4.8599,     4.4201


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C16_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6551,     5.1121,     1.3958
   2730666,    16,     0.6750,     5.4888,     1.4603
   1820444,    24,     0.6791,     5.3695,     1.4720
   1365333,    32,     0.6825,     5.4754,     1.4824
   1092266,    40,     0.6859,     5.6100,     1.4935
    910222,    48,     0.6878,     5.7848,     1.5012
    780190,    56,     0.6892,     5.8599,     1.5054
    682666,    64,     0.6906,     5.9382,     1.5090
    546133,    80,     0.6918,     6.0252,     1.5156
    455111,    96,     0.6928,     6.0672,     1.5180
    390095,   112,     0.6935,     6.1172,     1.5216
    341333,   128,     0.6944,     6.1825,     1.5226
    273066,   160,     0.6952,     6.1820,     1.5271
    227555,   192,     0.6958,     6.2549,     1.5298
    195047,   224,     0.6959,     6.2471,     1.5306
    170666,   256,     0.6964,     6.1903,     1.5324
    136533,   320,     0.6934,     5.8232,     1.5324
    113777,   384,     0.6908,     5.6149,     1.5335
     97523,   448,     0.6935,     5.8115,     1.5347
     85333,   512,     0.6929,     5.7874,     1.5360
     68266,   640,     0.6941,     5.9808,     1.5374
     56888,   768,     0.6946,     6.0551,     1.5388
     48761,   896,     0.6954,     6.0274,     1.5387
     42666,  1024,     0.6958,     6.1119,     1.5395
     34133,  1280,     0.6960,     6.2238,     1.5408
     28444,  1536,     0.6966,     6.2507,     1.5416
     24380,  1792,     0.6970,     6.2993,     1.5410
     21333,  2048,     0.6968,     6.3599,     1.5407
     17066,  2560,     0.6974,     6.3437,     1.5419
     14222,  3072,     0.6977,     6.3930,     1.5412
     12190,  3584,     0.6977,     6.4117,     1.5420
     10666,  4096,     0.6975,     6.4109,     1.5389
      9481,  4608,     0.6982,     6.4165,     1.5371
      8533,  5120,     0.6980,     6.4201,     1.5407
      7757,  5632,     0.6978,     6.4135,     1.5418
      7111,  6144,     0.6975,     6.4311,     1.5385
      6564,  6656,     0.6857,     6.3197,     1.5293
      6095,  7168,     0.6885,     6.3383,     1.5317
      5688,  7680,     0.6856,     6.3247,     1.5333
      5333,  8192,     0.6876,     6.3312,     1.5329
      4740,  9216,     0.6833,     6.3287,     1.5307
      4266, 10240,     0.6810,     6.3326,     1.5303


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C24_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6149,     5.6146,     2.0306
   2730666,    16,     0.6279,     6.0706,     2.1253
   1820444,    24,     0.6314,     5.9756,     2.1413
   1365333,    32,     0.6334,     6.1017,     2.1495
   1092266,    40,     0.6349,     6.1369,     2.1664
    910222,    48,     0.6363,     6.2812,     2.1773
    780190,    56,     0.6374,     6.3253,     2.1866
    682666,    64,     0.6381,     6.4340,     2.1922
    546133,    80,     0.6393,     6.4862,     2.2023
    455111,    96,     0.6399,     6.5623,     2.2079
    390095,   112,     0.6404,     6.5481,     2.2125
    341333,   128,     0.6405,     6.6159,     2.2169
    273066,   160,     0.6410,     6.5159,     2.2200
    227555,   192,     0.6412,     6.5200,     2.2227
    195047,   224,     0.6397,     6.2772,     2.2222
    170666,   256,     0.6392,     6.1078,     2.2240
    136533,   320,     0.6388,     6.1081,     2.2280
    113777,   384,     0.6388,     6.1323,     2.2305
     97523,   448,     0.6387,     6.2923,     2.2325
     85333,   512,     0.6397,     6.2534,     2.1881
     68266,   640,     0.6402,     6.4017,     2.2376
     56888,   768,     0.6405,     6.4313,     2.2393
     48761,   896,     0.6416,     6.4200,     2.2404
     42666,  1024,     0.6407,     6.4554,     2.2412
     34133,  1280,     0.6398,     6.4848,     2.2409
     28444,  1536,     0.6403,     6.4885,     2.2421
     24380,  1792,     0.6414,     6.4991,     2.2429
     21333,  2048,     0.6405,     6.4975,     2.2437
     17066,  2560,     0.6407,     6.4954,     2.2402
     14222,  3072,     0.6404,     6.5204,     2.2340
     12190,  3584,     0.6406,     6.5196,     2.2419
     10666,  4096,     0.6399,     6.5115,     2.2386
      9481,  4608,     0.6388,     6.5046,     2.2362
      8533,  5120,     0.6397,     6.5145,     2.2378
      7757,  5632,     0.6392,     6.5143,     2.2364
      7111,  6144,     0.6396,     6.5149,     2.2391
      6564,  6656,     0.6301,     6.4159,     2.2112
      6095,  7168,     0.6331,     6.4241,     2.2224
      5688,  7680,     0.6306,     6.4166,     2.2215
      5333,  8192,     0.6305,     6.4223,     2.2221
      4740,  9216,     0.6283,     6.4302,     2.2175
      4266, 10240,     0.6268,     6.4258,     2.2112


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C32_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6358,     5.8678,     2.4328
   2730666,    16,     0.6496,     6.4295,     2.5528
   1820444,    24,     0.6547,     6.5166,     2.5560
   1365333,    32,     0.6568,     6.5442,     2.5593
   1092266,    40,     0.6582,     6.6596,     2.5798
    910222,    48,     0.6595,     6.7487,     2.5961
    780190,    56,     0.6598,     6.8090,     2.6072
    682666,    64,     0.6609,     6.8833,     2.6140
    546133,    80,     0.6618,     6.9214,     2.6292
    455111,    96,     0.6625,     6.9989,     2.6466
    390095,   112,     0.6628,     6.9510,     2.6451
    341333,   128,     0.6630,     6.9882,     2.6505
    273066,   160,     0.6633,     6.7995,     2.6562
    227555,   192,     0.6628,     6.6277,     2.6617
    195047,   224,     0.6628,     6.5411,     2.6618
    170666,   256,     0.6628,     6.5711,     2.6650
    136533,   320,     0.6631,     6.6106,     2.6724
    113777,   384,     0.6630,     6.6318,     2.6283
     97523,   448,     0.6640,     6.7178,     2.6758
     85333,   512,     0.6639,     6.6782,     2.6881
     68266,   640,     0.6632,     6.7583,     2.6571
     56888,   768,     0.6636,     6.7305,     2.6707
     48761,   896,     0.6636,     6.7286,     2.6826
     42666,  1024,     0.6647,     6.7281,     2.6841
     34133,  1280,     0.6635,     6.7395,     2.6748
     28444,  1536,     0.6636,     6.7341,     2.6772
     24380,  1792,     0.6637,     6.7502,     2.6668
     21333,  2048,     0.6653,     6.6975,     2.6672
     17066,  2560,     0.6627,     6.7020,     2.6644
     14222,  3072,     0.6631,     6.7141,     2.6857
     12190,  3584,     0.6638,     6.7340,     2.6776
     10666,  4096,     0.6625,     6.7212,     2.6639
      9481,  4608,     0.6621,     6.7152,     2.6561
      8533,  5120,     0.6625,     6.7239,     2.6662
      7757,  5632,     0.6619,     6.7161,     2.6727
      7111,  6144,     0.6615,     6.7054,     2.6741
      6564,  6656,     0.6533,     6.6222,     2.6225
      6095,  7168,     0.6525,     6.6050,     2.6371
      5688,  7680,     0.6521,     6.6034,     2.6422
      5333,  8192,     0.6541,     6.6249,     2.6289
      4740,  9216,     0.6481,     6.5970,     2.6193
      4266, 10240,     0.6476,     6.5951,     2.6277


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C40_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6464,     5.9854,     4.0710
   2730666,    16,     0.6562,     6.4876,     4.7274
   1820444,    24,     0.6598,     6.5626,     3.6887
   1365333,    32,     0.6615,     6.6092,     3.9434
   1092266,    40,     0.6634,     6.6965,     4.1252
    910222,    48,     0.6647,     6.7883,     4.1916
    780190,    56,     0.6658,     6.8195,     4.4275
    682666,    64,     0.6662,     6.8469,     4.4334
    546133,    80,     0.6671,     6.9078,     4.5918
    455111,    96,     0.6679,     6.9201,     4.6670
    390095,   112,     0.6683,     6.8791,     4.7342
    341333,   128,     0.6682,     6.8220,     4.7632
    273066,   160,     0.6678,     6.6210,     4.8654
    227555,   192,     0.6677,     6.6042,     4.9211
    195047,   224,     0.6678,     6.6388,     4.9491
    170666,   256,     0.6681,     6.6596,     4.9771
    136533,   320,     0.6682,     6.6909,     5.0384
    113777,   384,     0.6685,     6.7128,     5.0633
     97523,   448,     0.6684,     6.7484,     5.1075
     85333,   512,     0.6684,     6.7318,     5.1154
     68266,   640,     0.6685,     6.7785,     5.1642
     56888,   768,     0.6684,     6.7794,     5.1902
     48761,   896,     0.6683,     6.7794,     5.2004
     42666,  1024,     0.6687,     6.7970,     5.2150
     34133,  1280,     0.6686,     6.7910,     5.2297
     28444,  1536,     0.6694,     6.7868,     5.2404
     24380,  1792,     0.6696,     6.8008,     5.2512
     21333,  2048,     0.6682,     6.7733,     5.2545
     17066,  2560,     0.6683,     6.7860,     5.2626
     14222,  3072,     0.6680,     6.7902,     5.2712
     12190,  3584,     0.6687,     6.7888,     5.2775
     10666,  4096,     0.6679,     6.7863,     5.2767
      9481,  4608,     0.6665,     6.7627,     5.2637
      8533,  5120,     0.6667,     6.7704,     5.2738
      7757,  5632,     0.6687,     6.7987,     5.2852
      7111,  6144,     0.6683,     6.7868,     5.2847
      6564,  6656,     0.6577,     6.6764,     5.2571
      6095,  7168,     0.6569,     6.6575,     5.1907
      5688,  7680,     0.6557,     6.6532,     5.2619
      5333,  8192,     0.6574,     6.6656,     5.2573
      4740,  9216,     0.6546,     6.6758,     5.2654
      4266, 10240,     0.6525,     6.6764,     5.2754


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C64_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6656,     5.4142,     2.5662
   2730666,    16,     0.6780,     6.0928,     2.8403
   1820444,    24,     0.6816,     6.2794,     2.8622
   1365333,    32,     0.6838,     6.4338,     2.8865
   1092266,    40,     0.6852,     6.5612,     2.9013
    910222,    48,     0.6863,     6.6469,     2.9256
    780190,    56,     0.6868,     6.6724,     2.9274
    682666,    64,     0.6874,     6.7321,     2.9242
    546133,    80,     0.6879,     6.7049,     2.9549
    455111,    96,     0.6882,     6.6595,     2.9547
    390095,   112,     0.6876,     6.5871,     2.9039
    341333,   128,     0.6885,     6.6222,     2.9702
    273066,   160,     0.6889,     6.6722,     2.9735
    227555,   192,     0.6893,     6.7000,     2.9772
    195047,   224,     0.6891,     6.7269,     2.9852
    170666,   256,     0.6892,     6.7468,     2.9833
    136533,   320,     0.6895,     6.7658,     2.9851
    113777,   384,     0.6896,     6.7855,     2.9747
     97523,   448,     0.6896,     6.7960,     2.9888
     85333,   512,     0.6893,     6.8001,     2.9886
     68266,   640,     0.6889,     6.8066,     2.9748
     56888,   768,     0.6897,     6.8179,     2.9750
     48761,   896,     0.6895,     6.8250,     2.9939
     42666,  1024,     0.6902,     6.8252,     2.9950
     34133,  1280,     0.6904,     6.8254,     2.9857
     28444,  1536,     0.6893,     6.8294,     2.9967
     24380,  1792,     0.6899,     6.8389,     2.9924
     21333,  2048,     0.6888,     6.8207,     2.9948
     17066,  2560,     0.6896,     6.8245,     2.9889
     14222,  3072,     0.6880,     6.8152,     2.9843
     12190,  3584,     0.6886,     6.8213,     2.9866
     10666,  4096,     0.6889,     6.8314,     2.9844
      9481,  4608,     0.6866,     6.8109,     2.9720
      8533,  5120,     0.6870,     6.8132,     2.9755
      7757,  5632,     0.6860,     6.7995,     2.9663
      7111,  6144,     0.6849,     6.7862,     2.9740
      6564,  6656,     0.6792,     6.7357,     2.9408
      6095,  7168,     0.6745,     6.6831,     2.9203
      5688,  7680,     0.6783,     6.7213,     2.9533
      5333,  8192,     0.6756,     6.6786,     2.9327
      4740,  9216,     0.6717,     6.6521,     2.9198
      4266, 10240,     0.6734,     6.6677,     2.9271


==> plots/data/spmv_microbench/fcc/rect_size_scan_sellC/spmv_C8_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6283,     3.2695,     0.7372
   2730666,    16,     0.6494,     3.4641,     0.7703
   1820444,    24,     0.6542,     3.4799,     0.7777
   1365333,    32,     0.6577,     3.5180,     0.7804
   1092266,    40,     0.6602,     3.5685,     0.7837
    910222,    48,     0.6622,     3.6014,     0.7853
    780190,    56,     0.6630,     3.6178,     0.7870
    682666,    64,     0.6645,     3.6429,     0.7878
    546133,    80,     0.6662,     3.6654,     0.7894
    455111,    96,     0.6671,     3.6885,     0.7904
    390095,   112,     0.6680,     3.7004,     0.7915
    341333,   128,     0.6687,     3.7069,     0.7923
    273066,   160,     0.6693,     3.7100,     0.7932
    227555,   192,     0.6697,     3.6995,     0.7935
    195047,   224,     0.6701,     3.7033,     0.7939
    170666,   256,     0.6706,     3.7249,     0.7946
    136533,   320,     0.6707,     3.7023,     0.7951
    113777,   384,     0.6702,     3.7040,     0.7957
     97523,   448,     0.6707,     3.6841,     0.7952
     85333,   512,     0.6702,     3.6238,     0.7957
     68266,   640,     0.6657,     3.4350,     0.7955
     56888,   768,     0.6663,     3.4770,     0.7960
     48761,   896,     0.6670,     3.4649,     0.7963
     42666,  1024,     0.6695,     3.5170,     0.7964
     34133,  1280,     0.6682,     3.5900,     0.7973
     28444,  1536,     0.6692,     3.5940,     0.7974
     24380,  1792,     0.6698,     3.6427,     0.7977
     21333,  2048,     0.6700,     3.6843,     0.7977
     17066,  2560,     0.6695,     3.6730,     0.7975
     14222,  3072,     0.6713,     3.7108,     0.7971
     12190,  3584,     0.6714,     3.7195,     0.7976
     10666,  4096,     0.6711,     3.7241,     0.7971
      9481,  4608,     0.6715,     3.7293,     0.7971
      8533,  5120,     0.6708,     3.7348,     0.7977
      7757,  5632,     0.6714,     3.7262,     0.7981
      7111,  6144,     0.6723,     3.7430,     0.7988
      6564,  6656,     0.6615,     3.6990,     0.7953
      6095,  7168,     0.6626,     3.7042,     0.7966
      5688,  7680,     0.6627,     3.6994,     0.7892
      5333,  8192,     0.6627,     3.6989,     0.7965
      4740,  9216,     0.6605,     3.7031,     0.7964
      4266, 10240,     0.6568,     3.6965,     0.7944


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/raw_spmv_C1_u-1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u -1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 110
SPMV_A64FX :   2.5842 GFlop/s ; Time =  0.99045 s
      SPMV :   2.5833 GFlop/s ; Time =  0.99082 s
 SPMV_NLPE :   2.5326 GFlop/s ; Time =  1.01066 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 220
SPMV_A64FX :   5.1475 GFlop/s ; Time =  0.99449 s
      SPMV :   5.1443 GFlop/s ; Time =  0.99511 s
 SPMV_NLPE :   5.0650 GFlop/s ; Time =  1.01069 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
SPMV_A64FX :   7.7118 GFlop/s ; Time =  0.98968 s
      SPMV :   7.7063 GFlop/s ; Time =  0.99038 s
 SPMV_NLPE :   7.5800 GFlop/s ; Time =  1.00688 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 436
SPMV_A64FX :  10.2001 GFlop/s ; Time =  0.99462 s
      SPMV :  10.1997 GFlop/s ; Time =  0.99465 s
 SPMV_NLPE :   9.9870 GFlop/s ; Time =  1.01584 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 538
SPMV_A64FX :  12.6270 GFlop/s ; Time =  0.99142 s
      SPMV :  12.6346 GFlop/s ; Time =  0.99082 s
 SPMV_NLPE :  12.3099 GFlop/s ; Time =  1.01696 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 642
SPMV_A64FX :  15.0914 GFlop/s ; Time =  0.98987 s
      SPMV :  15.0912 GFlop/s ; Time =  0.98989 s
 SPMV_NLPE :  14.1085 GFlop/s ; Time =  1.05883 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 740
SPMV_A64FX :  17.4359 GFlop/s ; Time =  0.98756 s
      SPMV :  17.4821 GFlop/s ; Time =  0.98495 s
 SPMV_NLPE :  16.9365 GFlop/s ; Time =  1.01668 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 830
SPMV_A64FX :  19.5284 GFlop/s ; Time =  0.98898 s
      SPMV :  19.8087 GFlop/s ; Time =  0.97498 s
 SPMV_NLPE :  19.1917 GFlop/s ; Time =  1.00633 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 936
SPMV_A64FX :  22.0872 GFlop/s ; Time =  0.98608 s
      SPMV :  22.0661 GFlop/s ; Time =  0.98702 s
 SPMV_NLPE :  21.4351 GFlop/s ; Time =  1.01608 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1030
SPMV_A64FX :  24.3182 GFlop/s ; Time =  0.98555 s
      SPMV :  24.4197 GFlop/s ; Time =  0.98146 s
 SPMV_NLPE :  23.4498 GFlop/s ; Time =  1.02205 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1132
SPMV_A64FX :  26.7960 GFlop/s ; Time =  0.98300 s
      SPMV :  26.8257 GFlop/s ; Time =  0.98190 s
 SPMV_NLPE :  25.6252 GFlop/s ; Time =  1.02791 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1200
SPMV_A64FX :  28.5761 GFlop/s ; Time =  0.97713 s
      SPMV :  28.6840 GFlop/s ; Time =  0.97346 s
 SPMV_NLPE :  27.3628 GFlop/s ; Time =  1.02046 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1324
SPMV_A64FX :  31.0982 GFlop/s ; Time =  0.99067 s
      SPMV :  31.0529 GFlop/s ; Time =  0.99211 s
 SPMV_NLPE :  29.0642 GFlop/s ; Time =  1.06000 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1382
SPMV_A64FX :  32.9804 GFlop/s ; Time =  0.97505 s
      SPMV :  33.1869 GFlop/s ; Time =  0.96898 s
 SPMV_NLPE :  30.6470 GFlop/s ; Time =  1.04929 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1470
SPMV_A64FX :  34.7266 GFlop/s ; Time =  0.98499 s
      SPMV :  34.6461 GFlop/s ; Time =  0.98727 s
 SPMV_NLPE :  32.0467 GFlop/s ; Time =  1.06736 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1522
SPMV_A64FX :  35.9973 GFlop/s ; Time =  0.98383 s
      SPMV :  35.4662 GFlop/s ; Time =  0.99856 s
 SPMV_NLPE :  32.6737 GFlop/s ; Time =  1.08390 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1614
SPMV_A64FX :  37.4186 GFlop/s ; Time =  1.00367 s
      SPMV :  37.1322 GFlop/s ; Time =  1.01141 s
 SPMV_NLPE :  33.3881 GFlop/s ; Time =  1.12483 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1640
SPMV_A64FX :  39.5355 GFlop/s ; Time =  0.96523 s
      SPMV :  39.7128 GFlop/s ; Time =  0.96092 s
 SPMV_NLPE :  34.1062 GFlop/s ; Time =  1.11889 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1644
SPMV_A64FX :  39.3960 GFlop/s ; Time =  0.97101 s
      SPMV :  40.0500 GFlop/s ; Time =  0.95515 s
 SPMV_NLPE :  34.5545 GFlop/s ; Time =  1.10706 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1772
SPMV_A64FX :  42.3902 GFlop/s ; Time =  0.97269 s
      SPMV :  42.3250 GFlop/s ; Time =  0.97419 s
 SPMV_NLPE :  35.7238 GFlop/s ; Time =  1.15420 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1770
SPMV_A64FX :  42.7917 GFlop/s ; Time =  0.96247 s
      SPMV :  42.7818 GFlop/s ; Time =  0.96269 s
 SPMV_NLPE :  35.7083 GFlop/s ; Time =  1.15340 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1844
SPMV_A64FX :  43.9370 GFlop/s ; Time =  0.97657 s
      SPMV :  44.0791 GFlop/s ; Time =  0.97343 s
 SPMV_NLPE :  36.4796 GFlop/s ; Time =  1.17621 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1856
SPMV_A64FX :  44.5457 GFlop/s ; Time =  0.96950 s
      SPMV :  44.7864 GFlop/s ; Time =  0.96429 s
 SPMV_NLPE :  37.0269 GFlop/s ; Time =  1.16637 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1884
SPMV_A64FX :  45.4033 GFlop/s ; Time =  0.96554 s
      SPMV :  45.2616 GFlop/s ; Time =  0.96856 s
 SPMV_NLPE :  37.3330 GFlop/s ; Time =  1.17425 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1986
SPMV_A64FX :  47.5689 GFlop/s ; Time =  0.97147 s
      SPMV :  47.8875 GFlop/s ; Time =  0.96501 s
 SPMV_NLPE :  38.3417 GFlop/s ; Time =  1.20526 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1912
SPMV_A64FX :  46.7075 GFlop/s ; Time =  0.95252 s
      SPMV :  46.9068 GFlop/s ; Time =  0.94848 s
 SPMV_NLPE :  37.2507 GFlop/s ; Time =  1.19434 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1996
SPMV_A64FX :  48.4976 GFlop/s ; Time =  0.95767 s
      SPMV :  48.5522 GFlop/s ; Time =  0.95659 s
 SPMV_NLPE :  37.7725 GFlop/s ; Time =  1.22959 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2020
SPMV_A64FX :  49.4634 GFlop/s ; Time =  0.95026 s
      SPMV :  49.1220 GFlop/s ; Time =  0.95686 s
 SPMV_NLPE :  38.5916 GFlop/s ; Time =  1.21796 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2060
SPMV_A64FX :  50.0360 GFlop/s ; Time =  0.95799 s
      SPMV :  49.9047 GFlop/s ; Time =  0.96051 s
 SPMV_NLPE :  38.8117 GFlop/s ; Time =  1.23504 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2042
SPMV_A64FX :  50.0863 GFlop/s ; Time =  0.94866 s
      SPMV :  49.8505 GFlop/s ; Time =  0.95315 s
 SPMV_NLPE :  38.6481 GFlop/s ; Time =  1.22942 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2022
SPMV_A64FX :  48.7773 GFlop/s ; Time =  0.96458 s
      SPMV :  49.8084 GFlop/s ; Time =  0.94461 s
 SPMV_NLPE :  38.3131 GFlop/s ; Time =  1.22803 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2078
SPMV_A64FX :  49.1077 GFlop/s ; Time =  0.98463 s
      SPMV :  49.5942 GFlop/s ; Time =  0.97497 s
 SPMV_NLPE :  37.8779 GFlop/s ; Time =  1.27654 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2020
SPMV_A64FX :  48.9343 GFlop/s ; Time =  0.96054 s
      SPMV :  48.9393 GFlop/s ; Time =  0.96044 s
 SPMV_NLPE :  37.7965 GFlop/s ; Time =  1.24358 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1996
SPMV_A64FX :  48.0434 GFlop/s ; Time =  0.96672 s
      SPMV :  48.0313 GFlop/s ; Time =  0.96697 s
 SPMV_NLPE :  37.6766 GFlop/s ; Time =  1.23272 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1876
SPMV_A64FX :  45.3575 GFlop/s ; Time =  0.96241 s
      SPMV :  45.5687 GFlop/s ; Time =  0.95795 s
 SPMV_NLPE :  36.1731 GFlop/s ; Time =  1.20676 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1934
SPMV_A64FX :  46.4909 GFlop/s ; Time =  0.96797 s
      SPMV :  46.6524 GFlop/s ; Time =  0.96462 s
 SPMV_NLPE :  36.3644 GFlop/s ; Time =  1.23753 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1880
SPMV_A64FX :  44.6840 GFlop/s ; Time =  0.97899 s
      SPMV :  44.6486 GFlop/s ; Time =  0.97977 s
 SPMV_NLPE :  35.0311 GFlop/s ; Time =  1.24876 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2084
SPMV_A64FX :  50.5355 GFlop/s ; Time =  0.95957 s
      SPMV :  50.5910 GFlop/s ; Time =  0.95852 s
 SPMV_NLPE :  38.3396 GFlop/s ; Time =  1.26481 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1882
SPMV_A64FX :  45.2025 GFlop/s ; Time =  0.96880 s
      SPMV :  45.2572 GFlop/s ; Time =  0.96762 s
 SPMV_NLPE :  35.3049 GFlop/s ; Time =  1.24039 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3128
SPMV_A64FX :  77.2739 GFlop/s ; Time =  0.94191 s
      SPMV :  78.1588 GFlop/s ; Time =  0.93125 s
 SPMV_NLPE :  48.2087 GFlop/s ; Time =  1.50979 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3046
SPMV_A64FX :  75.3335 GFlop/s ; Time =  0.94084 s
      SPMV :  76.1007 GFlop/s ; Time =  0.93136 s
 SPMV_NLPE :  46.8835 GFlop/s ; Time =  1.51177 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3202
SPMV_A64FX :  78.8885 GFlop/s ; Time =  0.94446 s
      SPMV :  78.7575 GFlop/s ; Time =  0.94603 s
 SPMV_NLPE :  47.7706 GFlop/s ; Time =  1.55968 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3260
SPMV_A64FX :  80.4035 GFlop/s ; Time =  0.94345 s
      SPMV :  80.4475 GFlop/s ; Time =  0.94293 s
 SPMV_NLPE :  47.8526 GFlop/s ; Time =  1.58521 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3156
SPMV_A64FX :  78.7753 GFlop/s ; Time =  0.93223 s
      SPMV :  78.9985 GFlop/s ; Time =  0.92959 s
 SPMV_NLPE :  46.8911 GFlop/s ; Time =  1.56611 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3210
SPMV_A64FX :  77.9741 GFlop/s ; Time =  0.95792 s
      SPMV :  78.5886 GFlop/s ; Time =  0.95043 s
 SPMV_NLPE :  46.2403 GFlop/s ; Time =  1.61532 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3276
SPMV_A64FX :  83.2713 GFlop/s ; Time =  0.91543 s
      SPMV :  83.1582 GFlop/s ; Time =  0.91667 s
 SPMV_NLPE :  47.9622 GFlop/s ; Time =  1.58935 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3266
SPMV_A64FX :  82.8766 GFlop/s ; Time =  0.91698 s
      SPMV :  83.1960 GFlop/s ; Time =  0.91346 s
 SPMV_NLPE :  47.2304 GFlop/s ; Time =  1.60905 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3366
SPMV_A64FX :  82.9641 GFlop/s ; Time =  0.94406 s
      SPMV :  83.2999 GFlop/s ; Time =  0.94025 s
 SPMV_NLPE :  47.4297 GFlop/s ; Time =  1.65135 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/raw_spmv_C1_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 84
SPMV_A64FX :   1.9839 GFlop/s ; Time =  0.98525 s
      SPMV :   2.5830 GFlop/s ; Time =  0.75670 s
 SPMV_NLPE :   2.5085 GFlop/s ; Time =  0.77919 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 170
SPMV_A64FX :   3.9553 GFlop/s ; Time =  1.00010 s
      SPMV :   5.1439 GFlop/s ; Time =  0.76902 s
 SPMV_NLPE :   4.9901 GFlop/s ; Time =  0.79271 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 254
SPMV_A64FX :   5.9321 GFlop/s ; Time =  0.99632 s
      SPMV :   7.7055 GFlop/s ; Time =  0.76702 s
 SPMV_NLPE :   7.4738 GFlop/s ; Time =  0.79080 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 336
SPMV_A64FX :   7.8626 GFlop/s ; Time =  0.99437 s
      SPMV :  10.1986 GFlop/s ; Time =  0.76661 s
 SPMV_NLPE :   9.8559 GFlop/s ; Time =  0.79327 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
SPMV_A64FX :   9.7433 GFlop/s ; Time =  0.99349 s
      SPMV :  12.6257 GFlop/s ; Time =  0.76668 s
 SPMV_NLPE :  12.1269 GFlop/s ; Time =  0.79821 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 500
SPMV_A64FX :  11.6949 GFlop/s ; Time =  0.99483 s
      SPMV :  15.0544 GFlop/s ; Time =  0.77282 s
 SPMV_NLPE :  14.4305 GFlop/s ; Time =  0.80624 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 576
SPMV_A64FX :  13.4800 GFlop/s ; Time =  0.99428 s
      SPMV :  17.4538 GFlop/s ; Time =  0.76790 s
 SPMV_NLPE :  16.6852 GFlop/s ; Time =  0.80328 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 652
SPMV_A64FX :  15.2585 GFlop/s ; Time =  0.99429 s
      SPMV :  19.8132 GFlop/s ; Time =  0.76572 s
 SPMV_NLPE :  18.9367 GFlop/s ; Time =  0.80116 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 736
SPMV_A64FX :  17.2346 GFlop/s ; Time =  0.99369 s
      SPMV :  22.1410 GFlop/s ; Time =  0.77349 s
 SPMV_NLPE :  21.1573 GFlop/s ; Time =  0.80945 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 804
SPMV_A64FX :  18.8554 GFlop/s ; Time =  0.99219 s
      SPMV :  24.4419 GFlop/s ; Time =  0.76541 s
 SPMV_NLPE :  23.0345 GFlop/s ; Time =  0.81218 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 892
SPMV_A64FX :  20.9232 GFlop/s ; Time =  0.99200 s
      SPMV :  26.8150 GFlop/s ; Time =  0.77404 s
 SPMV_NLPE :  25.3518 GFlop/s ; Time =  0.81871 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 956
SPMV_A64FX :  22.3907 GFlop/s ; Time =  0.99349 s
      SPMV :  28.6959 GFlop/s ; Time =  0.77520 s
 SPMV_NLPE :  27.0915 GFlop/s ; Time =  0.82111 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1036
SPMV_A64FX :  24.3505 GFlop/s ; Time =  0.98998 s
      SPMV :  31.0486 GFlop/s ; Time =  0.77641 s
 SPMV_NLPE :  28.7264 GFlop/s ; Time =  0.83918 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1108
SPMV_A64FX :  26.0323 GFlop/s ; Time =  0.99038 s
      SPMV :  33.1770 GFlop/s ; Time =  0.77710 s
 SPMV_NLPE :  30.3206 GFlop/s ; Time =  0.85031 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1176
SPMV_A64FX :  27.7318 GFlop/s ; Time =  0.98674 s
      SPMV :  34.8938 GFlop/s ; Time =  0.78421 s
 SPMV_NLPE :  31.6424 GFlop/s ; Time =  0.86479 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1262
SPMV_A64FX :  29.8502 GFlop/s ; Time =  0.98376 s
      SPMV :  35.4998 GFlop/s ; Time =  0.82719 s
 SPMV_NLPE :  32.3134 GFlop/s ; Time =  0.90877 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1332
SPMV_A64FX :  31.4520 GFlop/s ; Time =  0.98544 s
      SPMV :  37.5232 GFlop/s ; Time =  0.82600 s
 SPMV_NLPE :  32.8995 GFlop/s ; Time =  0.94209 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1408
SPMV_A64FX :  33.2348 GFlop/s ; Time =  0.98579 s
      SPMV :  39.7953 GFlop/s ; Time =  0.82328 s
 SPMV_NLPE :  33.8044 GFlop/s ; Time =  0.96918 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1474
SPMV_A64FX :  34.7761 GFlop/s ; Time =  0.98626 s
      SPMV :  40.0586 GFlop/s ; Time =  0.85620 s
 SPMV_NLPE :  34.5080 GFlop/s ; Time =  0.99392 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1570
SPMV_A64FX :  37.0686 GFlop/s ; Time =  0.98553 s
      SPMV :  42.2303 GFlop/s ; Time =  0.86507 s
 SPMV_NLPE :  35.5626 GFlop/s ; Time =  1.02726 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1646
SPMV_A64FX :  38.7580 GFlop/s ; Time =  0.98820 s
      SPMV :  42.4470 GFlop/s ; Time =  0.90231 s
 SPMV_NLPE :  35.5791 GFlop/s ; Time =  1.07649 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1658
SPMV_A64FX :  39.6940 GFlop/s ; Time =  0.97193 s
      SPMV :  43.7705 GFlop/s ; Time =  0.88141 s
 SPMV_NLPE :  36.3623 GFlop/s ; Time =  1.06098 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1722
SPMV_A64FX :  41.1009 GFlop/s ; Time =  0.97489 s
      SPMV :  44.8884 GFlop/s ; Time =  0.89263 s
 SPMV_NLPE :  37.0229 GFlop/s ; Time =  1.08227 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1764
SPMV_A64FX :  42.3330 GFlop/s ; Time =  0.96960 s
      SPMV :  45.0593 GFlop/s ; Time =  0.91094 s
 SPMV_NLPE :  37.1941 GFlop/s ; Time =  1.10357 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1848
SPMV_A64FX :  43.7613 GFlop/s ; Time =  0.98262 s
      SPMV :  47.6818 GFlop/s ; Time =  0.90183 s
 SPMV_NLPE :  38.3045 GFlop/s ; Time =  1.12261 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1850
SPMV_A64FX :  44.4559 GFlop/s ; Time =  0.96832 s
      SPMV :  47.0025 GFlop/s ; Time =  0.91585 s
 SPMV_NLPE :  37.1829 GFlop/s ; Time =  1.15772 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1892
SPMV_A64FX :  46.2369 GFlop/s ; Time =  0.95215 s
      SPMV :  48.5006 GFlop/s ; Time =  0.90771 s
 SPMV_NLPE :  38.0351 GFlop/s ; Time =  1.15747 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1950
SPMV_A64FX :  46.9719 GFlop/s ; Time =  0.96599 s
      SPMV :  49.1880 GFlop/s ; Time =  0.92247 s
 SPMV_NLPE :  38.5781 GFlop/s ; Time =  1.17617 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1926
SPMV_A64FX :  47.3770 GFlop/s ; Time =  0.94594 s
      SPMV :  50.0525 GFlop/s ; Time =  0.89538 s
 SPMV_NLPE :  38.2776 GFlop/s ; Time =  1.17081 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1928
SPMV_A64FX :  48.2149 GFlop/s ; Time =  0.93047 s
      SPMV :  50.3880 GFlop/s ; Time =  0.89034 s
 SPMV_NLPE :  38.5532 GFlop/s ; Time =  1.16365 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1946
SPMV_A64FX :  47.3101 GFlop/s ; Time =  0.95711 s
      SPMV :  49.6514 GFlop/s ; Time =  0.91198 s
 SPMV_NLPE :  38.3638 GFlop/s ; Time =  1.18031 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1968
SPMV_A64FX :  47.7528 GFlop/s ; Time =  0.95896 s
      SPMV :  49.7241 GFlop/s ; Time =  0.92094 s
 SPMV_NLPE :  38.3377 GFlop/s ; Time =  1.19447 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1914
SPMV_A64FX :  46.0601 GFlop/s ; Time =  0.96692 s
      SPMV :  48.9184 GFlop/s ; Time =  0.91042 s
 SPMV_NLPE :  37.7991 GFlop/s ; Time =  1.17825 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1918
SPMV_A64FX :  45.7993 GFlop/s ; Time =  0.97446 s
      SPMV :  48.0069 GFlop/s ; Time =  0.92965 s
 SPMV_NLPE :  37.5871 GFlop/s ; Time =  1.18737 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1802
SPMV_A64FX :  42.9707 GFlop/s ; Time =  0.97579 s
      SPMV :  45.4998 GFlop/s ; Time =  0.92155 s
 SPMV_NLPE :  35.9227 GFlop/s ; Time =  1.16724 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1912
SPMV_A64FX :  45.6966 GFlop/s ; Time =  0.97360 s
      SPMV :  46.7121 GFlop/s ; Time =  0.95243 s
 SPMV_NLPE :  36.2765 GFlop/s ; Time =  1.22642 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1790
SPMV_A64FX :  42.7640 GFlop/s ; Time =  0.97398 s
      SPMV :  44.6370 GFlop/s ; Time =  0.93311 s
 SPMV_NLPE :  35.0222 GFlop/s ; Time =  1.18928 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2026
SPMV_A64FX :  49.2696 GFlop/s ; Time =  0.95683 s
      SPMV :  50.3122 GFlop/s ; Time =  0.93700 s
 SPMV_NLPE :  38.3122 GFlop/s ; Time =  1.23049 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1858
SPMV_A64FX :  44.1324 GFlop/s ; Time =  0.97963 s
      SPMV :  45.3350 GFlop/s ; Time =  0.95364 s
 SPMV_NLPE :  35.2132 GFlop/s ; Time =  1.22777 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2880
SPMV_A64FX :  68.5627 GFlop/s ; Time =  0.97742 s
      SPMV :  77.0780 GFlop/s ; Time =  0.86943 s
 SPMV_NLPE :  48.1933 GFlop/s ; Time =  1.39053 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2834
SPMV_A64FX :  69.1160 GFlop/s ; Time =  0.95410 s
      SPMV :  76.9574 GFlop/s ; Time =  0.85689 s
 SPMV_NLPE :  47.2266 GFlop/s ; Time =  1.39633 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2836
SPMV_A64FX :  70.6162 GFlop/s ; Time =  0.93449 s
      SPMV :  78.2564 GFlop/s ; Time =  0.84326 s
 SPMV_NLPE :  48.1697 GFlop/s ; Time =  1.36996 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2846
SPMV_A64FX :  70.3218 GFlop/s ; Time =  0.94172 s
      SPMV :  78.5637 GFlop/s ; Time =  0.84292 s
 SPMV_NLPE :  47.1658 GFlop/s ; Time =  1.40405 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2942
SPMV_A64FX :  72.7070 GFlop/s ; Time =  0.94155 s
      SPMV :  78.3876 GFlop/s ; Time =  0.87331 s
 SPMV_NLPE :  46.7339 GFlop/s ; Time =  1.46483 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3022
SPMV_A64FX :  73.1073 GFlop/s ; Time =  0.96185 s
      SPMV :  78.8120 GFlop/s ; Time =  0.89223 s
 SPMV_NLPE :  46.6860 GFlop/s ; Time =  1.50620 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3114
SPMV_A64FX :  74.9643 GFlop/s ; Time =  0.96658 s
      SPMV :  81.0301 GFlop/s ; Time =  0.89423 s
 SPMV_NLPE :  47.9320 GFlop/s ; Time =  1.51171 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3120
SPMV_A64FX :  76.0758 GFlop/s ; Time =  0.95430 s
      SPMV :  83.3359 GFlop/s ; Time =  0.87116 s
 SPMV_NLPE :  47.6643 GFlop/s ; Time =  1.52313 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3146
SPMV_A64FX :  76.7625 GFlop/s ; Time =  0.95364 s
      SPMV :  83.7026 GFlop/s ; Time =  0.87457 s
 SPMV_NLPE :  47.3708 GFlop/s ; Time =  1.54533 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/raw_spmv_C1_u2.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 2
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 90
SPMV_A64FX :   2.0882 GFlop/s ; Time =  1.00288 s
      SPMV :   2.5833 GFlop/s ; Time =  0.81066 s
 SPMV_NLPE :   2.5196 GFlop/s ; Time =  0.83116 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 178
SPMV_A64FX :   4.1806 GFlop/s ; Time =  0.99072 s
      SPMV :   5.1444 GFlop/s ; Time =  0.80512 s
 SPMV_NLPE :   5.0131 GFlop/s ; Time =  0.82621 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 268
SPMV_A64FX :   6.2423 GFlop/s ; Time =  0.99901 s
      SPMV :   7.7057 GFlop/s ; Time =  0.80928 s
 SPMV_NLPE :   7.4966 GFlop/s ; Time =  0.83186 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 354
SPMV_A64FX :   8.2932 GFlop/s ; Time =  0.99324 s
      SPMV :  10.1974 GFlop/s ; Time =  0.80777 s
 SPMV_NLPE :   9.8798 GFlop/s ; Time =  0.83374 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 442
SPMV_A64FX :  10.3487 GFlop/s ; Time =  0.99383 s
      SPMV :  12.6267 GFlop/s ; Time =  0.81453 s
 SPMV_NLPE :  12.1664 GFlop/s ; Time =  0.84535 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 528
SPMV_A64FX :  12.3704 GFlop/s ; Time =  0.99318 s
      SPMV :  15.0581 GFlop/s ; Time =  0.81591 s
 SPMV_NLPE :  14.4851 GFlop/s ; Time =  0.84818 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 612
SPMV_A64FX :  14.3459 GFlop/s ; Time =  0.99266 s
      SPMV :  17.4735 GFlop/s ; Time =  0.81498 s
 SPMV_NLPE :  16.7780 GFlop/s ; Time =  0.84876 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 690
SPMV_A64FX :  16.2078 GFlop/s ; Time =  0.99060 s
      SPMV :  19.7862 GFlop/s ; Time =  0.81145 s
 SPMV_NLPE :  19.0284 GFlop/s ; Time =  0.84377 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 780
SPMV_A64FX :  18.2319 GFlop/s ; Time =  0.99549 s
      SPMV :  22.0995 GFlop/s ; Time =  0.82127 s
 SPMV_NLPE :  21.2575 GFlop/s ; Time =  0.85380 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 856
SPMV_A64FX :  20.0789 GFlop/s ; Time =  0.99199 s
      SPMV :  24.4398 GFlop/s ; Time =  0.81499 s
 SPMV_NLPE :  23.2431 GFlop/s ; Time =  0.85695 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 940
SPMV_A64FX :  22.0558 GFlop/s ; Time =  0.99170 s
      SPMV :  26.8032 GFlop/s ; Time =  0.81605 s
 SPMV_NLPE :  25.4117 GFlop/s ; Time =  0.86073 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1006
SPMV_A64FX :  23.8088 GFlop/s ; Time =  0.98319 s
      SPMV :  28.7536 GFlop/s ; Time =  0.81410 s
 SPMV_NLPE :  27.1237 GFlop/s ; Time =  0.86303 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1100
SPMV_A64FX :  25.9312 GFlop/s ; Time =  0.98707 s
      SPMV :  31.0941 GFlop/s ; Time =  0.82317 s
 SPMV_NLPE :  28.7178 GFlop/s ; Time =  0.89129 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1172
SPMV_A64FX :  27.6046 GFlop/s ; Time =  0.98792 s
      SPMV :  33.2584 GFlop/s ; Time =  0.81997 s
 SPMV_NLPE :  30.4809 GFlop/s ; Time =  0.89469 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1250
SPMV_A64FX :  29.4677 GFlop/s ; Time =  0.98705 s
      SPMV :  34.7552 GFlop/s ; Time =  0.83688 s
 SPMV_NLPE :  31.6885 GFlop/s ; Time =  0.91787 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1326
SPMV_A64FX :  31.4149 GFlop/s ; Time =  0.98216 s
      SPMV :  35.7113 GFlop/s ; Time =  0.86400 s
 SPMV_NLPE :  32.4455 GFlop/s ; Time =  0.95096 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1412
SPMV_A64FX :  33.3308 GFlop/s ; Time =  0.98574 s
      SPMV :  37.2264 GFlop/s ; Time =  0.88259 s
 SPMV_NLPE :  33.2765 GFlop/s ; Time =  0.98735 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1496
SPMV_A64FX :  35.2985 GFlop/s ; Time =  0.98617 s
      SPMV :  39.6203 GFlop/s ; Time =  0.87860 s
 SPMV_NLPE :  34.0175 GFlop/s ; Time =  1.02330 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1546
SPMV_A64FX :  36.6229 GFlop/s ; Time =  0.98227 s
      SPMV :  40.1033 GFlop/s ; Time =  0.89702 s
 SPMV_NLPE :  34.7175 GFlop/s ; Time =  1.03618 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1634
SPMV_A64FX :  39.2307 GFlop/s ; Time =  0.96917 s
      SPMV :  42.4939 GFlop/s ; Time =  0.89475 s
 SPMV_NLPE :  35.6641 GFlop/s ; Time =  1.06609 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1708
SPMV_A64FX :  40.8260 GFlop/s ; Time =  0.97348 s
      SPMV :  42.7422 GFlop/s ; Time =  0.92983 s
 SPMV_NLPE :  35.5717 GFlop/s ; Time =  1.11727 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1744
SPMV_A64FX :  41.7554 GFlop/s ; Time =  0.97187 s
      SPMV :  44.0330 GFlop/s ; Time =  0.92160 s
 SPMV_NLPE :  36.5237 GFlop/s ; Time =  1.11108 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1792
SPMV_A64FX :  42.8618 GFlop/s ; Time =  0.97284 s
      SPMV :  44.9299 GFlop/s ; Time =  0.92806 s
 SPMV_NLPE :  36.9988 GFlop/s ; Time =  1.12700 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1812
SPMV_A64FX :  43.6956 GFlop/s ; Time =  0.96493 s
      SPMV :  45.2074 GFlop/s ; Time =  0.93266 s
 SPMV_NLPE :  37.1674 GFlop/s ; Time =  1.13441 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1904
SPMV_A64FX :  45.5638 GFlop/s ; Time =  0.97235 s
      SPMV :  47.6653 GFlop/s ; Time =  0.92948 s
 SPMV_NLPE :  38.2436 GFlop/s ; Time =  1.15846 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1886
SPMV_A64FX :  46.1014 GFlop/s ; Time =  0.95192 s
      SPMV :  47.1469 GFlop/s ; Time =  0.93082 s
 SPMV_NLPE :  37.0531 GFlop/s ; Time =  1.18438 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1970
SPMV_A64FX :  47.8015 GFlop/s ; Time =  0.95896 s
      SPMV :  48.3937 GFlop/s ; Time =  0.94722 s
 SPMV_NLPE :  37.7595 GFlop/s ; Time =  1.21399 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2000
SPMV_A64FX :  48.6039 GFlop/s ; Time =  0.95749 s
      SPMV :  49.2688 GFlop/s ; Time =  0.94457 s
 SPMV_NLPE :  38.1821 GFlop/s ; Time =  1.21883 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2014
SPMV_A64FX :  48.6019 GFlop/s ; Time =  0.96423 s
      SPMV :  50.1456 GFlop/s ; Time =  0.93455 s
 SPMV_NLPE :  38.3320 GFlop/s ; Time =  1.22257 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1972
SPMV_A64FX :  48.5683 GFlop/s ; Time =  0.94478 s
      SPMV :  49.8437 GFlop/s ; Time =  0.92060 s
 SPMV_NLPE :  38.5244 GFlop/s ; Time =  1.19109 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1964
SPMV_A64FX :  47.7867 GFlop/s ; Time =  0.95633 s
      SPMV :  49.8906 GFlop/s ; Time =  0.91600 s
 SPMV_NLPE :  38.2625 GFlop/s ; Time =  1.19438 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1992
SPMV_A64FX :  47.9024 GFlop/s ; Time =  0.96762 s
      SPMV :  49.8746 GFlop/s ; Time =  0.92936 s
 SPMV_NLPE :  37.6744 GFlop/s ; Time =  1.23032 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1960
SPMV_A64FX :  47.3643 GFlop/s ; Time =  0.96290 s
      SPMV :  49.0621 GFlop/s ; Time =  0.92957 s
 SPMV_NLPE :  37.7376 GFlop/s ; Time =  1.20853 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1930
SPMV_A64FX :  46.4800 GFlop/s ; Time =  0.96620 s
      SPMV :  48.2235 GFlop/s ; Time =  0.93127 s
 SPMV_NLPE :  37.6588 GFlop/s ; Time =  1.19252 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1816
SPMV_A64FX :  43.5385 GFlop/s ; Time =  0.97055 s
      SPMV :  45.5497 GFlop/s ; Time =  0.92770 s
 SPMV_NLPE :  36.0685 GFlop/s ; Time =  1.17155 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1894
SPMV_A64FX :  45.8992 GFlop/s ; Time =  0.96017 s
      SPMV :  46.6914 GFlop/s ; Time =  0.94388 s
 SPMV_NLPE :  36.4850 GFlop/s ; Time =  1.20793 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1812
SPMV_A64FX :  43.0812 GFlop/s ; Time =  0.97869 s
      SPMV :  44.7851 GFlop/s ; Time =  0.94145 s
 SPMV_NLPE :  34.9878 GFlop/s ; Time =  1.20508 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2078
SPMV_A64FX :  49.3943 GFlop/s ; Time =  0.97891 s
      SPMV :  50.2770 GFlop/s ; Time =  0.96172 s
 SPMV_NLPE :  38.3422 GFlop/s ; Time =  1.26108 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1862
SPMV_A64FX :  44.5392 GFlop/s ; Time =  0.97277 s
      SPMV :  45.2782 GFlop/s ; Time =  0.95690 s
 SPMV_NLPE :  35.1934 GFlop/s ; Time =  1.23110 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2926
SPMV_A64FX :  71.4947 GFlop/s ; Time =  0.95230 s
      SPMV :  78.5439 GFlop/s ; Time =  0.86684 s
 SPMV_NLPE :  48.0519 GFlop/s ; Time =  1.41690 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3004
SPMV_A64FX :  71.4501 GFlop/s ; Time =  0.97830 s
      SPMV :  76.4157 GFlop/s ; Time =  0.91473 s
 SPMV_NLPE :  47.2136 GFlop/s ; Time =  1.48050 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3018
SPMV_A64FX :  74.0378 GFlop/s ; Time =  0.94851 s
      SPMV :  78.7836 GFlop/s ; Time =  0.89137 s
 SPMV_NLPE :  47.9321 GFlop/s ; Time =  1.46510 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3002
SPMV_A64FX :  73.2919 GFlop/s ; Time =  0.95308 s
      SPMV :  78.0077 GFlop/s ; Time =  0.89546 s
 SPMV_NLPE :  47.3130 GFlop/s ; Time =  1.47640 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3062
SPMV_A64FX :  76.4403 GFlop/s ; Time =  0.93209 s
      SPMV :  79.1066 GFlop/s ; Time =  0.90067 s
 SPMV_NLPE :  46.8774 GFlop/s ; Time =  1.51990 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3168
SPMV_A64FX :  76.6791 GFlop/s ; Time =  0.96135 s
      SPMV :  78.2803 GFlop/s ; Time =  0.94169 s
 SPMV_NLPE :  46.4360 GFlop/s ; Time =  1.58747 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3090
SPMV_A64FX :  78.5984 GFlop/s ; Time =  0.91479 s
      SPMV :  81.1286 GFlop/s ; Time =  0.88626 s
 SPMV_NLPE :  46.6890 GFlop/s ; Time =  1.53999 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3238
SPMV_A64FX :  79.7792 GFlop/s ; Time =  0.94441 s
      SPMV :  83.3742 GFlop/s ; Time =  0.90369 s
 SPMV_NLPE :  47.7004 GFlop/s ; Time =  1.57954 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3228
SPMV_A64FX :  80.7429 GFlop/s ; Time =  0.93026 s
      SPMV :  83.5635 GFlop/s ; Time =  0.89886 s
 SPMV_NLPE :  47.4675 GFlop/s ; Time =  1.58238 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/raw_spmv_C1_u3.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 3
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 86
SPMV_A64FX :   1.9905 GFlop/s ; Time =  1.00532 s
      SPMV :   2.5830 GFlop/s ; Time =  0.77472 s
 SPMV_NLPE :   2.5120 GFlop/s ; Time =  0.79662 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 170
SPMV_A64FX :   3.9630 GFlop/s ; Time =  0.99817 s
      SPMV :   5.1436 GFlop/s ; Time =  0.76906 s
 SPMV_NLPE :   4.9862 GFlop/s ; Time =  0.79334 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 254
SPMV_A64FX :   5.9516 GFlop/s ; Time =  0.99306 s
      SPMV :   7.7045 GFlop/s ; Time =  0.76712 s
 SPMV_NLPE :   7.4756 GFlop/s ; Time =  0.79061 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 338
SPMV_A64FX :   7.9040 GFlop/s ; Time =  0.99505 s
      SPMV :  10.1961 GFlop/s ; Time =  0.77136 s
 SPMV_NLPE :   9.8492 GFlop/s ; Time =  0.79853 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
SPMV_A64FX :   9.8582 GFlop/s ; Time =  0.99607 s
      SPMV :  12.6303 GFlop/s ; Time =  0.77745 s
 SPMV_NLPE :  12.1438 GFlop/s ; Time =  0.80860 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 504
SPMV_A64FX :  11.8123 GFlop/s ; Time =  0.99282 s
      SPMV :  15.0506 GFlop/s ; Time =  0.77920 s
 SPMV_NLPE :  14.4473 GFlop/s ; Time =  0.81175 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 588
SPMV_A64FX :  13.7503 GFlop/s ; Time =  0.99504 s
      SPMV :  17.4622 GFlop/s ; Time =  0.78353 s
 SPMV_NLPE :  16.7097 GFlop/s ; Time =  0.81881 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
SPMV_A64FX :  15.5746 GFlop/s ; Time =  0.99203 s
      SPMV :  19.8328 GFlop/s ; Time =  0.77904 s
 SPMV_NLPE :  18.9641 GFlop/s ; Time =  0.81472 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 748
SPMV_A64FX :  17.5518 GFlop/s ; Time =  0.99164 s
      SPMV :  22.0906 GFlop/s ; Time =  0.78790 s
 SPMV_NLPE :  21.1905 GFlop/s ; Time =  0.82136 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 828
SPMV_A64FX :  19.4347 GFlop/s ; Time =  0.99135 s
      SPMV :  24.4479 GFlop/s ; Time =  0.78807 s
 SPMV_NLPE :  23.1848 GFlop/s ; Time =  0.83100 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 904
SPMV_A64FX :  21.2656 GFlop/s ; Time =  0.98916 s
      SPMV :  26.8040 GFlop/s ; Time =  0.78477 s
 SPMV_NLPE :  25.3392 GFlop/s ; Time =  0.83014 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 978
SPMV_A64FX :  23.0953 GFlop/s ; Time =  0.98535 s
      SPMV :  28.7566 GFlop/s ; Time =  0.79136 s
 SPMV_NLPE :  27.0932 GFlop/s ; Time =  0.83995 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1060
SPMV_A64FX :  24.9749 GFlop/s ; Time =  0.98759 s
      SPMV :  31.0684 GFlop/s ; Time =  0.79389 s
 SPMV_NLPE :  28.7903 GFlop/s ; Time =  0.85671 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1140
SPMV_A64FX :  26.7782 GFlop/s ; Time =  0.99060 s
      SPMV :  33.1691 GFlop/s ; Time =  0.79974 s
 SPMV_NLPE :  30.4689 GFlop/s ; Time =  0.87061 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1216
SPMV_A64FX :  28.6397 GFlop/s ; Time =  0.98796 s
      SPMV :  34.8309 GFlop/s ; Time =  0.81235 s
 SPMV_NLPE :  31.6253 GFlop/s ; Time =  0.89469 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1284
SPMV_A64FX :  30.4274 GFlop/s ; Time =  0.98192 s
      SPMV :  35.9643 GFlop/s ; Time =  0.83075 s
 SPMV_NLPE :  32.2010 GFlop/s ; Time =  0.92784 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1362
SPMV_A64FX :  32.3835 GFlop/s ; Time =  0.97865 s
      SPMV :  37.3256 GFlop/s ; Time =  0.84907 s
 SPMV_NLPE :  33.2320 GFlop/s ; Time =  0.95367 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1440
SPMV_A64FX :  34.0550 GFlop/s ; Time =  0.98391 s
      SPMV :  39.4614 GFlop/s ; Time =  0.84911 s
 SPMV_NLPE :  34.0711 GFlop/s ; Time =  0.98345 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1506
SPMV_A64FX :  35.7100 GFlop/s ; Time =  0.98132 s
      SPMV :  40.1802 GFlop/s ; Time =  0.87214 s
 SPMV_NLPE :  34.4770 GFlop/s ; Time =  1.01641 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1606
SPMV_A64FX :  37.6922 GFlop/s ; Time =  0.99145 s
      SPMV :  42.4773 GFlop/s ; Time =  0.87976 s
 SPMV_NLPE :  35.6218 GFlop/s ; Time =  1.04907 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1654
SPMV_A64FX :  39.5342 GFlop/s ; Time =  0.97350 s
      SPMV :  42.9251 GFlop/s ; Time =  0.89660 s
 SPMV_NLPE :  35.4702 GFlop/s ; Time =  1.08504 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1724
SPMV_A64FX :  40.9583 GFlop/s ; Time =  0.97942 s
      SPMV :  44.0853 GFlop/s ; Time =  0.90995 s
 SPMV_NLPE :  36.2307 GFlop/s ; Time =  1.10722 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1778
SPMV_A64FX :  42.3542 GFlop/s ; Time =  0.97681 s
      SPMV :  44.7473 GFlop/s ; Time =  0.92457 s
 SPMV_NLPE :  37.0053 GFlop/s ; Time =  1.11800 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1820
SPMV_A64FX :  43.3955 GFlop/s ; Time =  0.97589 s
      SPMV :  45.1329 GFlop/s ; Time =  0.93832 s
 SPMV_NLPE :  37.3216 GFlop/s ; Time =  1.13471 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1898
SPMV_A64FX :  45.3608 GFlop/s ; Time =  0.97362 s
      SPMV :  47.8232 GFlop/s ; Time =  0.92349 s
 SPMV_NLPE :  38.3755 GFlop/s ; Time =  1.15085 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1908
SPMV_A64FX :  45.6352 GFlop/s ; Time =  0.97287 s
      SPMV :  46.8632 GFlop/s ; Time =  0.94737 s
 SPMV_NLPE :  37.3025 GFlop/s ; Time =  1.19019 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1980
SPMV_A64FX :  47.2198 GFlop/s ; Time =  0.97570 s
      SPMV :  48.5491 GFlop/s ; Time =  0.94898 s
 SPMV_NLPE :  38.1887 GFlop/s ; Time =  1.20644 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2034
SPMV_A64FX :  48.4674 GFlop/s ; Time =  0.97651 s
      SPMV :  49.0139 GFlop/s ; Time =  0.96562 s
 SPMV_NLPE :  38.2789 GFlop/s ; Time =  1.23642 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2014
SPMV_A64FX :  48.5224 GFlop/s ; Time =  0.96581 s
      SPMV :  49.9254 GFlop/s ; Time =  0.93867 s
 SPMV_NLPE :  38.3500 GFlop/s ; Time =  1.22200 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2036
SPMV_A64FX :  49.6476 GFlop/s ; Time =  0.95423 s
      SPMV :  50.1175 GFlop/s ; Time =  0.94529 s
 SPMV_NLPE :  38.5884 GFlop/s ; Time =  1.22771 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2012
SPMV_A64FX :  47.9512 GFlop/s ; Time =  0.97635 s
      SPMV :  49.8331 GFlop/s ; Time =  0.93947 s
 SPMV_NLPE :  38.4108 GFlop/s ; Time =  1.21885 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2000
SPMV_A64FX :  48.2114 GFlop/s ; Time =  0.96528 s
      SPMV :  49.8700 GFlop/s ; Time =  0.93318 s
 SPMV_NLPE :  38.0330 GFlop/s ; Time =  1.22361 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1962
SPMV_A64FX :  46.9492 GFlop/s ; Time =  0.97240 s
      SPMV :  49.0018 GFlop/s ; Time =  0.93167 s
 SPMV_NLPE :  37.7907 GFlop/s ; Time =  1.20806 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1900
SPMV_A64FX :  46.0383 GFlop/s ; Time =  0.96031 s
      SPMV :  48.0623 GFlop/s ; Time =  0.91986 s
 SPMV_NLPE :  37.6244 GFlop/s ; Time =  1.17506 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1806
SPMV_A64FX :  43.0047 GFlop/s ; Time =  0.97719 s
      SPMV :  45.6468 GFlop/s ; Time =  0.92062 s
 SPMV_NLPE :  36.1002 GFlop/s ; Time =  1.16408 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1908
SPMV_A64FX :  45.4765 GFlop/s ; Time =  0.97626 s
      SPMV :  46.6149 GFlop/s ; Time =  0.95242 s
 SPMV_NLPE :  36.4660 GFlop/s ; Time =  1.21749 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1806
SPMV_A64FX :  42.6473 GFlop/s ; Time =  0.98537 s
      SPMV :  44.6290 GFlop/s ; Time =  0.94162 s
 SPMV_NLPE :  35.0621 GFlop/s ; Time =  1.19855 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2048
SPMV_A64FX :  49.6528 GFlop/s ; Time =  0.95976 s
      SPMV :  50.3159 GFlop/s ; Time =  0.94711 s
 SPMV_NLPE :  38.3598 GFlop/s ; Time =  1.24231 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1844
SPMV_A64FX :  43.9347 GFlop/s ; Time =  0.97663 s
      SPMV :  45.2744 GFlop/s ; Time =  0.94773 s
 SPMV_NLPE :  35.1969 GFlop/s ; Time =  1.21908 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2816
SPMV_A64FX :  70.2091 GFlop/s ; Time =  0.93328 s
      SPMV :  76.9174 GFlop/s ; Time =  0.85189 s
 SPMV_NLPE :  48.5438 GFlop/s ; Time =  1.34981 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2944
SPMV_A64FX :  71.3814 GFlop/s ; Time =  0.95968 s
      SPMV :  76.7881 GFlop/s ; Time =  0.89211 s
 SPMV_NLPE :  47.2362 GFlop/s ; Time =  1.45023 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2984
SPMV_A64FX :  72.5246 GFlop/s ; Time =  0.95739 s
      SPMV :  78.2759 GFlop/s ; Time =  0.88705 s
 SPMV_NLPE :  47.8377 GFlop/s ; Time =  1.45145 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2942
SPMV_A64FX :  72.1087 GFlop/s ; Time =  0.94936 s
      SPMV :  78.2331 GFlop/s ; Time =  0.87504 s
 SPMV_NLPE :  47.2521 GFlop/s ; Time =  1.44876 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3062
SPMV_A64FX :  74.2953 GFlop/s ; Time =  0.95900 s
      SPMV :  78.3168 GFlop/s ; Time =  0.90976 s
 SPMV_NLPE :  47.0810 GFlop/s ; Time =  1.51333 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3024
SPMV_A64FX :  75.2552 GFlop/s ; Time =  0.93502 s
      SPMV :  78.5243 GFlop/s ; Time =  0.89609 s
 SPMV_NLPE :  46.6659 GFlop/s ; Time =  1.50784 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3176
SPMV_A64FX :  77.4701 GFlop/s ; Time =  0.95394 s
      SPMV :  81.0433 GFlop/s ; Time =  0.91188 s
 SPMV_NLPE :  47.3267 GFlop/s ; Time =  1.56153 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3126
SPMV_A64FX :  78.5446 GFlop/s ; Time =  0.92608 s
      SPMV :  83.0238 GFlop/s ; Time =  0.87611 s
 SPMV_NLPE :  47.6290 GFlop/s ; Time =  1.52719 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3244
SPMV_A64FX :  78.2931 GFlop/s ; Time =  0.96412 s
      SPMV :  82.5122 GFlop/s ; Time =  0.91482 s
 SPMV_NLPE :  47.3250 GFlop/s ; Time =  1.59502 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/raw_spmv_C1_u4.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 4
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 96
SPMV_A64FX :   2.2322 GFlop/s ; Time =  1.00073 s
      SPMV :   2.5832 GFlop/s ; Time =  0.86473 s
 SPMV_NLPE :   2.5285 GFlop/s ; Time =  0.88346 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 190
SPMV_A64FX :   4.4464 GFlop/s ; Time =  0.99430 s
      SPMV :   5.1446 GFlop/s ; Time =  0.85937 s
 SPMV_NLPE :   5.0287 GFlop/s ; Time =  0.87917 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 284
SPMV_A64FX :   6.6600 GFlop/s ; Time =  0.99224 s
      SPMV :   7.7065 GFlop/s ; Time =  0.85750 s
 SPMV_NLPE :   7.5263 GFlop/s ; Time =  0.87804 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 378
SPMV_A64FX :   8.8379 GFlop/s ; Time =  0.99522 s
      SPMV :  10.1979 GFlop/s ; Time =  0.86249 s
 SPMV_NLPE :   9.9214 GFlop/s ; Time =  0.88653 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 470
SPMV_A64FX :  11.0043 GFlop/s ; Time =  0.99383 s
      SPMV :  12.6233 GFlop/s ; Time =  0.86636 s
 SPMV_NLPE :  12.2229 GFlop/s ; Time =  0.89474 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 562
SPMV_A64FX :  13.1758 GFlop/s ; Time =  0.99251 s
      SPMV :  15.0812 GFlop/s ; Time =  0.86712 s
 SPMV_NLPE :  14.5502 GFlop/s ; Time =  0.89876 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 648
SPMV_A64FX :  15.1932 GFlop/s ; Time =  0.99243 s
      SPMV :  17.4553 GFlop/s ; Time =  0.86382 s
 SPMV_NLPE :  16.8146 GFlop/s ; Time =  0.89673 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 732
SPMV_A64FX :  17.2083 GFlop/s ; Time =  0.98980 s
      SPMV :  19.8270 GFlop/s ; Time =  0.85907 s
 SPMV_NLPE :  19.0603 GFlop/s ; Time =  0.89363 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 824
SPMV_A64FX :  19.3434 GFlop/s ; Time =  0.99122 s
      SPMV :  22.0706 GFlop/s ; Time =  0.86874 s
 SPMV_NLPE :  21.2699 GFlop/s ; Time =  0.90144 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 908
SPMV_A64FX :  21.2863 GFlop/s ; Time =  0.99257 s
      SPMV :  24.4343 GFlop/s ; Time =  0.86469 s
 SPMV_NLPE :  23.3376 GFlop/s ; Time =  0.90532 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 998
SPMV_A64FX :  23.3889 GFlop/s ; Time =  0.99288 s
      SPMV :  26.7810 GFlop/s ; Time =  0.86712 s
 SPMV_NLPE :  25.5059 GFlop/s ; Time =  0.91047 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1072
SPMV_A64FX :  25.1716 GFlop/s ; Time =  0.99097 s
      SPMV :  28.7549 GFlop/s ; Time =  0.86748 s
 SPMV_NLPE :  27.2370 GFlop/s ; Time =  0.91582 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1166
SPMV_A64FX :  27.5212 GFlop/s ; Time =  0.98584 s
      SPMV :  31.0473 GFlop/s ; Time =  0.87388 s
 SPMV_NLPE :  28.9645 GFlop/s ; Time =  0.93671 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1238
SPMV_A64FX :  29.1130 GFlop/s ; Time =  0.98948 s
      SPMV :  33.2461 GFlop/s ; Time =  0.86647 s
 SPMV_NLPE :  30.4866 GFlop/s ; Time =  0.94490 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1322
SPMV_A64FX :  31.0970 GFlop/s ; Time =  0.98921 s
      SPMV :  34.7697 GFlop/s ; Time =  0.88472 s
 SPMV_NLPE :  31.7981 GFlop/s ; Time =  0.96740 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1392
SPMV_A64FX :  33.1443 GFlop/s ; Time =  0.97725 s
      SPMV :  35.2127 GFlop/s ; Time =  0.91985 s
 SPMV_NLPE :  32.5415 GFlop/s ; Time =  0.99535 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1490
SPMV_A64FX :  35.0627 GFlop/s ; Time =  0.98882 s
      SPMV :  37.5620 GFlop/s ; Time =  0.92302 s
 SPMV_NLPE :  33.2891 GFlop/s ; Time =  1.04150 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1568
SPMV_A64FX :  37.2398 GFlop/s ; Time =  0.97975 s
      SPMV :  39.5881 GFlop/s ; Time =  0.92163 s
 SPMV_NLPE :  34.1036 GFlop/s ; Time =  1.06984 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1614
SPMV_A64FX :  38.1278 GFlop/s ; Time =  0.98500 s
      SPMV :  39.9485 GFlop/s ; Time =  0.94011 s
 SPMV_NLPE :  34.7598 GFlop/s ; Time =  1.08044 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1728
SPMV_A64FX :  41.1969 GFlop/s ; Time =  0.97601 s
      SPMV :  42.1016 GFlop/s ; Time =  0.95504 s
 SPMV_NLPE :  35.6470 GFlop/s ; Time =  1.12797 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1758
SPMV_A64FX :  42.0396 GFlop/s ; Time =  0.97305 s
      SPMV :  42.7081 GFlop/s ; Time =  0.95782 s
 SPMV_NLPE :  35.8860 GFlop/s ; Time =  1.13990 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1780
SPMV_A64FX :  42.5952 GFlop/s ; Time =  0.97238 s
      SPMV :  43.9625 GFlop/s ; Time =  0.94213 s
 SPMV_NLPE :  36.3588 GFlop/s ; Time =  1.13916 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1826
SPMV_A64FX :  43.8353 GFlop/s ; Time =  0.96929 s
      SPMV :  44.6572 GFlop/s ; Time =  0.95145 s
 SPMV_NLPE :  37.0625 GFlop/s ; Time =  1.14641 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1868
SPMV_A64FX :  44.5973 GFlop/s ; Time =  0.97464 s
      SPMV :  45.2617 GFlop/s ; Time =  0.96033 s
 SPMV_NLPE :  37.3739 GFlop/s ; Time =  1.16301 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1922
SPMV_A64FX :  46.9153 GFlop/s ; Time =  0.95326 s
      SPMV :  47.8035 GFlop/s ; Time =  0.93555 s
 SPMV_NLPE :  38.3891 GFlop/s ; Time =  1.16499 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1902
SPMV_A64FX :  46.0079 GFlop/s ; Time =  0.96195 s
      SPMV :  47.0433 GFlop/s ; Time =  0.94078 s
 SPMV_NLPE :  37.2931 GFlop/s ; Time =  1.18674 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1908
SPMV_A64FX :  47.4753 GFlop/s ; Time =  0.93516 s
      SPMV :  48.5488 GFlop/s ; Time =  0.91448 s
 SPMV_NLPE :  37.7933 GFlop/s ; Time =  1.17473 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2006
SPMV_A64FX :  48.4936 GFlop/s ; Time =  0.96254 s
      SPMV :  49.0716 GFlop/s ; Time =  0.95121 s
 SPMV_NLPE :  38.4712 GFlop/s ; Time =  1.21331 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1950
SPMV_A64FX :  49.0225 GFlop/s ; Time =  0.92558 s
      SPMV :  49.7230 GFlop/s ; Time =  0.91254 s
 SPMV_NLPE :  38.3963 GFlop/s ; Time =  1.18174 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1998
SPMV_A64FX :  49.2603 GFlop/s ; Time =  0.94378 s
      SPMV :  49.9052 GFlop/s ; Time =  0.93159 s
 SPMV_NLPE :  38.7900 GFlop/s ; Time =  1.19853 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2012
SPMV_A64FX :  47.9231 GFlop/s ; Time =  0.97692 s
      SPMV :  49.8984 GFlop/s ; Time =  0.93825 s
 SPMV_NLPE :  38.7342 GFlop/s ; Time =  1.20867 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1968
SPMV_A64FX :  48.0382 GFlop/s ; Time =  0.95326 s
      SPMV :  49.6711 GFlop/s ; Time =  0.92193 s
 SPMV_NLPE :  38.0417 GFlop/s ; Time =  1.20376 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1980
SPMV_A64FX :  47.4290 GFlop/s ; Time =  0.97140 s
      SPMV :  48.7974 GFlop/s ; Time =  0.94415 s
 SPMV_NLPE :  37.5019 GFlop/s ; Time =  1.22853 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1954
SPMV_A64FX :  46.9386 GFlop/s ; Time =  0.96866 s
      SPMV :  48.0417 GFlop/s ; Time =  0.94641 s
 SPMV_NLPE :  37.5675 GFlop/s ; Time =  1.21028 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1848
SPMV_A64FX :  44.0634 GFlop/s ; Time =  0.97589 s
      SPMV :  45.5161 GFlop/s ; Time =  0.94474 s
 SPMV_NLPE :  36.1695 GFlop/s ; Time =  1.18887 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1960
SPMV_A64FX :  46.0692 GFlop/s ; Time =  0.98997 s
      SPMV :  46.5713 GFlop/s ; Time =  0.97929 s
 SPMV_NLPE :  36.4751 GFlop/s ; Time =  1.25036 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1810
SPMV_A64FX :  43.3479 GFlop/s ; Time =  0.97160 s
      SPMV :  44.6694 GFlop/s ; Time =  0.94285 s
 SPMV_NLPE :  35.0376 GFlop/s ; Time =  1.20204 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2032
SPMV_A64FX :  50.0872 GFlop/s ; Time =  0.94400 s
      SPMV :  50.2140 GFlop/s ; Time =  0.94162 s
 SPMV_NLPE :  38.4340 GFlop/s ; Time =  1.23022 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1850
SPMV_A64FX :  44.4393 GFlop/s ; Time =  0.96868 s
      SPMV :  45.3268 GFlop/s ; Time =  0.94971 s
 SPMV_NLPE :  35.2629 GFlop/s ; Time =  1.22075 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2992
SPMV_A64FX :  73.7937 GFlop/s ; Time =  0.94345 s
      SPMV :  78.0780 GFlop/s ; Time =  0.89168 s
 SPMV_NLPE :  48.5451 GFlop/s ; Time =  1.43414 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3146
SPMV_A64FX :  74.3109 GFlop/s ; Time =  0.98510 s
      SPMV :  76.5998 GFlop/s ; Time =  0.95567 s
 SPMV_NLPE :   0.3490 GFlop/s ; Time = 209.73036 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3146
SPMV_A64FX :  76.3538 GFlop/s ; Time =  0.95875 s
      SPMV :  78.4191 GFlop/s ; Time =  0.93350 s
 SPMV_NLPE :  47.8854 GFlop/s ; Time =  1.52873 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3060
SPMV_A64FX :  75.4584 GFlop/s ; Time =  0.94360 s
      SPMV :  80.3523 GFlop/s ; Time =  0.88613 s
 SPMV_NLPE :  47.8541 GFlop/s ; Time =  1.48791 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3172
SPMV_A64FX :  76.7529 GFlop/s ; Time =  0.96164 s
      SPMV :  77.9157 GFlop/s ; Time =  0.94729 s
 SPMV_NLPE :  47.5295 GFlop/s ; Time =  1.55291 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3104
SPMV_A64FX :  76.9485 GFlop/s ; Time =  0.93863 s
      SPMV :  78.8392 GFlop/s ; Time =  0.91612 s
 SPMV_NLPE :  46.4580 GFlop/s ; Time =  1.55466 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3228
SPMV_A64FX :  79.8210 GFlop/s ; Time =  0.94100 s
      SPMV :  81.0250 GFlop/s ; Time =  0.92702 s
 SPMV_NLPE :  47.1898 GFlop/s ; Time =  1.59170 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3210
SPMV_A64FX :  81.2854 GFlop/s ; Time =  0.91890 s
      SPMV :  83.1986 GFlop/s ; Time =  0.89777 s
 SPMV_NLPE :  46.9840 GFlop/s ; Time =  1.58975 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3202
SPMV_A64FX :  80.5425 GFlop/s ; Time =  0.92506 s
      SPMV :  82.9594 GFlop/s ; Time =  0.89811 s
 SPMV_NLPE :  47.3531 GFlop/s ; Time =  1.57343 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.5833,     2.5842,     2.5326
    2,     5.1443,     5.1475,     5.0650
    3,     7.7063,     7.7118,     7.5800
    4,    10.1997,    10.2001,     9.9870
    5,    12.6346,    12.6270,    12.3099
    6,    15.0912,    15.0914,    14.1085
    7,    17.4821,    17.4359,    16.9365
    8,    19.8087,    19.5284,    19.1917
    9,    22.0661,    22.0872,    21.4351
   10,    24.4197,    24.3182,    23.4498
   11,    26.8257,    26.7960,    25.6252
   12,    28.6840,    28.5761,    27.3628
   13,    31.0529,    31.0982,    29.0642
   14,    33.1869,    32.9804,    30.6470
   15,    34.6461,    34.7266,    32.0467
   16,    35.4662,    35.9973,    32.6737
   17,    37.1322,    37.4186,    33.3881
   18,    39.7128,    39.5355,    34.1062
   19,    40.0500,    39.3960,    34.5545
   20,    42.3250,    42.3902,    35.7238
   21,    42.7818,    42.7917,    35.7083
   22,    44.0791,    43.9370,    36.4796
   23,    44.7864,    44.5457,    37.0269
   24,    45.2616,    45.4033,    37.3330
   25,    47.8875,    47.5689,    38.3417
   26,    46.9068,    46.7075,    37.2507
   27,    48.5522,    48.4976,    37.7725
   28,    49.1220,    49.4634,    38.5916
   29,    49.9047,    50.0360,    38.8117
   30,    49.8505,    50.0863,    38.6481
   31,    49.8084,    48.7773,    38.3131
   32,    49.5942,    49.1077,    37.8779
   33,    48.9393,    48.9343,    37.7965
   34,    48.0313,    48.0434,    37.6766
   35,    45.5687,    45.3575,    36.1731
   36,    46.6524,    46.4909,    36.3644
   37,    44.6486,    44.6840,    35.0311
   38,    50.5910,    50.5355,    38.3396
   39,    45.2572,    45.2025,    35.3049
   40,    78.1588,    77.2739,    48.2087
   41,    76.1007,    75.3335,    46.8835
   42,    78.7575,    78.8885,    47.7706
   43,    80.4475,    80.4035,    47.8526
   44,    78.9985,    78.7753,    46.8911
   45,    78.5886,    77.9741,    46.2403
   46,    83.1582,    83.2713,    47.9622
   47,    83.1960,    82.8766,    47.2304
   48,    83.2999,    82.9641,    47.4297


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.5830,     1.9839,     2.5085
    2,     5.1439,     3.9553,     4.9901
    3,     7.7055,     5.9321,     7.4738
    4,    10.1986,     7.8626,     9.8559
    5,    12.6257,     9.7433,    12.1269
    6,    15.0544,    11.6949,    14.4305
    7,    17.4538,    13.4800,    16.6852
    8,    19.8132,    15.2585,    18.9367
    9,    22.1410,    17.2346,    21.1573
   10,    24.4419,    18.8554,    23.0345
   11,    26.8150,    20.9232,    25.3518
   12,    28.6959,    22.3907,    27.0915
   13,    31.0486,    24.3505,    28.7264
   14,    33.1770,    26.0323,    30.3206
   15,    34.8938,    27.7318,    31.6424
   16,    35.4998,    29.8502,    32.3134
   17,    37.5232,    31.4520,    32.8995
   18,    39.7953,    33.2348,    33.8044
   19,    40.0586,    34.7761,    34.5080
   20,    42.2303,    37.0686,    35.5626
   21,    42.4470,    38.7580,    35.5791
   22,    43.7705,    39.6940,    36.3623
   23,    44.8884,    41.1009,    37.0229
   24,    45.0593,    42.3330,    37.1941
   25,    47.6818,    43.7613,    38.3045
   26,    47.0025,    44.4559,    37.1829
   27,    48.5006,    46.2369,    38.0351
   28,    49.1880,    46.9719,    38.5781
   29,    50.0525,    47.3770,    38.2776
   30,    50.3880,    48.2149,    38.5532
   31,    49.6514,    47.3101,    38.3638
   32,    49.7241,    47.7528,    38.3377
   33,    48.9184,    46.0601,    37.7991
   34,    48.0069,    45.7993,    37.5871
   35,    45.4998,    42.9707,    35.9227
   36,    46.7121,    45.6966,    36.2765
   37,    44.6370,    42.7640,    35.0222
   38,    50.3122,    49.2696,    38.3122
   39,    45.3350,    44.1324,    35.2132
   40,    77.0780,    68.5627,    48.1933
   41,    76.9574,    69.1160,    47.2266
   42,    78.2564,    70.6162,    48.1697
   43,    78.5637,    70.3218,    47.1658
   44,    78.3876,    72.7070,    46.7339
   45,    78.8120,    73.1073,    46.6860
   46,    81.0301,    74.9643,    47.9320
   47,    83.3359,    76.0758,    47.6643
   48,    83.7026,    76.7625,    47.3708


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.5833,     2.0882,     2.5196
    2,     5.1444,     4.1806,     5.0131
    3,     7.7057,     6.2423,     7.4966
    4,    10.1974,     8.2932,     9.8798
    5,    12.6267,    10.3487,    12.1664
    6,    15.0581,    12.3704,    14.4851
    7,    17.4735,    14.3459,    16.7780
    8,    19.7862,    16.2078,    19.0284
    9,    22.0995,    18.2319,    21.2575
   10,    24.4398,    20.0789,    23.2431
   11,    26.8032,    22.0558,    25.4117
   12,    28.7536,    23.8088,    27.1237
   13,    31.0941,    25.9312,    28.7178
   14,    33.2584,    27.6046,    30.4809
   15,    34.7552,    29.4677,    31.6885
   16,    35.7113,    31.4149,    32.4455
   17,    37.2264,    33.3308,    33.2765
   18,    39.6203,    35.2985,    34.0175
   19,    40.1033,    36.6229,    34.7175
   20,    42.4939,    39.2307,    35.6641
   21,    42.7422,    40.8260,    35.5717
   22,    44.0330,    41.7554,    36.5237
   23,    44.9299,    42.8618,    36.9988
   24,    45.2074,    43.6956,    37.1674
   25,    47.6653,    45.5638,    38.2436
   26,    47.1469,    46.1014,    37.0531
   27,    48.3937,    47.8015,    37.7595
   28,    49.2688,    48.6039,    38.1821
   29,    50.1456,    48.6019,    38.3320
   30,    49.8437,    48.5683,    38.5244
   31,    49.8906,    47.7867,    38.2625
   32,    49.8746,    47.9024,    37.6744
   33,    49.0621,    47.3643,    37.7376
   34,    48.2235,    46.4800,    37.6588
   35,    45.5497,    43.5385,    36.0685
   36,    46.6914,    45.8992,    36.4850
   37,    44.7851,    43.0812,    34.9878
   38,    50.2770,    49.3943,    38.3422
   39,    45.2782,    44.5392,    35.1934
   40,    78.5439,    71.4947,    48.0519
   41,    76.4157,    71.4501,    47.2136
   42,    78.7836,    74.0378,    47.9321
   43,    78.0077,    73.2919,    47.3130
   44,    79.1066,    76.4403,    46.8774
   45,    78.2803,    76.6791,    46.4360
   46,    81.1286,    78.5984,    46.6890
   47,    83.3742,    79.7792,    47.7004
   48,    83.5635,    80.7429,    47.4675


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.5830,     1.9905,     2.5120
    2,     5.1436,     3.9630,     4.9862
    3,     7.7045,     5.9516,     7.4756
    4,    10.1961,     7.9040,     9.8492
    5,    12.6303,     9.8582,    12.1438
    6,    15.0506,    11.8123,    14.4473
    7,    17.4622,    13.7503,    16.7097
    8,    19.8328,    15.5746,    18.9641
    9,    22.0906,    17.5518,    21.1905
   10,    24.4479,    19.4347,    23.1848
   11,    26.8040,    21.2656,    25.3392
   12,    28.7566,    23.0953,    27.0932
   13,    31.0684,    24.9749,    28.7903
   14,    33.1691,    26.7782,    30.4689
   15,    34.8309,    28.6397,    31.6253
   16,    35.9643,    30.4274,    32.2010
   17,    37.3256,    32.3835,    33.2320
   18,    39.4614,    34.0550,    34.0711
   19,    40.1802,    35.7100,    34.4770
   20,    42.4773,    37.6922,    35.6218
   21,    42.9251,    39.5342,    35.4702
   22,    44.0853,    40.9583,    36.2307
   23,    44.7473,    42.3542,    37.0053
   24,    45.1329,    43.3955,    37.3216
   25,    47.8232,    45.3608,    38.3755
   26,    46.8632,    45.6352,    37.3025
   27,    48.5491,    47.2198,    38.1887
   28,    49.0139,    48.4674,    38.2789
   29,    49.9254,    48.5224,    38.3500
   30,    50.1175,    49.6476,    38.5884
   31,    49.8331,    47.9512,    38.4108
   32,    49.8700,    48.2114,    38.0330
   33,    49.0018,    46.9492,    37.7907
   34,    48.0623,    46.0383,    37.6244
   35,    45.6468,    43.0047,    36.1002
   36,    46.6149,    45.4765,    36.4660
   37,    44.6290,    42.6473,    35.0621
   38,    50.3159,    49.6528,    38.3598
   39,    45.2744,    43.9347,    35.1969
   40,    76.9174,    70.2091,    48.5438
   41,    76.7881,    71.3814,    47.2362
   42,    78.2759,    72.5246,    47.8377
   43,    78.2331,    72.1087,    47.2521
   44,    78.3168,    74.2953,    47.0810
   45,    78.5243,    75.2552,    46.6659
   46,    81.0433,    77.4701,    47.3267
   47,    83.0238,    78.5446,    47.6290
   48,    82.5122,    78.2931,    47.3250


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.5832,     2.2322,     2.5285
    2,     5.1446,     4.4464,     5.0287
    3,     7.7065,     6.6600,     7.5263
    4,    10.1979,     8.8379,     9.9214
    5,    12.6233,    11.0043,    12.2229
    6,    15.0812,    13.1758,    14.5502
    7,    17.4553,    15.1932,    16.8146
    8,    19.8270,    17.2083,    19.0603
    9,    22.0706,    19.3434,    21.2699
   10,    24.4343,    21.2863,    23.3376
   11,    26.7810,    23.3889,    25.5059
   12,    28.7549,    25.1716,    27.2370
   13,    31.0473,    27.5212,    28.9645
   14,    33.2461,    29.1130,    30.4866
   15,    34.7697,    31.0970,    31.7981
   16,    35.2127,    33.1443,    32.5415
   17,    37.5620,    35.0627,    33.2891
   18,    39.5881,    37.2398,    34.1036
   19,    39.9485,    38.1278,    34.7598
   20,    42.1016,    41.1969,    35.6470
   21,    42.7081,    42.0396,    35.8860
   22,    43.9625,    42.5952,    36.3588
   23,    44.6572,    43.8353,    37.0625
   24,    45.2617,    44.5973,    37.3739
   25,    47.8035,    46.9153,    38.3891
   26,    47.0433,    46.0079,    37.2931
   27,    48.5488,    47.4753,    37.7933
   28,    49.0716,    48.4936,    38.4712
   29,    49.7230,    49.0225,    38.3963
   30,    49.9052,    49.2603,    38.7900
   31,    49.8984,    47.9231,    38.7342
   32,    49.6711,    48.0382,    38.0417
   33,    48.7974,    47.4290,    37.5019
   34,    48.0417,    46.9386,    37.5675
   35,    45.5161,    44.0634,    36.1695
   36,    46.5713,    46.0692,    36.4751
   37,    44.6694,    43.3479,    35.0376
   38,    50.2140,    50.0872,    38.4340
   39,    45.3268,    44.4393,    35.2629
   40,    78.0780,    73.7937,    48.5451
   41,    76.5998,    74.3109,     0.3490
   42,    78.4191,    76.3538,    47.8854
   43,    80.3523,    75.4584,    47.8541
   44,    77.9157,    76.7529,    47.5295
   45,    78.8392,    76.9485,    46.4580
   46,    81.0250,    79.8210,    47.1898
   47,    83.1986,    81.2854,    46.9840
   48,    82.9594,    80.5425,    47.3531


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling_sellC/raw_spmv_C16_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 16, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 196
SPMV_A64FX :   4.6140 GFlop/s ; Time =  0.98844 s
      SPMV :   0.6659 GFlop/s ; Time =  6.84888 s
 SPMV_NLPE :   1.5716 GFlop/s ; Time =  2.90188 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 388
SPMV_A64FX :   9.1279 GFlop/s ; Time =  0.98909 s
      SPMV :   1.3187 GFlop/s ; Time =  6.84655 s
 SPMV_NLPE :   2.8959 GFlop/s ; Time =  3.11758 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 580
SPMV_A64FX :  13.6542 GFlop/s ; Time =  0.98841 s
      SPMV :   1.9810 GFlop/s ; Time =  6.81266 s
 SPMV_NLPE :   4.3403 GFlop/s ; Time =  3.10948 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 764
SPMV_A64FX :  18.0289 GFlop/s ; Time =  0.98605 s
      SPMV :   2.6258 GFlop/s ; Time =  6.77023 s
 SPMV_NLPE :   5.7578 GFlop/s ; Time =  3.08752 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 932
SPMV_A64FX :  22.0050 GFlop/s ; Time =  0.98553 s
      SPMV :   3.2359 GFlop/s ; Time =  6.70176 s
 SPMV_NLPE :   7.1696 GFlop/s ; Time =  3.02481 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1110
SPMV_A64FX :  26.1934 GFlop/s ; Time =  0.98606 s
      SPMV :   3.8891 GFlop/s ; Time =  6.64130 s
 SPMV_NLPE :   8.5524 GFlop/s ; Time =  3.02003 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1244
SPMV_A64FX :  29.2880 GFlop/s ; Time =  0.98834 s
      SPMV :   4.5306 GFlop/s ; Time =  6.38905 s
 SPMV_NLPE :   9.9044 GFlop/s ; Time =  2.92259 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1342
SPMV_A64FX :  31.1921 GFlop/s ; Time =  1.00111 s
      SPMV :   5.1866 GFlop/s ; Time =  6.02071 s
 SPMV_NLPE :  11.2494 GFlop/s ; Time =  2.77586 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1360
SPMV_A64FX :  31.9763 GFlop/s ; Time =  0.98966 s
      SPMV :   5.8134 GFlop/s ; Time =  5.44354 s
 SPMV_NLPE :  12.3606 GFlop/s ; Time =  2.56020 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1358
SPMV_A64FX :  32.2156 GFlop/s ; Time =  0.98086 s
      SPMV :   6.3872 GFlop/s ; Time =  4.94725 s
 SPMV_NLPE :  13.8669 GFlop/s ; Time =  2.27874 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1354
SPMV_A64FX :  32.0739 GFlop/s ; Time =  0.98229 s
      SPMV :   7.0923 GFlop/s ; Time =  4.44230 s
 SPMV_NLPE :  15.1320 GFlop/s ; Time =  2.08208 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1354
SPMV_A64FX :  31.9425 GFlop/s ; Time =  0.98634 s
      SPMV :   7.6688 GFlop/s ; Time =  4.10833 s
 SPMV_NLPE :  16.3668 GFlop/s ; Time =  1.92500 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1422
SPMV_A64FX :  33.6867 GFlop/s ; Time =  0.98223 s
      SPMV :   8.3089 GFlop/s ; Time =  3.98226 s
 SPMV_NLPE :  17.5459 GFlop/s ; Time =  1.88581 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1480
SPMV_A64FX :  35.1748 GFlop/s ; Time =  0.97905 s
      SPMV :   8.9847 GFlop/s ; Time =  3.83295 s
 SPMV_NLPE :  18.7596 GFlop/s ; Time =  1.83575 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1550
SPMV_A64FX :  36.5117 GFlop/s ; Time =  0.98781 s
      SPMV :   9.5111 GFlop/s ; Time =  3.79205 s
 SPMV_NLPE :  19.8855 GFlop/s ; Time =  1.81372 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1608
SPMV_A64FX :  37.9749 GFlop/s ; Time =  0.98529 s
      SPMV :  10.2786 GFlop/s ; Time =  3.64023 s
 SPMV_NLPE :  21.0385 GFlop/s ; Time =  1.77847 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1658
SPMV_A64FX :  39.1649 GFlop/s ; Time =  0.98506 s
      SPMV :  10.7717 GFlop/s ; Time =  3.58159 s
 SPMV_NLPE :  22.1263 GFlop/s ; Time =  1.74362 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1710
SPMV_A64FX :  40.5745 GFlop/s ; Time =  0.98066 s
      SPMV :  11.4731 GFlop/s ; Time =  3.46810 s
 SPMV_NLPE :  23.1954 GFlop/s ; Time =  1.71541 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1760
SPMV_A64FX :  41.9594 GFlop/s ; Time =  0.97602 s
      SPMV :  12.0942 GFlop/s ; Time =  3.38617 s
 SPMV_NLPE :  24.2426 GFlop/s ; Time =  1.68930 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1822
SPMV_A64FX :  43.2247 GFlop/s ; Time =  0.98082 s
      SPMV :  12.6446 GFlop/s ; Time =  3.35289 s
 SPMV_NLPE :  25.1974 GFlop/s ; Time =  1.68255 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1858
SPMV_A64FX :  44.0202 GFlop/s ; Time =  0.98213 s
      SPMV :  13.4030 GFlop/s ; Time =  3.22565 s
 SPMV_NLPE :  26.2540 GFlop/s ; Time =  1.64674 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1928
SPMV_A64FX :  45.7246 GFlop/s ; Time =  0.98114 s
      SPMV :  13.8321 GFlop/s ; Time =  3.24336 s
 SPMV_NLPE :  27.3521 GFlop/s ; Time =  1.64018 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1954
SPMV_A64FX :  46.4010 GFlop/s ; Time =  0.97988 s
      SPMV :  14.5256 GFlop/s ; Time =  3.13016 s
 SPMV_NLPE :  28.3477 GFlop/s ; Time =  1.60392 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 1992
SPMV_A64FX :  47.0647 GFlop/s ; Time =  0.98485 s
      SPMV :  15.0812 GFlop/s ; Time =  3.07346 s
 SPMV_NLPE :  29.2388 GFlop/s ; Time =  1.58528 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2076
SPMV_A64FX :  49.8121 GFlop/s ; Time =  0.96977 s
      SPMV :  15.5386 GFlop/s ; Time =  3.10878 s
 SPMV_NLPE :  30.0335 GFlop/s ; Time =  1.60841 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2104
SPMV_A64FX :  49.1183 GFlop/s ; Time =  0.99673 s
      SPMV :  16.4034 GFlop/s ; Time =  2.98461 s
 SPMV_NLPE :  31.0082 GFlop/s ; Time =  1.57886 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2068
SPMV_A64FX :  49.2052 GFlop/s ; Time =  0.97794 s
      SPMV :  16.8981 GFlop/s ; Time =  2.84766 s
 SPMV_NLPE :  31.5843 GFlop/s ; Time =  1.52354 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2112
SPMV_A64FX :  50.1607 GFlop/s ; Time =  0.97973 s
      SPMV :  17.4521 GFlop/s ; Time =  2.81592 s
 SPMV_NLPE :  32.3553 GFlop/s ; Time =  1.51888 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2154
SPMV_A64FX :  51.1655 GFlop/s ; Time =  0.97959 s
      SPMV :  18.1187 GFlop/s ; Time =  2.76627 s
 SPMV_NLPE :  32.9590 GFlop/s ; Time =  1.52071 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2190
SPMV_A64FX :  51.0131 GFlop/s ; Time =  0.99894 s
      SPMV :  18.5778 GFlop/s ; Time =  2.74300 s
 SPMV_NLPE :  33.5953 GFlop/s ; Time =  1.51684 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2190
SPMV_A64FX :  52.0171 GFlop/s ; Time =  0.97965 s
      SPMV :  19.4369 GFlop/s ; Time =  2.62175 s
 SPMV_NLPE :  34.3118 GFlop/s ; Time =  1.48517 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2116
SPMV_A64FX :  50.4930 GFlop/s ; Time =  0.97512 s
      SPMV :  19.9202 GFlop/s ; Time =  2.47170 s
 SPMV_NLPE :  34.9646 GFlop/s ; Time =  1.40819 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2162
SPMV_A64FX :  51.2899 GFlop/s ; Time =  0.98084 s
      SPMV :  20.3172 GFlop/s ; Time =  2.47609 s
 SPMV_NLPE :  35.4394 GFlop/s ; Time =  1.41953 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2124
SPMV_A64FX :  50.9319 GFlop/s ; Time =  0.97037 s
      SPMV :  21.2307 GFlop/s ; Time =  2.32791 s
 SPMV_NLPE :  35.9075 GFlop/s ; Time =  1.37640 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2158
SPMV_A64FX :  51.3938 GFlop/s ; Time =  0.97705 s
      SPMV :  21.4775 GFlop/s ; Time =  2.33799 s
 SPMV_NLPE :  36.1243 GFlop/s ; Time =  1.39004 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2104
SPMV_A64FX :  49.9892 GFlop/s ; Time =  0.97937 s
      SPMV :  22.4142 GFlop/s ; Time =  2.18423 s
 SPMV_NLPE :  36.5475 GFlop/s ; Time =  1.33956 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2202
SPMV_A64FX :  52.8486 GFlop/s ; Time =  0.96952 s
      SPMV :  22.9381 GFlop/s ; Time =  2.23376 s
 SPMV_NLPE :  36.8234 GFlop/s ; Time =  1.39145 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2176
SPMV_A64FX :  52.4660 GFlop/s ; Time =  0.96506 s
      SPMV :  23.2855 GFlop/s ; Time =  2.17445 s
 SPMV_NLPE :  37.1739 GFlop/s ; Time =  1.36206 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 269.363326
nrows_Sell_C = 217920, nnz_Sell_C = 11896624, nnzr_Sell_C = 54.591703
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977960
Creating RHS for 1 nodes
Iter = 2136
SPMV_A64FX :  51.2338 GFlop/s ; Time =  0.97011 s
      SPMV :  24.0432 GFlop/s ; Time =  2.06720 s
 SPMV_NLPE :  35.4591 GFlop/s ; Time =  1.40168 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling_sellC/raw_spmv_C8_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 8, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 136
SPMV_A64FX :   3.1659 GFlop/s ; Time =  0.99959 s
      SPMV :   0.6468 GFlop/s ; Time =  4.89246 s
 SPMV_NLPE :   0.7205 GFlop/s ; Time =  4.39226 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 266
SPMV_A64FX :   6.2564 GFlop/s ; Time =  0.98931 s
      SPMV :   1.2862 GFlop/s ; Time =  4.81225 s
 SPMV_NLPE :   1.4340 GFlop/s ; Time =  4.31629 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 398
SPMV_A64FX :   9.3588 GFlop/s ; Time =  0.98955 s
      SPMV :   1.9292 GFlop/s ; Time =  4.80034 s
 SPMV_NLPE :   2.1491 GFlop/s ; Time =  4.30929 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 526
SPMV_A64FX :  12.3251 GFlop/s ; Time =  0.99305 s
      SPMV :   2.5638 GFlop/s ; Time =  4.77396 s
 SPMV_NLPE :   2.8540 GFlop/s ; Time =  4.28857 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 640
SPMV_A64FX :  15.0050 GFlop/s ; Time =  0.99247 s
      SPMV :   3.1843 GFlop/s ; Time =  4.67672 s
 SPMV_NLPE :   3.5372 GFlop/s ; Time =  4.21009 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 770
SPMV_A64FX :  18.0308 GFlop/s ; Time =  0.99369 s
      SPMV :   3.8140 GFlop/s ; Time =  4.69771 s
 SPMV_NLPE :   4.2299 GFlop/s ; Time =  4.23583 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 882
SPMV_A64FX :  20.6840 GFlop/s ; Time =  0.99222 s
      SPMV :   4.4466 GFlop/s ; Time =  4.61549 s
 SPMV_NLPE :   4.9254 GFlop/s ; Time =  4.16676 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 992
SPMV_A64FX :  23.3206 GFlop/s ; Time =  0.98980 s
      SPMV :   5.0876 GFlop/s ; Time =  4.53705 s
 SPMV_NLPE :   5.6104 GFlop/s ; Time =  4.11426 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1110
SPMV_A64FX :  26.0843 GFlop/s ; Time =  0.99019 s
      SPMV :   5.6996 GFlop/s ; Time =  4.53159 s
 SPMV_NLPE :   6.2980 GFlop/s ; Time =  4.10107 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1204
SPMV_A64FX :  28.2531 GFlop/s ; Time =  0.99160 s
      SPMV :   6.2863 GFlop/s ; Time =  4.45662 s
 SPMV_NLPE :   6.9455 GFlop/s ; Time =  4.03363 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1286
SPMV_A64FX :  30.2436 GFlop/s ; Time =  0.98942 s
      SPMV :   6.9558 GFlop/s ; Time =  4.30200 s
 SPMV_NLPE :   7.6627 GFlop/s ; Time =  3.90511 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1284
SPMV_A64FX :  30.4307 GFlop/s ; Time =  0.98181 s
      SPMV :   7.5292 GFlop/s ; Time =  3.96816 s
 SPMV_NLPE :   8.2457 GFlop/s ; Time =  3.62336 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1390
SPMV_A64FX :  32.6001 GFlop/s ; Time =  0.99213 s
      SPMV :   8.1424 GFlop/s ; Time =  3.97224 s
 SPMV_NLPE :   8.8749 GFlop/s ; Time =  3.64440 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1464
SPMV_A64FX :  34.4677 GFlop/s ; Time =  0.98833 s
      SPMV :   8.7774 GFlop/s ; Time =  3.88105 s
 SPMV_NLPE :   9.5643 GFlop/s ; Time =  3.56176 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1474
SPMV_A64FX :  35.0022 GFlop/s ; Time =  0.97989 s
      SPMV :   9.3381 GFlop/s ; Time =  3.67293 s
 SPMV_NLPE :  10.1765 GFlop/s ; Time =  3.37034 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1582
SPMV_A64FX :  37.2190 GFlop/s ; Time =  0.98905 s
      SPMV :  10.0350 GFlop/s ; Time =  3.66831 s
 SPMV_NLPE :  10.8763 GFlop/s ; Time =  3.38455 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1616
SPMV_A64FX :  38.1973 GFlop/s ; Time =  0.98443 s
      SPMV :  10.5591 GFlop/s ; Time =  3.56114 s
 SPMV_NLPE :  11.4189 GFlop/s ; Time =  3.29301 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1630
SPMV_A64FX :  39.5675 GFlop/s ; Time =  0.95857 s
      SPMV :  11.2143 GFlop/s ; Time =  3.38213 s
 SPMV_NLPE :  11.9744 GFlop/s ; Time =  3.16745 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1738
SPMV_A64FX :  41.3482 GFlop/s ; Time =  0.97807 s
      SPMV :  11.8653 GFlop/s ; Time =  3.40837 s
 SPMV_NLPE :  12.6658 GFlop/s ; Time =  3.19294 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1822
SPMV_A64FX :  43.0948 GFlop/s ; Time =  0.98378 s
      SPMV :  12.3952 GFlop/s ; Time =  3.42034 s
 SPMV_NLPE :  13.1974 GFlop/s ; Time =  3.21244 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1878
SPMV_A64FX :  44.6114 GFlop/s ; Time =  0.97955 s
      SPMV :  13.1347 GFlop/s ; Time =  3.32698 s
 SPMV_NLPE :  13.8487 GFlop/s ; Time =  3.15545 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1920
SPMV_A64FX :  45.5321 GFlop/s ; Time =  0.98120 s
      SPMV :  13.5784 GFlop/s ; Time =  3.29024 s
 SPMV_NLPE :  14.3319 GFlop/s ; Time =  3.11725 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1956
SPMV_A64FX :  46.2295 GFlop/s ; Time =  0.98452 s
      SPMV :  14.2540 GFlop/s ; Time =  3.19306 s
 SPMV_NLPE :  14.9695 GFlop/s ; Time =  3.04043 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1912
SPMV_A64FX :  45.9848 GFlop/s ; Time =  0.96749 s
      SPMV :  14.8258 GFlop/s ; Time =  3.00085 s
 SPMV_NLPE :  15.4210 GFlop/s ; Time =  2.88503 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2068
SPMV_A64FX :  49.5311 GFlop/s ; Time =  0.97151 s
      SPMV :  15.3070 GFlop/s ; Time =  3.14367 s
 SPMV_NLPE :  15.9039 GFlop/s ; Time =  3.02567 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2066
SPMV_A64FX :  48.5934 GFlop/s ; Time =  0.98930 s
      SPMV :  16.1092 GFlop/s ; Time =  2.98422 s
 SPMV_NLPE :  16.4798 GFlop/s ; Time =  2.91710 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2070
SPMV_A64FX :  48.9611 GFlop/s ; Time =  0.98377 s
      SPMV :  16.5349 GFlop/s ; Time =  2.91302 s
 SPMV_NLPE :  16.8456 GFlop/s ; Time =  2.85930 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2160
SPMV_A64FX :  49.4757 GFlop/s ; Time =  1.01587 s
      SPMV :  17.0781 GFlop/s ; Time =  2.94299 s
 SPMV_NLPE :  17.3205 GFlop/s ; Time =  2.90180 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2142
SPMV_A64FX :  51.3597 GFlop/s ; Time =  0.97045 s
      SPMV :  17.8560 GFlop/s ; Time =  2.79133 s
 SPMV_NLPE :  17.9035 GFlop/s ; Time =  2.78391 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2120
SPMV_A64FX :  50.2716 GFlop/s ; Time =  0.98127 s
      SPMV :  18.2591 GFlop/s ; Time =  2.70166 s
 SPMV_NLPE :  18.1626 GFlop/s ; Time =  2.71602 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2154
SPMV_A64FX :  51.4696 GFlop/s ; Time =  0.97380 s
      SPMV :  19.0687 GFlop/s ; Time =  2.62844 s
 SPMV_NLPE :  18.8275 GFlop/s ; Time =  2.66212 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2090
SPMV_A64FX :  49.8637 GFlop/s ; Time =  0.97530 s
      SPMV :  19.5658 GFlop/s ; Time =  2.48555 s
 SPMV_NLPE :  19.1849 GFlop/s ; Time =  2.53491 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2130
SPMV_A64FX :  50.3707 GFlop/s ; Time =  0.98396 s
      SPMV :  19.9830 GFlop/s ; Time =  2.48024 s
 SPMV_NLPE :  19.5581 GFlop/s ; Time =  2.53412 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2050
SPMV_A64FX :  49.2698 GFlop/s ; Time =  0.96816 s
      SPMV :  20.8355 GFlop/s ; Time =  2.28941 s
 SPMV_NLPE :  20.1434 GFlop/s ; Time =  2.36808 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2136
SPMV_A64FX :  50.8093 GFlop/s ; Time =  0.97821 s
      SPMV :  21.0271 GFlop/s ; Time =  2.36372 s
 SPMV_NLPE :  20.3996 GFlop/s ; Time =  2.43643 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2144
SPMV_A64FX :  50.7430 GFlop/s ; Time =  0.98316 s
      SPMV :  21.9284 GFlop/s ; Time =  2.27506 s
 SPMV_NLPE :  20.7882 GFlop/s ; Time =  2.39985 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2194
SPMV_A64FX :  52.2200 GFlop/s ; Time =  0.97763 s
      SPMV :  22.4607 GFlop/s ; Time =  2.27294 s
 SPMV_NLPE :  21.0966 GFlop/s ; Time =  2.41991 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2184
SPMV_A64FX :  52.3900 GFlop/s ; Time =  0.97002 s
      SPMV :  22.7542 GFlop/s ; Time =  2.23340 s
 SPMV_NLPE :  21.4426 GFlop/s ; Time =  2.37001 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 1974
SPMV_A64FX :  47.0742 GFlop/s ; Time =  0.97575 s
      SPMV :  23.5408 GFlop/s ; Time =  1.95120 s
 SPMV_NLPE :  21.7293 GFlop/s ; Time =  2.11386 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2026
SPMV_A64FX :  48.1119 GFlop/s ; Time =  0.97986 s
      SPMV :  23.8420 GFlop/s ; Time =  1.97729 s
 SPMV_NLPE :  22.0118 GFlop/s ; Time =  2.14170 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2060
SPMV_A64FX :  49.4638 GFlop/s ; Time =  0.96907 s
      SPMV :  24.9491 GFlop/s ; Time =  1.92126 s
 SPMV_NLPE :  22.6063 GFlop/s ; Time =  2.12038 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2140
SPMV_A64FX :  50.0912 GFlop/s ; Time =  0.99409 s
      SPMV :  25.2555 GFlop/s ; Time =  1.97167 s
 SPMV_NLPE :  22.7283 GFlop/s ; Time =  2.19089 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2072
SPMV_A64FX :  49.4793 GFlop/s ; Time =  0.97441 s
      SPMV :  25.6173 GFlop/s ; Time =  1.88205 s
 SPMV_NLPE :  23.0811 GFlop/s ; Time =  2.08886 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2072
SPMV_A64FX :  49.5111 GFlop/s ; Time =  0.97378 s
      SPMV :  26.2517 GFlop/s ; Time =  1.83657 s
 SPMV_NLPE :  23.2205 GFlop/s ; Time =  2.07632 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2030
SPMV_A64FX :  48.3436 GFlop/s ; Time =  0.97708 s
      SPMV :  26.9409 GFlop/s ; Time =  1.75331 s
 SPMV_NLPE :  23.7828 GFlop/s ; Time =  1.98613 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2186
SPMV_A64FX :  52.7668 GFlop/s ; Time =  0.96397 s
      SPMV :  27.6761 GFlop/s ; Time =  1.83789 s
 SPMV_NLPE :  24.2011 GFlop/s ; Time =  2.10180 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2064
SPMV_A64FX :  49.1583 GFlop/s ; Time =  0.97698 s
      SPMV :  28.3942 GFlop/s ; Time =  1.69143 s
 SPMV_NLPE :  24.4715 GFlop/s ; Time =  1.96256 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 223.185989
nrows_Sell_C = 217920, nnz_Sell_C = 11825408, nnzr_Sell_C = 54.264905
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.983850
Creating RHS for 1 nodes
Iter = 2066
SPMV_A64FX :  49.1397 GFlop/s ; Time =  0.97830 s
      SPMV :  28.1563 GFlop/s ; Time =  1.70738 s
 SPMV_NLPE :  24.3174 GFlop/s ; Time =  1.97692 s


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling_sellC/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6659,     4.6140,     1.5716
    2,     1.3187,     9.1279,     2.8959
    3,     1.9810,    13.6542,     4.3403
    4,     2.6258,    18.0289,     5.7578
    5,     3.2359,    22.0050,     7.1696
    6,     3.8891,    26.1934,     8.5524
    7,     4.5306,    29.2880,     9.9044
    8,     5.1866,    31.1921,    11.2494
    9,     5.8134,    31.9763,    12.3606
   10,     6.3872,    32.2156,    13.8669
   11,     7.0923,    32.0739,    15.1320
   12,     7.6688,    31.9425,    16.3668
   13,     8.3089,    33.6867,    17.5459
   14,     8.9847,    35.1748,    18.7596
   15,     9.5111,    36.5117,    19.8855
   16,    10.2786,    37.9749,    21.0385
   17,    10.7717,    39.1649,    22.1263
   18,    11.4731,    40.5745,    23.1954
   19,    12.0942,    41.9594,    24.2426
   20,    12.6446,    43.2247,    25.1974
   21,    13.4030,    44.0202,    26.2540
   22,    13.8321,    45.7246,    27.3521
   23,    14.5256,    46.4010,    28.3477
   24,    15.0812,    47.0647,    29.2388
   25,    15.5386,    49.8121,    30.0335
   26,    16.4034,    49.1183,    31.0082
   27,    16.8981,    49.2052,    31.5843
   28,    17.4521,    50.1607,    32.3553
   29,    18.1187,    51.1655,    32.9590
   30,    18.5778,    51.0131,    33.5953
   31,    19.4369,    52.0171,    34.3118
   32,    19.9202,    50.4930,    34.9646
   33,    20.3172,    51.2899,    35.4394
   34,    21.2307,    50.9319,    35.9075
   35,    21.4775,    51.3938,    36.1243
   36,    22.4142,    49.9892,    36.5475
   37,    22.9381,    52.8486,    36.8234
   38,    23.2855,    52.4660,    37.1739
   39,    24.0432,    51.2338,    35.4591


==> plots/data/spmv_microbench/fcc_old/pwtk_scaling_sellC/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.6468,     3.1659,     0.7205
    2,     1.2862,     6.2564,     1.4340
    3,     1.9292,     9.3588,     2.1491
    4,     2.5638,    12.3251,     2.8540
    5,     3.1843,    15.0050,     3.5372
    6,     3.8140,    18.0308,     4.2299
    7,     4.4466,    20.6840,     4.9254
    8,     5.0876,    23.3206,     5.6104
    9,     5.6996,    26.0843,     6.2980
   10,     6.2863,    28.2531,     6.9455
   11,     6.9558,    30.2436,     7.6627
   12,     7.5292,    30.4307,     8.2457
   13,     8.1424,    32.6001,     8.8749
   14,     8.7774,    34.4677,     9.5643
   15,     9.3381,    35.0022,    10.1765
   16,    10.0350,    37.2190,    10.8763
   17,    10.5591,    38.1973,    11.4189
   18,    11.2143,    39.5675,    11.9744
   19,    11.8653,    41.3482,    12.6658
   20,    12.3952,    43.0948,    13.1974
   21,    13.1347,    44.6114,    13.8487
   22,    13.5784,    45.5321,    14.3319
   23,    14.2540,    46.2295,    14.9695
   24,    14.8258,    45.9848,    15.4210
   25,    15.3070,    49.5311,    15.9039
   26,    16.1092,    48.5934,    16.4798
   27,    16.5349,    48.9611,    16.8456
   28,    17.0781,    49.4757,    17.3205
   29,    17.8560,    51.3597,    17.9035
   30,    18.2591,    50.2716,    18.1626
   31,    19.0687,    51.4696,    18.8275
   32,    19.5658,    49.8637,    19.1849
   33,    19.9830,    50.3707,    19.5581
   34,    20.8355,    49.2698,    20.1434
   35,    21.0271,    50.8093,    20.3996
   36,    21.9284,    50.7430,    20.7882
   37,    22.4607,    52.2200,    21.0966
   38,    22.7542,    52.3900,    21.4426
   39,    23.5408,    47.0742,    21.7293
   40,    23.8420,    48.1119,    22.0118
   41,    24.9491,    49.4638,    22.6063
   42,    25.2555,    50.0912,    22.7283
   43,    25.6173,    49.4793,    23.0811
   44,    26.2517,    49.5111,    23.2205
   45,    26.9409,    48.3436,    23.7828
   46,    27.6761,    52.7668,    24.2011
   47,    28.3942,    49.1583,    24.4715
   48,    28.1563,    49.1397,    24.3174


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/raw_spmv_C1_u-1.txt <==
-m RECT -S 4000, -C 1, -u -1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0959 GFlop/s ; Time =  0.99448 s
      SPMV :   5.1703 GFlop/s ; Time =  0.98019 s
 SPMV_NLPE :   5.6359 GFlop/s ; Time =  0.89920 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 112
SPMV_A64FX :   9.7133 GFlop/s ; Time =  1.00750 s
      SPMV :   9.8857 GFlop/s ; Time =  0.98993 s
 SPMV_NLPE :  11.1395 GFlop/s ; Time =  0.87850 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 168
SPMV_A64FX :  14.6842 GFlop/s ; Time =  0.99966 s
      SPMV :  14.9467 GFlop/s ; Time =  0.98210 s
 SPMV_NLPE :  16.1502 GFlop/s ; Time =  0.90892 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 226
SPMV_A64FX :  19.7530 GFlop/s ; Time =  0.99969 s
      SPMV :  19.6439 GFlop/s ; Time =  1.00524 s
 SPMV_NLPE :  21.2032 GFlop/s ; Time =  0.93132 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 276
SPMV_A64FX :  24.1612 GFlop/s ; Time =  0.99812 s
      SPMV :  24.8239 GFlop/s ; Time =  0.97147 s
 SPMV_NLPE :  25.8460 GFlop/s ; Time =  0.93305 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 332
SPMV_A64FX :  29.1349 GFlop/s ; Time =  0.99567 s
      SPMV :  28.7966 GFlop/s ; Time =  1.00737 s
 SPMV_NLPE :  29.5864 GFlop/s ; Time =  0.98048 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 382
SPMV_A64FX :  33.4107 GFlop/s ; Time =  0.99901 s
      SPMV :  33.2099 GFlop/s ; Time =  1.00505 s
 SPMV_NLPE :  31.9770 GFlop/s ; Time =  1.04380 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 398
SPMV_A64FX :  35.1850 GFlop/s ; Time =  0.98837 s
      SPMV :  35.0995 GFlop/s ; Time =  0.99077 s
 SPMV_NLPE :  33.3247 GFlop/s ; Time =  1.04354 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
SPMV_A64FX :  35.9679 GFlop/s ; Time =  0.99600 s
      SPMV :  35.9644 GFlop/s ; Time =  0.99610 s
 SPMV_NLPE :  34.0613 GFlop/s ; Time =  1.05175 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
SPMV_A64FX :  36.6395 GFlop/s ; Time =  0.99683 s
      SPMV :  36.5370 GFlop/s ; Time =  0.99962 s
 SPMV_NLPE :  34.4748 GFlop/s ; Time =  1.05941 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
SPMV_A64FX :  36.9224 GFlop/s ; Time =  0.98919 s
      SPMV :  36.9430 GFlop/s ; Time =  0.98864 s
 SPMV_NLPE :  34.7853 GFlop/s ; Time =  1.04996 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
SPMV_A64FX :  36.8750 GFlop/s ; Time =  0.99046 s
      SPMV :  37.1171 GFlop/s ; Time =  0.98400 s
 SPMV_NLPE :  34.9592 GFlop/s ; Time =  1.04474 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 450
SPMV_A64FX :  40.0080 GFlop/s ; Time =  0.98278 s
      SPMV :  40.2298 GFlop/s ; Time =  0.97737 s
 SPMV_NLPE :  37.8778 GFlop/s ; Time =  1.03805 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 494
SPMV_A64FX :  42.9631 GFlop/s ; Time =  1.00467 s
      SPMV :  43.1292 GFlop/s ; Time =  1.00080 s
 SPMV_NLPE :  40.5953 GFlop/s ; Time =  1.06327 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
SPMV_A64FX :  46.3526 GFlop/s ; Time =  0.98776 s
      SPMV :  46.2410 GFlop/s ; Time =  0.99014 s
 SPMV_NLPE :  43.1825 GFlop/s ; Time =  1.06027 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 562
SPMV_A64FX :  49.2997 GFlop/s ; Time =  0.99606 s
      SPMV :  49.2478 GFlop/s ; Time =  0.99711 s
 SPMV_NLPE :  45.7936 GFlop/s ; Time =  1.07232 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 594
SPMV_A64FX :  52.4094 GFlop/s ; Time =  0.99031 s
      SPMV :  52.2459 GFlop/s ; Time =  0.99341 s
 SPMV_NLPE :  48.5775 GFlop/s ; Time =  1.06842 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 634
SPMV_A64FX :  54.7379 GFlop/s ; Time =  1.01203 s
      SPMV :  54.8932 GFlop/s ; Time =  1.00917 s
 SPMV_NLPE :  51.0700 GFlop/s ; Time =  1.08471 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 660
SPMV_A64FX :  58.1602 GFlop/s ; Time =  0.99154 s
      SPMV :  58.1480 GFlop/s ; Time =  0.99175 s
 SPMV_NLPE :  53.5761 GFlop/s ; Time =  1.07638 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 690
SPMV_A64FX :  60.8818 GFlop/s ; Time =  0.99027 s
      SPMV :  60.7507 GFlop/s ; Time =  0.99241 s
 SPMV_NLPE :  55.8934 GFlop/s ; Time =  1.07865 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 734
SPMV_A64FX :  64.1530 GFlop/s ; Time =  0.99970 s
      SPMV :  64.1575 GFlop/s ; Time =  0.99963 s
 SPMV_NLPE :  58.5102 GFlop/s ; Time =  1.09612 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 756
SPMV_A64FX :  66.9907 GFlop/s ; Time =  0.98605 s
      SPMV :  66.4896 GFlop/s ; Time =  0.99348 s
 SPMV_NLPE :  61.1050 GFlop/s ; Time =  1.08103 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 794
SPMV_A64FX :  70.2773 GFlop/s ; Time =  0.98718 s
      SPMV :  69.9684 GFlop/s ; Time =  0.99154 s
 SPMV_NLPE :  63.5512 GFlop/s ; Time =  1.09166 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 818
SPMV_A64FX :  72.0038 GFlop/s ; Time =  0.99264 s
      SPMV :  71.4127 GFlop/s ; Time =  1.00085 s
 SPMV_NLPE :  65.0046 GFlop/s ; Time =  1.09952 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 846
SPMV_A64FX :  74.1959 GFlop/s ; Time =  0.99628 s
      SPMV :  74.9708 GFlop/s ; Time =  0.98598 s
 SPMV_NLPE :  66.9443 GFlop/s ; Time =  1.10420 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 878
SPMV_A64FX :  77.4286 GFlop/s ; Time =  0.99080 s
      SPMV :  78.0397 GFlop/s ; Time =  0.98304 s
 SPMV_NLPE :  69.2534 GFlop/s ; Time =  1.10776 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 910
SPMV_A64FX :  80.1886 GFlop/s ; Time =  0.99156 s
      SPMV :  80.8977 GFlop/s ; Time =  0.98287 s
 SPMV_NLPE :  71.0490 GFlop/s ; Time =  1.11912 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 956
SPMV_A64FX :  83.6581 GFlop/s ; Time =  0.99849 s
      SPMV :  84.4094 GFlop/s ; Time =  0.98960 s
 SPMV_NLPE :  73.6086 GFlop/s ; Time =  1.13481 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 966
SPMV_A64FX :  86.1364 GFlop/s ; Time =  0.97990 s
      SPMV :  86.5987 GFlop/s ; Time =  0.97467 s
 SPMV_NLPE :  74.3759 GFlop/s ; Time =  1.13485 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1004
SPMV_A64FX :  88.7286 GFlop/s ; Time =  0.98869 s
      SPMV :  89.4460 GFlop/s ; Time =  0.98076 s
 SPMV_NLPE :  76.8850 GFlop/s ; Time =  1.14100 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1032
SPMV_A64FX :  91.4565 GFlop/s ; Time =  0.98595 s
      SPMV :  92.2476 GFlop/s ; Time =  0.97750 s
 SPMV_NLPE :  78.7953 GFlop/s ; Time =  1.14438 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1070
SPMV_A64FX :  93.8473 GFlop/s ; Time =  0.99622 s
      SPMV :  94.8001 GFlop/s ; Time =  0.98621 s
 SPMV_NLPE :  80.8614 GFlop/s ; Time =  1.15620 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1078
SPMV_A64FX :  95.6700 GFlop/s ; Time =  0.98454 s
      SPMV :  97.7375 GFlop/s ; Time =  0.96372 s
 SPMV_NLPE :  82.6155 GFlop/s ; Time =  1.14012 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1108
SPMV_A64FX :  98.7080 GFlop/s ; Time =  0.98080 s
      SPMV : 100.6629 GFlop/s ; Time =  0.96175 s
 SPMV_NLPE :  84.2722 GFlop/s ; Time =  1.14881 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1150
SPMV_A64FX : 101.2420 GFlop/s ; Time =  0.99250 s
      SPMV : 103.6269 GFlop/s ; Time =  0.96966 s
 SPMV_NLPE :  85.6754 GFlop/s ; Time =  1.17283 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1150
SPMV_A64FX : 103.0633 GFlop/s ; Time =  0.97496 s
      SPMV : 104.4536 GFlop/s ; Time =  0.96198 s
 SPMV_NLPE :  86.6789 GFlop/s ; Time =  1.15925 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1202
SPMV_A64FX : 106.5093 GFlop/s ; Time =  0.98607 s
      SPMV : 105.8181 GFlop/s ; Time =  0.99251 s
 SPMV_NLPE :  88.2117 GFlop/s ; Time =  1.19061 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1232
SPMV_A64FX : 109.5701 GFlop/s ; Time =  0.98245 s
      SPMV : 108.9626 GFlop/s ; Time =  0.98793 s
 SPMV_NLPE :  89.9308 GFlop/s ; Time =  1.19700 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1256
SPMV_A64FX : 112.5899 GFlop/s ; Time =  0.97473 s
      SPMV : 112.1045 GFlop/s ; Time =  0.97895 s
 SPMV_NLPE :  91.7036 GFlop/s ; Time =  1.19673 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
SPMV_A64FX : 114.9559 GFlop/s ; Time =  0.98963 s
      SPMV : 114.8504 GFlop/s ; Time =  0.99054 s
 SPMV_NLPE :  92.6108 GFlop/s ; Time =  1.22840 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1308
SPMV_A64FX : 115.7958 GFlop/s ; Time =  0.98698 s
      SPMV : 114.7764 GFlop/s ; Time =  0.99574 s
 SPMV_NLPE :  93.2167 GFlop/s ; Time =  1.22604 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1318
SPMV_A64FX : 117.8577 GFlop/s ; Time =  0.97712 s
      SPMV : 120.9778 GFlop/s ; Time =  0.95192 s
 SPMV_NLPE :  94.8823 GFlop/s ; Time =  1.21373 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1352
SPMV_A64FX : 121.9288 GFlop/s ; Time =  0.96886 s
      SPMV : 122.1156 GFlop/s ; Time =  0.96738 s
 SPMV_NLPE :  96.0544 GFlop/s ; Time =  1.22985 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1422
SPMV_A64FX : 125.3697 GFlop/s ; Time =  0.99106 s
      SPMV : 124.7274 GFlop/s ; Time =  0.99616 s
 SPMV_NLPE :  97.4799 GFlop/s ; Time =  1.27461 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1464
SPMV_A64FX : 129.0104 GFlop/s ; Time =  0.99154 s
      SPMV : 127.9072 GFlop/s ; Time =  1.00009 s
 SPMV_NLPE :  98.1915 GFlop/s ; Time =  1.30275 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1464
SPMV_A64FX : 128.4433 GFlop/s ; Time =  0.99591 s
      SPMV : 130.5216 GFlop/s ; Time =  0.98006 s
 SPMV_NLPE :  98.8908 GFlop/s ; Time =  1.29353 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1472
SPMV_A64FX : 131.8407 GFlop/s ; Time =  0.97555 s
      SPMV : 133.0126 GFlop/s ; Time =  0.96696 s
 SPMV_NLPE : 100.4805 GFlop/s ; Time =  1.28002 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1502
SPMV_A64FX : 133.7764 GFlop/s ; Time =  0.98103 s
      SPMV : 133.4413 GFlop/s ; Time =  0.98349 s
 SPMV_NLPE : 101.0691 GFlop/s ; Time =  1.29850 s


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/raw_spmv_C1_u1.txt <==
-m RECT -S 4000, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4359 GFlop/s ; Time =  1.01720 s
      SPMV :   5.1691 GFlop/s ; Time =  0.67614 s
 SPMV_NLPE :   5.5097 GFlop/s ; Time =  0.63435 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7950 GFlop/s ; Time =  1.00299 s
      SPMV :   9.8859 GFlop/s ; Time =  0.68940 s
 SPMV_NLPE :  10.8705 GFlop/s ; Time =  0.62696 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
SPMV_A64FX :  10.2368 GFlop/s ; Time =  1.00718 s
      SPMV :  14.9449 GFlop/s ; Time =  0.68989 s
 SPMV_NLPE :  15.7817 GFlop/s ; Time =  0.65331 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 156
SPMV_A64FX :  13.6635 GFlop/s ; Time =  0.99759 s
      SPMV :  19.6383 GFlop/s ; Time =  0.69408 s
 SPMV_NLPE :  20.7091 GFlop/s ; Time =  0.65820 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 194
SPMV_A64FX :  16.9163 GFlop/s ; Time =  1.00205 s
      SPMV :  24.8094 GFlop/s ; Time =  0.68325 s
 SPMV_NLPE :  25.2695 GFlop/s ; Time =  0.67081 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
SPMV_A64FX :  20.6003 GFlop/s ; Time =  1.00099 s
      SPMV :  28.7875 GFlop/s ; Time =  0.71631 s
 SPMV_NLPE :  28.9518 GFlop/s ; Time =  0.71224 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 276
SPMV_A64FX :  24.1644 GFlop/s ; Time =  0.99799 s
      SPMV :  33.2071 GFlop/s ; Time =  0.72622 s
 SPMV_NLPE :  31.4257 GFlop/s ; Time =  0.76739 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 308
SPMV_A64FX :  27.0807 GFlop/s ; Time =  0.99376 s
      SPMV :  35.1165 GFlop/s ; Time =  0.76636 s
 SPMV_NLPE :  32.9000 GFlop/s ; Time =  0.81799 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 344
SPMV_A64FX :  30.1036 GFlop/s ; Time =  0.99846 s
      SPMV :  35.9330 GFlop/s ; Time =  0.83648 s
 SPMV_NLPE :  33.7868 GFlop/s ; Time =  0.88962 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 386
SPMV_A64FX :  33.7118 GFlop/s ; Time =  1.00045 s
      SPMV :  36.5100 GFlop/s ; Time =  0.92378 s
 SPMV_NLPE :  34.3238 GFlop/s ; Time =  0.98262 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
SPMV_A64FX :  36.8964 GFlop/s ; Time =  0.98515 s
      SPMV :  36.9669 GFlop/s ; Time =  0.98327 s
 SPMV_NLPE :  34.8002 GFlop/s ; Time =  1.04449 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
SPMV_A64FX :  36.9820 GFlop/s ; Time =  0.98759 s
      SPMV :  37.1316 GFlop/s ; Time =  0.98361 s
 SPMV_NLPE :  34.9549 GFlop/s ; Time =  1.04487 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
SPMV_A64FX :  40.3331 GFlop/s ; Time =  0.98786 s
      SPMV :  40.0423 GFlop/s ; Time =  0.99503 s
 SPMV_NLPE :  37.8905 GFlop/s ; Time =  1.05154 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 490
SPMV_A64FX :  43.3063 GFlop/s ; Time =  0.98864 s
      SPMV :  43.0992 GFlop/s ; Time =  0.99339 s
 SPMV_NLPE :  40.5655 GFlop/s ; Time =  1.05543 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 518
SPMV_A64FX :  45.9555 GFlop/s ; Time =  0.98488 s
      SPMV :  46.1254 GFlop/s ; Time =  0.98125 s
 SPMV_NLPE :  43.1296 GFlop/s ; Time =  1.04941 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 558
SPMV_A64FX :  49.1743 GFlop/s ; Time =  0.99149 s
      SPMV :  49.2136 GFlop/s ; Time =  0.99070 s
 SPMV_NLPE :  45.7676 GFlop/s ; Time =  1.06529 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 584
SPMV_A64FX :  52.0405 GFlop/s ; Time =  0.98054 s
      SPMV :  52.2353 GFlop/s ; Time =  0.97688 s
 SPMV_NLPE :  48.5344 GFlop/s ; Time =  1.05137 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 622
SPMV_A64FX :  54.9184 GFlop/s ; Time =  0.98961 s
      SPMV :  54.9496 GFlop/s ; Time =  0.98905 s
 SPMV_NLPE :  51.0373 GFlop/s ; Time =  1.06487 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 654
SPMV_A64FX :  57.6782 GFlop/s ; Time =  0.99074 s
      SPMV :  57.8719 GFlop/s ; Time =  0.98742 s
 SPMV_NLPE :  53.4503 GFlop/s ; Time =  1.06910 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 680
SPMV_A64FX :  60.9026 GFlop/s ; Time =  0.97559 s
      SPMV :  60.5248 GFlop/s ; Time =  0.98167 s
 SPMV_NLPE :  55.6320 GFlop/s ; Time =  1.06801 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 726
SPMV_A64FX :  63.8462 GFlop/s ; Time =  0.99356 s
      SPMV :  63.6772 GFlop/s ; Time =  0.99620 s
 SPMV_NLPE :  58.4314 GFlop/s ; Time =  1.08563 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 736
SPMV_A64FX :  66.0926 GFlop/s ; Time =  0.97301 s
      SPMV :  66.2274 GFlop/s ; Time =  0.97103 s
 SPMV_NLPE :  60.7266 GFlop/s ; Time =  1.05899 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 780
SPMV_A64FX :  68.7967 GFlop/s ; Time =  0.99065 s
      SPMV :  69.7008 GFlop/s ; Time =  0.97780 s
 SPMV_NLPE :  63.2919 GFlop/s ; Time =  1.07681 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 788
SPMV_A64FX :  70.8269 GFlop/s ; Time =  0.97212 s
      SPMV :  71.5548 GFlop/s ; Time =  0.96223 s
 SPMV_NLPE :  65.0211 GFlop/s ; Time =  1.05892 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 840
SPMV_A64FX :  72.2998 GFlop/s ; Time =  1.01516 s
      SPMV :  74.6659 GFlop/s ; Time =  0.98299 s
 SPMV_NLPE :  66.7973 GFlop/s ; Time =  1.09878 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 850
SPMV_A64FX :  76.3882 GFlop/s ; Time =  0.97227 s
      SPMV :  77.9847 GFlop/s ; Time =  0.95236 s
 SPMV_NLPE :  69.0157 GFlop/s ; Time =  1.07613 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 874
SPMV_A64FX :  78.4908 GFlop/s ; Time =  0.97294 s
      SPMV :  80.3676 GFlop/s ; Time =  0.95022 s
 SPMV_NLPE :  70.9536 GFlop/s ; Time =  1.07629 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 914
SPMV_A64FX :  82.3992 GFlop/s ; Time =  0.96920 s
      SPMV :  84.1632 GFlop/s ; Time =  0.94889 s
 SPMV_NLPE :  73.2682 GFlop/s ; Time =  1.08999 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 954
SPMV_A64FX :  83.4935 GFlop/s ; Time =  0.99836 s
      SPMV :  86.6379 GFlop/s ; Time =  0.96213 s
 SPMV_NLPE :  75.4021 GFlop/s ; Time =  1.10550 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 964
SPMV_A64FX :  86.3034 GFlop/s ; Time =  0.97598 s
      SPMV :  89.3076 GFlop/s ; Time =  0.94315 s
 SPMV_NLPE :  76.9405 GFlop/s ; Time =  1.09475 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1024
SPMV_A64FX :  89.2126 GFlop/s ; Time =  1.00292 s
      SPMV :  92.1840 GFlop/s ; Time =  0.97059 s
 SPMV_NLPE :  79.1613 GFlop/s ; Time =  1.13026 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1030
SPMV_A64FX :  91.2227 GFlop/s ; Time =  0.98657 s
      SPMV :  94.7044 GFlop/s ; Time =  0.95030 s
 SPMV_NLPE :  80.9257 GFlop/s ; Time =  1.11210 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1046
SPMV_A64FX :  92.1161 GFlop/s ; Time =  0.99218 s
      SPMV :  97.6860 GFlop/s ; Time =  0.93560 s
 SPMV_NLPE :  82.4654 GFlop/s ; Time =  1.10829 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1084
SPMV_A64FX :  98.6776 GFlop/s ; Time =  0.95985 s
      SPMV : 100.6848 GFlop/s ; Time =  0.94071 s
 SPMV_NLPE :  84.1390 GFlop/s ; Time =  1.12570 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1108
SPMV_A64FX :  98.0170 GFlop/s ; Time =  0.98771 s
      SPMV : 103.3518 GFlop/s ; Time =  0.93673 s
 SPMV_NLPE :  85.7401 GFlop/s ; Time =  1.12914 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1112
SPMV_A64FX : 100.9801 GFlop/s ; Time =  0.96219 s
      SPMV : 104.1124 GFlop/s ; Time =  0.93324 s
 SPMV_NLPE :  86.6711 GFlop/s ; Time =  1.12104 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1168
SPMV_A64FX : 103.5638 GFlop/s ; Time =  0.98543 s
      SPMV : 105.4920 GFlop/s ; Time =  0.96742 s
 SPMV_NLPE :  88.1733 GFlop/s ; Time =  1.15744 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1180
SPMV_A64FX : 106.4744 GFlop/s ; Time =  0.96834 s
      SPMV : 108.4674 GFlop/s ; Time =  0.95055 s
 SPMV_NLPE :  90.1991 GFlop/s ; Time =  1.14307 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1252
SPMV_A64FX : 111.0542 GFlop/s ; Time =  0.98506 s
      SPMV : 111.7164 GFlop/s ; Time =  0.97922 s
 SPMV_NLPE :  91.2125 GFlop/s ; Time =  1.19934 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1214
SPMV_A64FX : 107.0770 GFlop/s ; Time =  0.99064 s
      SPMV : 115.1238 GFlop/s ; Time =  0.92140 s
 SPMV_NLPE :  92.4444 GFlop/s ; Time =  1.14744 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1226
SPMV_A64FX : 111.5281 GFlop/s ; Time =  0.96050 s
      SPMV : 115.6019 GFlop/s ; Time =  0.92665 s
 SPMV_NLPE :  93.0295 GFlop/s ; Time =  1.15149 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1294
SPMV_A64FX : 114.0549 GFlop/s ; Time =  0.99132 s
      SPMV : 121.0421 GFlop/s ; Time =  0.93409 s
 SPMV_NLPE :  94.9841 GFlop/s ; Time =  1.19035 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1330
SPMV_A64FX : 121.3635 GFlop/s ; Time =  0.95754 s
      SPMV : 122.1408 GFlop/s ; Time =  0.95144 s
 SPMV_NLPE :  96.4509 GFlop/s ; Time =  1.20486 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1310
SPMV_A64FX : 120.7514 GFlop/s ; Time =  0.94792 s
      SPMV : 124.3322 GFlop/s ; Time =  0.92062 s
 SPMV_NLPE :  96.7884 GFlop/s ; Time =  1.18261 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1380
SPMV_A64FX : 120.4256 GFlop/s ; Time =  1.00127 s
      SPMV : 128.0175 GFlop/s ; Time =  0.94189 s
 SPMV_NLPE :  98.1297 GFlop/s ; Time =  1.22877 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1386
SPMV_A64FX : 120.4757 GFlop/s ; Time =  1.00521 s
      SPMV : 129.0729 GFlop/s ; Time =  0.93825 s
 SPMV_NLPE :  98.8105 GFlop/s ; Time =  1.22561 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1426
SPMV_A64FX : 129.0492 GFlop/s ; Time =  0.96551 s
      SPMV : 132.8703 GFlop/s ; Time =  0.93774 s
 SPMV_NLPE : 100.6982 GFlop/s ; Time =  1.23734 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1386
SPMV_A64FX : 125.5188 GFlop/s ; Time =  0.96482 s
      SPMV : 133.2139 GFlop/s ; Time =  0.90909 s
 SPMV_NLPE : 100.6541 GFlop/s ; Time =  1.20316 s


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/raw_spmv_C1_u2.txt <==
-m RECT -S 4000, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0889 GFlop/s ; Time =  0.99586 s
      SPMV :   5.1694 GFlop/s ; Time =  0.98035 s
 SPMV_NLPE :   5.6396 GFlop/s ; Time =  0.89861 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 114
SPMV_A64FX :   9.8972 GFlop/s ; Time =  1.00643 s
      SPMV :   9.8881 GFlop/s ; Time =  1.00736 s
 SPMV_NLPE :  11.1356 GFlop/s ; Time =  0.89451 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 170
SPMV_A64FX :  14.9311 GFlop/s ; Time =  0.99483 s
      SPMV :  14.9493 GFlop/s ; Time =  0.99362 s
 SPMV_NLPE :  16.1639 GFlop/s ; Time =  0.91895 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 228
SPMV_A64FX :  19.9885 GFlop/s ; Time =  0.99666 s
      SPMV :  19.6339 GFlop/s ; Time =  1.01466 s
 SPMV_NLPE :  21.2004 GFlop/s ; Time =  0.93969 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 280
SPMV_A64FX :  24.5382 GFlop/s ; Time =  0.99703 s
      SPMV :  24.8177 GFlop/s ; Time =  0.98580 s
 SPMV_NLPE :  25.8504 GFlop/s ; Time =  0.94642 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 342
SPMV_A64FX :  30.1169 GFlop/s ; Time =  0.99222 s
      SPMV :  28.8038 GFlop/s ; Time =  1.03745 s
 SPMV_NLPE :  29.5618 GFlop/s ; Time =  1.01085 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
SPMV_A64FX :  34.8381 GFlop/s ; Time =  0.99319 s
      SPMV :  33.2201 GFlop/s ; Time =  1.04157 s
 SPMV_NLPE :  32.0390 GFlop/s ; Time =  1.07996 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  37.1696 GFlop/s ; Time =  0.99671 s
      SPMV :  35.0918 GFlop/s ; Time =  1.05573 s
 SPMV_NLPE :  33.4196 GFlop/s ; Time =  1.10855 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
SPMV_A64FX :  37.3268 GFlop/s ; Time =  0.98315 s
      SPMV :  35.9022 GFlop/s ; Time =  1.02216 s
 SPMV_NLPE :  34.1055 GFlop/s ; Time =  1.07601 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  37.1067 GFlop/s ; Time =  0.99840 s
      SPMV :  36.4500 GFlop/s ; Time =  1.01639 s
 SPMV_NLPE :  34.4988 GFlop/s ; Time =  1.07388 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
SPMV_A64FX :  37.3333 GFlop/s ; Time =  0.99702 s
      SPMV :  36.9341 GFlop/s ; Time =  1.00780 s
 SPMV_NLPE :  34.8281 GFlop/s ; Time =  1.06874 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
SPMV_A64FX :  37.3155 GFlop/s ; Time =  1.00218 s
      SPMV :  37.0899 GFlop/s ; Time =  1.00828 s
 SPMV_NLPE :  34.9812 GFlop/s ; Time =  1.06906 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 458
SPMV_A64FX :  40.5807 GFlop/s ; Time =  0.98614 s
      SPMV :  40.0744 GFlop/s ; Time =  0.99860 s
 SPMV_NLPE :  37.9041 GFlop/s ; Time =  1.05577 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 494
SPMV_A64FX :  43.6476 GFlop/s ; Time =  0.98891 s
      SPMV :  43.1465 GFlop/s ; Time =  1.00040 s
 SPMV_NLPE :  40.5865 GFlop/s ; Time =  1.06350 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
SPMV_A64FX :  46.3929 GFlop/s ; Time =  0.98690 s
      SPMV :  46.2209 GFlop/s ; Time =  0.99057 s
 SPMV_NLPE :  43.1579 GFlop/s ; Time =  1.06087 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 568
SPMV_A64FX :  49.6563 GFlop/s ; Time =  0.99946 s
      SPMV :  49.1340 GFlop/s ; Time =  1.01009 s
 SPMV_NLPE :  45.8134 GFlop/s ; Time =  1.08330 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 600
SPMV_A64FX :  52.8903 GFlop/s ; Time =  0.99121 s
      SPMV :  52.0859 GFlop/s ; Time =  1.00652 s
 SPMV_NLPE :  48.6530 GFlop/s ; Time =  1.07754 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 630
SPMV_A64FX :  55.4938 GFlop/s ; Time =  0.99195 s
      SPMV :  54.9633 GFlop/s ; Time =  1.00152 s
 SPMV_NLPE :  51.0815 GFlop/s ; Time =  1.07763 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
SPMV_A64FX :  58.6937 GFlop/s ; Time =  0.98848 s
      SPMV :  58.2067 GFlop/s ; Time =  0.99675 s
 SPMV_NLPE :  53.6197 GFlop/s ; Time =  1.08202 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 696
SPMV_A64FX :  61.6109 GFlop/s ; Time =  0.98706 s
      SPMV :  60.9923 GFlop/s ; Time =  0.99707 s
 SPMV_NLPE :  55.8569 GFlop/s ; Time =  1.08874 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 730
SPMV_A64FX :  64.5139 GFlop/s ; Time =  0.98869 s
      SPMV :  64.2145 GFlop/s ; Time =  0.99330 s
 SPMV_NLPE :  58.5934 GFlop/s ; Time =  1.08860 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 772
SPMV_A64FX :  67.9494 GFlop/s ; Time =  0.99271 s
      SPMV :  66.7969 GFlop/s ; Time =  1.00984 s
 SPMV_NLPE :  61.1171 GFlop/s ; Time =  1.10369 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 798
SPMV_A64FX :  69.8441 GFlop/s ; Time =  0.99831 s
      SPMV :  69.7269 GFlop/s ; Time =  0.99999 s
 SPMV_NLPE :  63.5499 GFlop/s ; Time =  1.09719 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 822
SPMV_A64FX :  72.5462 GFlop/s ; Time =  0.99003 s
      SPMV :  71.5225 GFlop/s ; Time =  1.00420 s
 SPMV_NLPE :  65.0100 GFlop/s ; Time =  1.10480 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 866
SPMV_A64FX :  74.2501 GFlop/s ; Time =  1.01909 s
      SPMV :  74.7470 GFlop/s ; Time =  1.01232 s
 SPMV_NLPE :  66.9242 GFlop/s ; Time =  1.13065 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 876
SPMV_A64FX :  78.0825 GFlop/s ; Time =  0.98026 s
      SPMV :  78.0929 GFlop/s ; Time =  0.98013 s
 SPMV_NLPE :  69.2762 GFlop/s ; Time =  1.10487 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 916
SPMV_A64FX :  80.3054 GFlop/s ; Time =  0.99665 s
      SPMV :  80.8357 GFlop/s ; Time =  0.99011 s
 SPMV_NLPE :  71.1761 GFlop/s ; Time =  1.12449 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 956
SPMV_A64FX :  84.3904 GFlop/s ; Time =  0.98982 s
      SPMV :  84.2908 GFlop/s ; Time =  0.99099 s
 SPMV_NLPE :  73.4556 GFlop/s ; Time =  1.13717 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 980
SPMV_A64FX :  86.0850 GFlop/s ; Time =  0.99470 s
      SPMV :  86.6578 GFlop/s ; Time =  0.98812 s
 SPMV_NLPE :  75.4578 GFlop/s ; Time =  1.13479 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 992
SPMV_A64FX :  89.2615 GFlop/s ; Time =  0.97105 s
      SPMV :  89.3811 GFlop/s ; Time =  0.96975 s
 SPMV_NLPE :  77.0193 GFlop/s ; Time =  1.12539 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1032
SPMV_A64FX :  91.7873 GFlop/s ; Time =  0.98240 s
      SPMV :  91.8531 GFlop/s ; Time =  0.98170 s
 SPMV_NLPE :  78.8893 GFlop/s ; Time =  1.14302 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1064
SPMV_A64FX :  94.3321 GFlop/s ; Time =  0.98554 s
      SPMV :  94.4330 GFlop/s ; Time =  0.98449 s
 SPMV_NLPE :  80.4164 GFlop/s ; Time =  1.15608 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1096
SPMV_A64FX :  95.9220 GFlop/s ; Time =  0.99835 s
      SPMV :  97.1855 GFlop/s ; Time =  0.98537 s
 SPMV_NLPE :  82.4670 GFlop/s ; Time =  1.16124 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1130
SPMV_A64FX :  99.7172 GFlop/s ; Time =  0.99015 s
      SPMV : 100.2059 GFlop/s ; Time =  0.98532 s
 SPMV_NLPE :  84.4101 GFlop/s ; Time =  1.16970 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1158
SPMV_A64FX : 101.3478 GFlop/s ; Time =  0.99836 s
      SPMV : 102.5954 GFlop/s ; Time =  0.98622 s
 SPMV_NLPE :  85.9000 GFlop/s ; Time =  1.17790 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1188
SPMV_A64FX : 103.9185 GFlop/s ; Time =  0.99889 s
      SPMV : 104.2142 GFlop/s ; Time =  0.99605 s
 SPMV_NLPE :  86.7817 GFlop/s ; Time =  1.19614 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1232
SPMV_A64FX : 106.9457 GFlop/s ; Time =  1.00656 s
      SPMV : 106.0512 GFlop/s ; Time =  1.01505 s
 SPMV_NLPE :  88.5395 GFlop/s ; Time =  1.21581 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1248
SPMV_A64FX : 110.2526 GFlop/s ; Time =  0.98905 s
      SPMV : 108.7038 GFlop/s ; Time =  1.00314 s
 SPMV_NLPE :  89.8465 GFlop/s ; Time =  1.21368 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1258
SPMV_A64FX : 113.4147 GFlop/s ; Time =  0.96918 s
      SPMV : 111.5669 GFlop/s ; Time =  0.98523 s
 SPMV_NLPE :  91.5721 GFlop/s ; Time =  1.20036 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1274
SPMV_A64FX : 114.5076 GFlop/s ; Time =  0.97214 s
      SPMV : 114.7029 GFlop/s ; Time =  0.97048 s
 SPMV_NLPE :  92.9632 GFlop/s ; Time =  1.19743 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1300
SPMV_A64FX : 117.0981 GFlop/s ; Time =  0.97003 s
      SPMV : 115.0840 GFlop/s ; Time =  0.98701 s
 SPMV_NLPE :  93.0919 GFlop/s ; Time =  1.22018 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1334
SPMV_A64FX : 119.7009 GFlop/s ; Time =  0.97376 s
      SPMV : 120.8533 GFlop/s ; Time =  0.96447 s
 SPMV_NLPE :  95.0256 GFlop/s ; Time =  1.22661 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1372
SPMV_A64FX : 124.9715 GFlop/s ; Time =  0.95926 s
      SPMV : 122.5405 GFlop/s ; Time =  0.97829 s
 SPMV_NLPE :  96.4037 GFlop/s ; Time =  1.24352 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1410
SPMV_A64FX : 124.7581 GFlop/s ; Time =  0.98751 s
      SPMV : 125.0576 GFlop/s ; Time =  0.98515 s
 SPMV_NLPE :  97.5067 GFlop/s ; Time =  1.26350 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1416
SPMV_A64FX : 127.8980 GFlop/s ; Time =  0.96737 s
      SPMV : 128.2343 GFlop/s ; Time =  0.96483 s
 SPMV_NLPE :  98.5364 GFlop/s ; Time =  1.25562 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1466
SPMV_A64FX : 130.5274 GFlop/s ; Time =  0.98135 s
      SPMV : 129.5927 GFlop/s ; Time =  0.98843 s
 SPMV_NLPE :  99.0068 GFlop/s ; Time =  1.29378 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1506
SPMV_A64FX : 132.7042 GFlop/s ; Time =  0.99159 s
      SPMV : 133.2450 GFlop/s ; Time =  0.98757 s
 SPMV_NLPE : 100.7244 GFlop/s ; Time =  1.30642 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1504
SPMV_A64FX : 132.5627 GFlop/s ; Time =  0.99133 s
      SPMV : 133.3994 GFlop/s ; Time =  0.98511 s
 SPMV_NLPE : 100.5019 GFlop/s ; Time =  1.30757 s


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/raw_spmv_C1_u3.txt <==
-m RECT -S 4000, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2541 GFlop/s ; Time =  0.99780 s
      SPMV :   5.1773 GFlop/s ; Time =  1.01260 s
 SPMV_NLPE :   5.6608 GFlop/s ; Time =  0.92612 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
SPMV_A64FX :  10.2982 GFlop/s ; Time =  1.00118 s
      SPMV :   9.9036 GFlop/s ; Time =  1.04107 s
 SPMV_NLPE :  11.1837 GFlop/s ; Time =  0.92191 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
SPMV_A64FX :  15.4039 GFlop/s ; Time =  0.99833 s
      SPMV :  14.9554 GFlop/s ; Time =  1.02827 s
 SPMV_NLPE :  16.1981 GFlop/s ; Time =  0.94938 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
SPMV_A64FX :  20.6249 GFlop/s ; Time =  0.99980 s
      SPMV :  19.6692 GFlop/s ; Time =  1.04838 s
 SPMV_NLPE :  21.2695 GFlop/s ; Time =  0.96950 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 290
SPMV_A64FX :  25.3144 GFlop/s ; Time =  1.00097 s
      SPMV :  24.8309 GFlop/s ; Time =  1.02046 s
 SPMV_NLPE :  25.9103 GFlop/s ; Time =  0.97795 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 354
SPMV_A64FX :  30.9040 GFlop/s ; Time =  1.00088 s
      SPMV :  28.8226 GFlop/s ; Time =  1.07315 s
 SPMV_NLPE :  29.6525 GFlop/s ; Time =  1.04312 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 406
SPMV_A64FX :  35.6923 GFlop/s ; Time =  0.99390 s
      SPMV :  33.2232 GFlop/s ; Time =  1.06777 s
 SPMV_NLPE :  32.1011 GFlop/s ; Time =  1.10509 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  37.1280 GFlop/s ; Time =  0.99783 s
      SPMV :  35.0214 GFlop/s ; Time =  1.05785 s
 SPMV_NLPE :  33.3400 GFlop/s ; Time =  1.11120 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
SPMV_A64FX :  37.1556 GFlop/s ; Time =  0.98768 s
      SPMV :  35.9154 GFlop/s ; Time =  1.02179 s
 SPMV_NLPE :  34.1435 GFlop/s ; Time =  1.07481 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  37.1403 GFlop/s ; Time =  0.99750 s
      SPMV :  36.5503 GFlop/s ; Time =  1.01360 s
 SPMV_NLPE :  34.5131 GFlop/s ; Time =  1.07343 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
SPMV_A64FX :  37.3950 GFlop/s ; Time =  1.00005 s
      SPMV :  36.9306 GFlop/s ; Time =  1.01263 s
 SPMV_NLPE :  34.8763 GFlop/s ; Time =  1.07227 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
SPMV_A64FX :  37.2623 GFlop/s ; Time =  1.00361 s
      SPMV :  37.0915 GFlop/s ; Time =  1.00823 s
 SPMV_NLPE :  35.0168 GFlop/s ; Time =  1.06797 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
SPMV_A64FX :  40.6656 GFlop/s ; Time =  0.99697 s
      SPMV :  40.1362 GFlop/s ; Time =  1.01012 s
 SPMV_NLPE :  37.9409 GFlop/s ; Time =  1.06857 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 494
SPMV_A64FX :  43.6620 GFlop/s ; Time =  0.98859 s
      SPMV :  43.1558 GFlop/s ; Time =  1.00018 s
 SPMV_NLPE :  40.5327 GFlop/s ; Time =  1.06491 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 526
SPMV_A64FX :  46.4614 GFlop/s ; Time =  0.98920 s
      SPMV :  45.9688 GFlop/s ; Time =  0.99980 s
 SPMV_NLPE :  43.0739 GFlop/s ; Time =  1.06700 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 566
SPMV_A64FX :  49.5651 GFlop/s ; Time =  0.99777 s
      SPMV :  49.2140 GFlop/s ; Time =  1.00489 s
 SPMV_NLPE :  45.8361 GFlop/s ; Time =  1.07895 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 598
SPMV_A64FX :  52.8240 GFlop/s ; Time =  0.98915 s
      SPMV :  51.9960 GFlop/s ; Time =  1.00490 s
 SPMV_NLPE :  48.6564 GFlop/s ; Time =  1.07387 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 632
SPMV_A64FX :  55.2269 GFlop/s ; Time =  0.99990 s
      SPMV :  54.8355 GFlop/s ; Time =  1.00704 s
 SPMV_NLPE :  51.0564 GFlop/s ; Time =  1.08158 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
SPMV_A64FX :  58.4575 GFlop/s ; Time =  0.99248 s
      SPMV :  58.1016 GFlop/s ; Time =  0.99856 s
 SPMV_NLPE :  53.5835 GFlop/s ; Time =  1.08275 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 690
SPMV_A64FX :  61.4878 GFlop/s ; Time =  0.98051 s
      SPMV :  60.9225 GFlop/s ; Time =  0.98961 s
 SPMV_NLPE :  55.8777 GFlop/s ; Time =  1.07895 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 730
SPMV_A64FX :  64.1267 GFlop/s ; Time =  0.99466 s
      SPMV :  63.8168 GFlop/s ; Time =  0.99949 s
 SPMV_NLPE :  58.2669 GFlop/s ; Time =  1.09470 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 758
SPMV_A64FX :  67.0208 GFlop/s ; Time =  0.98822 s
      SPMV :  66.2360 GFlop/s ; Time =  0.99992 s
 SPMV_NLPE :  61.0210 GFlop/s ; Time =  1.08538 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 794
SPMV_A64FX :  69.3320 GFlop/s ; Time =  1.00064 s
      SPMV :  69.2914 GFlop/s ; Time =  1.00123 s
 SPMV_NLPE :  63.2946 GFlop/s ; Time =  1.09609 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 822
SPMV_A64FX :  72.2192 GFlop/s ; Time =  0.99451 s
      SPMV :  71.5558 GFlop/s ; Time =  1.00373 s
 SPMV_NLPE :  64.8305 GFlop/s ; Time =  1.10786 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 852
SPMV_A64FX :  73.0268 GFlop/s ; Time =  1.01941 s
      SPMV :  74.5891 GFlop/s ; Time =  0.99806 s
 SPMV_NLPE :  66.7402 GFlop/s ; Time =  1.11543 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 892
SPMV_A64FX :  77.9377 GFlop/s ; Time =  1.00002 s
      SPMV :  78.0781 GFlop/s ; Time =  0.99822 s
 SPMV_NLPE :  69.3090 GFlop/s ; Time =  1.12452 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 902
SPMV_A64FX :  80.5296 GFlop/s ; Time =  0.97869 s
      SPMV :  80.5905 GFlop/s ; Time =  0.97795 s
 SPMV_NLPE :  70.9829 GFlop/s ; Time =  1.11031 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 940
SPMV_A64FX :  84.3269 GFlop/s ; Time =  0.97399 s
      SPMV :  84.1242 GFlop/s ; Time =  0.97634 s
 SPMV_NLPE :  73.4852 GFlop/s ; Time =  1.11769 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 988
SPMV_A64FX :  86.1674 GFlop/s ; Time =  1.00186 s
      SPMV :  86.1114 GFlop/s ; Time =  1.00251 s
 SPMV_NLPE :  75.3394 GFlop/s ; Time =  1.14585 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1008
SPMV_A64FX :  88.6737 GFlop/s ; Time =  0.99325 s
      SPMV :  89.2641 GFlop/s ; Time =  0.98668 s
 SPMV_NLPE :  77.2904 GFlop/s ; Time =  1.13953 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1034
SPMV_A64FX :  91.5946 GFlop/s ; Time =  0.98638 s
      SPMV :  91.9430 GFlop/s ; Time =  0.98264 s
 SPMV_NLPE :  79.0764 GFlop/s ; Time =  1.14253 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1052
SPMV_A64FX :  92.4040 GFlop/s ; Time =  0.99476 s
      SPMV :  94.4520 GFlop/s ; Time =  0.97319 s
 SPMV_NLPE :  80.6046 GFlop/s ; Time =  1.14038 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1094
SPMV_A64FX :  96.0949 GFlop/s ; Time =  0.99474 s
      SPMV :  97.3591 GFlop/s ; Time =  0.98182 s
 SPMV_NLPE :  82.6492 GFlop/s ; Time =  1.15657 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1134
SPMV_A64FX :  99.7953 GFlop/s ; Time =  0.99288 s
      SPMV : 100.5184 GFlop/s ; Time =  0.98573 s
 SPMV_NLPE :  84.3941 GFlop/s ; Time =  1.17407 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1156
SPMV_A64FX : 102.7860 GFlop/s ; Time =  0.98269 s
      SPMV : 103.0038 GFlop/s ; Time =  0.98061 s
 SPMV_NLPE :  85.6036 GFlop/s ; Time =  1.17993 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1176
SPMV_A64FX : 104.3996 GFlop/s ; Time =  0.98424 s
      SPMV : 104.4763 GFlop/s ; Time =  0.98352 s
 SPMV_NLPE :  87.3970 GFlop/s ; Time =  1.17572 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1192
SPMV_A64FX : 105.5046 GFlop/s ; Time =  0.98718 s
      SPMV : 105.6349 GFlop/s ; Time =  0.98596 s
 SPMV_NLPE :  88.5603 GFlop/s ; Time =  1.17606 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1268
SPMV_A64FX : 110.9190 GFlop/s ; Time =  0.99886 s
      SPMV : 108.6893 GFlop/s ; Time =  1.01935 s
 SPMV_NLPE :  89.6727 GFlop/s ; Time =  1.23552 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1272
SPMV_A64FX : 113.5250 GFlop/s ; Time =  0.97901 s
      SPMV : 111.7392 GFlop/s ; Time =  0.99466 s
 SPMV_NLPE :  91.1298 GFlop/s ; Time =  1.21960 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
SPMV_A64FX : 114.8266 GFlop/s ; Time =  0.99074 s
      SPMV : 114.6521 GFlop/s ; Time =  0.99225 s
 SPMV_NLPE :  93.0161 GFlop/s ; Time =  1.22305 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
SPMV_A64FX : 117.2884 GFlop/s ; Time =  0.96995 s
      SPMV : 115.3901 GFlop/s ; Time =  0.98590 s
 SPMV_NLPE :  93.1583 GFlop/s ; Time =  1.22119 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1354
SPMV_A64FX : 120.5798 GFlop/s ; Time =  0.98115 s
      SPMV : 121.2154 GFlop/s ; Time =  0.97601 s
 SPMV_NLPE :   0.5398 GFlop/s ; Time = 219.16604 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1418
SPMV_A64FX : 123.2087 GFlop/s ; Time =  1.00560 s
      SPMV : 122.2666 GFlop/s ; Time =  1.01335 s
 SPMV_NLPE :  96.5959 GFlop/s ; Time =  1.28266 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1404
SPMV_A64FX : 125.4864 GFlop/s ; Time =  0.97760 s
      SPMV : 124.6093 GFlop/s ; Time =  0.98448 s
 SPMV_NLPE :  96.9457 GFlop/s ; Time =  1.26541 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1472
SPMV_A64FX : 126.6521 GFlop/s ; Time =  1.01552 s
      SPMV : 127.5720 GFlop/s ; Time =  1.00820 s
 SPMV_NLPE :  98.5460 GFlop/s ; Time =  1.30515 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1468
SPMV_A64FX : 128.8218 GFlop/s ; Time =  0.99570 s
      SPMV : 129.9687 GFlop/s ; Time =  0.98691 s
 SPMV_NLPE :  99.3813 GFlop/s ; Time =  1.29067 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1484
SPMV_A64FX : 132.6167 GFlop/s ; Time =  0.97775 s
      SPMV : 132.6776 GFlop/s ; Time =  0.97730 s
 SPMV_NLPE : 100.3614 GFlop/s ; Time =  1.29199 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1470
SPMV_A64FX : 132.3571 GFlop/s ; Time =  0.97043 s
      SPMV : 133.0391 GFlop/s ; Time =  0.96545 s
 SPMV_NLPE : 100.2783 GFlop/s ; Time =  1.28086 s


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/raw_spmv_C1_u4.txt <==
-m RECT -S 4000, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3177 GFlop/s ; Time =  0.98587 s
      SPMV :   5.1760 GFlop/s ; Time =  1.01287 s
 SPMV_NLPE :   5.6587 GFlop/s ; Time =  0.92646 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
SPMV_A64FX :  10.3690 GFlop/s ; Time =  0.99434 s
      SPMV :   9.8920 GFlop/s ; Time =  1.04230 s
 SPMV_NLPE :  11.1691 GFlop/s ; Time =  0.92311 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 178
SPMV_A64FX :  15.5405 GFlop/s ; Time =  1.00080 s
      SPMV :  14.9494 GFlop/s ; Time =  1.04037 s
 SPMV_NLPE :  16.2124 GFlop/s ; Time =  0.95932 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 238
SPMV_A64FX :  20.7909 GFlop/s ; Time =  1.00022 s
      SPMV :  19.6522 GFlop/s ; Time =  1.05818 s
 SPMV_NLPE :  21.2286 GFlop/s ; Time =  0.97960 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 292
SPMV_A64FX :  25.6388 GFlop/s ; Time =  0.99512 s
      SPMV :  24.8444 GFlop/s ; Time =  1.02694 s
 SPMV_NLPE :  25.9184 GFlop/s ; Time =  0.98439 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 358
SPMV_A64FX :  31.3527 GFlop/s ; Time =  0.99770 s
      SPMV :  28.8059 GFlop/s ; Time =  1.08591 s
 SPMV_NLPE :  29.6845 GFlop/s ; Time =  1.05377 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
SPMV_A64FX :  35.8999 GFlop/s ; Time =  0.99789 s
      SPMV :  33.1997 GFlop/s ; Time =  1.07905 s
 SPMV_NLPE :  32.0660 GFlop/s ; Time =  1.11720 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
SPMV_A64FX :  37.1717 GFlop/s ; Time =  0.99196 s
      SPMV :  34.9932 GFlop/s ; Time =  1.05371 s
 SPMV_NLPE :  33.3567 GFlop/s ; Time =  1.10541 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  36.9180 GFlop/s ; Time =  1.00351 s
      SPMV :  35.9187 GFlop/s ; Time =  1.03142 s
 SPMV_NLPE :  34.1742 GFlop/s ; Time =  1.08408 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
SPMV_A64FX :  37.1088 GFlop/s ; Time =  0.98893 s
      SPMV :  36.5337 GFlop/s ; Time =  1.00449 s
 SPMV_NLPE :  34.4587 GFlop/s ; Time =  1.06498 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
SPMV_A64FX :  37.4323 GFlop/s ; Time =  0.99905 s
      SPMV :  36.9574 GFlop/s ; Time =  1.01189 s
 SPMV_NLPE :  34.8467 GFlop/s ; Time =  1.07318 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
SPMV_A64FX :  37.3015 GFlop/s ; Time =  0.99787 s
      SPMV :  37.1201 GFlop/s ; Time =  1.00275 s
 SPMV_NLPE :  34.9978 GFlop/s ; Time =  1.06356 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  40.5028 GFlop/s ; Time =  0.99666 s
      SPMV :  40.0206 GFlop/s ; Time =  1.00867 s
 SPMV_NLPE :  37.9095 GFlop/s ; Time =  1.06484 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
SPMV_A64FX :  43.5806 GFlop/s ; Time =  0.99846 s
      SPMV :  43.0737 GFlop/s ; Time =  1.01020 s
 SPMV_NLPE :  40.5850 GFlop/s ; Time =  1.07215 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 526
SPMV_A64FX :  46.4915 GFlop/s ; Time =  0.98856 s
      SPMV :  46.1775 GFlop/s ; Time =  0.99529 s
 SPMV_NLPE :  43.1666 GFlop/s ; Time =  1.06471 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 562
SPMV_A64FX :  49.5785 GFlop/s ; Time =  0.99045 s
      SPMV :  49.2152 GFlop/s ; Time =  0.99777 s
 SPMV_NLPE :  45.8143 GFlop/s ; Time =  1.07183 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 592
SPMV_A64FX :  52.8278 GFlop/s ; Time =  0.97915 s
      SPMV :  52.1515 GFlop/s ; Time =  0.99185 s
 SPMV_NLPE :  48.6068 GFlop/s ; Time =  1.06418 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 624
SPMV_A64FX :  54.8329 GFlop/s ; Time =  0.99434 s
      SPMV :  54.8598 GFlop/s ; Time =  0.99385 s
 SPMV_NLPE :  50.9977 GFlop/s ; Time =  1.06912 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
SPMV_A64FX :  58.7336 GFlop/s ; Time =  0.98781 s
      SPMV :  58.1861 GFlop/s ; Time =  0.99711 s
 SPMV_NLPE :  53.6422 GFlop/s ; Time =  1.08157 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 698
SPMV_A64FX :  61.2444 GFlop/s ; Time =  0.99582 s
      SPMV :  60.8725 GFlop/s ; Time =  1.00190 s
 SPMV_NLPE :  55.8682 GFlop/s ; Time =  1.09165 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 732
SPMV_A64FX :  64.5601 GFlop/s ; Time =  0.99069 s
      SPMV :  63.9755 GFlop/s ; Time =  0.99975 s
 SPMV_NLPE :  58.5752 GFlop/s ; Time =  1.09192 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 766
SPMV_A64FX :  67.3725 GFlop/s ; Time =  0.99343 s
      SPMV :  66.4604 GFlop/s ; Time =  1.00707 s
 SPMV_NLPE :  61.1967 GFlop/s ; Time =  1.09369 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 798
SPMV_A64FX :  69.8284 GFlop/s ; Time =  0.99853 s
      SPMV :  69.8765 GFlop/s ; Time =  0.99785 s
 SPMV_NLPE :  63.4831 GFlop/s ; Time =  1.09834 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 814
SPMV_A64FX :  72.1930 GFlop/s ; Time =  0.98519 s
      SPMV :  71.7843 GFlop/s ; Time =  0.99080 s
 SPMV_NLPE :  64.8938 GFlop/s ; Time =  1.09601 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 822
SPMV_A64FX :  73.5838 GFlop/s ; Time =  0.97607 s
      SPMV :  74.9121 GFlop/s ; Time =  0.95877 s
 SPMV_NLPE :  66.8010 GFlop/s ; Time =  1.07518 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 886
SPMV_A64FX :  78.3542 GFlop/s ; Time =  0.98801 s
      SPMV :  78.1920 GFlop/s ; Time =  0.99006 s
 SPMV_NLPE :  69.3597 GFlop/s ; Time =  1.11614 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 914
SPMV_A64FX :  80.5138 GFlop/s ; Time =  0.99190 s
      SPMV :  80.5504 GFlop/s ; Time =  0.99145 s
 SPMV_NLPE :  71.2273 GFlop/s ; Time =  1.12122 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 928
SPMV_A64FX :  83.4082 GFlop/s ; Time =  0.97215 s
      SPMV :  84.1830 GFlop/s ; Time =  0.96320 s
 SPMV_NLPE :  73.3002 GFlop/s ; Time =  1.10620 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 986
SPMV_A64FX :  85.9309 GFlop/s ; Time =  1.00258 s
      SPMV :  86.6187 GFlop/s ; Time =  0.99462 s
 SPMV_NLPE :  75.3605 GFlop/s ; Time =  1.14321 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 986
SPMV_A64FX :  88.0938 GFlop/s ; Time =  0.97797 s
      SPMV :  89.4057 GFlop/s ; Time =  0.96362 s
 SPMV_NLPE :  77.0573 GFlop/s ; Time =  1.11803 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1046
SPMV_A64FX :  91.8713 GFlop/s ; Time =  0.99482 s
      SPMV :  92.1403 GFlop/s ; Time =  0.99191 s
 SPMV_NLPE :  79.1351 GFlop/s ; Time =  1.15493 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1048
SPMV_A64FX :  92.8831 GFlop/s ; Time =  0.98586 s
      SPMV :  94.5563 GFlop/s ; Time =  0.96842 s
 SPMV_NLPE :  80.3586 GFlop/s ; Time =  1.13952 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1078
SPMV_A64FX :  96.3263 GFlop/s ; Time =  0.97784 s
      SPMV :  97.1384 GFlop/s ; Time =  0.96966 s
 SPMV_NLPE :  82.2372 GFlop/s ; Time =  1.14536 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1130
SPMV_A64FX :  99.4093 GFlop/s ; Time =  0.99322 s
      SPMV : 100.3687 GFlop/s ; Time =  0.98372 s
 SPMV_NLPE :  84.4699 GFlop/s ; Time =  1.16888 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1140
SPMV_A64FX : 102.1550 GFlop/s ; Time =  0.97507 s
      SPMV : 102.9762 GFlop/s ; Time =  0.96730 s
 SPMV_NLPE :  85.5644 GFlop/s ; Time =  1.16414 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1158
SPMV_A64FX : 103.2731 GFlop/s ; Time =  0.97975 s
      SPMV : 104.5581 GFlop/s ; Time =  0.96771 s
 SPMV_NLPE :  87.0414 GFlop/s ; Time =  1.16245 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1172
SPMV_A64FX : 103.1617 GFlop/s ; Time =  0.99266 s
      SPMV : 105.6662 GFlop/s ; Time =  0.96913 s
 SPMV_NLPE :  88.1650 GFlop/s ; Time =  1.16151 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1196
SPMV_A64FX : 109.2296 GFlop/s ; Time =  0.95672 s
      SPMV : 108.4934 GFlop/s ; Time =  0.96321 s
 SPMV_NLPE :  89.8079 GFlop/s ; Time =  1.16361 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1266
SPMV_A64FX : 113.5116 GFlop/s ; Time =  0.97451 s
      SPMV : 111.6892 GFlop/s ; Time =  0.99041 s
 SPMV_NLPE :  91.1787 GFlop/s ; Time =  1.21320 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1304
SPMV_A64FX : 113.6651 GFlop/s ; Time =  1.00240 s
      SPMV : 114.7356 GFlop/s ; Time =  0.99305 s
 SPMV_NLPE :  92.8738 GFlop/s ; Time =  1.22681 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1322
SPMV_A64FX : 115.7689 GFlop/s ; Time =  0.99777 s
      SPMV : 115.4496 GFlop/s ; Time =  1.00053 s
 SPMV_NLPE :  93.2522 GFlop/s ; Time =  1.23870 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1342
SPMV_A64FX : 120.7869 GFlop/s ; Time =  0.97079 s
      SPMV : 120.9314 GFlop/s ; Time =  0.96963 s
 SPMV_NLPE :  94.9630 GFlop/s ; Time =  1.23478 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1372
SPMV_A64FX : 122.4150 GFlop/s ; Time =  0.97929 s
      SPMV : 122.3871 GFlop/s ; Time =  0.97951 s
 SPMV_NLPE :  96.5769 GFlop/s ; Time =  1.24129 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1386
SPMV_A64FX : 123.7863 GFlop/s ; Time =  0.97832 s
      SPMV : 124.9135 GFlop/s ; Time =  0.96950 s
 SPMV_NLPE :  97.3427 GFlop/s ; Time =  1.24409 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1468
SPMV_A64FX : 127.9143 GFlop/s ; Time =  1.00277 s
      SPMV : 127.6209 GFlop/s ; Time =  1.00507 s
 SPMV_NLPE :  98.5459 GFlop/s ; Time =  1.30161 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1426
SPMV_A64FX : 129.7829 GFlop/s ; Time =  0.96005 s
      SPMV : 129.4451 GFlop/s ; Time =  0.96256 s
 SPMV_NLPE :  99.0533 GFlop/s ; Time =  1.25789 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1444
SPMV_A64FX : 131.6623 GFlop/s ; Time =  0.95829 s
      SPMV : 132.9311 GFlop/s ; Time =  0.94915 s
 SPMV_NLPE : 100.5021 GFlop/s ; Time =  1.25541 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1446
SPMV_A64FX : 131.6511 GFlop/s ; Time =  0.95970 s
      SPMV : 132.4399 GFlop/s ; Time =  0.95398 s
 SPMV_NLPE : 100.3350 GFlop/s ; Time =  1.25924 s


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1703,     5.0959,     5.6359
    2,     9.8857,     9.7133,    11.1395
    3,    14.9467,    14.6842,    16.1502
    4,    19.6439,    19.7530,    21.2032
    5,    24.8239,    24.1612,    25.8460
    6,    28.7966,    29.1349,    29.5864
    7,    33.2099,    33.4107,    31.9770
    8,    35.0995,    35.1850,    33.3247
    9,    35.9644,    35.9679,    34.0613
   10,    36.5370,    36.6395,    34.4748
   11,    36.9430,    36.9224,    34.7853
   12,    37.1171,    36.8750,    34.9592
   13,    40.2298,    40.0080,    37.8778
   14,    43.1292,    42.9631,    40.5953
   15,    46.2410,    46.3526,    43.1825
   16,    49.2478,    49.2997,    45.7936
   17,    52.2459,    52.4094,    48.5775
   18,    54.8932,    54.7379,    51.0700
   19,    58.1480,    58.1602,    53.5761
   20,    60.7507,    60.8818,    55.8934
   21,    64.1575,    64.1530,    58.5102
   22,    66.4896,    66.9907,    61.1050
   23,    69.9684,    70.2773,    63.5512
   24,    71.4127,    72.0038,    65.0046
   25,    74.9708,    74.1959,    66.9443
   26,    78.0397,    77.4286,    69.2534
   27,    80.8977,    80.1886,    71.0490
   28,    84.4094,    83.6581,    73.6086
   29,    86.5987,    86.1364,    74.3759
   30,    89.4460,    88.7286,    76.8850
   31,    92.2476,    91.4565,    78.7953
   32,    94.8001,    93.8473,    80.8614
   33,    97.7375,    95.6700,    82.6155
   34,   100.6629,    98.7080,    84.2722
   35,   103.6269,   101.2420,    85.6754
   36,   104.4536,   103.0633,    86.6789
   37,   105.8181,   106.5093,    88.2117
   38,   108.9626,   109.5701,    89.9308
   39,   112.1045,   112.5899,    91.7036
   40,   114.8504,   114.9559,    92.6108
   41,   114.7764,   115.7958,    93.2167
   42,   120.9778,   117.8577,    94.8823
   43,   122.1156,   121.9288,    96.0544
   44,   124.7274,   125.3697,    97.4799
   45,   127.9072,   129.0104,    98.1915
   46,   130.5216,   128.4433,    98.8908
   47,   133.0126,   131.8407,   100.4805
   48,   133.4413,   133.7764,   101.0691


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1691,     3.4359,     5.5097
    2,     9.8859,     6.7950,    10.8705
    3,    14.9449,    10.2368,    15.7817
    4,    19.6383,    13.6635,    20.7091
    5,    24.8094,    16.9163,    25.2695
    6,    28.7875,    20.6003,    28.9518
    7,    33.2071,    24.1644,    31.4257
    8,    35.1165,    27.0807,    32.9000
    9,    35.9330,    30.1036,    33.7868
   10,    36.5100,    33.7118,    34.3238
   11,    36.9669,    36.8964,    34.8002
   12,    37.1316,    36.9820,    34.9549
   13,    40.0423,    40.3331,    37.8905
   14,    43.0992,    43.3063,    40.5655
   15,    46.1254,    45.9555,    43.1296
   16,    49.2136,    49.1743,    45.7676
   17,    52.2353,    52.0405,    48.5344
   18,    54.9496,    54.9184,    51.0373
   19,    57.8719,    57.6782,    53.4503
   20,    60.5248,    60.9026,    55.6320
   21,    63.6772,    63.8462,    58.4314
   22,    66.2274,    66.0926,    60.7266
   23,    69.7008,    68.7967,    63.2919
   24,    71.5548,    70.8269,    65.0211
   25,    74.6659,    72.2998,    66.7973
   26,    77.9847,    76.3882,    69.0157
   27,    80.3676,    78.4908,    70.9536
   28,    84.1632,    82.3992,    73.2682
   29,    86.6379,    83.4935,    75.4021
   30,    89.3076,    86.3034,    76.9405
   31,    92.1840,    89.2126,    79.1613
   32,    94.7044,    91.2227,    80.9257
   33,    97.6860,    92.1161,    82.4654
   34,   100.6848,    98.6776,    84.1390
   35,   103.3518,    98.0170,    85.7401
   36,   104.1124,   100.9801,    86.6711
   37,   105.4920,   103.5638,    88.1733
   38,   108.4674,   106.4744,    90.1991
   39,   111.7164,   111.0542,    91.2125
   40,   115.1238,   107.0770,    92.4444
   41,   115.6019,   111.5281,    93.0295
   42,   121.0421,   114.0549,    94.9841
   43,   122.1408,   121.3635,    96.4509
   44,   124.3322,   120.7514,    96.7884
   45,   128.0175,   120.4256,    98.1297
   46,   129.0729,   120.4757,    98.8105
   47,   132.8703,   129.0492,   100.6982
   48,   133.2139,   125.5188,   100.6541


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1694,     5.0889,     5.6396
    2,     9.8881,     9.8972,    11.1356
    3,    14.9493,    14.9311,    16.1639
    4,    19.6339,    19.9885,    21.2004
    5,    24.8177,    24.5382,    25.8504
    6,    28.8038,    30.1169,    29.5618
    7,    33.2201,    34.8381,    32.0390
    8,    35.0918,    37.1696,    33.4196
    9,    35.9022,    37.3268,    34.1055
   10,    36.4500,    37.1067,    34.4988
   11,    36.9341,    37.3333,    34.8281
   12,    37.0899,    37.3155,    34.9812
   13,    40.0744,    40.5807,    37.9041
   14,    43.1465,    43.6476,    40.5865
   15,    46.2209,    46.3929,    43.1579
   16,    49.1340,    49.6563,    45.8134
   17,    52.0859,    52.8903,    48.6530
   18,    54.9633,    55.4938,    51.0815
   19,    58.2067,    58.6937,    53.6197
   20,    60.9923,    61.6109,    55.8569
   21,    64.2145,    64.5139,    58.5934
   22,    66.7969,    67.9494,    61.1171
   23,    69.7269,    69.8441,    63.5499
   24,    71.5225,    72.5462,    65.0100
   25,    74.7470,    74.2501,    66.9242
   26,    78.0929,    78.0825,    69.2762
   27,    80.8357,    80.3054,    71.1761
   28,    84.2908,    84.3904,    73.4556
   29,    86.6578,    86.0850,    75.4578
   30,    89.3811,    89.2615,    77.0193
   31,    91.8531,    91.7873,    78.8893
   32,    94.4330,    94.3321,    80.4164
   33,    97.1855,    95.9220,    82.4670
   34,   100.2059,    99.7172,    84.4101
   35,   102.5954,   101.3478,    85.9000
   36,   104.2142,   103.9185,    86.7817
   37,   106.0512,   106.9457,    88.5395
   38,   108.7038,   110.2526,    89.8465
   39,   111.5669,   113.4147,    91.5721
   40,   114.7029,   114.5076,    92.9632
   41,   115.0840,   117.0981,    93.0919
   42,   120.8533,   119.7009,    95.0256
   43,   122.5405,   124.9715,    96.4037
   44,   125.0576,   124.7581,    97.5067
   45,   128.2343,   127.8980,    98.5364
   46,   129.5927,   130.5274,    99.0068
   47,   133.2450,   132.7042,   100.7244
   48,   133.3994,   132.5627,   100.5019


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1773,     5.2541,     5.6608
    2,     9.9036,    10.2982,    11.1837
    3,    14.9554,    15.4039,    16.1981
    4,    19.6692,    20.6249,    21.2695
    5,    24.8309,    25.3144,    25.9103
    6,    28.8226,    30.9040,    29.6525
    7,    33.2232,    35.6923,    32.1011
    8,    35.0214,    37.1280,    33.3400
    9,    35.9154,    37.1556,    34.1435
   10,    36.5503,    37.1403,    34.5131
   11,    36.9306,    37.3950,    34.8763
   12,    37.0915,    37.2623,    35.0168
   13,    40.1362,    40.6656,    37.9409
   14,    43.1558,    43.6620,    40.5327
   15,    45.9688,    46.4614,    43.0739
   16,    49.2140,    49.5651,    45.8361
   17,    51.9960,    52.8240,    48.6564
   18,    54.8355,    55.2269,    51.0564
   19,    58.1016,    58.4575,    53.5835
   20,    60.9225,    61.4878,    55.8777
   21,    63.8168,    64.1267,    58.2669
   22,    66.2360,    67.0208,    61.0210
   23,    69.2914,    69.3320,    63.2946
   24,    71.5558,    72.2192,    64.8305
   25,    74.5891,    73.0268,    66.7402
   26,    78.0781,    77.9377,    69.3090
   27,    80.5905,    80.5296,    70.9829
   28,    84.1242,    84.3269,    73.4852
   29,    86.1114,    86.1674,    75.3394
   30,    89.2641,    88.6737,    77.2904
   31,    91.9430,    91.5946,    79.0764
   32,    94.4520,    92.4040,    80.6046
   33,    97.3591,    96.0949,    82.6492
   34,   100.5184,    99.7953,    84.3941
   35,   103.0038,   102.7860,    85.6036
   36,   104.4763,   104.3996,    87.3970
   37,   105.6349,   105.5046,    88.5603
   38,   108.6893,   110.9190,    89.6727
   39,   111.7392,   113.5250,    91.1298
   40,   114.6521,   114.8266,    93.0161
   41,   115.3901,   117.2884,    93.1583
   42,   121.2154,   120.5798,     0.5398
   43,   122.2666,   123.2087,    96.5959
   44,   124.6093,   125.4864,    96.9457
   45,   127.5720,   126.6521,    98.5460
   46,   129.9687,   128.8218,    99.3813
   47,   132.6776,   132.6167,   100.3614
   48,   133.0391,   132.3571,   100.2783


==> plots/data/spmv_microbench/fcc_old/rect_4000_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     5.1760,     5.3177,     5.6587
    2,     9.8920,    10.3690,    11.1691
    3,    14.9494,    15.5405,    16.2124
    4,    19.6522,    20.7909,    21.2286
    5,    24.8444,    25.6388,    25.9184
    6,    28.8059,    31.3527,    29.6845
    7,    33.1997,    35.8999,    32.0660
    8,    34.9932,    37.1717,    33.3567
    9,    35.9187,    36.9180,    34.1742
   10,    36.5337,    37.1088,    34.4587
   11,    36.9574,    37.4323,    34.8467
   12,    37.1201,    37.3015,    34.9978
   13,    40.0206,    40.5028,    37.9095
   14,    43.0737,    43.5806,    40.5850
   15,    46.1775,    46.4915,    43.1666
   16,    49.2152,    49.5785,    45.8143
   17,    52.1515,    52.8278,    48.6068
   18,    54.8598,    54.8329,    50.9977
   19,    58.1861,    58.7336,    53.6422
   20,    60.8725,    61.2444,    55.8682
   21,    63.9755,    64.5601,    58.5752
   22,    66.4604,    67.3725,    61.1967
   23,    69.8765,    69.8284,    63.4831
   24,    71.7843,    72.1930,    64.8938
   25,    74.9121,    73.5838,    66.8010
   26,    78.1920,    78.3542,    69.3597
   27,    80.5504,    80.5138,    71.2273
   28,    84.1830,    83.4082,    73.3002
   29,    86.6187,    85.9309,    75.3605
   30,    89.4057,    88.0938,    77.0573
   31,    92.1403,    91.8713,    79.1351
   32,    94.5563,    92.8831,    80.3586
   33,    97.1384,    96.3263,    82.2372
   34,   100.3687,    99.4093,    84.4699
   35,   102.9762,   102.1550,    85.5644
   36,   104.5581,   103.2731,    87.0414
   37,   105.6662,   103.1617,    88.1650
   38,   108.4934,   109.2296,    89.8079
   39,   111.6892,   113.5116,    91.1787
   40,   114.7356,   113.6651,    92.8738
   41,   115.4496,   115.7689,    93.2522
   42,   120.9314,   120.7869,    94.9630
   43,   122.3871,   122.4150,    96.5769
   44,   124.9135,   123.7863,    97.3427
   45,   127.6209,   127.9143,    98.5459
   46,   129.4451,   129.7829,    99.0533
   47,   132.9311,   131.6623,   100.5021
   48,   132.4399,   131.6511,   100.3350


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/raw_spmv_C1_u-1.txt <==
-m RECT, -C 1, -u -1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
SPMV_A64FX :   0.9228 GFlop/s ; Time =  0.94691 s
      SPMV :   0.9234 GFlop/s ; Time =  0.94630 s
 SPMV_NLPE :   0.9157 GFlop/s ; Time =  0.95425 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
SPMV_A64FX :   1.5409 GFlop/s ; Time =  1.02074 s
      SPMV :   1.5424 GFlop/s ; Time =  1.01977 s
 SPMV_NLPE :   1.5685 GFlop/s ; Time =  1.00280 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
SPMV_A64FX :   1.9979 GFlop/s ; Time =  0.96221 s
      SPMV :   1.9976 GFlop/s ; Time =  0.96235 s
 SPMV_NLPE :   2.0702 GFlop/s ; Time =  0.92859 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.3018 GFlop/s ; Time =  0.98703 s
      SPMV :   2.3018 GFlop/s ; Time =  0.98702 s
 SPMV_NLPE :   2.3102 GFlop/s ; Time =  0.98343 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.4955 GFlop/s ; Time =  0.98045 s
      SPMV :   2.4961 GFlop/s ; Time =  0.98022 s
 SPMV_NLPE :   2.4970 GFlop/s ; Time =  0.97986 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.7330 GFlop/s ; Time =  1.02312 s
      SPMV :   2.7339 GFlop/s ; Time =  1.02280 s
 SPMV_NLPE :   2.6647 GFlop/s ; Time =  1.04934 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9252 GFlop/s ; Time =  1.01563 s
      SPMV :   2.9260 GFlop/s ; Time =  1.01537 s
 SPMV_NLPE :   2.8738 GFlop/s ; Time =  1.03380 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4380 GFlop/s ; Time =  1.01665 s
      SPMV :   3.4392 GFlop/s ; Time =  1.01629 s
 SPMV_NLPE :   3.3968 GFlop/s ; Time =  1.02898 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6039 GFlop/s ; Time =  1.01833 s
      SPMV :   3.6040 GFlop/s ; Time =  1.01831 s
 SPMV_NLPE :   3.5301 GFlop/s ; Time =  1.03964 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.7295 GFlop/s ; Time =  0.98406 s
      SPMV :   3.7330 GFlop/s ; Time =  0.98312 s
 SPMV_NLPE :   3.7675 GFlop/s ; Time =  0.97412 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
SPMV_A64FX :   3.9065 GFlop/s ; Time =  0.98419 s
      SPMV :   3.9078 GFlop/s ; Time =  0.98388 s
 SPMV_NLPE :   3.8187 GFlop/s ; Time =  1.00682 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0635 GFlop/s ; Time =  1.00092 s
      SPMV :   5.0624 GFlop/s ; Time =  1.00113 s
 SPMV_NLPE :   4.9899 GFlop/s ; Time =  1.01566 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9340 GFlop/s ; Time =  0.99177 s
      SPMV :   4.9289 GFlop/s ; Time =  0.99278 s
 SPMV_NLPE :   4.7079 GFlop/s ; Time =  1.03939 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3663 GFlop/s ; Time =  1.00957 s
      SPMV :   5.3651 GFlop/s ; Time =  1.00979 s
 SPMV_NLPE :   5.4037 GFlop/s ; Time =  1.00258 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0215 GFlop/s ; Time =  1.00927 s
      SPMV :   5.0365 GFlop/s ; Time =  1.00628 s
 SPMV_NLPE :   5.0356 GFlop/s ; Time =  1.00645 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9556 GFlop/s ; Time =  0.99771 s
      SPMV :   5.9618 GFlop/s ; Time =  0.99665 s
 SPMV_NLPE :   5.7071 GFlop/s ; Time =  1.04115 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.0462 GFlop/s ; Time =  1.01165 s
      SPMV :   6.1542 GFlop/s ; Time =  0.99391 s
 SPMV_NLPE :   5.9752 GFlop/s ; Time =  1.02368 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1375 GFlop/s ; Time =  0.99660 s
      SPMV :   6.1438 GFlop/s ; Time =  0.99559 s
 SPMV_NLPE :   5.8944 GFlop/s ; Time =  1.03771 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1726 GFlop/s ; Time =  0.99093 s
      SPMV :   6.3014 GFlop/s ; Time =  0.97067 s
 SPMV_NLPE :   6.0372 GFlop/s ; Time =  1.01317 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2365 GFlop/s ; Time =  1.00882 s
      SPMV :   6.2436 GFlop/s ; Time =  1.00767 s
 SPMV_NLPE :   6.0294 GFlop/s ; Time =  1.04347 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.5008 GFlop/s ; Time =  0.99467 s
      SPMV :   6.5098 GFlop/s ; Time =  0.99329 s
 SPMV_NLPE :   6.2853 GFlop/s ; Time =  1.02878 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.4117 GFlop/s ; Time =  1.00849 s
      SPMV :   6.4310 GFlop/s ; Time =  1.00547 s
 SPMV_NLPE :   5.9563 GFlop/s ; Time =  1.08559 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3289 GFlop/s ; Time =  0.98384 s
      SPMV :   5.3118 GFlop/s ; Time =  0.98701 s
 SPMV_NLPE :   5.0649 GFlop/s ; Time =  1.03513 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3027 GFlop/s ; Time =  0.99820 s
      SPMV :   6.3485 GFlop/s ; Time =  0.99101 s
 SPMV_NLPE :   6.1036 GFlop/s ; Time =  1.03077 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.0756 GFlop/s ; Time =  1.00676 s
      SPMV :   6.2381 GFlop/s ; Time =  0.98053 s
 SPMV_NLPE :   5.7730 GFlop/s ; Time =  1.05953 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9481 GFlop/s ; Time =  0.99894 s
      SPMV :   6.2953 GFlop/s ; Time =  0.94385 s
 SPMV_NLPE :   5.8216 GFlop/s ; Time =  1.02065 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9208 GFlop/s ; Time =  1.00353 s
      SPMV :   6.1186 GFlop/s ; Time =  0.97109 s
 SPMV_NLPE :   5.7738 GFlop/s ; Time =  1.02908 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.8712 GFlop/s ; Time =  1.01203 s
      SPMV :   6.1361 GFlop/s ; Time =  0.96835 s
 SPMV_NLPE :   5.7685 GFlop/s ; Time =  1.03005 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4197 GFlop/s ; Time =  0.99959 s
      SPMV :   5.5904 GFlop/s ; Time =  0.96907 s
 SPMV_NLPE :   5.8086 GFlop/s ; Time =  0.93265 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8544 GFlop/s ; Time =  1.00801 s
      SPMV :   5.0404 GFlop/s ; Time =  0.97082 s
 SPMV_NLPE :   5.7598 GFlop/s ; Time =  0.84956 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9385 GFlop/s ; Time =  0.99082 s
      SPMV :   4.9839 GFlop/s ; Time =  0.98179 s
 SPMV_NLPE :   5.7756 GFlop/s ; Time =  0.84722 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1263 GFlop/s ; Time =  0.98858 s
      SPMV :   5.1337 GFlop/s ; Time =  0.98716 s
 SPMV_NLPE :   5.8099 GFlop/s ; Time =  0.87227 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/raw_spmv_C1_u1.txt <==
-m RECT, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 8
SPMV_A64FX :   0.7736 GFlop/s ; Time =  0.90369 s
      SPMV :   0.9233 GFlop/s ; Time =  0.75711 s
 SPMV_NLPE :   0.9132 GFlop/s ; Time =  0.76548 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
SPMV_A64FX :   1.2431 GFlop/s ; Time =  0.98410 s
      SPMV :   1.5422 GFlop/s ; Time =  0.79322 s
 SPMV_NLPE :   1.5484 GFlop/s ; Time =  0.79007 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
SPMV_A64FX :   1.5742 GFlop/s ; Time =  0.99918 s
      SPMV :   1.9975 GFlop/s ; Time =  0.78740 s
 SPMV_NLPE :   2.0468 GFlop/s ; Time =  0.76844 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
SPMV_A64FX :   1.8017 GFlop/s ; Time =  0.97000 s
      SPMV :   2.3014 GFlop/s ; Time =  0.75939 s
 SPMV_NLPE :   2.2757 GFlop/s ; Time =  0.76796 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.0685 GFlop/s ; Time =  1.01383 s
      SPMV :   2.4960 GFlop/s ; Time =  0.84021 s
 SPMV_NLPE :   2.4773 GFlop/s ; Time =  0.84654 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.2667 GFlop/s ; Time =  1.00232 s
      SPMV :   2.7336 GFlop/s ; Time =  0.83110 s
 SPMV_NLPE :   2.6397 GFlop/s ; Time =  0.86067 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.2327 GFlop/s ; Time =  1.01757 s
      SPMV :   2.9258 GFlop/s ; Time =  0.77652 s
 SPMV_NLPE :   2.8286 GFlop/s ; Time =  0.80321 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.3545 GFlop/s ; Time =  0.96492 s
      SPMV :   3.4377 GFlop/s ; Time =  0.66087 s
 SPMV_NLPE :   3.3141 GFlop/s ; Time =  0.68553 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.5313 GFlop/s ; Time =  0.96656 s
      SPMV :   3.6035 GFlop/s ; Time =  0.67898 s
 SPMV_NLPE :   3.4504 GFlop/s ; Time =  0.70910 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6680 GFlop/s ; Time =  0.98254 s
      SPMV :   3.7330 GFlop/s ; Time =  0.70223 s
 SPMV_NLPE :   3.6973 GFlop/s ; Time =  0.70901 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.8059 GFlop/s ; Time =  0.99654 s
      SPMV :   3.9076 GFlop/s ; Time =  0.71557 s
 SPMV_NLPE :   3.7517 GFlop/s ; Time =  0.74532 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.8878 GFlop/s ; Time =  0.96828 s
      SPMV :   5.0604 GFlop/s ; Time =  0.55256 s
 SPMV_NLPE :   4.8036 GFlop/s ; Time =  0.58211 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0244 GFlop/s ; Time =  0.98232 s
      SPMV :   4.9287 GFlop/s ; Time =  0.60278 s
 SPMV_NLPE :   4.5714 GFlop/s ; Time =  0.64991 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1337 GFlop/s ; Time =  1.00385 s
      SPMV :   5.3641 GFlop/s ; Time =  0.58644 s
 SPMV_NLPE :   5.2233 GFlop/s ; Time =  0.60225 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1994 GFlop/s ; Time =  0.98322 s
      SPMV :   5.0364 GFlop/s ; Time =  0.62460 s
 SPMV_NLPE :   4.8930 GFlop/s ; Time =  0.64290 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2665 GFlop/s ; Time =  1.01652 s
      SPMV :   5.9610 GFlop/s ; Time =  0.55704 s
 SPMV_NLPE :   5.5026 GFlop/s ; Time =  0.60344 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3386 GFlop/s ; Time =  0.99457 s
      SPMV :   6.1534 GFlop/s ; Time =  0.53962 s
 SPMV_NLPE :   5.7487 GFlop/s ; Time =  0.57761 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4207 GFlop/s ; Time =  1.02178 s
      SPMV :   6.1434 GFlop/s ; Time =  0.56894 s
 SPMV_NLPE :   5.6967 GFlop/s ; Time =  0.61355 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4487 GFlop/s ; Time =  1.01349 s
      SPMV :   6.3012 GFlop/s ; Time =  0.55470 s
 SPMV_NLPE :   5.8292 GFlop/s ; Time =  0.59960 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4951 GFlop/s ; Time =  1.00003 s
      SPMV :   6.2472 GFlop/s ; Time =  0.55948 s
 SPMV_NLPE :   5.8217 GFlop/s ; Time =  0.60038 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5496 GFlop/s ; Time =  0.98468 s
      SPMV :   6.5085 GFlop/s ; Time =  0.53702 s
 SPMV_NLPE :   6.0405 GFlop/s ; Time =  0.57863 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5834 GFlop/s ; Time =  0.97538 s
      SPMV :   6.4294 GFlop/s ; Time =  0.54363 s
 SPMV_NLPE :   5.7403 GFlop/s ; Time =  0.60888 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6104 GFlop/s ; Time =  1.01648 s
      SPMV :   5.2956 GFlop/s ; Time =  0.69301 s
 SPMV_NLPE :   4.9427 GFlop/s ; Time =  0.74250 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6293 GFlop/s ; Time =  1.01120 s
      SPMV :   6.3376 GFlop/s ; Time =  0.57907 s
 SPMV_NLPE :   5.8987 GFlop/s ; Time =  0.62216 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6311 GFlop/s ; Time =  1.01071 s
      SPMV :   6.2372 GFlop/s ; Time =  0.58840 s
 SPMV_NLPE :   5.6084 GFlop/s ; Time =  0.65437 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6196 GFlop/s ; Time =  1.01391 s
      SPMV :   6.2877 GFlop/s ; Time =  0.58368 s
 SPMV_NLPE :   5.6533 GFlop/s ; Time =  0.64917 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6317 GFlop/s ; Time =  1.01050 s
      SPMV :   6.1030 GFlop/s ; Time =  0.60132 s
 SPMV_NLPE :   5.5970 GFlop/s ; Time =  0.65569 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6351 GFlop/s ; Time =  1.00958 s
      SPMV :   6.1331 GFlop/s ; Time =  0.59838 s
 SPMV_NLPE :   5.5961 GFlop/s ; Time =  0.65581 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4777 GFlop/s ; Time =  1.00500 s
      SPMV :   5.5862 GFlop/s ; Time =  0.62567 s
 SPMV_NLPE :   5.6472 GFlop/s ; Time =  0.61891 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3367 GFlop/s ; Time =  0.99514 s
      SPMV :   5.0434 GFlop/s ; Time =  0.65837 s
 SPMV_NLPE :   5.6150 GFlop/s ; Time =  0.59135 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3624 GFlop/s ; Time =  0.98751 s
      SPMV :   4.9823 GFlop/s ; Time =  0.66643 s
 SPMV_NLPE :   5.6199 GFlop/s ; Time =  0.59082 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3732 GFlop/s ; Time =  0.98433 s
      SPMV :   5.1314 GFlop/s ; Time =  0.64705 s
 SPMV_NLPE :   5.6458 GFlop/s ; Time =  0.58809 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/raw_spmv_C1_u2.txt <==
-m RECT, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 6
SPMV_A64FX :   0.5720 GFlop/s ; Time =  0.91666 s
      SPMV :   0.9234 GFlop/s ; Time =  0.56780 s
 SPMV_NLPE :   0.8945 GFlop/s ; Time =  0.58614 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
SPMV_A64FX :   1.1303 GFlop/s ; Time =  0.92766 s
      SPMV :   1.5420 GFlop/s ; Time =  0.68001 s
 SPMV_NLPE :   1.5327 GFlop/s ; Time =  0.68415 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
SPMV_A64FX :   1.3904 GFlop/s ; Time =  1.00552 s
      SPMV :   1.9975 GFlop/s ; Time =  0.69991 s
 SPMV_NLPE :   2.0305 GFlop/s ; Time =  0.68854 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
SPMV_A64FX :   1.8592 GFlop/s ; Time =  1.03401 s
      SPMV :   2.3017 GFlop/s ; Time =  0.83520 s
 SPMV_NLPE :   2.2899 GFlop/s ; Time =  0.83952 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.0892 GFlop/s ; Time =  1.00378 s
      SPMV :   2.4959 GFlop/s ; Time =  0.84023 s
 SPMV_NLPE :   2.4763 GFlop/s ; Time =  0.84687 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.4985 GFlop/s ; Time =  0.97926 s
      SPMV :   2.7335 GFlop/s ; Time =  0.89506 s
 SPMV_NLPE :   2.6485 GFlop/s ; Time =  0.92378 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.3252 GFlop/s ; Time =  0.97710 s
      SPMV :   2.9252 GFlop/s ; Time =  0.77667 s
 SPMV_NLPE :   2.8329 GFlop/s ; Time =  0.80196 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6556 GFlop/s ; Time =  0.98714 s
      SPMV :   3.4381 GFlop/s ; Time =  0.76247 s
 SPMV_NLPE :   3.3458 GFlop/s ; Time =  0.78351 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6623 GFlop/s ; Time =  0.98463 s
      SPMV :   3.6040 GFlop/s ; Time =  0.72736 s
 SPMV_NLPE :   3.4665 GFlop/s ; Time =  0.75621 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0144 GFlop/s ; Time =  0.98559 s
      SPMV :   3.7334 GFlop/s ; Time =  0.79578 s
 SPMV_NLPE :   3.7273 GFlop/s ; Time =  0.79708 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0570 GFlop/s ; Time =  0.97186 s
      SPMV :   3.9075 GFlop/s ; Time =  0.76033 s
 SPMV_NLPE :   3.7641 GFlop/s ; Time =  0.78929 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3114 GFlop/s ; Time =  1.00276 s
      SPMV :   5.0610 GFlop/s ; Time =  0.65610 s
 SPMV_NLPE :   4.8679 GFlop/s ; Time =  0.68211 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6718 GFlop/s ; Time =  0.99951 s
      SPMV :   4.9292 GFlop/s ; Time =  0.74455 s
 SPMV_NLPE :   4.6351 GFlop/s ; Time =  0.79179 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
SPMV_A64FX :   3.9046 GFlop/s ; Time =  0.98469 s
      SPMV :   5.3643 GFlop/s ; Time =  0.71673 s
 SPMV_NLPE :   5.3000 GFlop/s ; Time =  0.72543 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   4.0488 GFlop/s ; Time =  0.99276 s
      SPMV :   5.0366 GFlop/s ; Time =  0.79806 s
 SPMV_NLPE :   4.9721 GFlop/s ; Time =  0.80841 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
SPMV_A64FX :   4.1955 GFlop/s ; Time =  0.99970 s
      SPMV :   5.9625 GFlop/s ; Time =  0.70345 s
 SPMV_NLPE :   5.5928 GFlop/s ; Time =  0.74994 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.5086 GFlop/s ; Time =  1.00782 s
      SPMV :   6.1577 GFlop/s ; Time =  0.73790 s
 SPMV_NLPE :   5.8882 GFlop/s ; Time =  0.77169 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.6857 GFlop/s ; Time =  1.00701 s
      SPMV :   6.1396 GFlop/s ; Time =  0.76854 s
 SPMV_NLPE :   5.8189 GFlop/s ; Time =  0.81090 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8215 GFlop/s ; Time =  1.01490 s
      SPMV :   6.3011 GFlop/s ; Time =  0.77658 s
 SPMV_NLPE :   5.9707 GFlop/s ; Time =  0.81955 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9521 GFlop/s ; Time =  0.98813 s
      SPMV :   6.2481 GFlop/s ; Time =  0.78317 s
 SPMV_NLPE :   5.9598 GFlop/s ; Time =  0.82106 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1468 GFlop/s ; Time =  0.98470 s
      SPMV :   6.5104 GFlop/s ; Time =  0.77846 s
 SPMV_NLPE :   6.1953 GFlop/s ; Time =  0.81804 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2642 GFlop/s ; Time =  0.99593 s
      SPMV :   6.4307 GFlop/s ; Time =  0.81527 s
 SPMV_NLPE :   5.8928 GFlop/s ; Time =  0.88969 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3700 GFlop/s ; Time =  1.00885 s
      SPMV :   5.2929 GFlop/s ; Time =  1.02355 s
 SPMV_NLPE :   5.0523 GFlop/s ; Time =  1.07229 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4319 GFlop/s ; Time =  0.99735 s
      SPMV :   6.3482 GFlop/s ; Time =  0.85340 s
 SPMV_NLPE :   6.0579 GFlop/s ; Time =  0.89430 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4917 GFlop/s ; Time =  0.98651 s
      SPMV :   6.2359 GFlop/s ; Time =  0.86877 s
 SPMV_NLPE :   5.7368 GFlop/s ; Time =  0.94435 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.5215 GFlop/s ; Time =  1.01283 s
      SPMV :   6.2888 GFlop/s ; Time =  0.88925 s
 SPMV_NLPE :   5.7902 GFlop/s ; Time =  0.96583 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.5697 GFlop/s ; Time =  1.00403 s
      SPMV :   6.1032 GFlop/s ; Time =  0.91627 s
 SPMV_NLPE :   5.7446 GFlop/s ; Time =  0.97348 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.6042 GFlop/s ; Time =  0.99789 s
      SPMV :   6.1369 GFlop/s ; Time =  0.91127 s
 SPMV_NLPE :   5.7491 GFlop/s ; Time =  0.97273 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2576 GFlop/s ; Time =  0.99717 s
      SPMV :   5.6033 GFlop/s ; Time =  0.93564 s
 SPMV_NLPE :   5.8103 GFlop/s ; Time =  0.90231 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9257 GFlop/s ; Time =  0.99343 s
      SPMV :   5.0480 GFlop/s ; Time =  0.96935 s
 SPMV_NLPE :   5.7771 GFlop/s ; Time =  0.84702 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9729 GFlop/s ; Time =  0.98397 s
      SPMV :   4.9833 GFlop/s ; Time =  0.98192 s
 SPMV_NLPE :   5.7738 GFlop/s ; Time =  0.84747 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0853 GFlop/s ; Time =  0.99656 s
      SPMV :   5.1364 GFlop/s ; Time =  0.98664 s
 SPMV_NLPE :   5.8105 GFlop/s ; Time =  0.87218 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/raw_spmv_C1_u3.txt <==
-m RECT, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 6
SPMV_A64FX :   0.4944 GFlop/s ; Time =  1.06043 s
      SPMV :   0.9233 GFlop/s ; Time =  0.56783 s
 SPMV_NLPE :   0.8948 GFlop/s ; Time =  0.58595 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
SPMV_A64FX :   0.9911 GFlop/s ; Time =  1.05802 s
      SPMV :   1.5420 GFlop/s ; Time =  0.68001 s
 SPMV_NLPE :   1.5319 GFlop/s ; Time =  0.68450 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
SPMV_A64FX :   1.4796 GFlop/s ; Time =  0.94489 s
      SPMV :   1.9975 GFlop/s ; Time =  0.69994 s
 SPMV_NLPE :   2.0281 GFlop/s ; Time =  0.68938 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
SPMV_A64FX :   1.6660 GFlop/s ; Time =  0.94410 s
      SPMV :   2.3024 GFlop/s ; Time =  0.68316 s
 SPMV_NLPE :   2.2609 GFlop/s ; Time =  0.69567 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.0825 GFlop/s ; Time =  1.00705 s
      SPMV :   2.4960 GFlop/s ; Time =  0.84022 s
 SPMV_NLPE :   2.4774 GFlop/s ; Time =  0.84652 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.4969 GFlop/s ; Time =  0.97989 s
      SPMV :   2.7335 GFlop/s ; Time =  0.89507 s
 SPMV_NLPE :   2.6510 GFlop/s ; Time =  0.92291 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.1500 GFlop/s ; Time =  0.97542 s
      SPMV :   2.9253 GFlop/s ; Time =  0.71690 s
 SPMV_NLPE :   2.8191 GFlop/s ; Time =  0.74390 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.4587 GFlop/s ; Time =  0.99511 s
      SPMV :   3.4393 GFlop/s ; Time =  0.71139 s
 SPMV_NLPE :   3.3293 GFlop/s ; Time =  0.73490 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.5524 GFlop/s ; Time =  1.02705 s
      SPMV :   3.6038 GFlop/s ; Time =  0.72742 s
 SPMV_NLPE :   3.4667 GFlop/s ; Time =  0.75618 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0611 GFlop/s ; Time =  0.97056 s
      SPMV :   3.7327 GFlop/s ; Time =  0.79593 s
 SPMV_NLPE :   3.7276 GFlop/s ; Time =  0.79702 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3123 GFlop/s ; Time =  1.00247 s
      SPMV :   3.9077 GFlop/s ; Time =  0.84973 s
 SPMV_NLPE :   3.7661 GFlop/s ; Time =  0.88169 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3947 GFlop/s ; Time =  0.97814 s
      SPMV :   5.0609 GFlop/s ; Time =  0.65610 s
 SPMV_NLPE :   4.8660 GFlop/s ; Time =  0.68239 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
SPMV_A64FX :   3.9014 GFlop/s ; Time =  0.98549 s
      SPMV :   4.9288 GFlop/s ; Time =  0.78006 s
 SPMV_NLPE :   4.6440 GFlop/s ; Time =  0.82789 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
SPMV_A64FX :   4.2572 GFlop/s ; Time =  0.98522 s
      SPMV :   5.3641 GFlop/s ; Time =  0.78191 s
 SPMV_NLPE :   5.3307 GFlop/s ; Time =  0.78682 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
SPMV_A64FX :   4.2480 GFlop/s ; Time =  0.98736 s
      SPMV :   5.0368 GFlop/s ; Time =  0.83272 s
 SPMV_NLPE :   4.9861 GFlop/s ; Time =  0.84119 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.4931 GFlop/s ; Time =  1.01128 s
      SPMV :   5.9615 GFlop/s ; Time =  0.76220 s
 SPMV_NLPE :   5.6268 GFlop/s ; Time =  0.80753 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.6934 GFlop/s ; Time =  1.00536 s
      SPMV :   6.1553 GFlop/s ; Time =  0.76659 s
 SPMV_NLPE :   5.8948 GFlop/s ; Time =  0.80046 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0758 GFlop/s ; Time =  0.99847 s
      SPMV :   6.1438 GFlop/s ; Time =  0.82491 s
 SPMV_NLPE :   5.8361 GFlop/s ; Time =  0.86841 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1016 GFlop/s ; Time =  0.99344 s
      SPMV :   6.3002 GFlop/s ; Time =  0.80443 s
 SPMV_NLPE :   5.9816 GFlop/s ; Time =  0.84727 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1854 GFlop/s ; Time =  1.01109 s
      SPMV :   6.2482 GFlop/s ; Time =  0.83910 s
 SPMV_NLPE :   5.9819 GFlop/s ; Time =  0.87645 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4391 GFlop/s ; Time =  0.99605 s
      SPMV :   6.5098 GFlop/s ; Time =  0.83222 s
 SPMV_NLPE :   6.2225 GFlop/s ; Time =  0.87064 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.6115 GFlop/s ; Time =  0.99657 s
      SPMV :   6.4289 GFlop/s ; Time =  0.86987 s
 SPMV_NLPE :   5.9140 GFlop/s ; Time =  0.94561 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.6296 GFlop/s ; Time =  0.99337 s
      SPMV :   5.2846 GFlop/s ; Time =  1.05822 s
 SPMV_NLPE :   5.0535 GFlop/s ; Time =  1.10662 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.7409 GFlop/s ; Time =  1.00457 s
      SPMV :   6.3531 GFlop/s ; Time =  0.90776 s
 SPMV_NLPE :   6.0728 GFlop/s ; Time =  0.94965 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.7608 GFlop/s ; Time =  1.00110 s
      SPMV :   6.2361 GFlop/s ; Time =  0.92479 s
 SPMV_NLPE :   5.7582 GFlop/s ; Time =  1.00154 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.8367 GFlop/s ; Time =  0.98807 s
      SPMV :   6.2885 GFlop/s ; Time =  0.91708 s
 SPMV_NLPE :   5.8043 GFlop/s ; Time =  0.99359 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.8554 GFlop/s ; Time =  0.98489 s
      SPMV :   6.1014 GFlop/s ; Time =  0.94519 s
 SPMV_NLPE :   5.7588 GFlop/s ; Time =  1.00142 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.8761 GFlop/s ; Time =  1.01118 s
      SPMV :   6.1349 GFlop/s ; Time =  0.96853 s
 SPMV_NLPE :   5.7616 GFlop/s ; Time =  1.03128 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.5305 GFlop/s ; Time =  1.01115 s
      SPMV :   5.5887 GFlop/s ; Time =  1.00062 s
 SPMV_NLPE :   5.8147 GFlop/s ; Time =  0.96173 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1813 GFlop/s ; Time =  1.01188 s
      SPMV :   5.0395 GFlop/s ; Time =  1.04034 s
 SPMV_NLPE :   5.7835 GFlop/s ; Time =  0.90651 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1902 GFlop/s ; Time =  1.01011 s
      SPMV :   4.9803 GFlop/s ; Time =  1.05268 s
 SPMV_NLPE :   5.7886 GFlop/s ; Time =  0.90568 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2662 GFlop/s ; Time =  0.99551 s
      SPMV :   5.1336 GFlop/s ; Time =  1.02122 s
 SPMV_NLPE :   5.8234 GFlop/s ; Time =  0.90025 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/raw_spmv_C1_u4.txt <==
-m RECT, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 4
SPMV_A64FX :   0.4370 GFlop/s ; Time =  0.79991 s
      SPMV :   0.9231 GFlop/s ; Time =  0.37865 s
 SPMV_NLPE :   0.8555 GFlop/s ; Time =  0.40855 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
SPMV_A64FX :   0.8635 GFlop/s ; Time =  1.01189 s
      SPMV :   1.5419 GFlop/s ; Time =  0.56671 s
 SPMV_NLPE :   1.5114 GFlop/s ; Time =  0.57815 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
SPMV_A64FX :   1.2991 GFlop/s ; Time =  0.94165 s
      SPMV :   1.9965 GFlop/s ; Time =  0.61273 s
 SPMV_NLPE :   1.8474 GFlop/s ; Time =  0.66220 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
SPMV_A64FX :   1.7225 GFlop/s ; Time =  1.01459 s
      SPMV :   2.3013 GFlop/s ; Time =  0.75942 s
 SPMV_NLPE :   2.2764 GFlop/s ; Time =  0.76772 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
SPMV_A64FX :   1.8176 GFlop/s ; Time =  0.96152 s
      SPMV :   2.4957 GFlop/s ; Time =  0.70026 s
 SPMV_NLPE :   2.4482 GFlop/s ; Time =  0.71384 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.1738 GFlop/s ; Time =  0.96474 s
      SPMV :   2.7337 GFlop/s ; Time =  0.76715 s
 SPMV_NLPE :   2.6283 GFlop/s ; Time =  0.79793 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.5336 GFlop/s ; Time =  0.96567 s
      SPMV :   2.9259 GFlop/s ; Time =  0.83621 s
 SPMV_NLPE :   2.8458 GFlop/s ; Time =  0.85974 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.8833 GFlop/s ; Time =  0.96979 s
      SPMV :   3.4379 GFlop/s ; Time =  0.81335 s
 SPMV_NLPE :   3.3580 GFlop/s ; Time =  0.83270 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.5267 GFlop/s ; Time =  0.96831 s
      SPMV :   3.6036 GFlop/s ; Time =  0.67896 s
 SPMV_NLPE :   3.4489 GFlop/s ; Time =  0.70940 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0031 GFlop/s ; Time =  0.98930 s
      SPMV :   3.7333 GFlop/s ; Time =  0.79580 s
 SPMV_NLPE :   3.7271 GFlop/s ; Time =  0.79713 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0223 GFlop/s ; Time =  0.98302 s
      SPMV :   3.9075 GFlop/s ; Time =  0.76033 s
 SPMV_NLPE :   3.7614 GFlop/s ; Time =  0.78986 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5330 GFlop/s ; Time =  0.98932 s
      SPMV :   5.0606 GFlop/s ; Time =  0.69067 s
 SPMV_NLPE :   4.8813 GFlop/s ; Time =  0.71605 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
SPMV_A64FX :   3.8692 GFlop/s ; Time =  0.99369 s
      SPMV :   4.9295 GFlop/s ; Time =  0.77996 s
 SPMV_NLPE :   4.6470 GFlop/s ; Time =  0.82736 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   4.0820 GFlop/s ; Time =  0.98471 s
      SPMV :   5.3642 GFlop/s ; Time =  0.74932 s
 SPMV_NLPE :   5.3165 GFlop/s ; Time =  0.75605 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.3888 GFlop/s ; Time =  0.99550 s
      SPMV :   5.0367 GFlop/s ; Time =  0.86744 s
 SPMV_NLPE :   4.9954 GFlop/s ; Time =  0.87462 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.6102 GFlop/s ; Time =  0.98559 s
      SPMV :   5.9615 GFlop/s ; Time =  0.76220 s
 SPMV_NLPE :   5.6263 GFlop/s ; Time =  0.80760 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9443 GFlop/s ; Time =  0.98970 s
      SPMV :   6.1550 GFlop/s ; Time =  0.79502 s
 SPMV_NLPE :   5.9065 GFlop/s ; Time =  0.82847 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2134 GFlop/s ; Time =  1.00565 s
      SPMV :   6.1438 GFlop/s ; Time =  0.85336 s
 SPMV_NLPE :   5.8489 GFlop/s ; Time =  0.89638 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3754 GFlop/s ; Time =  1.00784 s
      SPMV :   6.2989 GFlop/s ; Time =  0.86009 s
 SPMV_NLPE :   6.0000 GFlop/s ; Time =  0.90293 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.5564 GFlop/s ; Time =  1.00648 s
      SPMV :   6.2437 GFlop/s ; Time =  0.89568 s
 SPMV_NLPE :   6.0008 GFlop/s ; Time =  0.93194 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.8017 GFlop/s ; Time =  0.99404 s
      SPMV :   6.5107 GFlop/s ; Time =  0.88579 s
 SPMV_NLPE :   6.2421 GFlop/s ; Time =  0.92391 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9870 GFlop/s ; Time =  0.99246 s
      SPMV :   6.4288 GFlop/s ; Time =  0.92425 s
 SPMV_NLPE :   5.9273 GFlop/s ; Time =  1.00245 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1158 GFlop/s ; Time =  1.00013 s
      SPMV :   5.2887 GFlop/s ; Time =  1.15653 s
 SPMV_NLPE :   5.0749 GFlop/s ; Time =  1.20526 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2167 GFlop/s ; Time =  1.01201 s
      SPMV :   6.3450 GFlop/s ; Time =  0.99154 s
 SPMV_NLPE :   6.1025 GFlop/s ; Time =  1.03094 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3063 GFlop/s ; Time =  0.99764 s
      SPMV :   6.2383 GFlop/s ; Time =  1.00851 s
 SPMV_NLPE :   5.7815 GFlop/s ; Time =  1.08819 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3318 GFlop/s ; Time =  0.99361 s
      SPMV :   6.2980 GFlop/s ; Time =  0.99895 s
 SPMV_NLPE :   5.8320 GFlop/s ; Time =  1.07876 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.4105 GFlop/s ; Time =  1.00865 s
      SPMV :   6.1178 GFlop/s ; Time =  1.05690 s
 SPMV_NLPE :   5.7966 GFlop/s ; Time =  1.11548 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.4020 GFlop/s ; Time =  1.01001 s
      SPMV :   6.1336 GFlop/s ; Time =  1.05421 s
 SPMV_NLPE :   5.7871 GFlop/s ; Time =  1.11733 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9548 GFlop/s ; Time =  0.99780 s
      SPMV :   5.5900 GFlop/s ; Time =  1.06292 s
 SPMV_NLPE :   5.8334 GFlop/s ; Time =  1.01856 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4701 GFlop/s ; Time =  0.99039 s
      SPMV :   5.0408 GFlop/s ; Time =  1.07474 s
 SPMV_NLPE :   5.7945 GFlop/s ; Time =  0.93495 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3753 GFlop/s ; Time =  1.00784 s
      SPMV :   4.9784 GFlop/s ; Time =  1.08818 s
 SPMV_NLPE :   5.7988 GFlop/s ; Time =  0.93423 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3418 GFlop/s ; Time =  1.01413 s
      SPMV :   5.1351 GFlop/s ; Time =  1.05496 s
 SPMV_NLPE :   5.8341 GFlop/s ; Time =  0.92856 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/spmv_C1_u-1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9234,     0.9228,     0.9157
   2730666,    16,     1.5424,     1.5409,     1.5685
   1820444,    24,     1.9976,     1.9979,     2.0702
   1365333,    32,     2.3018,     2.3018,     2.3102
   1092266,    40,     2.4961,     2.4955,     2.4970
    910222,    48,     2.7339,     2.7330,     2.6647
    780190,    56,     2.9260,     2.9252,     2.8738
    682666,    64,     3.4392,     3.4380,     3.3968
    546133,    80,     3.6040,     3.6039,     3.5301
    455111,    96,     3.7330,     3.7295,     3.7675
    390095,   112,     3.9078,     3.9065,     3.8187
    341333,   128,     5.0624,     5.0635,     4.9899
    273066,   160,     4.9289,     4.9340,     4.7079
    227555,   192,     5.3651,     5.3663,     5.4037
    195047,   224,     5.0365,     5.0215,     5.0356
    170666,   256,     5.9618,     5.9556,     5.7071
    136533,   320,     6.1542,     6.0462,     5.9752
    113777,   384,     6.1438,     6.1375,     5.8944
     97523,   448,     6.3014,     6.1726,     6.0372
     85333,   512,     6.2436,     6.2365,     6.0294
     68266,   640,     6.5098,     6.5008,     6.2853
     56888,   768,     6.4310,     6.4117,     5.9563
     48761,   896,     5.3118,     5.3289,     5.0649
     42666,  1024,     6.3485,     6.3027,     6.1036
     34133,  1280,     6.2381,     6.0756,     5.7730
     28444,  1536,     6.2953,     5.9481,     5.8216
     24380,  1792,     6.1186,     5.9208,     5.7738
     21333,  2048,     6.1361,     5.8712,     5.7685
     17066,  2560,     5.5904,     5.4197,     5.8086
     14222,  3072,     5.0404,     4.8544,     5.7598
     12190,  3584,     4.9839,     4.9385,     5.7756
     10666,  4096,     5.1337,     5.1263,     5.8099


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/spmv_C1_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9233,     0.7736,     0.9132
   2730666,    16,     1.5422,     1.2431,     1.5484
   1820444,    24,     1.9975,     1.5742,     2.0468
   1365333,    32,     2.3014,     1.8017,     2.2757
   1092266,    40,     2.4960,     2.0685,     2.4773
    910222,    48,     2.7336,     2.2667,     2.6397
    780190,    56,     2.9258,     2.2327,     2.8286
    682666,    64,     3.4377,     2.3545,     3.3141
    546133,    80,     3.6035,     2.5313,     3.4504
    455111,    96,     3.7330,     2.6680,     3.6973
    390095,   112,     3.9076,     2.8059,     3.7517
    341333,   128,     5.0604,     2.8878,     4.8036
    273066,   160,     4.9287,     3.0244,     4.5714
    227555,   192,     5.3641,     3.1337,     5.2233
    195047,   224,     5.0364,     3.1994,     4.8930
    170666,   256,     5.9610,     3.2665,     5.5026
    136533,   320,     6.1534,     3.3386,     5.7487
    113777,   384,     6.1434,     3.4207,     5.6967
     97523,   448,     6.3012,     3.4487,     5.8292
     85333,   512,     6.2472,     3.4951,     5.8217
     68266,   640,     6.5085,     3.5496,     6.0405
     56888,   768,     6.4294,     3.5834,     5.7403
     48761,   896,     5.2956,     3.6104,     4.9427
     42666,  1024,     6.3376,     3.6293,     5.8987
     34133,  1280,     6.2372,     3.6311,     5.6084
     28444,  1536,     6.2877,     3.6196,     5.6533
     24380,  1792,     6.1030,     3.6317,     5.5970
     21333,  2048,     6.1331,     3.6351,     5.5961
     17066,  2560,     5.5862,     3.4777,     5.6472
     14222,  3072,     5.0434,     3.3367,     5.6150
     12190,  3584,     4.9823,     3.3624,     5.6199
     10666,  4096,     5.1314,     3.3732,     5.6458


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/spmv_C1_u2.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9234,     0.5720,     0.8945
   2730666,    16,     1.5420,     1.1303,     1.5327
   1820444,    24,     1.9975,     1.3904,     2.0305
   1365333,    32,     2.3017,     1.8592,     2.2899
   1092266,    40,     2.4959,     2.0892,     2.4763
    910222,    48,     2.7335,     2.4985,     2.6485
    780190,    56,     2.9252,     2.3252,     2.8329
    682666,    64,     3.4381,     2.6556,     3.3458
    546133,    80,     3.6040,     2.6623,     3.4665
    455111,    96,     3.7334,     3.0144,     3.7273
    390095,   112,     3.9075,     3.0570,     3.7641
    341333,   128,     5.0610,     3.3114,     4.8679
    273066,   160,     4.9292,     3.6718,     4.6351
    227555,   192,     5.3643,     3.9046,     5.3000
    195047,   224,     5.0366,     4.0488,     4.9721
    170666,   256,     5.9625,     4.1955,     5.5928
    136533,   320,     6.1577,     4.5086,     5.8882
    113777,   384,     6.1396,     4.6857,     5.8189
     97523,   448,     6.3011,     4.8215,     5.9707
     85333,   512,     6.2481,     4.9521,     5.9598
     68266,   640,     6.5104,     5.1468,     6.1953
     56888,   768,     6.4307,     5.2642,     5.8928
     48761,   896,     5.2929,     5.3700,     5.0523
     42666,  1024,     6.3482,     5.4319,     6.0579
     34133,  1280,     6.2359,     5.4917,     5.7368
     28444,  1536,     6.2888,     5.5215,     5.7902
     24380,  1792,     6.1032,     5.5697,     5.7446
     21333,  2048,     6.1369,     5.6042,     5.7491
     17066,  2560,     5.6033,     5.2576,     5.8103
     14222,  3072,     5.0480,     4.9257,     5.7771
     12190,  3584,     4.9833,     4.9729,     5.7738
     10666,  4096,     5.1364,     5.0853,     5.8105


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/spmv_C1_u3.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9233,     0.4944,     0.8948
   2730666,    16,     1.5420,     0.9911,     1.5319
   1820444,    24,     1.9975,     1.4796,     2.0281
   1365333,    32,     2.3024,     1.6660,     2.2609
   1092266,    40,     2.4960,     2.0825,     2.4774
    910222,    48,     2.7335,     2.4969,     2.6510
    780190,    56,     2.9253,     2.1500,     2.8191
    682666,    64,     3.4393,     2.4587,     3.3293
    546133,    80,     3.6038,     2.5524,     3.4667
    455111,    96,     3.7327,     3.0611,     3.7276
    390095,   112,     3.9077,     3.3123,     3.7661
    341333,   128,     5.0609,     3.3947,     4.8660
    273066,   160,     4.9288,     3.9014,     4.6440
    227555,   192,     5.3641,     4.2572,     5.3307
    195047,   224,     5.0368,     4.2480,     4.9861
    170666,   256,     5.9615,     4.4931,     5.6268
    136533,   320,     6.1553,     4.6934,     5.8948
    113777,   384,     6.1438,     5.0758,     5.8361
     97523,   448,     6.3002,     5.1016,     5.9816
     85333,   512,     6.2482,     5.1854,     5.9819
     68266,   640,     6.5098,     5.4391,     6.2225
     56888,   768,     6.4289,     5.6115,     5.9140
     48761,   896,     5.2846,     5.6296,     5.0535
     42666,  1024,     6.3531,     5.7409,     6.0728
     34133,  1280,     6.2361,     5.7608,     5.7582
     28444,  1536,     6.2885,     5.8367,     5.8043
     24380,  1792,     6.1014,     5.8554,     5.7588
     21333,  2048,     6.1349,     5.8761,     5.7616
     17066,  2560,     5.5887,     5.5305,     5.8147
     14222,  3072,     5.0395,     5.1813,     5.7835
     12190,  3584,     4.9803,     5.1902,     5.7886
     10666,  4096,     5.1336,     5.2662,     5.8234


==> plots/data/spmv_microbench/fcc_old/rect_size_scan/spmv_C1_u4.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.9231,     0.4370,     0.8555
   2730666,    16,     1.5419,     0.8635,     1.5114
   1820444,    24,     1.9965,     1.2991,     1.8474
   1365333,    32,     2.3013,     1.7225,     2.2764
   1092266,    40,     2.4957,     1.8176,     2.4482
    910222,    48,     2.7337,     2.1738,     2.6283
    780190,    56,     2.9259,     2.5336,     2.8458
    682666,    64,     3.4379,     2.8833,     3.3580
    546133,    80,     3.6036,     2.5267,     3.4489
    455111,    96,     3.7333,     3.0031,     3.7271
    390095,   112,     3.9075,     3.0223,     3.7614
    341333,   128,     5.0606,     3.5330,     4.8813
    273066,   160,     4.9295,     3.8692,     4.6470
    227555,   192,     5.3642,     4.0820,     5.3165
    195047,   224,     5.0367,     4.3888,     4.9954
    170666,   256,     5.9615,     4.6102,     5.6263
    136533,   320,     6.1550,     4.9443,     5.9065
    113777,   384,     6.1438,     5.2134,     5.8489
     97523,   448,     6.2989,     5.3754,     6.0000
     85333,   512,     6.2437,     5.5564,     6.0008
     68266,   640,     6.5107,     5.8017,     6.2421
     56888,   768,     6.4288,     5.9870,     5.9273
     48761,   896,     5.2887,     6.1158,     5.0749
     42666,  1024,     6.3450,     6.2167,     6.1025
     34133,  1280,     6.2383,     6.3063,     5.7815
     28444,  1536,     6.2980,     6.3318,     5.8320
     24380,  1792,     6.1178,     6.4105,     5.7966
     21333,  2048,     6.1336,     6.4020,     5.7871
     17066,  2560,     5.5900,     5.9548,     5.8334
     14222,  3072,     5.0408,     5.4701,     5.7945
     12190,  3584,     4.9784,     5.3753,     5.7988
     10666,  4096,     5.1351,     5.3418,     5.8341


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/raw_spmv_C16_u1.txt <==
-m RECT, -C 16, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   5.0605 GFlop/s ; Time =  0.93243 s
      SPMV :   0.6539 GFlop/s ; Time =  7.21603 s
 SPMV_NLPE :   1.3780 GFlop/s ; Time =  3.42424 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.4710 GFlop/s ; Time =  0.95830 s
      SPMV :   0.6732 GFlop/s ; Time =  7.78755 s
 SPMV_NLPE :   1.4412 GFlop/s ; Time =  3.63796 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4942 GFlop/s ; Time =  0.98607 s
      SPMV :   0.6784 GFlop/s ; Time =  7.98580 s
 SPMV_NLPE :   1.4512 GFlop/s ; Time =  3.73324 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.6292 GFlop/s ; Time =  0.99346 s
      SPMV :   0.6821 GFlop/s ; Time =  8.19858 s
 SPMV_NLPE :   1.4619 GFlop/s ; Time =  3.82554 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.7575 GFlop/s ; Time =  0.97133 s
      SPMV :   0.6853 GFlop/s ; Time =  8.16043 s
 SPMV_NLPE :   1.4736 GFlop/s ; Time =  3.79497 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.8850 GFlop/s ; Time =  0.97998 s
      SPMV :   0.6877 GFlop/s ; Time =  8.38602 s
 SPMV_NLPE :   1.4820 GFlop/s ; Time =  3.89152 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9583 GFlop/s ; Time =  0.99724 s
      SPMV :   0.6886 GFlop/s ; Time =  8.62877 s
 SPMV_NLPE :   1.4879 GFlop/s ; Time =  3.99348 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   6.0173 GFlop/s ; Time =  0.98747 s
      SPMV :   0.6899 GFlop/s ; Time =  8.61272 s
 SPMV_NLPE :   1.4914 GFlop/s ; Time =  3.98409 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.0945 GFlop/s ; Time =  1.00364 s
      SPMV :   0.6914 GFlop/s ; Time =  8.84736 s
 SPMV_NLPE :   1.4982 GFlop/s ; Time =  4.08273 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.989564
nrows_Sell_C = 455120, nnz_Sell_C = 43691520, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1074 GFlop/s ; Time =  1.00153 s
      SPMV :   0.6920 GFlop/s ; Time =  8.83943 s
 SPMV_NLPE :   1.5025 GFlop/s ; Time =  4.07110 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1447 GFlop/s ; Time =  0.99544 s
      SPMV :   0.6905 GFlop/s ; Time =  8.85800 s
 SPMV_NLPE :   1.5058 GFlop/s ; Time =  4.06196 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1661 GFlop/s ; Time =  0.99198 s
      SPMV :   0.6939 GFlop/s ; Time =  8.81474 s
 SPMV_NLPE :   1.5084 GFlop/s ; Time =  4.05500 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2837 GFlop/s ; Time =  1.00123 s
      SPMV :   0.6945 GFlop/s ; Time =  9.05849 s
 SPMV_NLPE :   1.4995 GFlop/s ; Time =  4.19566 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.994735
nrows_Sell_C = 227568, nnz_Sell_C = 43693056, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999943
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2816 GFlop/s ; Time =  1.00156 s
      SPMV :   0.6950 GFlop/s ; Time =  9.05268 s
 SPMV_NLPE :   1.5042 GFlop/s ; Time =  4.18260 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.995490
nrows_Sell_C = 195056, nnz_Sell_C = 43692544, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999954
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1364 GFlop/s ; Time =  0.99678 s
      SPMV :   0.6952 GFlop/s ; Time =  8.79825 s
 SPMV_NLPE :   1.5163 GFlop/s ; Time =  4.03401 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2424 GFlop/s ; Time =  1.00786 s
      SPMV :   0.6954 GFlop/s ; Time =  9.04762 s
 SPMV_NLPE :   1.5089 GFlop/s ; Time =  4.16966 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.8187 GFlop/s ; Time =  0.99114 s
      SPMV :   0.6926 GFlop/s ; Time =  8.32705 s
 SPMV_NLPE :   1.5190 GFlop/s ; Time =  3.79673 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.6507 GFlop/s ; Time =  0.98967 s
      SPMV :   0.6914 GFlop/s ; Time =  8.08846 s
 SPMV_NLPE :   1.5191 GFlop/s ; Time =  3.68127 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.6132 GFlop/s ; Time =  0.99628 s
      SPMV :   0.6933 GFlop/s ; Time =  8.06674 s
 SPMV_NLPE :   1.5130 GFlop/s ; Time =  3.69626 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   5.8070 GFlop/s ; Time =  0.99313 s
      SPMV :   0.6923 GFlop/s ; Time =  8.33086 s
 SPMV_NLPE :   1.5151 GFlop/s ; Time =  3.80639 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9806 GFlop/s ; Time =  0.99353 s
      SPMV :   0.6940 GFlop/s ; Time =  8.56182 s
 SPMV_NLPE :   1.5235 GFlop/s ; Time =  3.90002 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   5.9661 GFlop/s ; Time =  0.99594 s
      SPMV :   0.6949 GFlop/s ; Time =  8.55099 s
 SPMV_NLPE :   1.5246 GFlop/s ; Time =  3.89733 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 68
SPMV_A64FX :   6.0322 GFlop/s ; Time =  0.98502 s
      SPMV :   0.6949 GFlop/s ; Time =  8.55010 s
 SPMV_NLPE :   1.5183 GFlop/s ; Time =  3.91355 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1139 GFlop/s ; Time =  1.00044 s
      SPMV :   0.6937 GFlop/s ; Time =  8.81704 s
 SPMV_NLPE :   1.5199 GFlop/s ; Time =  4.02433 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1653 GFlop/s ; Time =  0.99211 s
      SPMV :   0.6948 GFlop/s ; Time =  8.80381 s
 SPMV_NLPE :   1.5151 GFlop/s ; Time =  4.03710 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2327 GFlop/s ; Time =  1.00941 s
      SPMV :   0.6953 GFlop/s ; Time =  9.04843 s
 SPMV_NLPE :   1.5164 GFlop/s ; Time =  4.14897 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2293 GFlop/s ; Time =  1.00995 s
      SPMV :   0.6956 GFlop/s ; Time =  9.04412 s
 SPMV_NLPE :   1.5166 GFlop/s ; Time =  4.14813 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.2328 GFlop/s ; Time =  1.00940 s
      SPMV :   0.6969 GFlop/s ; Time =  9.02703 s
 SPMV_NLPE :   1.5173 GFlop/s ; Time =  4.14630 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3359 GFlop/s ; Time =  0.99295 s
      SPMV :   0.6980 GFlop/s ; Time =  9.01342 s
 SPMV_NLPE :   1.4857 GFlop/s ; Time =  4.23461 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3053 GFlop/s ; Time =  0.99779 s
      SPMV :   0.6967 GFlop/s ; Time =  9.03024 s
 SPMV_NLPE :   1.5000 GFlop/s ; Time =  4.19434 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3277 GFlop/s ; Time =  0.99423 s
      SPMV :   0.6958 GFlop/s ; Time =  9.04189 s
 SPMV_NLPE :   1.4858 GFlop/s ; Time =  4.23424 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3465 GFlop/s ; Time =  0.99127 s
      SPMV :   0.6975 GFlop/s ; Time =  9.01995 s
 SPMV_NLPE :   1.4867 GFlop/s ; Time =  4.23169 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/raw_spmv_C32_u1.txt <==
-m RECT, -C 32, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 64
SPMV_A64FX :   5.8588 GFlop/s ; Time =  0.95453 s
      SPMV :   0.6318 GFlop/s ; Time =  8.85167 s
 SPMV_NLPE :   2.4038 GFlop/s ; Time =  2.32653 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.4223 GFlop/s ; Time =  0.95241 s
      SPMV :   0.6496 GFlop/s ; Time =  9.41613 s
 SPMV_NLPE :   2.5185 GFlop/s ; Time =  2.42867 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.5383 GFlop/s ; Time =  0.98898 s
      SPMV :   0.6553 GFlop/s ; Time =  9.86740 s
 SPMV_NLPE :   2.5200 GFlop/s ; Time =  2.56592 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.5423 GFlop/s ; Time =  0.98837 s
      SPMV :   0.6575 GFlop/s ; Time =  9.83418 s
 SPMV_NLPE :   2.5173 GFlop/s ; Time =  2.56874 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6782 GFlop/s ; Time =  0.99443 s
      SPMV :   0.6593 GFlop/s ; Time = 10.07239 s
 SPMV_NLPE :   2.5404 GFlop/s ; Time =  2.61416 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.979147
nrows_Sell_C = 910240, nnz_Sell_C = 43691520, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7237 GFlop/s ; Time =  0.98769 s
      SPMV :   0.6584 GFlop/s ; Time = 10.08632 s
 SPMV_NLPE :   2.5605 GFlop/s ; Time =  2.59366 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8037 GFlop/s ; Time =  1.00177 s
      SPMV :   0.6613 GFlop/s ; Time = 10.30646 s
 SPMV_NLPE :   2.5714 GFlop/s ; Time =  2.65055 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8535 GFlop/s ; Time =  0.99449 s
      SPMV :   0.6622 GFlop/s ; Time = 10.29295 s
 SPMV_NLPE :   2.5840 GFlop/s ; Time =  2.63763 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.9232 GFlop/s ; Time =  0.98448 s
      SPMV :   0.6631 GFlop/s ; Time = 10.27841 s
 SPMV_NLPE :   2.5983 GFlop/s ; Time =  2.62313 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.989529
nrows_Sell_C = 455136, nnz_Sell_C = 43693056, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8581 GFlop/s ; Time =  0.99383 s
      SPMV :   0.6636 GFlop/s ; Time = 10.27011 s
 SPMV_NLPE :   2.6095 GFlop/s ; Time =  2.61190 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.991028
nrows_Sell_C = 390112, nnz_Sell_C = 43692544, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8230 GFlop/s ; Time =  0.99894 s
      SPMV :   0.6624 GFlop/s ; Time = 10.28872 s
 SPMV_NLPE :   2.6170 GFlop/s ; Time =  2.60443 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 80
SPMV_A64FX :   6.9471 GFlop/s ; Time =  1.00625 s
      SPMV :   0.6646 GFlop/s ; Time = 10.51894 s
 SPMV_NLPE :   2.6224 GFlop/s ; Time =  2.66568 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8537 GFlop/s ; Time =  0.99446 s
      SPMV :   0.6647 GFlop/s ; Time = 10.25412 s
 SPMV_NLPE :   2.6056 GFlop/s ; Time =  2.61584 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6416 GFlop/s ; Time =  0.99991 s
      SPMV :   0.6646 GFlop/s ; Time =  9.99230 s
 SPMV_NLPE :   2.6327 GFlop/s ; Time =  2.52245 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.5399 GFlop/s ; Time =  0.98873 s
      SPMV :   0.6633 GFlop/s ; Time =  9.74793 s
 SPMV_NLPE :   2.6351 GFlop/s ; Time =  2.45389 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.5719 GFlop/s ; Time =  1.01051 s
      SPMV :   0.6640 GFlop/s ; Time = 10.00140 s
 SPMV_NLPE :   2.6212 GFlop/s ; Time =  2.53358 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6128 GFlop/s ; Time =  1.00425 s
      SPMV :   0.6647 GFlop/s ; Time =  9.99147 s
 SPMV_NLPE :   2.6446 GFlop/s ; Time =  2.51115 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6364 GFlop/s ; Time =  1.00068 s
      SPMV :   0.6651 GFlop/s ; Time =  9.98449 s
 SPMV_NLPE :   2.6472 GFlop/s ; Time =  2.50864 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6519 GFlop/s ; Time =  0.99835 s
      SPMV :   0.6649 GFlop/s ; Time =  9.98726 s
 SPMV_NLPE :   2.6395 GFlop/s ; Time =  2.51601 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6755 GFlop/s ; Time =  0.99483 s
      SPMV :   0.6648 GFlop/s ; Time =  9.98985 s
 SPMV_NLPE :   2.6372 GFlop/s ; Time =  2.51819 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7318 GFlop/s ; Time =  0.98650 s
      SPMV :   0.6651 GFlop/s ; Time =  9.98464 s
 SPMV_NLPE :   2.6523 GFlop/s ; Time =  2.50382 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7430 GFlop/s ; Time =  1.01077 s
      SPMV :   0.6653 GFlop/s ; Time = 10.24474 s
 SPMV_NLPE :   2.6573 GFlop/s ; Time =  2.56490 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7289 GFlop/s ; Time =  0.98692 s
      SPMV :   0.6642 GFlop/s ; Time =  9.99817 s
 SPMV_NLPE :   2.6429 GFlop/s ; Time =  2.51272 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7286 GFlop/s ; Time =  0.98696 s
      SPMV :   0.6642 GFlop/s ; Time =  9.99757 s
 SPMV_NLPE :   2.6415 GFlop/s ; Time =  2.51404 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7426 GFlop/s ; Time =  1.01084 s
      SPMV :   0.6644 GFlop/s ; Time = 10.25896 s
 SPMV_NLPE :   2.6321 GFlop/s ; Time =  2.58948 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7442 GFlop/s ; Time =  1.01059 s
      SPMV :   0.6666 GFlop/s ; Time = 10.22460 s
 SPMV_NLPE :   2.6343 GFlop/s ; Time =  2.58730 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7237 GFlop/s ; Time =  0.98767 s
      SPMV :   0.6652 GFlop/s ; Time =  9.98364 s
 SPMV_NLPE :   2.6345 GFlop/s ; Time =  2.52069 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7382 GFlop/s ; Time =  1.01149 s
      SPMV :   0.6641 GFlop/s ; Time = 10.26260 s
 SPMV_NLPE :   2.6362 GFlop/s ; Time =  2.58540 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7060 GFlop/s ; Time =  0.99027 s
      SPMV :   0.6645 GFlop/s ; Time =  9.99420 s
 SPMV_NLPE :   2.5627 GFlop/s ; Time =  2.59125 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998411
nrows_Sell_C = 14240, nnz_Sell_C = 43745280, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7176 GFlop/s ; Time =  0.98858 s
      SPMV :   0.6657 GFlop/s ; Time =  9.97584 s
 SPMV_NLPE :   2.5961 GFlop/s ; Time =  2.55798 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7151 GFlop/s ; Time =  0.98892 s
      SPMV :   0.6662 GFlop/s ; Time =  9.96797 s
 SPMV_NLPE :   2.5644 GFlop/s ; Time =  2.58957 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7054 GFlop/s ; Time =  0.99033 s
      SPMV :   0.6650 GFlop/s ; Time =  9.98534 s
 SPMV_NLPE :   2.5610 GFlop/s ; Time =  2.59297 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/raw_spmv_C64_u1.txt <==
-m RECT, -C 64, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.874993
nrows_Sell_C = 5461376, nnz_Sell_C = 43691008, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.3446 GFlop/s ; Time =  0.94826 s
      SPMV :   0.6652 GFlop/s ; Time =  7.61837 s
 SPMV_NLPE :   2.7243 GFlop/s ; Time =  1.86035 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 66
SPMV_A64FX :   6.0302 GFlop/s ; Time =  0.95638 s
      SPMV :   0.6781 GFlop/s ; Time =  8.50481 s
 SPMV_NLPE :   2.8395 GFlop/s ; Time =  2.03107 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.958314
nrows_Sell_C = 1820480, nnz_Sell_C = 43691520, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.2455 GFlop/s ; Time =  0.97937 s
      SPMV :   0.6813 GFlop/s ; Time =  8.97740 s
 SPMV_NLPE :   2.7660 GFlop/s ; Time =  2.21137 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.968719
nrows_Sell_C = 1365376, nnz_Sell_C = 43692032, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 72
SPMV_A64FX :   6.3581 GFlop/s ; Time =  0.98952 s
      SPMV :   0.6835 GFlop/s ; Time =  9.20489 s
 SPMV_NLPE :   2.8607 GFlop/s ; Time =  2.19924 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.5058 GFlop/s ; Time =  0.99392 s
      SPMV :   0.6849 GFlop/s ; Time =  9.44061 s
 SPMV_NLPE :   2.8805 GFlop/s ; Time =  2.24481 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.979113
nrows_Sell_C = 910272, nnz_Sell_C = 43693056, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.5373 GFlop/s ; Time =  0.98912 s
      SPMV :   0.6837 GFlop/s ; Time =  9.45825 s
 SPMV_NLPE :   2.8977 GFlop/s ; Time =  2.23148 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.982100
nrows_Sell_C = 780224, nnz_Sell_C = 43692544, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 74
SPMV_A64FX :   6.6243 GFlop/s ; Time =  0.97613 s
      SPMV :   0.6863 GFlop/s ; Time =  9.42178 s
 SPMV_NLPE :   2.9057 GFlop/s ; Time =  2.22536 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6790 GFlop/s ; Time =  0.99431 s
      SPMV :   0.6870 GFlop/s ; Time =  9.66689 s
 SPMV_NLPE :   2.8957 GFlop/s ; Time =  2.29343 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.987422
nrows_Sell_C = 546176, nnz_Sell_C = 43694080, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6367 GFlop/s ; Time =  1.00064 s
      SPMV :   0.6876 GFlop/s ; Time =  9.65865 s
 SPMV_NLPE :   2.9228 GFlop/s ; Time =  2.27209 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.989459
nrows_Sell_C = 455168, nnz_Sell_C = 43696128, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7001 GFlop/s ; Time =  0.99118 s
      SPMV :   0.6887 GFlop/s ; Time =  9.64321 s
 SPMV_NLPE :   2.9272 GFlop/s ; Time =  2.26869 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.990947
nrows_Sell_C = 390144, nnz_Sell_C = 43696128, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.5960 GFlop/s ; Time =  1.00682 s
      SPMV :   0.6880 GFlop/s ; Time =  9.65272 s
 SPMV_NLPE :   2.9316 GFlop/s ; Time =  2.26533 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.992063
nrows_Sell_C = 341376, nnz_Sell_C = 43696128, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6167 GFlop/s ; Time =  1.00367 s
      SPMV :   0.6883 GFlop/s ; Time =  9.64859 s
 SPMV_NLPE :   2.9393 GFlop/s ; Time =  2.25940 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.6750 GFlop/s ; Time =  0.99490 s
      SPMV :   0.6886 GFlop/s ; Time =  9.64466 s
 SPMV_NLPE :   2.9110 GFlop/s ; Time =  2.28133 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7025 GFlop/s ; Time =  0.99082 s
      SPMV :   0.6891 GFlop/s ; Time =  9.63651 s
 SPMV_NLPE :   2.9457 GFlop/s ; Time =  2.25444 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 76
SPMV_A64FX :   6.7326 GFlop/s ; Time =  0.98638 s
      SPMV :   0.6889 GFlop/s ; Time =  9.63992 s
 SPMV_NLPE :   2.9475 GFlop/s ; Time =  2.25307 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7463 GFlop/s ; Time =  1.01029 s
      SPMV :   0.6888 GFlop/s ; Time =  9.89574 s
 SPMV_NLPE :   2.9275 GFlop/s ; Time =  2.32819 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996561
nrows_Sell_C = 136576, nnz_Sell_C = 43704320, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7707 GFlop/s ; Time =  1.00665 s
      SPMV :   0.6888 GFlop/s ; Time =  9.89519 s
 SPMV_NLPE :   2.9529 GFlop/s ; Time =  2.30814 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7903 GFlop/s ; Time =  1.00374 s
      SPMV :   0.6894 GFlop/s ; Time =  9.88641 s
 SPMV_NLPE :   2.9567 GFlop/s ; Time =  2.30516 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7988 GFlop/s ; Time =  1.00248 s
      SPMV :   0.6893 GFlop/s ; Time =  9.88781 s
 SPMV_NLPE :   2.9470 GFlop/s ; Time =  2.31278 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997544
nrows_Sell_C = 85376, nnz_Sell_C = 43712512, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.7941 GFlop/s ; Time =  1.00318 s
      SPMV :   0.6890 GFlop/s ; Time =  9.89231 s
 SPMV_NLPE :   2.9473 GFlop/s ; Time =  2.31254 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8099 GFlop/s ; Time =  1.00085 s
      SPMV :   0.6896 GFlop/s ; Time =  9.88380 s
 SPMV_NLPE :   2.9627 GFlop/s ; Time =  2.30049 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8211 GFlop/s ; Time =  0.99921 s
      SPMV :   0.6899 GFlop/s ; Time =  9.87908 s
 SPMV_NLPE :   2.9634 GFlop/s ; Time =  2.29997 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8295 GFlop/s ; Time =  0.99797 s
      SPMV :   0.6891 GFlop/s ; Time =  9.89082 s
 SPMV_NLPE :   2.9493 GFlop/s ; Time =  2.31096 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8279 GFlop/s ; Time =  0.99820 s
      SPMV :   0.6889 GFlop/s ; Time =  9.89298 s
 SPMV_NLPE :   2.9530 GFlop/s ; Time =  2.30804 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997962
nrows_Sell_C = 34176, nnz_Sell_C = 43745280, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8309 GFlop/s ; Time =  0.99778 s
      SPMV :   0.6885 GFlop/s ; Time =  9.89885 s
 SPMV_NLPE :   2.9483 GFlop/s ; Time =  2.31174 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 28480, nnz_Sell_C = 43745280, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8376 GFlop/s ; Time =  0.99678 s
      SPMV :   0.6898 GFlop/s ; Time =  9.88042 s
 SPMV_NLPE :   2.9406 GFlop/s ; Time =  2.31774 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8460 GFlop/s ; Time =  0.99554 s
      SPMV :   0.6900 GFlop/s ; Time =  9.87803 s
 SPMV_NLPE :   2.9419 GFlop/s ; Time =  2.31670 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997501
nrows_Sell_C = 21376, nnz_Sell_C = 43778048, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8320 GFlop/s ; Time =  0.99761 s
      SPMV :   0.6894 GFlop/s ; Time =  9.88581 s
 SPMV_NLPE :   2.9392 GFlop/s ; Time =  2.31891 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8309 GFlop/s ; Time =  0.99775 s
      SPMV :   0.6900 GFlop/s ; Time =  9.87775 s
 SPMV_NLPE :   2.8875 GFlop/s ; Time =  2.36033 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996172
nrows_Sell_C = 14272, nnz_Sell_C = 43843584, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8209 GFlop/s ; Time =  0.99923 s
      SPMV :   0.6879 GFlop/s ; Time =  9.90727 s
 SPMV_NLPE :   2.9084 GFlop/s ; Time =  2.34344 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996940
nrows_Sell_C = 12224, nnz_Sell_C = 43810816, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8364 GFlop/s ; Time =  0.99693 s
      SPMV :   0.6886 GFlop/s ; Time =  9.89796 s
 SPMV_NLPE :   2.8862 GFlop/s ; Time =  2.36144 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 78
SPMV_A64FX :   6.8369 GFlop/s ; Time =  0.99684 s
      SPMV :   0.6890 GFlop/s ; Time =  9.89216 s
 SPMV_NLPE :   2.8890 GFlop/s ; Time =  2.35909 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/raw_spmv_C8_u1.txt <==
-m RECT, -C 8, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.875000
nrows_Sell_C = 5461336, nnz_Sell_C = 43690688, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999999
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2711 GFlop/s ; Time =  0.96167 s
      SPMV :   0.6292 GFlop/s ; Time =  4.99946 s
 SPMV_NLPE :   0.7297 GFlop/s ; Time =  4.31070 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.4222 GFlop/s ; Time =  0.97028 s
      SPMV :   0.6515 GFlop/s ; Time =  5.09674 s
 SPMV_NLPE :   0.7643 GFlop/s ; Time =  4.34428 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4753 GFlop/s ; Time =  1.00573 s
      SPMV :   0.6569 GFlop/s ; Time =  5.32104 s
 SPMV_NLPE :   0.7672 GFlop/s ; Time =  4.55558 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.968748
nrows_Sell_C = 1365336, nnz_Sell_C = 43690752, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5306 GFlop/s ; Time =  0.98997 s
      SPMV :   0.6595 GFlop/s ; Time =  5.29996 s
 SPMV_NLPE :   0.7702 GFlop/s ; Time =  4.53788 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5676 GFlop/s ; Time =  0.97972 s
      SPMV :   0.6630 GFlop/s ; Time =  5.27210 s
 SPMV_NLPE :   0.7737 GFlop/s ; Time =  4.51753 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.6004 GFlop/s ; Time =  0.97079 s
      SPMV :   0.6650 GFlop/s ; Time =  5.25629 s
 SPMV_NLPE :   0.7772 GFlop/s ; Time =  4.49713 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6331 GFlop/s ; Time =  1.01015 s
      SPMV :   0.6661 GFlop/s ; Time =  5.50990 s
 SPMV_NLPE :   0.7788 GFlop/s ; Time =  4.71237 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6442 GFlop/s ; Time =  1.00709 s
      SPMV :   0.6671 GFlop/s ; Time =  5.50111 s
 SPMV_NLPE :   0.7803 GFlop/s ; Time =  4.70345 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.987495
nrows_Sell_C = 546136, nnz_Sell_C = 43690880, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6600 GFlop/s ; Time =  1.00273 s
      SPMV :   0.6680 GFlop/s ; Time =  5.49369 s
 SPMV_NLPE :   0.7811 GFlop/s ; Time =  4.69859 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.989581
nrows_Sell_C = 455112, nnz_Sell_C = 43690752, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6887 GFlop/s ; Time =  0.99494 s
      SPMV :   0.6696 GFlop/s ; Time =  5.48087 s
 SPMV_NLPE :   0.7839 GFlop/s ; Time =  4.68201 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6827 GFlop/s ; Time =  0.99657 s
      SPMV :   0.6690 GFlop/s ; Time =  5.48613 s
 SPMV_NLPE :   0.7848 GFlop/s ; Time =  4.67649 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.992179
nrows_Sell_C = 341336, nnz_Sell_C = 43691008, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.7047 GFlop/s ; Time =  0.99064 s
      SPMV :   0.6708 GFlop/s ; Time =  5.47147 s
 SPMV_NLPE :   0.7854 GFlop/s ; Time =  4.67290 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.7141 GFlop/s ; Time =  0.98812 s
      SPMV :   0.6712 GFlop/s ; Time =  5.46768 s
 SPMV_NLPE :   0.7832 GFlop/s ; Time =  4.68599 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.994770
nrows_Sell_C = 227560, nnz_Sell_C = 43691520, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6984 GFlop/s ; Time =  0.99233 s
      SPMV :   0.6710 GFlop/s ; Time =  5.46915 s
 SPMV_NLPE :   0.7843 GFlop/s ; Time =  4.67962 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.995531
nrows_Sell_C = 195048, nnz_Sell_C = 43690752, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6774 GFlop/s ; Time =  0.99799 s
      SPMV :   0.6716 GFlop/s ; Time =  5.46475 s
 SPMV_NLPE :   0.7878 GFlop/s ; Time =  4.65884 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6881 GFlop/s ; Time =  0.99510 s
      SPMV :   0.6722 GFlop/s ; Time =  5.45939 s
 SPMV_NLPE :   0.7852 GFlop/s ; Time =  4.67385 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996853
nrows_Sell_C = 136536, nnz_Sell_C = 43691520, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6816 GFlop/s ; Time =  0.99686 s
      SPMV :   0.6725 GFlop/s ; Time =  5.45715 s
 SPMV_NLPE :   0.7892 GFlop/s ; Time =  4.65015 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997334
nrows_Sell_C = 113784, nnz_Sell_C = 43693056, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999938
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.7021 GFlop/s ; Time =  0.99133 s
      SPMV :   0.6724 GFlop/s ; Time =  5.45826 s
 SPMV_NLPE :   0.7897 GFlop/s ; Time =  4.64743 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997717
nrows_Sell_C = 97528, nnz_Sell_C = 43692544, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999949
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6466 GFlop/s ; Time =  1.00640 s
      SPMV :   0.6723 GFlop/s ; Time =  5.45889 s
 SPMV_NLPE :   0.7895 GFlop/s ; Time =  4.64850 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998012
nrows_Sell_C = 85336, nnz_Sell_C = 43692032, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6030 GFlop/s ; Time =  1.01861 s
      SPMV :   0.6707 GFlop/s ; Time =  5.47191 s
 SPMV_NLPE :   0.7897 GFlop/s ; Time =  4.64724 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4454 GFlop/s ; Time =  1.01447 s
      SPMV :   0.6670 GFlop/s ; Time =  5.24031 s
 SPMV_NLPE :   0.7898 GFlop/s ; Time =  4.42560 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998698
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4258 GFlop/s ; Time =  1.02027 s
      SPMV :   0.6678 GFlop/s ; Time =  5.23428 s
 SPMV_NLPE :   0.7901 GFlop/s ; Time =  4.42390 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4659 GFlop/s ; Time =  1.00846 s
      SPMV :   0.6667 GFlop/s ; Time =  5.24272 s
 SPMV_NLPE :   0.7884 GFlop/s ; Time =  4.43342 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5169 GFlop/s ; Time =  0.99384 s
      SPMV :   0.6667 GFlop/s ; Time =  5.24264 s
 SPMV_NLPE :   0.7887 GFlop/s ; Time =  4.43173 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999131
nrows_Sell_C = 34136, nnz_Sell_C = 43694080, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5514 GFlop/s ; Time =  0.98418 s
      SPMV :   0.6682 GFlop/s ; Time =  5.23086 s
 SPMV_NLPE :   0.7876 GFlop/s ; Time =  4.43806 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.5996 GFlop/s ; Time =  1.01956 s
      SPMV :   0.6702 GFlop/s ; Time =  5.47612 s
 SPMV_NLPE :   0.7883 GFlop/s ; Time =  4.65583 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.5943 GFlop/s ; Time =  1.02103 s
      SPMV :   0.6706 GFlop/s ; Time =  5.47224 s
 SPMV_NLPE :   0.7884 GFlop/s ; Time =  4.65494 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999371
nrows_Sell_C = 21336, nnz_Sell_C = 43696128, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.5999 GFlop/s ; Time =  1.01946 s
      SPMV :   0.6712 GFlop/s ; Time =  5.46794 s
 SPMV_NLPE :   0.7886 GFlop/s ; Time =  4.65389 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6666 GFlop/s ; Time =  1.00089 s
      SPMV :   0.6720 GFlop/s ; Time =  5.46136 s
 SPMV_NLPE :   0.7799 GFlop/s ; Time =  4.70542 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6542 GFlop/s ; Time =  1.00431 s
      SPMV :   0.6712 GFlop/s ; Time =  5.46789 s
 SPMV_NLPE :   0.7842 GFlop/s ; Time =  4.67979 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6699 GFlop/s ; Time =  0.99999 s
      SPMV :   0.6715 GFlop/s ; Time =  5.46515 s
 SPMV_NLPE :   0.7800 GFlop/s ; Time =  4.70506 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6811 GFlop/s ; Time =  0.99692 s
      SPMV :   0.6715 GFlop/s ; Time =  5.46474 s
 SPMV_NLPE :   0.7796 GFlop/s ; Time =  4.70719 s


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/spmv_C16_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6539,     5.0605,     1.3780
   2730666,    16,     0.6732,     5.4710,     1.4412
   1820444,    24,     0.6784,     5.4942,     1.4512
   1365333,    32,     0.6821,     5.6292,     1.4619
   1092266,    40,     0.6853,     5.7575,     1.4736
    910222,    48,     0.6877,     5.8850,     1.4820
    780190,    56,     0.6886,     5.9583,     1.4879
    682666,    64,     0.6899,     6.0173,     1.4914
    546133,    80,     0.6914,     6.0945,     1.4982
    455111,    96,     0.6920,     6.1074,     1.5025
    390095,   112,     0.6905,     6.1447,     1.5058
    341333,   128,     0.6939,     6.1661,     1.5084
    273066,   160,     0.6945,     6.2837,     1.4995
    227555,   192,     0.6950,     6.2816,     1.5042
    195047,   224,     0.6952,     6.1364,     1.5163
    170666,   256,     0.6954,     6.2424,     1.5089
    136533,   320,     0.6926,     5.8187,     1.5190
    113777,   384,     0.6914,     5.6507,     1.5191
     97523,   448,     0.6933,     5.6132,     1.5130
     85333,   512,     0.6923,     5.8070,     1.5151
     68266,   640,     0.6940,     5.9806,     1.5235
     56888,   768,     0.6949,     5.9661,     1.5246
     48761,   896,     0.6949,     6.0322,     1.5183
     42666,  1024,     0.6937,     6.1139,     1.5199
     34133,  1280,     0.6948,     6.1653,     1.5151
     28444,  1536,     0.6953,     6.2327,     1.5164
     24380,  1792,     0.6956,     6.2293,     1.5166
     21333,  2048,     0.6969,     6.2328,     1.5173
     17066,  2560,     0.6980,     6.3359,     1.4857
     14222,  3072,     0.6967,     6.3053,     1.5000
     12190,  3584,     0.6958,     6.3277,     1.4858
     10666,  4096,     0.6975,     6.3465,     1.4867


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/spmv_C32_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6318,     5.8588,     2.4038
   2730666,    16,     0.6496,     6.4223,     2.5185
   1820444,    24,     0.6553,     6.5383,     2.5200
   1365333,    32,     0.6575,     6.5423,     2.5173
   1092266,    40,     0.6593,     6.6782,     2.5404
    910222,    48,     0.6584,     6.7237,     2.5605
    780190,    56,     0.6613,     6.8037,     2.5714
    682666,    64,     0.6622,     6.8535,     2.5840
    546133,    80,     0.6631,     6.9232,     2.5983
    455111,    96,     0.6636,     6.8581,     2.6095
    390095,   112,     0.6624,     6.8230,     2.6170
    341333,   128,     0.6646,     6.9471,     2.6224
    273066,   160,     0.6647,     6.8537,     2.6056
    227555,   192,     0.6646,     6.6416,     2.6327
    195047,   224,     0.6633,     6.5399,     2.6351
    170666,   256,     0.6640,     6.5719,     2.6212
    136533,   320,     0.6647,     6.6128,     2.6446
    113777,   384,     0.6651,     6.6364,     2.6472
     97523,   448,     0.6649,     6.6519,     2.6395
     85333,   512,     0.6648,     6.6755,     2.6372
     68266,   640,     0.6651,     6.7318,     2.6523
     56888,   768,     0.6653,     6.7430,     2.6573
     48761,   896,     0.6642,     6.7289,     2.6429
     42666,  1024,     0.6642,     6.7286,     2.6415
     34133,  1280,     0.6644,     6.7426,     2.6321
     28444,  1536,     0.6666,     6.7442,     2.6343
     24380,  1792,     0.6652,     6.7237,     2.6345
     21333,  2048,     0.6641,     6.7382,     2.6362
     17066,  2560,     0.6645,     6.7060,     2.5627
     14222,  3072,     0.6657,     6.7176,     2.5961
     12190,  3584,     0.6662,     6.7151,     2.5644
     10666,  4096,     0.6650,     6.7054,     2.5610


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/spmv_C64_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6652,     5.3446,     2.7243
   2730666,    16,     0.6781,     6.0302,     2.8395
   1820444,    24,     0.6813,     6.2455,     2.7660
   1365333,    32,     0.6835,     6.3581,     2.8607
   1092266,    40,     0.6849,     6.5058,     2.8805
    910222,    48,     0.6837,     6.5373,     2.8977
    780190,    56,     0.6863,     6.6243,     2.9057
    682666,    64,     0.6870,     6.6790,     2.8957
    546133,    80,     0.6876,     6.6367,     2.9228
    455111,    96,     0.6887,     6.7001,     2.9272
    390095,   112,     0.6880,     6.5960,     2.9316
    341333,   128,     0.6883,     6.6167,     2.9393
    273066,   160,     0.6886,     6.6750,     2.9110
    227555,   192,     0.6891,     6.7025,     2.9457
    195047,   224,     0.6889,     6.7326,     2.9475
    170666,   256,     0.6888,     6.7463,     2.9275
    136533,   320,     0.6888,     6.7707,     2.9529
    113777,   384,     0.6894,     6.7903,     2.9567
     97523,   448,     0.6893,     6.7988,     2.9470
     85333,   512,     0.6890,     6.7941,     2.9473
     68266,   640,     0.6896,     6.8099,     2.9627
     56888,   768,     0.6899,     6.8211,     2.9634
     48761,   896,     0.6891,     6.8295,     2.9493
     42666,  1024,     0.6889,     6.8279,     2.9530
     34133,  1280,     0.6885,     6.8309,     2.9483
     28444,  1536,     0.6898,     6.8376,     2.9406
     24380,  1792,     0.6900,     6.8460,     2.9419
     21333,  2048,     0.6894,     6.8320,     2.9392
     17066,  2560,     0.6900,     6.8309,     2.8875
     14222,  3072,     0.6879,     6.8209,     2.9084
     12190,  3584,     0.6886,     6.8364,     2.8862
     10666,  4096,     0.6890,     6.8369,     2.8890


==> plots/data/spmv_microbench/fcc_old/rect_size_scan_sellC/spmv_C8_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.6292,     3.2711,     0.7297
   2730666,    16,     0.6515,     3.4222,     0.7643
   1820444,    24,     0.6569,     3.4753,     0.7672
   1365333,    32,     0.6595,     3.5306,     0.7702
   1092266,    40,     0.6630,     3.5676,     0.7737
    910222,    48,     0.6650,     3.6004,     0.7772
    780190,    56,     0.6661,     3.6331,     0.7788
    682666,    64,     0.6671,     3.6442,     0.7803
    546133,    80,     0.6680,     3.6600,     0.7811
    455111,    96,     0.6696,     3.6887,     0.7839
    390095,   112,     0.6690,     3.6827,     0.7848
    341333,   128,     0.6708,     3.7047,     0.7854
    273066,   160,     0.6712,     3.7141,     0.7832
    227555,   192,     0.6710,     3.6984,     0.7843
    195047,   224,     0.6716,     3.6774,     0.7878
    170666,   256,     0.6722,     3.6881,     0.7852
    136533,   320,     0.6725,     3.6816,     0.7892
    113777,   384,     0.6724,     3.7021,     0.7897
     97523,   448,     0.6723,     3.6466,     0.7895
     85333,   512,     0.6707,     3.6030,     0.7897
     68266,   640,     0.6670,     3.4454,     0.7898
     56888,   768,     0.6678,     3.4258,     0.7901
     48761,   896,     0.6667,     3.4659,     0.7884
     42666,  1024,     0.6667,     3.5169,     0.7887
     34133,  1280,     0.6682,     3.5514,     0.7876
     28444,  1536,     0.6702,     3.5996,     0.7883
     24380,  1792,     0.6706,     3.5943,     0.7884
     21333,  2048,     0.6712,     3.5999,     0.7886
     17066,  2560,     0.6720,     3.6666,     0.7799
     14222,  3072,     0.6712,     3.6542,     0.7842
     12190,  3584,     0.6715,     3.6699,     0.7800
     10666,  4096,     0.6715,     3.6811,     0.7796


==> plots/data/spmv_microbench/gcc/hpcg_scaling/raw_spmv_C1_u-1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u -1
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4170 GFlop/s ; Time =  0.94415 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.7433 GFlop/s ; Time =  0.76743 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.9504 GFlop/s ; Time =  0.68592 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8144 GFlop/s ; Time =  1.02992 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4787 GFlop/s ; Time =  0.83324 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8762 GFlop/s ; Time =  0.74780 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.2119 GFlop/s ; Time =  1.00583 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2170 GFlop/s ; Time =  0.81204 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8162 GFlop/s ; Time =  0.72839 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6088 GFlop/s ; Time =  0.99385 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.9468 GFlop/s ; Time =  0.80242 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.7847 GFlop/s ; Time =  0.71606 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.9941 GFlop/s ; Time =  0.98828 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.6533 GFlop/s ; Time =  0.79879 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.7039 GFlop/s ; Time =  0.71231 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.3455 GFlop/s ; Time =  0.98856 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.3546 GFlop/s ; Time =  0.79675 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.6070 GFlop/s ; Time =  0.71077 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 88
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.7370 GFlop/s ; Time =  1.00757 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.0387 GFlop/s ; Time =  0.81493 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.5326 GFlop/s ; Time =  0.72497 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 100
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.0786 GFlop/s ; Time =  1.00632 s
Perfromance of SELL-1-1 with kernel       SPMV :  13.7561 GFlop/s ; Time =  0.81045 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.4589 GFlop/s ; Time =  0.72118 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 112
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.4406 GFlop/s ; Time =  1.00368 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.4211 GFlop/s ; Time =  0.80970 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3273 GFlop/s ; Time =  0.72062 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 122
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.5615 GFlop/s ; Time =  1.00293 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2165 GFlop/s ; Time =  0.83873 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.2161 GFlop/s ; Time =  0.70781 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 132
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.7907 GFlop/s ; Time =  0.99496 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.7546 GFlop/s ; Time =  0.82887 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1092 GFlop/s ; Time =  0.69714 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 146
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.3613 GFlop/s ; Time =  0.99484 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4137 GFlop/s ; Time =  0.79735 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.9904 GFlop/s ; Time =  0.70799 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 158
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.7268 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.0720 GFlop/s ; Time =  0.79806 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8399 GFlop/s ; Time =  0.70913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 170
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.0854 GFlop/s ; Time =  0.99304 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.7667 GFlop/s ; Time =  0.79744 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.7752 GFlop/s ; Time =  0.70784 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 180
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.2158 GFlop/s ; Time =  0.99266 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.6811 GFlop/s ; Time =  0.81307 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.6369 GFlop/s ; Time =  0.70076 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 192
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.4162 GFlop/s ; Time =  0.99949 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.1659 GFlop/s ; Time =  0.81806 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.4678 GFlop/s ; Time =  0.70256 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 206
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.0972 GFlop/s ; Time =  0.99432 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8410 GFlop/s ; Time =  0.79630 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.4803 GFlop/s ; Time =  0.70708 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.5196 GFlop/s ; Time =  0.99121 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.4657 GFlop/s ; Time =  0.79775 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.3326 GFlop/s ; Time =  0.70790 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 232
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.9783 GFlop/s ; Time =  0.99563 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.4138 GFlop/s ; Time =  0.79795 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.2647 GFlop/s ; Time =  0.71322 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 242
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.2865 GFlop/s ; Time =  0.98875 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.1391 GFlop/s ; Time =  0.79028 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2204 GFlop/s ; Time =  0.70589 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 256
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.6452 GFlop/s ; Time =  0.99634 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.8847 GFlop/s ; Time =  0.79534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.0874 GFlop/s ; Time =  0.71195 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.8998 GFlop/s ; Time =  0.99182 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.6164 GFlop/s ; Time =  0.78836 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.0047 GFlop/s ; Time =  0.70600 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.1126 GFlop/s ; Time =  0.99616 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.3096 GFlop/s ; Time =  0.78843 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.8352 GFlop/s ; Time =  0.70704 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 290
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.6618 GFlop/s ; Time =  0.98987 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.8733 GFlop/s ; Time =  0.79100 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.7270 GFlop/s ; Time =  0.70704 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 302
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.8716 GFlop/s ; Time =  0.99401 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.5981 GFlop/s ; Time =  0.79038 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.6286 GFlop/s ; Time =  0.70690 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 314
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.3415 GFlop/s ; Time =  0.99052 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3108 GFlop/s ; Time =  0.79002 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.4822 GFlop/s ; Time =  0.70746 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 326
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.6962 GFlop/s ; Time =  0.99041 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.0117 GFlop/s ; Time =  0.78990 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.4074 GFlop/s ; Time =  0.70699 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 338
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.9910 GFlop/s ; Time =  0.99187 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.7550 GFlop/s ; Time =  0.78907 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3600 GFlop/s ; Time =  0.70619 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 348
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.2175 GFlop/s ; Time =  0.98928 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.4048 GFlop/s ; Time =  0.78529 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.1937 GFlop/s ; Time =  0.70293 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.2323 GFlop/s ; Time =  0.98650 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0431 GFlop/s ; Time =  0.77756 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.0671 GFlop/s ; Time =  0.69548 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 368
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.5217 GFlop/s ; Time =  0.98808 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.7492 GFlop/s ; Time =  0.77777 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.9484 GFlop/s ; Time =  0.69598 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 376
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.4806 GFlop/s ; Time =  0.98677 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.8264 GFlop/s ; Time =  0.77878 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.1853 GFlop/s ; Time =  0.69649 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 398
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.7488 GFlop/s ; Time =  0.99157 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1471 GFlop/s ; Time =  0.79027 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.8045 GFlop/s ; Time =  0.70650 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 408
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.9593 GFlop/s ; Time =  0.98971 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7194 GFlop/s ; Time =  0.78806 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.5074 GFlop/s ; Time =  0.70513 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.3243 GFlop/s ; Time =  0.98943 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.2934 GFlop/s ; Time =  0.78970 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4767 GFlop/s ; Time =  0.70437 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.6302 GFlop/s ; Time =  0.99037 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9726 GFlop/s ; Time =  0.78989 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.2754 GFlop/s ; Time =  0.70541 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 444
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.0294 GFlop/s ; Time =  0.98941 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.4156 GFlop/s ; Time =  0.79307 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.1391 GFlop/s ; Time =  0.70574 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.4065 GFlop/s ; Time =  0.98893 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.9442 GFlop/s ; Time =  0.79503 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.8882 GFlop/s ; Time =  0.70718 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.6259 GFlop/s ; Time =  0.98473 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.2453 GFlop/s ; Time =  0.81673 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.8264 GFlop/s ; Time =  0.68861 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 468
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.8338 GFlop/s ; Time =  0.98754 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.6092 GFlop/s ; Time =  0.82025 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.6545 GFlop/s ; Time =  0.68965 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 486
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.0530 GFlop/s ; Time =  0.98418 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.8702 GFlop/s ; Time =  0.78673 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  77.4785 GFlop/s ; Time =  0.69932 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.3596 GFlop/s ; Time =  0.98510 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.3038 GFlop/s ; Time =  0.78971 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.2971 GFlop/s ; Time =  0.70015 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 510
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.6338 GFlop/s ; Time =  0.98654 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.8178 GFlop/s ; Time =  0.79170 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.0502 GFlop/s ; Time =  0.70151 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 520
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.5392 GFlop/s ; Time =  0.99032 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.4396 GFlop/s ; Time =  0.81149 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.0358 GFlop/s ; Time =  0.69816 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 530
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.7995 GFlop/s ; Time =  0.98809 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.1152 GFlop/s ; Time =  0.80814 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.8937 GFlop/s ; Time =  0.69602 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 548
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.9468 GFlop/s ; Time =  0.98624 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.0007 GFlop/s ; Time =  0.79342 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.7180 GFlop/s ; Time =  0.70452 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 558
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  63.1989 GFlop/s ; Time =  0.98434 s
Perfromance of SELL-1-1 with kernel       SPMV :  78.3864 GFlop/s ; Time =  0.79362 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  88.4856 GFlop/s ; Time =  0.70304 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 572
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.6285 GFlop/s ; Time =  0.98672 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.6847 GFlop/s ; Time =  0.79036 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.3680 GFlop/s ; Time =  0.70567 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling/raw_spmv_C1_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 1
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4707 GFlop/s ; Time =  1.06128 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.7432 GFlop/s ; Time =  0.89537 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.9404 GFlop/s ; Time =  0.80436 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9281 GFlop/s ; Time =  0.98992 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4781 GFlop/s ; Time =  0.83339 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8764 GFlop/s ; Time =  0.74777 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.3860 GFlop/s ; Time =  1.01675 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2166 GFlop/s ; Time =  0.85486 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8168 GFlop/s ; Time =  0.76664 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8347 GFlop/s ; Time =  0.99358 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.9468 GFlop/s ; Time =  0.83452 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.7591 GFlop/s ; Time =  0.74715 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.2851 GFlop/s ; Time =  1.01002 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.6432 GFlop/s ; Time =  0.85132 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.7006 GFlop/s ; Time =  0.75852 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.7104 GFlop/s ; Time =  0.99834 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.3541 GFlop/s ; Time =  0.83985 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.6063 GFlop/s ; Time =  0.74924 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 90
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.1626 GFlop/s ; Time =  0.98732 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.0368 GFlop/s ; Time =  0.83359 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.5355 GFlop/s ; Time =  0.74129 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.5728 GFlop/s ; Time =  1.00188 s
Perfromance of SELL-1-1 with kernel       SPMV :  13.7470 GFlop/s ; Time =  0.84342 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.4587 GFlop/s ; Time =  0.75003 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 116
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.9901 GFlop/s ; Time =  0.99556 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.4176 GFlop/s ; Time =  0.83881 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3255 GFlop/s ; Time =  0.74644 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 128
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.3746 GFlop/s ; Time =  0.99274 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2097 GFlop/s ; Time =  0.88035 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.2151 GFlop/s ; Time =  0.74266 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 142
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.7894 GFlop/s ; Time =  1.00264 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.7626 GFlop/s ; Time =  0.89125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1111 GFlop/s ; Time =  0.74989 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.2023 GFlop/s ; Time =  0.99806 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.3983 GFlop/s ; Time =  0.84168 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.9798 GFlop/s ; Time =  0.74713 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 166
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.5997 GFlop/s ; Time =  0.99500 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.0746 GFlop/s ; Time =  0.83837 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8374 GFlop/s ; Time =  0.74511 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 180
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.0121 GFlop/s ; Time =  1.00277 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.7411 GFlop/s ; Time =  0.84526 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.7545 GFlop/s ; Time =  0.75006 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 192
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.4342 GFlop/s ; Time =  0.99865 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.6518 GFlop/s ; Time =  0.86831 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.6183 GFlop/s ; Time =  0.74796 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 204
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.7871 GFlop/s ; Time =  0.99807 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.1882 GFlop/s ; Time =  0.86845 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.4597 GFlop/s ; Time =  0.74666 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 216
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.1996 GFlop/s ; Time =  0.99510 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8155 GFlop/s ; Time =  0.83570 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.4846 GFlop/s ; Time =  0.74130 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 228
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.5989 GFlop/s ; Time =  0.99296 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.4138 GFlop/s ; Time =  0.83576 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.3190 GFlop/s ; Time =  0.74066 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 242
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.1397 GFlop/s ; Time =  0.99410 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.3903 GFlop/s ; Time =  0.83295 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.2557 GFlop/s ; Time =  0.74415 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 254
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.4748 GFlop/s ; Time =  0.99447 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.1240 GFlop/s ; Time =  0.82984 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2107 GFlop/s ; Time =  0.74109 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 268
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.0040 GFlop/s ; Time =  0.99581 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.8188 GFlop/s ; Time =  0.83415 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.1059 GFlop/s ; Time =  0.74498 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 280
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.3705 GFlop/s ; Time =  0.99508 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.6112 GFlop/s ; Time =  0.82997 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.0361 GFlop/s ; Time =  0.74260 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.7241 GFlop/s ; Time =  0.99480 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.2851 GFlop/s ; Time =  0.82866 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.7938 GFlop/s ; Time =  0.74334 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 306
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.1737 GFlop/s ; Time =  0.99827 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.8884 GFlop/s ; Time =  0.83434 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.7478 GFlop/s ; Time =  0.74571 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.4886 GFlop/s ; Time =  0.99270 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.5610 GFlop/s ; Time =  0.82774 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.6286 GFlop/s ; Time =  0.73967 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.9870 GFlop/s ; Time =  0.98866 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3011 GFlop/s ; Time =  0.82543 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.5274 GFlop/s ; Time =  0.73833 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.4250 GFlop/s ; Time =  0.99228 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.9804 GFlop/s ; Time =  0.82923 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.3744 GFlop/s ; Time =  0.74216 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 354
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.8627 GFlop/s ; Time =  0.99005 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.7401 GFlop/s ; Time =  0.82668 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3469 GFlop/s ; Time =  0.73980 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 366
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.2200 GFlop/s ; Time =  0.98990 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.4224 GFlop/s ; Time =  0.82561 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.2319 GFlop/s ; Time =  0.73877 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 380
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.6811 GFlop/s ; Time =  0.99258 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0169 GFlop/s ; Time =  0.83040 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.0905 GFlop/s ; Time =  0.74206 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.0513 GFlop/s ; Time =  0.99208 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.6735 GFlop/s ; Time =  0.82969 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.8670 GFlop/s ; Time =  0.74239 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 394
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.1772 GFlop/s ; Time =  0.99430 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.5897 GFlop/s ; Time =  0.81966 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.1537 GFlop/s ; Time =  0.73022 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.7799 GFlop/s ; Time =  0.99141 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.0795 GFlop/s ; Time =  0.82701 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.7756 GFlop/s ; Time =  0.73879 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.0910 GFlop/s ; Time =  0.98757 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7253 GFlop/s ; Time =  0.82274 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6097 GFlop/s ; Time =  0.73508 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 440
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.5832 GFlop/s ; Time =  0.98932 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.2570 GFlop/s ; Time =  0.82782 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4044 GFlop/s ; Time =  0.73871 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 452
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.0171 GFlop/s ; Time =  0.98774 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.7929 GFlop/s ; Time =  0.82891 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.3075 GFlop/s ; Time =  0.73772 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.4286 GFlop/s ; Time =  0.98667 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.3783 GFlop/s ; Time =  0.82929 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.1808 GFlop/s ; Time =  0.73709 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 476
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.8344 GFlop/s ; Time =  0.98575 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.9981 GFlop/s ; Time =  0.82920 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.9092 GFlop/s ; Time =  0.73798 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 488
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.0700 GFlop/s ; Time =  0.98793 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.0769 GFlop/s ; Time =  0.87641 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.8118 GFlop/s ; Time =  0.73708 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 500
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.4560 GFlop/s ; Time =  0.98737 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.7349 GFlop/s ; Time =  0.87461 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.6756 GFlop/s ; Time =  0.73660 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 512
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.9303 GFlop/s ; Time =  0.98534 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.9422 GFlop/s ; Time =  0.82795 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  77.4745 GFlop/s ; Time =  0.73677 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.3195 GFlop/s ; Time =  0.98481 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.4620 GFlop/s ; Time =  0.82908 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.2862 GFlop/s ; Time =  0.73681 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 536
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.7260 GFlop/s ; Time =  0.98403 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.6365 GFlop/s ; Time =  0.83416 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.0233 GFlop/s ; Time =  0.73752 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 548
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  62.0368 GFlop/s ; Time =  0.98481 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.3600 GFlop/s ; Time =  0.86831 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  82.9251 GFlop/s ; Time =  0.73674 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 560
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  63.6105 GFlop/s ; Time =  0.98147 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.1876 GFlop/s ; Time =  0.85304 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.9535 GFlop/s ; Time =  0.73490 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 572
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.7559 GFlop/s ; Time =  0.98478 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.9524 GFlop/s ; Time =  0.82869 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.6774 GFlop/s ; Time =  0.73572 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 582
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  66.1223 GFlop/s ; Time =  0.98129 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.7532 GFlop/s ; Time =  0.83450 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  88.4715 GFlop/s ; Time =  0.73340 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 596
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  67.7721 GFlop/s ; Time =  0.98043 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.2691 GFlop/s ; Time =  0.82779 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  89.8966 GFlop/s ; Time =  0.73913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling/raw_spmv_C1_u2.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 2
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4914 GFlop/s ; Time =  1.04655 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.7433 GFlop/s ; Time =  0.89534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.9507 GFlop/s ; Time =  0.80013 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9754 GFlop/s ; Time =  0.97420 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4780 GFlop/s ; Time =  0.83341 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8762 GFlop/s ; Time =  0.74780 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.4572 GFlop/s ; Time =  1.00050 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2167 GFlop/s ; Time =  0.85484 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8157 GFlop/s ; Time =  0.76679 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9274 GFlop/s ; Time =  1.01566 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.9239 GFlop/s ; Time =  0.86949 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.7852 GFlop/s ; Time =  0.77330 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.4008 GFlop/s ; Time =  0.99423 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.6541 GFlop/s ; Time =  0.85025 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.7046 GFlop/s ; Time =  0.75821 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.8369 GFlop/s ; Time =  1.00928 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.3543 GFlop/s ; Time =  0.86137 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.6081 GFlop/s ; Time =  0.76833 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 92
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.2915 GFlop/s ; Time =  0.99662 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.0358 GFlop/s ; Time =  0.85218 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.5341 GFlop/s ; Time =  0.75784 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.7303 GFlop/s ; Time =  0.98843 s
Perfromance of SELL-1-1 with kernel       SPMV :  13.7527 GFlop/s ; Time =  0.84307 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.4579 GFlop/s ; Time =  0.75007 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.1535 GFlop/s ; Time =  1.00014 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.4157 GFlop/s ; Time =  0.85337 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3254 GFlop/s ; Time =  0.75931 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 130
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.5492 GFlop/s ; Time =  0.99615 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2142 GFlop/s ; Time =  0.89386 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.2133 GFlop/s ; Time =  0.75433 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 142
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.9710 GFlop/s ; Time =  0.99123 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.7707 GFlop/s ; Time =  0.89085 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1161 GFlop/s ; Time =  0.74971 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 156
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.4305 GFlop/s ; Time =  0.99778 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4135 GFlop/s ; Time =  0.85198 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.9856 GFlop/s ; Time =  0.75664 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 168
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.8378 GFlop/s ; Time =  0.99426 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.0727 GFlop/s ; Time =  0.84854 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8479 GFlop/s ; Time =  0.75377 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.2954 GFlop/s ; Time =  0.99976 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.7678 GFlop/s ; Time =  0.85370 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.7722 GFlop/s ; Time =  0.75789 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 194
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.6574 GFlop/s ; Time =  0.99865 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.6731 GFlop/s ; Time =  0.87659 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.6507 GFlop/s ; Time =  0.75490 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 206
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.1031 GFlop/s ; Time =  0.99407 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.0450 GFlop/s ; Time =  0.88178 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.4659 GFlop/s ; Time =  0.75383 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.4777 GFlop/s ; Time =  0.99290 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8359 GFlop/s ; Time =  0.84284 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.4924 GFlop/s ; Time =  0.74799 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 230
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.8449 GFlop/s ; Time =  0.99214 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.4827 GFlop/s ; Time =  0.84119 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.3222 GFlop/s ; Time =  0.74709 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 246
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.5047 GFlop/s ; Time =  0.99712 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.3826 GFlop/s ; Time =  0.84692 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.2352 GFlop/s ; Time =  0.75688 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 258
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.9686 GFlop/s ; Time =  0.99292 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.1329 GFlop/s ; Time =  0.84269 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2141 GFlop/s ; Time =  0.75269 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 270
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.4434 GFlop/s ; Time =  0.98876 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.8782 GFlop/s ; Time =  0.83898 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.1056 GFlop/s ; Time =  0.75055 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 284
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.7543 GFlop/s ; Time =  0.99709 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.6156 GFlop/s ; Time =  0.84173 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.0498 GFlop/s ; Time =  0.75296 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.0657 GFlop/s ; Time =  0.99126 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.2977 GFlop/s ; Time =  0.83407 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.8136 GFlop/s ; Time =  0.74810 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 308
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.5839 GFlop/s ; Time =  0.99288 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.8659 GFlop/s ; Time =  0.84025 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.7361 GFlop/s ; Time =  0.75078 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 320
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.9893 GFlop/s ; Time =  0.99128 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.5429 GFlop/s ; Time =  0.83858 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.6305 GFlop/s ; Time =  0.74901 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 334
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5067 GFlop/s ; Time =  0.99279 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.3041 GFlop/s ; Time =  0.84047 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.5457 GFlop/s ; Time =  0.75155 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 346
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.9067 GFlop/s ; Time =  0.99145 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.0018 GFlop/s ; Time =  0.83854 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.4018 GFlop/s ; Time =  0.75044 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.3819 GFlop/s ; Time =  0.98836 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.7415 GFlop/s ; Time =  0.83600 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3493 GFlop/s ; Time =  0.74813 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.8262 GFlop/s ; Time =  0.99155 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.4156 GFlop/s ; Time =  0.83926 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.2346 GFlop/s ; Time =  0.75085 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 384
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.1290 GFlop/s ; Time =  0.99262 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0119 GFlop/s ; Time =  0.83923 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.0646 GFlop/s ; Time =  0.75021 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.5028 GFlop/s ; Time =  0.99204 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.7198 GFlop/s ; Time =  0.83742 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.8807 GFlop/s ; Time =  0.74979 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 404
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.4085 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.7672 GFlop/s ; Time =  0.83769 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.1830 GFlop/s ; Time =  0.74839 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.4727 GFlop/s ; Time =  0.99103 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1065 GFlop/s ; Time =  0.83853 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.8014 GFlop/s ; Time =  0.74914 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 434
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.9237 GFlop/s ; Time =  0.98899 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7700 GFlop/s ; Time =  0.83754 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6046 GFlop/s ; Time =  0.74894 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 446
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.3229 GFlop/s ; Time =  0.98807 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.1435 GFlop/s ; Time =  0.84071 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4202 GFlop/s ; Time =  0.74861 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 458
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.7428 GFlop/s ; Time =  0.98681 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9529 GFlop/s ; Time =  0.83770 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.2613 GFlop/s ; Time =  0.74802 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 470
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.9645 GFlop/s ; Time =  0.98931 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.3188 GFlop/s ; Time =  0.84081 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.1124 GFlop/s ; Time =  0.74735 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 482
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.4310 GFlop/s ; Time =  0.98723 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.8766 GFlop/s ; Time =  0.84125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.9652 GFlop/s ; Time =  0.74670 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 494
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.8357 GFlop/s ; Time =  0.98636 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.2323 GFlop/s ; Time =  0.88497 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.8642 GFlop/s ; Time =  0.74561 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 506
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.2313 GFlop/s ; Time =  0.98568 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.5954 GFlop/s ; Time =  0.88704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.6602 GFlop/s ; Time =  0.74559 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 518
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.7826 GFlop/s ; Time =  0.98243 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.7833 GFlop/s ; Time =  0.83959 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  77.4646 GFlop/s ; Time =  0.74550 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 532
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  60.1817 GFlop/s ; Time =  0.98552 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.4382 GFlop/s ; Time =  0.84202 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.3288 GFlop/s ; Time =  0.74765 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.6950 GFlop/s ; Time =  0.98665 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.8472 GFlop/s ; Time =  0.84723 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.0482 GFlop/s ; Time =  0.75105 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 556
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  62.8983 GFlop/s ; Time =  0.98550 s
Perfromance of SELL-1-1 with kernel       SPMV :  69.1591 GFlop/s ; Time =  0.89628 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.0562 GFlop/s ; Time =  0.74632 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 568
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.2891 GFlop/s ; Time =  0.98499 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.0410 GFlop/s ; Time =  0.86696 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.8883 GFlop/s ; Time =  0.74597 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 582
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  65.6243 GFlop/s ; Time =  0.98873 s
Perfromance of SELL-1-1 with kernel       SPMV :  77.0502 GFlop/s ; Time =  0.84211 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.6636 GFlop/s ; Time =  0.74870 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 592
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  66.7989 GFlop/s ; Time =  0.98804 s
Perfromance of SELL-1-1 with kernel       SPMV :  78.3109 GFlop/s ; Time =  0.84279 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  88.4392 GFlop/s ; Time =  0.74627 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 608
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  68.5711 GFlop/s ; Time =  0.98851 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.6828 GFlop/s ; Time =  0.84012 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.3489 GFlop/s ; Time =  0.75024 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling/raw_spmv_C1_u3.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 3
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.2689 GFlop/s ; Time =  1.05434 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.7422 GFlop/s ; Time =  0.76790 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.9404 GFlop/s ; Time =  0.68946 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5258 GFlop/s ; Time =  0.97105 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4782 GFlop/s ; Time =  0.70517 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8763 GFlop/s ; Time =  0.63274 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7841 GFlop/s ; Time =  1.00170 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2164 GFlop/s ; Time =  0.72665 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8161 GFlop/s ; Time =  0.65173 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0430 GFlop/s ; Time =  1.01693 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.9474 GFlop/s ; Time =  0.73817 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.7851 GFlop/s ; Time =  0.65874 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2880 GFlop/s ; Time =  0.99288 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.6552 GFlop/s ; Time =  0.72133 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.7043 GFlop/s ; Time =  0.64334 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.5251 GFlop/s ; Time =  1.00743 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.3547 GFlop/s ; Time =  0.73213 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.6053 GFlop/s ; Time =  0.65324 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.7551 GFlop/s ; Time =  0.99324 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.0366 GFlop/s ; Time =  0.72246 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.5326 GFlop/s ; Time =  0.64259 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 90
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.9716 GFlop/s ; Time =  1.00623 s
Perfromance of SELL-1-1 with kernel       SPMV :  13.7553 GFlop/s ; Time =  0.72944 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.4581 GFlop/s ; Time =  0.64909 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 100
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.1771 GFlop/s ; Time =  0.99745 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.4207 GFlop/s ; Time =  0.72296 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3239 GFlop/s ; Time =  0.64354 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 112
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  12.4083 GFlop/s ; Time =  1.00629 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2178 GFlop/s ; Time =  0.76992 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.2161 GFlop/s ; Time =  0.64979 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 122
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.6182 GFlop/s ; Time =  0.99876 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.7681 GFlop/s ; Time =  0.76549 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1169 GFlop/s ; Time =  0.64410 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 132
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.8393 GFlop/s ; Time =  0.99170 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.4043 GFlop/s ; Time =  0.72123 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.9929 GFlop/s ; Time =  0.64003 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 144
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.0089 GFlop/s ; Time =  1.00281 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.0730 GFlop/s ; Time =  0.72731 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8595 GFlop/s ; Time =  0.64579 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.2401 GFlop/s ; Time =  0.99587 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.7741 GFlop/s ; Time =  0.72216 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.7840 GFlop/s ; Time =  0.64101 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 164
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.4132 GFlop/s ; Time =  0.99297 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.6716 GFlop/s ; Time =  0.74108 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.6188 GFlop/s ; Time =  0.63887 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.6051 GFlop/s ; Time =  1.00084 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.1669 GFlop/s ; Time =  0.74986 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.4812 GFlop/s ; Time =  0.64373 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 186
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.8880 GFlop/s ; Time =  0.99274 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8466 GFlop/s ; Time =  0.71885 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.4886 GFlop/s ; Time =  0.63827 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 198
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.0854 GFlop/s ; Time =  0.99949 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.5094 GFlop/s ; Time =  0.72352 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.3636 GFlop/s ; Time =  0.64237 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 210
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.4272 GFlop/s ; Time =  0.99935 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.3931 GFlop/s ; Time =  0.72275 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.2483 GFlop/s ; Time =  0.64588 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.7236 GFlop/s ; Time =  0.98302 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.1434 GFlop/s ; Time =  0.71182 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2282 GFlop/s ; Time =  0.63576 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 230
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.9044 GFlop/s ; Time =  0.98986 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.9131 GFlop/s ; Time =  0.71399 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.1228 GFlop/s ; Time =  0.63908 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 242
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.0288 GFlop/s ; Time =  0.99818 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.6137 GFlop/s ; Time =  0.71728 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.0435 GFlop/s ; Time =  0.64171 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 252
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.1813 GFlop/s ; Time =  0.99692 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.2972 GFlop/s ; Time =  0.71492 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.8332 GFlop/s ; Time =  0.64094 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 262
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  29.5017 GFlop/s ; Time =  0.99009 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.8699 GFlop/s ; Time =  0.71469 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.7563 GFlop/s ; Time =  0.63837 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 272
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.6781 GFlop/s ; Time =  0.98846 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.5318 GFlop/s ; Time =  0.71298 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.5975 GFlop/s ; Time =  0.63710 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 284
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.9352 GFlop/s ; Time =  0.99145 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.2815 GFlop/s ; Time =  0.71502 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.5281 GFlop/s ; Time =  0.63927 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 294
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  33.1715 GFlop/s ; Time =  0.98810 s
Perfromance of SELL-1-1 with kernel       SPMV :  46.0000 GFlop/s ; Time =  0.71254 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.3882 GFlop/s ; Time =  0.63783 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 306
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.4756 GFlop/s ; Time =  0.98953 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.6842 GFlop/s ; Time =  0.71543 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3667 GFlop/s ; Time =  0.63925 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.6499 GFlop/s ; Time =  0.98821 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.4450 GFlop/s ; Time =  0.71250 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.2203 GFlop/s ; Time =  0.63798 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 326
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.7171 GFlop/s ; Time =  0.98985 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0287 GFlop/s ; Time =  0.71224 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.0780 GFlop/s ; Time =  0.63675 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 338
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.8922 GFlop/s ; Time =  0.99446 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.7266 GFlop/s ; Time =  0.71467 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.8999 GFlop/s ; Time =  0.63977 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.8040 GFlop/s ; Time =  0.98259 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.7861 GFlop/s ; Time =  0.70888 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  60.1494 GFlop/s ; Time =  0.63389 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 360
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.5632 GFlop/s ; Time =  0.98944 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.1023 GFlop/s ; Time =  0.71539 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.7737 GFlop/s ; Time =  0.63936 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 372
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.8677 GFlop/s ; Time =  0.99057 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7219 GFlop/s ; Time =  0.71849 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.5897 GFlop/s ; Time =  0.64210 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 382
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  42.9568 GFlop/s ; Time =  0.99141 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.2656 GFlop/s ; Time =  0.71859 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4039 GFlop/s ; Time =  0.64134 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.1411 GFlop/s ; Time =  0.99006 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.8824 GFlop/s ; Time =  0.71782 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.2311 GFlop/s ; Time =  0.64051 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 400
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.0370 GFlop/s ; Time =  0.99017 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.2308 GFlop/s ; Time =  0.71660 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.0586 GFlop/s ; Time =  0.63653 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  46.2740 GFlop/s ; Time =  0.98780 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.9157 GFlop/s ; Time =  0.71515 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.9360 GFlop/s ; Time =  0.63542 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.5443 GFlop/s ; Time =  0.98954 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.0319 GFlop/s ; Time =  0.75843 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.7530 GFlop/s ; Time =  0.63790 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.8377 GFlop/s ; Time =  0.98616 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.6476 GFlop/s ; Time =  0.75670 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.6548 GFlop/s ; Time =  0.63660 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 442
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.0722 GFlop/s ; Time =  0.98411 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.8952 GFlop/s ; Time =  0.71524 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  77.4461 GFlop/s ; Time =  0.63627 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  51.3406 GFlop/s ; Time =  0.99020 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.1095 GFlop/s ; Time =  0.72512 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.2102 GFlop/s ; Time =  0.64181 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.5192 GFlop/s ; Time =  0.98496 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.7580 GFlop/s ; Time =  0.72089 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.0100 GFlop/s ; Time =  0.63856 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 474
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.6680 GFlop/s ; Time =  0.98465 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.4052 GFlop/s ; Time =  0.74006 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.0283 GFlop/s ; Time =  0.63646 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 486
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  54.6859 GFlop/s ; Time =  0.99079 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.0100 GFlop/s ; Time =  0.74212 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.9104 GFlop/s ; Time =  0.63811 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 494
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.8723 GFlop/s ; Time =  0.98571 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.9645 GFlop/s ; Time =  0.71558 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.6905 GFlop/s ; Time =  0.63530 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 506
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.0845 GFlop/s ; Time =  0.98822 s
Perfromance of SELL-1-1 with kernel       SPMV :  78.2555 GFlop/s ; Time =  0.72087 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  88.3774 GFlop/s ; Time =  0.63831 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 516
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.5372 GFlop/s ; Time =  0.98274 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.4304 GFlop/s ; Time =  0.71524 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.1320 GFlop/s ; Time =  0.63825 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling/raw_spmv_C1_u4.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 1, -u 4
Reading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3421 GFlop/s ; Time =  0.99679 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.7431 GFlop/s ; Time =  0.76751 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.9403 GFlop/s ; Time =  0.68949 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6798 GFlop/s ; Time =  0.99844 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.4782 GFlop/s ; Time =  0.76927 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8762 GFlop/s ; Time =  0.69027 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0155 GFlop/s ; Time =  0.99950 s
Perfromance of SELL-1-1 with kernel       SPMV :   5.2164 GFlop/s ; Time =  0.76940 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   5.8167 GFlop/s ; Time =  0.68999 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3512 GFlop/s ; Time =  1.00003 s
Perfromance of SELL-1-1 with kernel       SPMV :   6.9458 GFlop/s ; Time =  0.77044 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.7856 GFlop/s ; Time =  0.68733 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.6846 GFlop/s ; Time =  1.00069 s
Perfromance of SELL-1-1 with kernel       SPMV :   8.6545 GFlop/s ; Time =  0.77291 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   9.7029 GFlop/s ; Time =  0.68940 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   8.0115 GFlop/s ; Time =  1.00194 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.3545 GFlop/s ; Time =  0.77521 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  11.6074 GFlop/s ; Time =  0.69154 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   9.3349 GFlop/s ; Time =  1.00321 s
Perfromance of SELL-1-1 with kernel       SPMV :  12.0359 GFlop/s ; Time =  0.77808 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  13.5345 GFlop/s ; Time =  0.69192 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 96
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.6403 GFlop/s ; Time =  1.00586 s
Perfromance of SELL-1-1 with kernel       SPMV :  13.7440 GFlop/s ; Time =  0.77871 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  15.4534 GFlop/s ; Time =  0.69257 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 108
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  11.9719 GFlop/s ; Time =  1.00573 s
Perfromance of SELL-1-1 with kernel       SPMV :  15.4172 GFlop/s ; Time =  0.78098 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.3275 GFlop/s ; Time =  0.69488 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 118
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.2710 GFlop/s ; Time =  0.99129 s
Perfromance of SELL-1-1 with kernel       SPMV :  16.2155 GFlop/s ; Time =  0.81128 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  19.2164 GFlop/s ; Time =  0.68459 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 130
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.5714 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.7723 GFlop/s ; Time =  0.81549 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.1119 GFlop/s ; Time =  0.68649 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 142
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.9002 GFlop/s ; Time =  0.99565 s
Perfromance of SELL-1-1 with kernel       SPMV :  20.3475 GFlop/s ; Time =  0.77803 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  22.9863 GFlop/s ; Time =  0.68872 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.1907 GFlop/s ; Time =  0.99873 s
Perfromance of SELL-1-1 with kernel       SPMV :  22.0686 GFlop/s ; Time =  0.77797 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.8466 GFlop/s ; Time =  0.69099 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 166
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  18.4990 GFlop/s ; Time =  1.00042 s
Perfromance of SELL-1-1 with kernel       SPMV :  23.7823 GFlop/s ; Time =  0.77817 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  26.7943 GFlop/s ; Time =  0.69069 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 176
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  19.8074 GFlop/s ; Time =  0.99062 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.6596 GFlop/s ; Time =  0.79570 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  28.6446 GFlop/s ; Time =  0.68500 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 188
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.0973 GFlop/s ; Time =  0.99346 s
Perfromance of SELL-1-1 with kernel       SPMV :  26.1843 GFlop/s ; Time =  0.80045 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  30.4681 GFlop/s ; Time =  0.68791 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 200
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  22.4070 GFlop/s ; Time =  0.99510 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.8340 GFlop/s ; Time =  0.77330 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  32.4745 GFlop/s ; Time =  0.68661 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 210
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  23.5798 GFlop/s ; Time =  0.99288 s
Perfromance of SELL-1-1 with kernel       SPMV :  30.4181 GFlop/s ; Time =  0.76968 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.3201 GFlop/s ; Time =  0.68217 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 224
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  25.0833 GFlop/s ; Time =  0.99560 s
Perfromance of SELL-1-1 with kernel       SPMV :  32.4001 GFlop/s ; Time =  0.77076 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.2506 GFlop/s ; Time =  0.68889 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.3800 GFlop/s ; Time =  0.99737 s
Perfromance of SELL-1-1 with kernel       SPMV :  34.1197 GFlop/s ; Time =  0.77113 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  38.2029 GFlop/s ; Time =  0.68871 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 248
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.7175 GFlop/s ; Time =  0.99751 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.8693 GFlop/s ; Time =  0.77081 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.1168 GFlop/s ; Time =  0.68920 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 258
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.9821 GFlop/s ; Time =  0.99245 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.6162 GFlop/s ; Time =  0.76465 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.0287 GFlop/s ; Time =  0.68438 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 270
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.2759 GFlop/s ; Time =  0.99423 s
Perfromance of SELL-1-1 with kernel       SPMV :  39.3089 GFlop/s ; Time =  0.76576 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  43.7783 GFlop/s ; Time =  0.68758 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 282
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.5653 GFlop/s ; Time =  0.99600 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.8673 GFlop/s ; Time =  0.76930 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.7437 GFlop/s ; Time =  0.68729 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  32.8545 GFlop/s ; Time =  0.99085 s
Perfromance of SELL-1-1 with kernel       SPMV :  42.5286 GFlop/s ; Time =  0.76546 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.5949 GFlop/s ; Time =  0.68398 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 304
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.2564 GFlop/s ; Time =  0.98935 s
Perfromance of SELL-1-1 with kernel       SPMV :  44.2969 GFlop/s ; Time =  0.76510 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  49.5371 GFlop/s ; Time =  0.68417 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 316
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.4711 GFlop/s ; Time =  0.99319 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.9872 GFlop/s ; Time =  0.76607 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  51.3729 GFlop/s ; Time =  0.68576 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.8664 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-1-1 with kernel       SPMV :  47.7351 GFlop/s ; Time =  0.76605 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.3344 GFlop/s ; Time =  0.68562 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 340
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  38.2297 GFlop/s ; Time =  0.99151 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.4177 GFlop/s ; Time =  0.76704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  55.2155 GFlop/s ; Time =  0.68650 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 350
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  39.3999 GFlop/s ; Time =  0.99036 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.0068 GFlop/s ; Time =  0.76500 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.0430 GFlop/s ; Time =  0.68405 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 362
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.7109 GFlop/s ; Time =  0.99133 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.6915 GFlop/s ; Time =  0.76593 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.8557 GFlop/s ; Time =  0.68571 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 368
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  41.3643 GFlop/s ; Time =  0.99184 s
Perfromance of SELL-1-1 with kernel       SPMV :  53.3185 GFlop/s ; Time =  0.76947 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.6280 GFlop/s ; Time =  0.68805 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 384
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.3372 GFlop/s ; Time =  0.98785 s
Perfromance of SELL-1-1 with kernel       SPMV :  56.0949 GFlop/s ; Time =  0.76318 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  62.7807 GFlop/s ; Time =  0.68191 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 396
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.5925 GFlop/s ; Time =  0.99004 s
Perfromance of SELL-1-1 with kernel       SPMV :  57.7428 GFlop/s ; Time =  0.76457 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6127 GFlop/s ; Time =  0.68328 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 408
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.9318 GFlop/s ; Time =  0.99030 s
Perfromance of SELL-1-1 with kernel       SPMV :  59.2597 GFlop/s ; Time =  0.76757 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  66.4282 GFlop/s ; Time =  0.68474 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 418
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  47.2522 GFlop/s ; Time =  0.98622 s
Perfromance of SELL-1-1 with kernel       SPMV :  60.9790 GFlop/s ; Time =  0.76422 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.3153 GFlop/s ; Time =  0.68215 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  48.3968 GFlop/s ; Time =  0.98593 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.3305 GFlop/s ; Time =  0.76553 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  70.1541 GFlop/s ; Time =  0.68016 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 442
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.7744 GFlop/s ; Time =  0.99000 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.0598 GFlop/s ; Time =  0.76923 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.9908 GFlop/s ; Time =  0.68449 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 452
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  50.9853 GFlop/s ; Time =  0.98836 s
Perfromance of SELL-1-1 with kernel       SPMV :  62.1104 GFlop/s ; Time =  0.81132 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  73.7867 GFlop/s ; Time =  0.68294 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  52.3649 GFlop/s ; Time =  0.98786 s
Perfromance of SELL-1-1 with kernel       SPMV :  63.6775 GFlop/s ; Time =  0.81237 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.6594 GFlop/s ; Time =  0.68371 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 476
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.7136 GFlop/s ; Time =  0.98797 s
Perfromance of SELL-1-1 with kernel       SPMV :  68.8204 GFlop/s ; Time =  0.77110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  77.4691 GFlop/s ; Time =  0.68501 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 486
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.0488 GFlop/s ; Time =  0.98426 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2648 GFlop/s ; Time =  0.77111 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.3291 GFlop/s ; Time =  0.68301 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.2979 GFlop/s ; Time =  0.98618 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.7534 GFlop/s ; Time =  0.77376 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.0027 GFlop/s ; Time =  0.68541 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 508
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  57.4775 GFlop/s ; Time =  0.98534 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.4302 GFlop/s ; Time =  0.79287 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  83.0731 GFlop/s ; Time =  0.68175 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 520
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.8400 GFlop/s ; Time =  0.98526 s
Perfromance of SELL-1-1 with kernel       SPMV :  73.0772 GFlop/s ; Time =  0.79331 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.9728 GFlop/s ; Time =  0.68225 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 530
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.9459 GFlop/s ; Time =  0.98568 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.9459 GFlop/s ; Time =  0.76791 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  86.6614 GFlop/s ; Time =  0.68182 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 540
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.2018 GFlop/s ; Time =  0.98367 s
Perfromance of SELL-1-1 with kernel       SPMV :  78.4997 GFlop/s ; Time =  0.76691 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  88.4423 GFlop/s ; Time =  0.68070 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 554
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  62.7052 GFlop/s ; Time =  0.98498 s
Perfromance of SELL-1-1 with kernel       SPMV :  80.7204 GFlop/s ; Time =  0.76515 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.4184 GFlop/s ; Time =  0.68308 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.7433,     1.4170,     1.9504
    2,     3.4787,     2.8144,     3.8762
    3,     5.2170,     4.2119,     5.8162
    4,     6.9468,     5.6088,     7.7847
    5,     8.6533,     6.9941,     9.7039
    6,    10.3546,     8.3455,    11.6070
    7,    12.0387,     9.7370,    13.5326
    8,    13.7561,    11.0786,    15.4589
    9,    15.4211,    12.4406,    17.3273
   10,    16.2165,    13.5615,    19.2161
   11,    17.7546,    14.7907,    21.1092
   12,    20.4137,    16.3613,    22.9904
   13,    22.0720,    17.7268,    24.8399
   14,    23.7667,    19.0854,    26.7752
   15,    24.6811,    20.2158,    28.6369
   16,    26.1659,    21.4162,    30.4678
   17,    28.8410,    23.0972,    32.4803
   18,    30.4657,    24.5196,    34.3326
   19,    32.4138,    25.9783,    36.2647
   20,    34.1391,    27.2865,    38.2204
   21,    35.8847,    28.6452,    40.0874
   22,    37.6164,    29.8998,    42.0047
   23,    39.3096,    31.1126,    43.8352
   24,    40.8733,    32.6618,    45.7270
   25,    42.5981,    33.8716,    47.6286
   26,    44.3108,    35.3415,    49.4822
   27,    46.0117,    36.6962,    51.4074
   28,    47.7550,    37.9910,    53.3600
   29,    49.4048,    39.2175,    55.1937
   30,    51.0431,    40.2323,    57.0671
   31,    52.7492,    41.5217,    58.9484
   32,    53.8264,    42.4806,    60.1853
   33,    56.1471,    44.7488,    62.8045
   34,    57.7194,    45.9593,    64.5074
   35,    59.2934,    47.3243,    66.4767
   36,    60.9726,    48.6302,    68.2754
   37,    62.4156,    50.0294,    70.1391
   38,    63.9442,    51.4065,    71.8882
   39,    62.2453,    51.6259,    73.8264
   40,    63.6092,    52.8338,    75.6545
   41,    68.8702,    55.0530,    77.4785
   42,    70.3038,    56.3596,    79.2971
   43,    71.8178,    57.6338,    81.0502
   44,    71.4396,    58.5392,    83.0358
   45,    73.1152,    59.7995,    84.8937
   46,    77.0007,    61.9468,    86.7180
   47,    78.3864,    63.1989,    88.4856
   48,    80.6847,    64.6285,    90.3680


==> plots/data/spmv_microbench/gcc/hpcg_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.7432,     1.4707,     1.9404
    2,     3.4781,     2.9281,     3.8764
    3,     5.2166,     4.3860,     5.8168
    4,     6.9468,     5.8347,     7.7591
    5,     8.6432,     7.2851,     9.7006
    6,    10.3541,     8.7104,    11.6063
    7,    12.0368,    10.1626,    13.5355
    8,    13.7470,    11.5728,    15.4587
    9,    15.4176,    12.9901,    17.3255
   10,    16.2097,    14.3746,    19.2151
   11,    17.7626,    15.7894,    21.1111
   12,    20.3983,    17.2023,    22.9798
   13,    22.0746,    18.5997,    24.8374
   14,    23.7411,    20.0121,    26.7545
   15,    24.6518,    21.4342,    28.6183
   16,    26.1882,    22.7871,    30.4597
   17,    28.8155,    24.1996,    32.4846
   18,    30.4138,    25.5989,    34.3190
   19,    32.3903,    27.1397,    36.2557
   20,    34.1240,    28.4748,    38.2107
   21,    35.8188,    30.0040,    40.1059
   22,    37.6112,    31.3705,    42.0361
   23,    39.2851,    32.7241,    43.7938
   24,    40.8884,    34.1737,    45.7478
   25,    42.5610,    35.4886,    47.6286
   26,    44.3011,    36.9870,    49.5274
   27,    45.9804,    38.4250,    51.3744
   28,    47.7401,    39.8627,    53.3469
   29,    49.4224,    41.2200,    55.2319
   30,    51.0169,    42.6811,    57.0905
   31,    52.6735,    44.0513,    58.8670
   32,    53.5897,    44.1772,    60.1537
   33,    56.0795,    46.7799,    62.7756
   34,    57.7253,    48.0910,    64.6097
   35,    59.2570,    49.5832,    66.4044
   36,    60.7929,    51.0171,    68.3075
   37,    62.3783,    52.4286,    70.1808
   38,    63.9981,    53.8344,    71.9092
   39,    62.0769,    55.0700,    73.8118
   40,    63.7349,    56.4560,    75.6756
   41,    68.9422,    57.9303,    77.4745
   42,    70.4620,    59.3195,    79.2862
   43,    71.6365,    60.7260,    81.0233
   44,    70.3600,    62.0368,    82.9251
   45,    73.1876,    63.6105,    84.9535
   46,    76.9524,    64.7559,    86.6774
   47,    77.7532,    66.1223,    88.4715
   48,    80.2691,    67.7721,    89.8966


==> plots/data/spmv_microbench/gcc/hpcg_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.7433,     1.4914,     1.9507
    2,     3.4780,     2.9754,     3.8762
    3,     5.2167,     4.4572,     5.8157
    4,     6.9239,     5.9274,     7.7852
    5,     8.6541,     7.4008,     9.7046
    6,    10.3543,     8.8369,    11.6081
    7,    12.0358,    10.2915,    13.5341
    8,    13.7527,    11.7303,    15.4579
    9,    15.4157,    13.1535,    17.3254
   10,    16.2142,    14.5492,    19.2133
   11,    17.7707,    15.9710,    21.1161
   12,    20.4135,    17.4305,    22.9856
   13,    22.0727,    18.8378,    24.8479
   14,    23.7678,    20.2954,    26.7722
   15,    24.6731,    21.6574,    28.6507
   16,    26.0450,    23.1031,    30.4659
   17,    28.8359,    24.4777,    32.4924
   18,    30.4827,    25.8449,    34.3222
   19,    32.3826,    27.5047,    36.2352
   20,    34.1329,    28.9686,    38.2141
   21,    35.8782,    30.4434,    40.1056
   22,    37.6156,    31.7543,    42.0498
   23,    39.2977,    33.0657,    43.8136
   24,    40.8659,    34.5839,    45.7361
   25,    42.5429,    35.9893,    47.6305
   26,    44.3041,    37.5067,    49.5457
   27,    46.0018,    38.9067,    51.4018
   28,    47.7415,    40.3819,    53.3493
   29,    49.4156,    41.8262,    55.2346
   30,    51.0119,    43.1290,    57.0646
   31,    52.7198,    44.5028,    58.8807
   32,    53.7672,    45.4085,    60.1830
   33,    56.1065,    47.4727,    62.8014
   34,    57.7700,    48.9237,    64.6046
   35,    59.1435,    50.3229,    66.4202
   36,    60.9529,    51.7428,    68.2613
   37,    62.3188,    52.9645,    70.1124
   38,    63.8766,    54.4310,    71.9652
   39,    62.2323,    55.8357,    73.8642
   40,    63.5954,    57.2313,    75.6602
   41,    68.7833,    58.7826,    77.4646
   42,    70.4382,    60.1817,    79.3288
   43,    71.8472,    61.6950,    81.0482
   44,    69.1591,    62.8983,    83.0562
   45,    73.0410,    64.2891,    84.8883
   46,    77.0502,    65.6243,    86.6636
   47,    78.3109,    66.7989,    88.4392
   48,    80.6828,    68.5711,    90.3489


==> plots/data/spmv_microbench/gcc/hpcg_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.7422,     1.2689,     1.9404
    2,     3.4782,     2.5258,     3.8763
    3,     5.2164,     3.7841,     5.8161
    4,     6.9474,     5.0430,     7.7851
    5,     8.6552,     6.2880,     9.7043
    6,    10.3547,     7.5251,    11.6053
    7,    12.0366,     8.7551,    13.5326
    8,    13.7553,     9.9716,    15.4581
    9,    15.4207,    11.1771,    17.3239
   10,    16.2178,    12.4083,    19.2161
   11,    17.7681,    13.6182,    21.1169
   12,    20.4043,    14.8393,    22.9929
   13,    22.0730,    16.0089,    24.8595
   14,    23.7741,    17.2401,    26.7840
   15,    24.6716,    18.4132,    28.6188
   16,    26.1669,    19.6051,    30.4812
   17,    28.8466,    20.8880,    32.4886
   18,    30.5094,    22.0854,    34.3636
   19,    32.3931,    23.4272,    36.2483
   20,    34.1434,    24.7236,    38.2282
   21,    35.9131,    25.9044,    40.1228
   22,    37.6137,    27.0288,    42.0435
   23,    39.2972,    28.1813,    43.8332
   24,    40.8699,    29.5017,    45.7563
   25,    42.5318,    30.6781,    47.5975
   26,    44.2815,    31.9352,    49.5281
   27,    46.0000,    33.1715,    51.3882
   28,    47.6842,    34.4756,    53.3667
   29,    49.4450,    35.6499,    55.2203
   30,    51.0287,    36.7171,    57.0780
   31,    52.7266,    37.8922,    58.8999
   32,    53.7861,    38.8040,    60.1494
   33,    56.1023,    40.5632,    62.7737
   34,    57.7219,    41.8677,    64.5897
   35,    59.2656,    42.9568,    66.4039
   36,    60.8824,    44.1411,    68.2311
   37,    62.2308,    45.0370,    70.0586
   38,    63.9157,    46.2740,    71.9360
   39,    62.0319,    47.5443,    73.7530
   40,    63.6476,    48.8377,    75.6548
   41,    68.8952,    50.0722,    77.4461
   42,    70.1095,    51.3406,    79.2102
   43,    71.7580,    52.5192,    81.0100
   44,    71.4052,    53.6680,    83.0283
   45,    73.0100,    54.6859,    84.9104
   46,    76.9645,    55.8723,    86.6905
   47,    78.2555,    57.0845,    88.3774
   48,    80.4304,    58.5372,    90.1320


==> plots/data/spmv_microbench/gcc/hpcg_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.7431,     1.3421,     1.9403
    2,     3.4782,     2.6798,     3.8762
    3,     5.2164,     4.0155,     5.8167
    4,     6.9458,     5.3512,     7.7856
    5,     8.6545,     6.6846,     9.7029
    6,    10.3545,     8.0115,    11.6074
    7,    12.0359,     9.3349,    13.5345
    8,    13.7440,    10.6403,    15.4534
    9,    15.4172,    11.9719,    17.3275
   10,    16.2155,    13.2710,    19.2164
   11,    17.7723,    14.5714,    21.1119
   12,    20.3475,    15.9002,    22.9863
   13,    22.0686,    17.1907,    24.8466
   14,    23.7823,    18.4990,    26.7943
   15,    24.6596,    19.8074,    28.6446
   16,    26.1843,    21.0973,    30.4681
   17,    28.8340,    22.4070,    32.4745
   18,    30.4181,    23.5798,    34.3201
   19,    32.4001,    25.0833,    36.2506
   20,    34.1197,    26.3800,    38.2029
   21,    35.8693,    27.7175,    40.1168
   22,    37.6162,    28.9821,    42.0287
   23,    39.3089,    30.2759,    43.7783
   24,    40.8673,    31.5653,    45.7437
   25,    42.5286,    32.8545,    47.5949
   26,    44.2969,    34.2564,    49.5371
   27,    45.9872,    35.4711,    51.3729
   28,    47.7351,    36.8664,    53.3344
   29,    49.4177,    38.2297,    55.2155
   30,    51.0068,    39.3999,    57.0430
   31,    52.6915,    40.7109,    58.8557
   32,    53.3185,    41.3643,    59.6280
   33,    56.0949,    43.3372,    62.7807
   34,    57.7428,    44.5925,    64.6127
   35,    59.2597,    45.9318,    66.4282
   36,    60.9790,    47.2522,    68.3153
   37,    62.3305,    48.3968,    70.1541
   38,    64.0598,    49.7744,    71.9908
   39,    62.1104,    50.9853,    73.7867
   40,    63.6775,    52.3649,    75.6594
   41,    68.8204,    53.7136,    77.4691
   42,    70.2648,    55.0488,    79.3291
   43,    71.7534,    56.2979,    81.0027
   44,    71.4302,    57.4775,    83.0731
   45,    73.0772,    58.8400,    84.9728
   46,    76.9459,    59.9459,    86.6614
   47,    78.4997,    61.2018,    88.4423
   48,    80.7204,    62.7052,    90.4184


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/raw_spmv_C1_u-1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u -1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6097 GFlop/s ; Time =  0.96962 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6137 GFlop/s ; Time =  0.96723 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8633 GFlop/s ; Time =  0.83767 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6061 GFlop/s ; Time =  0.97182 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6106 GFlop/s ; Time =  0.96907 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8464 GFlop/s ; Time =  0.84534 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6049 GFlop/s ; Time =  0.97254 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6095 GFlop/s ; Time =  0.96977 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8453 GFlop/s ; Time =  0.84584 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6048 GFlop/s ; Time =  0.97260 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6081 GFlop/s ; Time =  0.97062 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8443 GFlop/s ; Time =  0.84631 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6041 GFlop/s ; Time =  0.97300 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6077 GFlop/s ; Time =  0.97083 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8434 GFlop/s ; Time =  0.84669 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6038 GFlop/s ; Time =  0.97320 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6072 GFlop/s ; Time =  0.97113 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8430 GFlop/s ; Time =  0.84687 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6033 GFlop/s ; Time =  0.97352 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6064 GFlop/s ; Time =  0.97161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8417 GFlop/s ; Time =  0.84746 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6018 GFlop/s ; Time =  0.97441 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6057 GFlop/s ; Time =  0.97206 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8408 GFlop/s ; Time =  0.84791 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6074 GFlop/s ; Time =  0.97103 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6063 GFlop/s ; Time =  0.97167 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8412 GFlop/s ; Time =  0.84770 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6000 GFlop/s ; Time =  0.97552 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6042 GFlop/s ; Time =  0.97294 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8389 GFlop/s ; Time =  0.84879 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5993 GFlop/s ; Time =  0.97592 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6034 GFlop/s ; Time =  0.97343 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8383 GFlop/s ; Time =  0.84905 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5987 GFlop/s ; Time =  0.97627 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6025 GFlop/s ; Time =  0.97398 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8372 GFlop/s ; Time =  0.84954 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5979 GFlop/s ; Time =  0.97676 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6021 GFlop/s ; Time =  0.97420 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8365 GFlop/s ; Time =  0.84988 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5971 GFlop/s ; Time =  0.97729 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6016 GFlop/s ; Time =  0.97452 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8352 GFlop/s ; Time =  0.85048 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5976 GFlop/s ; Time =  0.97696 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6009 GFlop/s ; Time =  0.97493 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8348 GFlop/s ; Time =  0.85068 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6026 GFlop/s ; Time =  0.97391 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6017 GFlop/s ; Time =  0.97446 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8347 GFlop/s ; Time =  0.85069 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6023 GFlop/s ; Time =  0.97410 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6015 GFlop/s ; Time =  0.97457 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8341 GFlop/s ; Time =  0.85101 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6012 GFlop/s ; Time =  0.97475 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5995 GFlop/s ; Time =  0.97581 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8331 GFlop/s ; Time =  0.85144 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6008 GFlop/s ; Time =  0.97499 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5990 GFlop/s ; Time =  0.97609 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8451 GFlop/s ; Time =  0.84590 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6010 GFlop/s ; Time =  0.97492 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5994 GFlop/s ; Time =  0.97586 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8446 GFlop/s ; Time =  0.84616 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6003 GFlop/s ; Time =  0.97531 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5990 GFlop/s ; Time =  0.97612 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8306 GFlop/s ; Time =  0.85260 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5988 GFlop/s ; Time =  0.97622 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5965 GFlop/s ; Time =  0.97764 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8306 GFlop/s ; Time =  0.85261 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5989 GFlop/s ; Time =  0.97619 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5973 GFlop/s ; Time =  0.97713 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8289 GFlop/s ; Time =  0.85339 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5974 GFlop/s ; Time =  0.97708 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5736 GFlop/s ; Time =  0.99188 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7956 GFlop/s ; Time =  0.86922 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5964 GFlop/s ; Time =  0.97767 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5725 GFlop/s ; Time =  0.99254 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8047 GFlop/s ; Time =  0.86488 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5958 GFlop/s ; Time =  0.97808 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5716 GFlop/s ; Time =  0.99310 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7927 GFlop/s ; Time =  0.87062 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5952 GFlop/s ; Time =  0.97841 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5711 GFlop/s ; Time =  0.99344 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8032 GFlop/s ; Time =  0.86559 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5944 GFlop/s ; Time =  0.97894 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5703 GFlop/s ; Time =  0.99394 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7911 GFlop/s ; Time =  0.87143 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5941 GFlop/s ; Time =  0.97913 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5707 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7909 GFlop/s ; Time =  0.87151 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5932 GFlop/s ; Time =  0.97967 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5701 GFlop/s ; Time =  0.99406 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7904 GFlop/s ; Time =  0.87177 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5923 GFlop/s ; Time =  0.98019 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5688 GFlop/s ; Time =  0.99489 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7889 GFlop/s ; Time =  0.87247 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5853 GFlop/s ; Time =  0.98456 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5909 GFlop/s ; Time =  0.98110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8216 GFlop/s ; Time =  0.85684 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5853 GFlop/s ; Time =  0.98456 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5904 GFlop/s ; Time =  0.98142 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8320 GFlop/s ; Time =  0.85198 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5844 GFlop/s ; Time =  0.98510 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5892 GFlop/s ; Time =  0.98215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8184 GFlop/s ; Time =  0.85832 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5840 GFlop/s ; Time =  0.98534 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5886 GFlop/s ; Time =  0.98253 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8290 GFlop/s ; Time =  0.85338 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5810 GFlop/s ; Time =  0.98723 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5875 GFlop/s ; Time =  0.98317 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8169 GFlop/s ; Time =  0.85904 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5816 GFlop/s ; Time =  0.98683 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5870 GFlop/s ; Time =  0.98349 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8173 GFlop/s ; Time =  0.85885 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5813 GFlop/s ; Time =  0.98706 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5873 GFlop/s ; Time =  0.98331 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8153 GFlop/s ; Time =  0.85979 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5807 GFlop/s ; Time =  0.98743 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5861 GFlop/s ; Time =  0.98404 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8144 GFlop/s ; Time =  0.86023 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5774 GFlop/s ; Time =  0.98947 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5840 GFlop/s ; Time =  0.98534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8255 GFlop/s ; Time =  0.85499 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5797 GFlop/s ; Time =  0.98801 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5848 GFlop/s ; Time =  0.98488 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8124 GFlop/s ; Time =  0.86118 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5788 GFlop/s ; Time =  0.98859 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5838 GFlop/s ; Time =  0.98545 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8112 GFlop/s ; Time =  0.86177 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5778 GFlop/s ; Time =  0.98925 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5829 GFlop/s ; Time =  0.98602 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8228 GFlop/s ; Time =  0.85626 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5770 GFlop/s ; Time =  0.98970 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5826 GFlop/s ; Time =  0.98620 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8101 GFlop/s ; Time =  0.86226 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5762 GFlop/s ; Time =  0.99023 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5817 GFlop/s ; Time =  0.98676 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8101 GFlop/s ; Time =  0.86227 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5756 GFlop/s ; Time =  0.99063 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5809 GFlop/s ; Time =  0.98727 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8084 GFlop/s ; Time =  0.86310 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5748 GFlop/s ; Time =  0.99110 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5798 GFlop/s ; Time =  0.98795 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8065 GFlop/s ; Time =  0.86397 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5740 GFlop/s ; Time =  0.99160 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5793 GFlop/s ; Time =  0.98830 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8058 GFlop/s ; Time =  0.86431 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/raw_spmv_C1_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5917 GFlop/s ; Time =  0.98061 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6136 GFlop/s ; Time =  0.96725 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8507 GFlop/s ; Time =  0.84335 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5879 GFlop/s ; Time =  0.98291 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6106 GFlop/s ; Time =  0.96908 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8463 GFlop/s ; Time =  0.84535 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5871 GFlop/s ; Time =  0.98345 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6093 GFlop/s ; Time =  0.96986 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8452 GFlop/s ; Time =  0.84588 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5871 GFlop/s ; Time =  0.98345 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6083 GFlop/s ; Time =  0.97046 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8444 GFlop/s ; Time =  0.84625 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5866 GFlop/s ; Time =  0.98371 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6075 GFlop/s ; Time =  0.97095 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8437 GFlop/s ; Time =  0.84655 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5859 GFlop/s ; Time =  0.98418 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6072 GFlop/s ; Time =  0.97114 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8428 GFlop/s ; Time =  0.84696 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5850 GFlop/s ; Time =  0.98475 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6063 GFlop/s ; Time =  0.97168 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8420 GFlop/s ; Time =  0.84734 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5842 GFlop/s ; Time =  0.98522 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6051 GFlop/s ; Time =  0.97241 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8410 GFlop/s ; Time =  0.84778 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5890 GFlop/s ; Time =  0.98225 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6064 GFlop/s ; Time =  0.97159 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8415 GFlop/s ; Time =  0.84759 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5826 GFlop/s ; Time =  0.98621 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6045 GFlop/s ; Time =  0.97279 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8393 GFlop/s ; Time =  0.84859 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5816 GFlop/s ; Time =  0.98682 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6031 GFlop/s ; Time =  0.97361 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8383 GFlop/s ; Time =  0.84907 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5812 GFlop/s ; Time =  0.98708 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6023 GFlop/s ; Time =  0.97410 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8376 GFlop/s ; Time =  0.84936 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5803 GFlop/s ; Time =  0.98766 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6024 GFlop/s ; Time =  0.97406 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8366 GFlop/s ; Time =  0.84985 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5790 GFlop/s ; Time =  0.98847 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6018 GFlop/s ; Time =  0.97438 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8355 GFlop/s ; Time =  0.85035 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5795 GFlop/s ; Time =  0.98819 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6007 GFlop/s ; Time =  0.97510 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8350 GFlop/s ; Time =  0.85056 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5838 GFlop/s ; Time =  0.98548 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6022 GFlop/s ; Time =  0.97418 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8352 GFlop/s ; Time =  0.85047 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5831 GFlop/s ; Time =  0.98589 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6019 GFlop/s ; Time =  0.97436 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8343 GFlop/s ; Time =  0.85089 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5827 GFlop/s ; Time =  0.98614 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5995 GFlop/s ; Time =  0.97579 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8333 GFlop/s ; Time =  0.85136 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5821 GFlop/s ; Time =  0.98654 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5988 GFlop/s ; Time =  0.97621 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8329 GFlop/s ; Time =  0.85155 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5813 GFlop/s ; Time =  0.98706 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5994 GFlop/s ; Time =  0.97587 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8442 GFlop/s ; Time =  0.84631 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5808 GFlop/s ; Time =  0.98734 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5989 GFlop/s ; Time =  0.97615 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8306 GFlop/s ; Time =  0.85264 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5805 GFlop/s ; Time =  0.98752 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5969 GFlop/s ; Time =  0.97739 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8423 GFlop/s ; Time =  0.84722 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5793 GFlop/s ; Time =  0.98826 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5973 GFlop/s ; Time =  0.97713 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8289 GFlop/s ; Time =  0.85342 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5783 GFlop/s ; Time =  0.98892 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5740 GFlop/s ; Time =  0.99161 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7957 GFlop/s ; Time =  0.86918 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5778 GFlop/s ; Time =  0.98922 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5728 GFlop/s ; Time =  0.99235 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7942 GFlop/s ; Time =  0.86990 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5768 GFlop/s ; Time =  0.98985 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5723 GFlop/s ; Time =  0.99271 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7930 GFlop/s ; Time =  0.87051 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5753 GFlop/s ; Time =  0.99077 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5711 GFlop/s ; Time =  0.99348 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7923 GFlop/s ; Time =  0.87081 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5747 GFlop/s ; Time =  0.99119 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5705 GFlop/s ; Time =  0.99381 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8017 GFlop/s ; Time =  0.86628 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5745 GFlop/s ; Time =  0.99129 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5707 GFlop/s ; Time =  0.99370 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7909 GFlop/s ; Time =  0.87149 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5740 GFlop/s ; Time =  0.99162 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5699 GFlop/s ; Time =  0.99418 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7911 GFlop/s ; Time =  0.87141 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5734 GFlop/s ; Time =  0.99199 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5688 GFlop/s ; Time =  0.99493 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7887 GFlop/s ; Time =  0.87257 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5674 GFlop/s ; Time =  0.99576 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5905 GFlop/s ; Time =  0.98132 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8206 GFlop/s ; Time =  0.85728 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5665 GFlop/s ; Time =  0.99634 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5905 GFlop/s ; Time =  0.98131 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8318 GFlop/s ; Time =  0.85205 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5661 GFlop/s ; Time =  0.99665 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5891 GFlop/s ; Time =  0.98217 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8192 GFlop/s ; Time =  0.85797 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5650 GFlop/s ; Time =  0.99732 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5885 GFlop/s ; Time =  0.98259 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8170 GFlop/s ; Time =  0.85902 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5645 GFlop/s ; Time =  0.99763 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5872 GFlop/s ; Time =  0.98339 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8181 GFlop/s ; Time =  0.85848 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5641 GFlop/s ; Time =  0.99792 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5866 GFlop/s ; Time =  0.98371 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8165 GFlop/s ; Time =  0.85922 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5635 GFlop/s ; Time =  0.99829 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5866 GFlop/s ; Time =  0.98374 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8162 GFlop/s ; Time =  0.85938 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5623 GFlop/s ; Time =  0.99906 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5859 GFlop/s ; Time =  0.98419 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8146 GFlop/s ; Time =  0.86013 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5613 GFlop/s ; Time =  0.99966 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5833 GFlop/s ; Time =  0.98579 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8131 GFlop/s ; Time =  0.86083 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5613 GFlop/s ; Time =  0.99969 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5839 GFlop/s ; Time =  0.98541 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8126 GFlop/s ; Time =  0.86109 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5607 GFlop/s ; Time =  1.00009 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5837 GFlop/s ; Time =  0.98556 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8110 GFlop/s ; Time =  0.86184 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5599 GFlop/s ; Time =  1.00060 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5828 GFlop/s ; Time =  0.98609 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8227 GFlop/s ; Time =  0.85633 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5592 GFlop/s ; Time =  1.00100 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5822 GFlop/s ; Time =  0.98651 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8097 GFlop/s ; Time =  0.86245 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5585 GFlop/s ; Time =  1.00147 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5814 GFlop/s ; Time =  0.98700 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8092 GFlop/s ; Time =  0.86268 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5580 GFlop/s ; Time =  1.00181 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5805 GFlop/s ; Time =  0.98756 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8080 GFlop/s ; Time =  0.86326 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5565 GFlop/s ; Time =  1.00273 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5794 GFlop/s ; Time =  0.98820 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8065 GFlop/s ; Time =  0.86400 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5562 GFlop/s ; Time =  1.00293 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5792 GFlop/s ; Time =  0.98832 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8057 GFlop/s ; Time =  0.86437 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/raw_spmv_C1_u2.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 2
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6610 GFlop/s ; Time =  0.93966 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6136 GFlop/s ; Time =  0.96727 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8632 GFlop/s ; Time =  0.83769 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6579 GFlop/s ; Time =  0.94143 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6106 GFlop/s ; Time =  0.96908 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8465 GFlop/s ; Time =  0.84528 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6561 GFlop/s ; Time =  0.94247 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6092 GFlop/s ; Time =  0.96992 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8453 GFlop/s ; Time =  0.84583 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6567 GFlop/s ; Time =  0.94211 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6083 GFlop/s ; Time =  0.97048 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8442 GFlop/s ; Time =  0.84635 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6553 GFlop/s ; Time =  0.94292 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6076 GFlop/s ; Time =  0.97087 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8436 GFlop/s ; Time =  0.84660 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6549 GFlop/s ; Time =  0.94314 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6072 GFlop/s ; Time =  0.97111 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8430 GFlop/s ; Time =  0.84687 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6534 GFlop/s ; Time =  0.94398 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6063 GFlop/s ; Time =  0.97166 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8419 GFlop/s ; Time =  0.84737 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6531 GFlop/s ; Time =  0.94420 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6056 GFlop/s ; Time =  0.97210 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8409 GFlop/s ; Time =  0.84785 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6583 GFlop/s ; Time =  0.94122 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6067 GFlop/s ; Time =  0.97145 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8418 GFlop/s ; Time =  0.84742 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6540 GFlop/s ; Time =  0.94363 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6046 GFlop/s ; Time =  0.97272 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8394 GFlop/s ; Time =  0.84854 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6491 GFlop/s ; Time =  0.94644 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6032 GFlop/s ; Time =  0.97353 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8381 GFlop/s ; Time =  0.84913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6487 GFlop/s ; Time =  0.94668 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6025 GFlop/s ; Time =  0.97397 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8378 GFlop/s ; Time =  0.84927 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6476 GFlop/s ; Time =  0.94731 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6022 GFlop/s ; Time =  0.97416 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8363 GFlop/s ; Time =  0.84997 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6486 GFlop/s ; Time =  0.94677 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6014 GFlop/s ; Time =  0.97468 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8356 GFlop/s ; Time =  0.85031 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6503 GFlop/s ; Time =  0.94575 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6008 GFlop/s ; Time =  0.97504 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8349 GFlop/s ; Time =  0.85062 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6516 GFlop/s ; Time =  0.94504 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6019 GFlop/s ; Time =  0.97436 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8474 GFlop/s ; Time =  0.84484 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6520 GFlop/s ; Time =  0.94481 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6019 GFlop/s ; Time =  0.97432 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8344 GFlop/s ; Time =  0.85083 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6516 GFlop/s ; Time =  0.94501 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5995 GFlop/s ; Time =  0.97583 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8333 GFlop/s ; Time =  0.85136 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6523 GFlop/s ; Time =  0.94465 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5992 GFlop/s ; Time =  0.97601 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8327 GFlop/s ; Time =  0.85165 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6516 GFlop/s ; Time =  0.94503 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5997 GFlop/s ; Time =  0.97567 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8317 GFlop/s ; Time =  0.85208 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6493 GFlop/s ; Time =  0.94632 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5992 GFlop/s ; Time =  0.97597 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8434 GFlop/s ; Time =  0.84670 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6479 GFlop/s ; Time =  0.94714 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5968 GFlop/s ; Time =  0.97745 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8426 GFlop/s ; Time =  0.84708 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6484 GFlop/s ; Time =  0.94684 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5978 GFlop/s ; Time =  0.97683 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8288 GFlop/s ; Time =  0.85347 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6451 GFlop/s ; Time =  0.94874 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5736 GFlop/s ; Time =  0.99188 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7963 GFlop/s ; Time =  0.86889 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6465 GFlop/s ; Time =  0.94796 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5730 GFlop/s ; Time =  0.99225 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7942 GFlop/s ; Time =  0.86990 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6425 GFlop/s ; Time =  0.95028 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5719 GFlop/s ; Time =  0.99292 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7928 GFlop/s ; Time =  0.87059 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6409 GFlop/s ; Time =  0.95116 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5716 GFlop/s ; Time =  0.99315 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7925 GFlop/s ; Time =  0.87073 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6408 GFlop/s ; Time =  0.95122 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5704 GFlop/s ; Time =  0.99391 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7913 GFlop/s ; Time =  0.87132 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6437 GFlop/s ; Time =  0.94957 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5700 GFlop/s ; Time =  0.99414 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8014 GFlop/s ; Time =  0.86642 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6409 GFlop/s ; Time =  0.95119 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5700 GFlop/s ; Time =  0.99413 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8006 GFlop/s ; Time =  0.86682 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6394 GFlop/s ; Time =  0.95203 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5686 GFlop/s ; Time =  0.99504 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7944 GFlop/s ; Time =  0.86982 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6361 GFlop/s ; Time =  0.95397 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5906 GFlop/s ; Time =  0.98125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8204 GFlop/s ; Time =  0.85739 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6349 GFlop/s ; Time =  0.95467 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5902 GFlop/s ; Time =  0.98149 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8319 GFlop/s ; Time =  0.85201 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6334 GFlop/s ; Time =  0.95557 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5893 GFlop/s ; Time =  0.98205 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8201 GFlop/s ; Time =  0.85753 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6311 GFlop/s ; Time =  0.95692 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5885 GFlop/s ; Time =  0.98257 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8172 GFlop/s ; Time =  0.85890 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6302 GFlop/s ; Time =  0.95740 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5872 GFlop/s ; Time =  0.98336 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8170 GFlop/s ; Time =  0.85899 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6308 GFlop/s ; Time =  0.95708 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5870 GFlop/s ; Time =  0.98352 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8164 GFlop/s ; Time =  0.85927 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6296 GFlop/s ; Time =  0.95776 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5870 GFlop/s ; Time =  0.98348 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8157 GFlop/s ; Time =  0.85961 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6306 GFlop/s ; Time =  0.95717 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5868 GFlop/s ; Time =  0.98362 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8149 GFlop/s ; Time =  0.86001 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6280 GFlop/s ; Time =  0.95874 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5837 GFlop/s ; Time =  0.98555 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8127 GFlop/s ; Time =  0.86102 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6270 GFlop/s ; Time =  0.95929 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5847 GFlop/s ; Time =  0.98495 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8133 GFlop/s ; Time =  0.86073 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6266 GFlop/s ; Time =  0.95955 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5832 GFlop/s ; Time =  0.98583 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8117 GFlop/s ; Time =  0.86150 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6281 GFlop/s ; Time =  0.95866 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5830 GFlop/s ; Time =  0.98600 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8106 GFlop/s ; Time =  0.86201 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6272 GFlop/s ; Time =  0.95919 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5828 GFlop/s ; Time =  0.98613 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8221 GFlop/s ; Time =  0.85658 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6244 GFlop/s ; Time =  0.96086 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5815 GFlop/s ; Time =  0.98688 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8101 GFlop/s ; Time =  0.86226 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6238 GFlop/s ; Time =  0.96123 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5811 GFlop/s ; Time =  0.98719 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8080 GFlop/s ; Time =  0.86328 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6219 GFlop/s ; Time =  0.96235 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5800 GFlop/s ; Time =  0.98786 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8064 GFlop/s ; Time =  0.86405 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.6231 GFlop/s ; Time =  0.96162 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5794 GFlop/s ; Time =  0.98824 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8060 GFlop/s ; Time =  0.86425 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/raw_spmv_C1_u3.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 3
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3574 GFlop/s ; Time =  0.98557 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6135 GFlop/s ; Time =  0.82913 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8633 GFlop/s ; Time =  0.71800 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3600 GFlop/s ; Time =  0.98371 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6105 GFlop/s ; Time =  0.83070 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8465 GFlop/s ; Time =  0.72452 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3556 GFlop/s ; Time =  0.98687 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6093 GFlop/s ; Time =  0.83132 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8454 GFlop/s ; Time =  0.72497 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3566 GFlop/s ; Time =  0.98617 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6081 GFlop/s ; Time =  0.83193 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8442 GFlop/s ; Time =  0.72544 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3562 GFlop/s ; Time =  0.98646 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6077 GFlop/s ; Time =  0.83215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8441 GFlop/s ; Time =  0.72548 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3552 GFlop/s ; Time =  0.98722 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6071 GFlop/s ; Time =  0.83246 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8428 GFlop/s ; Time =  0.72596 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3544 GFlop/s ; Time =  0.98779 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6066 GFlop/s ; Time =  0.83274 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8421 GFlop/s ; Time =  0.72627 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3596 GFlop/s ; Time =  0.98401 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6056 GFlop/s ; Time =  0.83322 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8412 GFlop/s ; Time =  0.72661 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3611 GFlop/s ; Time =  0.98290 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6068 GFlop/s ; Time =  0.83260 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8416 GFlop/s ; Time =  0.72645 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3543 GFlop/s ; Time =  0.98786 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6045 GFlop/s ; Time =  0.83380 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8395 GFlop/s ; Time =  0.72729 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3577 GFlop/s ; Time =  0.98537 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6034 GFlop/s ; Time =  0.83437 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8384 GFlop/s ; Time =  0.72770 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3551 GFlop/s ; Time =  0.98727 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6026 GFlop/s ; Time =  0.83479 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8376 GFlop/s ; Time =  0.72802 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3525 GFlop/s ; Time =  0.98916 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6021 GFlop/s ; Time =  0.83507 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8363 GFlop/s ; Time =  0.72855 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3572 GFlop/s ; Time =  0.98576 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6010 GFlop/s ; Time =  0.83564 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8354 GFlop/s ; Time =  0.72890 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3529 GFlop/s ; Time =  0.98889 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6010 GFlop/s ; Time =  0.83562 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8348 GFlop/s ; Time =  0.72913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3565 GFlop/s ; Time =  0.98626 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6018 GFlop/s ; Time =  0.83521 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8348 GFlop/s ; Time =  0.72913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3559 GFlop/s ; Time =  0.98665 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6016 GFlop/s ; Time =  0.83530 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8345 GFlop/s ; Time =  0.72925 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3507 GFlop/s ; Time =  0.99046 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5994 GFlop/s ; Time =  0.83644 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8335 GFlop/s ; Time =  0.72967 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3544 GFlop/s ; Time =  0.98776 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5990 GFlop/s ; Time =  0.83664 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8323 GFlop/s ; Time =  0.73012 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3554 GFlop/s ; Time =  0.98707 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5999 GFlop/s ; Time =  0.83619 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8317 GFlop/s ; Time =  0.73036 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3559 GFlop/s ; Time =  0.98669 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5990 GFlop/s ; Time =  0.83669 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8306 GFlop/s ; Time =  0.73082 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3586 GFlop/s ; Time =  0.98473 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5969 GFlop/s ; Time =  0.83777 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8298 GFlop/s ; Time =  0.73115 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3554 GFlop/s ; Time =  0.98705 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5975 GFlop/s ; Time =  0.83748 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8284 GFlop/s ; Time =  0.73168 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3551 GFlop/s ; Time =  0.98726 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5744 GFlop/s ; Time =  0.84976 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7953 GFlop/s ; Time =  0.74516 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3534 GFlop/s ; Time =  0.98847 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5729 GFlop/s ; Time =  0.85056 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7938 GFlop/s ; Time =  0.74582 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3546 GFlop/s ; Time =  0.98762 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5714 GFlop/s ; Time =  0.85137 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7927 GFlop/s ; Time =  0.74625 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3535 GFlop/s ; Time =  0.98844 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5712 GFlop/s ; Time =  0.85147 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7924 GFlop/s ; Time =  0.74639 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3517 GFlop/s ; Time =  0.98972 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5707 GFlop/s ; Time =  0.85173 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7909 GFlop/s ; Time =  0.74701 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3540 GFlop/s ; Time =  0.98805 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5706 GFlop/s ; Time =  0.85181 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7909 GFlop/s ; Time =  0.74700 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3524 GFlop/s ; Time =  0.98921 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5700 GFlop/s ; Time =  0.85210 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7901 GFlop/s ; Time =  0.74733 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3520 GFlop/s ; Time =  0.98955 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5687 GFlop/s ; Time =  0.85284 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7890 GFlop/s ; Time =  0.74779 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3483 GFlop/s ; Time =  0.99222 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5911 GFlop/s ; Time =  0.84080 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8208 GFlop/s ; Time =  0.73475 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3480 GFlop/s ; Time =  0.99243 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5902 GFlop/s ; Time =  0.84129 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8195 GFlop/s ; Time =  0.73526 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3461 GFlop/s ; Time =  0.99386 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5896 GFlop/s ; Time =  0.84164 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8183 GFlop/s ; Time =  0.73576 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3459 GFlop/s ; Time =  0.99399 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5883 GFlop/s ; Time =  0.84230 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8165 GFlop/s ; Time =  0.73649 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3463 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5872 GFlop/s ; Time =  0.84291 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8172 GFlop/s ; Time =  0.73619 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3440 GFlop/s ; Time =  0.99543 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5868 GFlop/s ; Time =  0.84310 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8161 GFlop/s ; Time =  0.73664 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3447 GFlop/s ; Time =  0.99487 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5869 GFlop/s ; Time =  0.84303 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8158 GFlop/s ; Time =  0.73677 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3431 GFlop/s ; Time =  0.99611 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5854 GFlop/s ; Time =  0.84384 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8144 GFlop/s ; Time =  0.73733 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3442 GFlop/s ; Time =  0.99526 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5836 GFlop/s ; Time =  0.84479 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8128 GFlop/s ; Time =  0.73798 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3432 GFlop/s ; Time =  0.99598 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5844 GFlop/s ; Time =  0.84437 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8122 GFlop/s ; Time =  0.73825 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3437 GFlop/s ; Time =  0.99560 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5835 GFlop/s ; Time =  0.84485 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8105 GFlop/s ; Time =  0.73893 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3430 GFlop/s ; Time =  0.99613 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5826 GFlop/s ; Time =  0.84531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8102 GFlop/s ; Time =  0.73903 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3415 GFlop/s ; Time =  0.99726 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5823 GFlop/s ; Time =  0.84548 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8099 GFlop/s ; Time =  0.73917 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3421 GFlop/s ; Time =  0.99679 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5815 GFlop/s ; Time =  0.84591 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8090 GFlop/s ; Time =  0.73955 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3411 GFlop/s ; Time =  0.99757 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5807 GFlop/s ; Time =  0.84638 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8077 GFlop/s ; Time =  0.74006 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3408 GFlop/s ; Time =  0.99779 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5799 GFlop/s ; Time =  0.84680 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8063 GFlop/s ; Time =  0.74065 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3401 GFlop/s ; Time =  0.99828 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5793 GFlop/s ; Time =  0.84709 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8176 GFlop/s ; Time =  0.73606 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/raw_spmv_C1_u4.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 1, -u 4
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4477 GFlop/s ; Time =  0.92408 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6136 GFlop/s ; Time =  0.82912 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8631 GFlop/s ; Time =  0.71808 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4448 GFlop/s ; Time =  0.92594 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6104 GFlop/s ; Time =  0.83073 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8464 GFlop/s ; Time =  0.72455 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4439 GFlop/s ; Time =  0.92657 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6093 GFlop/s ; Time =  0.83129 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8453 GFlop/s ; Time =  0.72501 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4439 GFlop/s ; Time =  0.92652 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6080 GFlop/s ; Time =  0.83200 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8442 GFlop/s ; Time =  0.72542 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4434 GFlop/s ; Time =  0.92687 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6071 GFlop/s ; Time =  0.83247 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8434 GFlop/s ; Time =  0.72574 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4431 GFlop/s ; Time =  0.92704 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6073 GFlop/s ; Time =  0.83234 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8431 GFlop/s ; Time =  0.72587 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4423 GFlop/s ; Time =  0.92754 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6064 GFlop/s ; Time =  0.83281 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8422 GFlop/s ; Time =  0.72622 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4414 GFlop/s ; Time =  0.92817 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6056 GFlop/s ; Time =  0.83321 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8408 GFlop/s ; Time =  0.72677 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4444 GFlop/s ; Time =  0.92620 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6067 GFlop/s ; Time =  0.83268 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8416 GFlop/s ; Time =  0.72644 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4404 GFlop/s ; Time =  0.92879 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6040 GFlop/s ; Time =  0.83404 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8394 GFlop/s ; Time =  0.72733 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4396 GFlop/s ; Time =  0.92932 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6031 GFlop/s ; Time =  0.83454 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8385 GFlop/s ; Time =  0.72769 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4390 GFlop/s ; Time =  0.92972 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6028 GFlop/s ; Time =  0.83469 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8377 GFlop/s ; Time =  0.72800 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4378 GFlop/s ; Time =  0.93044 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6020 GFlop/s ; Time =  0.83509 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8364 GFlop/s ; Time =  0.72850 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4373 GFlop/s ; Time =  0.93078 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6017 GFlop/s ; Time =  0.83527 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8354 GFlop/s ; Time =  0.72892 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4375 GFlop/s ; Time =  0.93069 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6008 GFlop/s ; Time =  0.83571 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8345 GFlop/s ; Time =  0.72927 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4401 GFlop/s ; Time =  0.92899 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6020 GFlop/s ; Time =  0.83510 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8352 GFlop/s ; Time =  0.72896 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4399 GFlop/s ; Time =  0.92913 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.6017 GFlop/s ; Time =  0.83527 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8340 GFlop/s ; Time =  0.72945 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4393 GFlop/s ; Time =  0.92947 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5995 GFlop/s ; Time =  0.83642 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8330 GFlop/s ; Time =  0.72984 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4389 GFlop/s ; Time =  0.92977 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5990 GFlop/s ; Time =  0.83666 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8324 GFlop/s ; Time =  0.73010 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4381 GFlop/s ; Time =  0.93025 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5997 GFlop/s ; Time =  0.83629 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8443 GFlop/s ; Time =  0.72539 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4374 GFlop/s ; Time =  0.93071 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5993 GFlop/s ; Time =  0.83653 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8305 GFlop/s ; Time =  0.73087 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4375 GFlop/s ; Time =  0.93068 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5974 GFlop/s ; Time =  0.83753 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8298 GFlop/s ; Time =  0.73115 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4362 GFlop/s ; Time =  0.93152 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5969 GFlop/s ; Time =  0.83779 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8284 GFlop/s ; Time =  0.73169 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4357 GFlop/s ; Time =  0.93184 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5740 GFlop/s ; Time =  0.84996 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7951 GFlop/s ; Time =  0.74526 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4348 GFlop/s ; Time =  0.93245 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5727 GFlop/s ; Time =  0.85064 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7941 GFlop/s ; Time =  0.74569 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4344 GFlop/s ; Time =  0.93268 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5721 GFlop/s ; Time =  0.85100 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7926 GFlop/s ; Time =  0.74632 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4337 GFlop/s ; Time =  0.93311 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5710 GFlop/s ; Time =  0.85156 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8029 GFlop/s ; Time =  0.74204 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4328 GFlop/s ; Time =  0.93369 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5702 GFlop/s ; Time =  0.85202 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8014 GFlop/s ; Time =  0.74267 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4323 GFlop/s ; Time =  0.93406 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5706 GFlop/s ; Time =  0.85177 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7907 GFlop/s ; Time =  0.74710 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4317 GFlop/s ; Time =  0.93441 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5701 GFlop/s ; Time =  0.85208 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7900 GFlop/s ; Time =  0.74741 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4314 GFlop/s ; Time =  0.93466 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5687 GFlop/s ; Time =  0.85285 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7895 GFlop/s ; Time =  0.74761 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4274 GFlop/s ; Time =  0.93725 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5906 GFlop/s ; Time =  0.84107 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8215 GFlop/s ; Time =  0.73448 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4270 GFlop/s ; Time =  0.93748 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5904 GFlop/s ; Time =  0.84117 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8197 GFlop/s ; Time =  0.73521 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4264 GFlop/s ; Time =  0.93792 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5890 GFlop/s ; Time =  0.84193 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8180 GFlop/s ; Time =  0.73589 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4257 GFlop/s ; Time =  0.93837 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5883 GFlop/s ; Time =  0.84229 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8177 GFlop/s ; Time =  0.73600 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4254 GFlop/s ; Time =  0.93858 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5871 GFlop/s ; Time =  0.84292 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8290 GFlop/s ; Time =  0.73146 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4250 GFlop/s ; Time =  0.93886 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5869 GFlop/s ; Time =  0.84307 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8161 GFlop/s ; Time =  0.73663 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4241 GFlop/s ; Time =  0.93942 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5868 GFlop/s ; Time =  0.84308 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8151 GFlop/s ; Time =  0.73707 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4236 GFlop/s ; Time =  0.93978 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5865 GFlop/s ; Time =  0.84326 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8151 GFlop/s ; Time =  0.73704 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4227 GFlop/s ; Time =  0.94032 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5836 GFlop/s ; Time =  0.84481 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8138 GFlop/s ; Time =  0.73760 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4226 GFlop/s ; Time =  0.94041 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5847 GFlop/s ; Time =  0.84423 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8120 GFlop/s ; Time =  0.73831 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4219 GFlop/s ; Time =  0.94085 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5834 GFlop/s ; Time =  0.84492 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8108 GFlop/s ; Time =  0.73880 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4211 GFlop/s ; Time =  0.94139 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5832 GFlop/s ; Time =  0.84500 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8100 GFlop/s ; Time =  0.73913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4205 GFlop/s ; Time =  0.94178 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5825 GFlop/s ; Time =  0.84539 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8095 GFlop/s ; Time =  0.73932 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4204 GFlop/s ; Time =  0.94189 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5821 GFlop/s ; Time =  0.84563 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8092 GFlop/s ; Time =  0.73947 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4197 GFlop/s ; Time =  0.94232 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5809 GFlop/s ; Time =  0.84623 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8080 GFlop/s ; Time =  0.73995 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4187 GFlop/s ; Time =  0.94301 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5804 GFlop/s ; Time =  0.84653 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8184 GFlop/s ; Time =  0.73571 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
nrows_Sell_C = 2097152, nnz_Sell_C = 55742968, nnzr_Sell_C = 26.580318
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.4185 GFlop/s ; Time =  0.94314 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5791 GFlop/s ; Time =  0.84722 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.8067 GFlop/s ; Time =  0.74048 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6137,     1.6097,     1.8633
    2,     1.6106,     1.6061,     1.8464
    3,     1.6095,     1.6049,     1.8453
    4,     1.6081,     1.6048,     1.8443
    5,     1.6077,     1.6041,     1.8434
    6,     1.6072,     1.6038,     1.8430
    7,     1.6064,     1.6033,     1.8417
    8,     1.6057,     1.6018,     1.8408
    9,     1.6063,     1.6074,     1.8412
   10,     1.6042,     1.6000,     1.8389
   11,     1.6034,     1.5993,     1.8383
   12,     1.6025,     1.5987,     1.8372
   13,     1.6021,     1.5979,     1.8365
   14,     1.6016,     1.5971,     1.8352
   15,     1.6009,     1.5976,     1.8348
   16,     1.6017,     1.6026,     1.8347
   17,     1.6015,     1.6023,     1.8341
   18,     1.5995,     1.6012,     1.8331
   19,     1.5990,     1.6008,     1.8451
   20,     1.5994,     1.6010,     1.8446
   21,     1.5990,     1.6003,     1.8306
   22,     1.5965,     1.5988,     1.8306
   23,     1.5973,     1.5989,     1.8289
   24,     1.5736,     1.5974,     1.7956
   25,     1.5725,     1.5964,     1.8047
   26,     1.5716,     1.5958,     1.7927
   27,     1.5711,     1.5952,     1.8032
   28,     1.5703,     1.5944,     1.7911
   29,     1.5707,     1.5941,     1.7909
   30,     1.5701,     1.5932,     1.7904
   31,     1.5688,     1.5923,     1.7889
   32,     1.5909,     1.5853,     1.8216
   33,     1.5904,     1.5853,     1.8320
   34,     1.5892,     1.5844,     1.8184
   35,     1.5886,     1.5840,     1.8290
   36,     1.5875,     1.5810,     1.8169
   37,     1.5870,     1.5816,     1.8173
   38,     1.5873,     1.5813,     1.8153
   39,     1.5861,     1.5807,     1.8144
   40,     1.5840,     1.5774,     1.8255
   41,     1.5848,     1.5797,     1.8124
   42,     1.5838,     1.5788,     1.8112
   43,     1.5829,     1.5778,     1.8228
   44,     1.5826,     1.5770,     1.8101
   45,     1.5817,     1.5762,     1.8101
   46,     1.5809,     1.5756,     1.8084
   47,     1.5798,     1.5748,     1.8065
   48,     1.5793,     1.5740,     1.8058


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6136,     1.5917,     1.8507
    2,     1.6106,     1.5879,     1.8463
    3,     1.6093,     1.5871,     1.8452
    4,     1.6083,     1.5871,     1.8444
    5,     1.6075,     1.5866,     1.8437
    6,     1.6072,     1.5859,     1.8428
    7,     1.6063,     1.5850,     1.8420
    8,     1.6051,     1.5842,     1.8410
    9,     1.6064,     1.5890,     1.8415
   10,     1.6045,     1.5826,     1.8393
   11,     1.6031,     1.5816,     1.8383
   12,     1.6023,     1.5812,     1.8376
   13,     1.6024,     1.5803,     1.8366
   14,     1.6018,     1.5790,     1.8355
   15,     1.6007,     1.5795,     1.8350
   16,     1.6022,     1.5838,     1.8352
   17,     1.6019,     1.5831,     1.8343
   18,     1.5995,     1.5827,     1.8333
   19,     1.5988,     1.5821,     1.8329
   20,     1.5994,     1.5813,     1.8442
   21,     1.5989,     1.5808,     1.8306
   22,     1.5969,     1.5805,     1.8423
   23,     1.5973,     1.5793,     1.8289
   24,     1.5740,     1.5783,     1.7957
   25,     1.5728,     1.5778,     1.7942
   26,     1.5723,     1.5768,     1.7930
   27,     1.5711,     1.5753,     1.7923
   28,     1.5705,     1.5747,     1.8017
   29,     1.5707,     1.5745,     1.7909
   30,     1.5699,     1.5740,     1.7911
   31,     1.5688,     1.5734,     1.7887
   32,     1.5905,     1.5674,     1.8206
   33,     1.5905,     1.5665,     1.8318
   34,     1.5891,     1.5661,     1.8192
   35,     1.5885,     1.5650,     1.8170
   36,     1.5872,     1.5645,     1.8181
   37,     1.5866,     1.5641,     1.8165
   38,     1.5866,     1.5635,     1.8162
   39,     1.5859,     1.5623,     1.8146
   40,     1.5833,     1.5613,     1.8131
   41,     1.5839,     1.5613,     1.8126
   42,     1.5837,     1.5607,     1.8110
   43,     1.5828,     1.5599,     1.8227
   44,     1.5822,     1.5592,     1.8097
   45,     1.5814,     1.5585,     1.8092
   46,     1.5805,     1.5580,     1.8080
   47,     1.5794,     1.5565,     1.8065
   48,     1.5792,     1.5562,     1.8057


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6136,     1.6610,     1.8632
    2,     1.6106,     1.6579,     1.8465
    3,     1.6092,     1.6561,     1.8453
    4,     1.6083,     1.6567,     1.8442
    5,     1.6076,     1.6553,     1.8436
    6,     1.6072,     1.6549,     1.8430
    7,     1.6063,     1.6534,     1.8419
    8,     1.6056,     1.6531,     1.8409
    9,     1.6067,     1.6583,     1.8418
   10,     1.6046,     1.6540,     1.8394
   11,     1.6032,     1.6491,     1.8381
   12,     1.6025,     1.6487,     1.8378
   13,     1.6022,     1.6476,     1.8363
   14,     1.6014,     1.6486,     1.8356
   15,     1.6008,     1.6503,     1.8349
   16,     1.6019,     1.6516,     1.8474
   17,     1.6019,     1.6520,     1.8344
   18,     1.5995,     1.6516,     1.8333
   19,     1.5992,     1.6523,     1.8327
   20,     1.5997,     1.6516,     1.8317
   21,     1.5992,     1.6493,     1.8434
   22,     1.5968,     1.6479,     1.8426
   23,     1.5978,     1.6484,     1.8288
   24,     1.5736,     1.6451,     1.7963
   25,     1.5730,     1.6465,     1.7942
   26,     1.5719,     1.6425,     1.7928
   27,     1.5716,     1.6409,     1.7925
   28,     1.5704,     1.6408,     1.7913
   29,     1.5700,     1.6437,     1.8014
   30,     1.5700,     1.6409,     1.8006
   31,     1.5686,     1.6394,     1.7944
   32,     1.5906,     1.6361,     1.8204
   33,     1.5902,     1.6349,     1.8319
   34,     1.5893,     1.6334,     1.8201
   35,     1.5885,     1.6311,     1.8172
   36,     1.5872,     1.6302,     1.8170
   37,     1.5870,     1.6308,     1.8164
   38,     1.5870,     1.6296,     1.8157
   39,     1.5868,     1.6306,     1.8149
   40,     1.5837,     1.6280,     1.8127
   41,     1.5847,     1.6270,     1.8133
   42,     1.5832,     1.6266,     1.8117
   43,     1.5830,     1.6281,     1.8106
   44,     1.5828,     1.6272,     1.8221
   45,     1.5815,     1.6244,     1.8101
   46,     1.5811,     1.6238,     1.8080
   47,     1.5800,     1.6219,     1.8064
   48,     1.5794,     1.6231,     1.8060


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6135,     1.3574,     1.8633
    2,     1.6105,     1.3600,     1.8465
    3,     1.6093,     1.3556,     1.8454
    4,     1.6081,     1.3566,     1.8442
    5,     1.6077,     1.3562,     1.8441
    6,     1.6071,     1.3552,     1.8428
    7,     1.6066,     1.3544,     1.8421
    8,     1.6056,     1.3596,     1.8412
    9,     1.6068,     1.3611,     1.8416
   10,     1.6045,     1.3543,     1.8395
   11,     1.6034,     1.3577,     1.8384
   12,     1.6026,     1.3551,     1.8376
   13,     1.6021,     1.3525,     1.8363
   14,     1.6010,     1.3572,     1.8354
   15,     1.6010,     1.3529,     1.8348
   16,     1.6018,     1.3565,     1.8348
   17,     1.6016,     1.3559,     1.8345
   18,     1.5994,     1.3507,     1.8335
   19,     1.5990,     1.3544,     1.8323
   20,     1.5999,     1.3554,     1.8317
   21,     1.5990,     1.3559,     1.8306
   22,     1.5969,     1.3586,     1.8298
   23,     1.5975,     1.3554,     1.8284
   24,     1.5744,     1.3551,     1.7953
   25,     1.5729,     1.3534,     1.7938
   26,     1.5714,     1.3546,     1.7927
   27,     1.5712,     1.3535,     1.7924
   28,     1.5707,     1.3517,     1.7909
   29,     1.5706,     1.3540,     1.7909
   30,     1.5700,     1.3524,     1.7901
   31,     1.5687,     1.3520,     1.7890
   32,     1.5911,     1.3483,     1.8208
   33,     1.5902,     1.3480,     1.8195
   34,     1.5896,     1.3461,     1.8183
   35,     1.5883,     1.3459,     1.8165
   36,     1.5872,     1.3463,     1.8172
   37,     1.5868,     1.3440,     1.8161
   38,     1.5869,     1.3447,     1.8158
   39,     1.5854,     1.3431,     1.8144
   40,     1.5836,     1.3442,     1.8128
   41,     1.5844,     1.3432,     1.8122
   42,     1.5835,     1.3437,     1.8105
   43,     1.5826,     1.3430,     1.8102
   44,     1.5823,     1.3415,     1.8099
   45,     1.5815,     1.3421,     1.8090
   46,     1.5807,     1.3411,     1.8077
   47,     1.5799,     1.3408,     1.8063
   48,     1.5793,     1.3401,     1.8176


==> plots/data/spmv_microbench/gcc/hpcg_scaling_rcm/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.6136,     1.4477,     1.8631
    2,     1.6104,     1.4448,     1.8464
    3,     1.6093,     1.4439,     1.8453
    4,     1.6080,     1.4439,     1.8442
    5,     1.6071,     1.4434,     1.8434
    6,     1.6073,     1.4431,     1.8431
    7,     1.6064,     1.4423,     1.8422
    8,     1.6056,     1.4414,     1.8408
    9,     1.6067,     1.4444,     1.8416
   10,     1.6040,     1.4404,     1.8394
   11,     1.6031,     1.4396,     1.8385
   12,     1.6028,     1.4390,     1.8377
   13,     1.6020,     1.4378,     1.8364
   14,     1.6017,     1.4373,     1.8354
   15,     1.6008,     1.4375,     1.8345
   16,     1.6020,     1.4401,     1.8352
   17,     1.6017,     1.4399,     1.8340
   18,     1.5995,     1.4393,     1.8330
   19,     1.5990,     1.4389,     1.8324
   20,     1.5997,     1.4381,     1.8443
   21,     1.5993,     1.4374,     1.8305
   22,     1.5974,     1.4375,     1.8298
   23,     1.5969,     1.4362,     1.8284
   24,     1.5740,     1.4357,     1.7951
   25,     1.5727,     1.4348,     1.7941
   26,     1.5721,     1.4344,     1.7926
   27,     1.5710,     1.4337,     1.8029
   28,     1.5702,     1.4328,     1.8014
   29,     1.5706,     1.4323,     1.7907
   30,     1.5701,     1.4317,     1.7900
   31,     1.5687,     1.4314,     1.7895
   32,     1.5906,     1.4274,     1.8215
   33,     1.5904,     1.4270,     1.8197
   34,     1.5890,     1.4264,     1.8180
   35,     1.5883,     1.4257,     1.8177
   36,     1.5871,     1.4254,     1.8290
   37,     1.5869,     1.4250,     1.8161
   38,     1.5868,     1.4241,     1.8151
   39,     1.5865,     1.4236,     1.8151
   40,     1.5836,     1.4227,     1.8138
   41,     1.5847,     1.4226,     1.8120
   42,     1.5834,     1.4219,     1.8108
   43,     1.5832,     1.4211,     1.8100
   44,     1.5825,     1.4205,     1.8095
   45,     1.5821,     1.4204,     1.8092
   46,     1.5809,     1.4197,     1.8080
   47,     1.5804,     1.4187,     1.8184
   48,     1.5791,     1.4185,     1.8067


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/raw_spmv_C16_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 16, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   3.8802 GFlop/s ; Time =  0.97689 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1692 GFlop/s ; Time =  3.24184 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2570 GFlop/s ; Time =  1.67943 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   7.6809 GFlop/s ; Time =  0.98700 s
Perfromance of SELL-16-1 with kernel       SPMV :   2.3345 GFlop/s ; Time =  3.24742 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   4.4770 GFlop/s ; Time =  1.69333 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  11.5347 GFlop/s ; Time =  1.00519 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.4853 GFlop/s ; Time =  3.32669 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   6.6818 GFlop/s ; Time =  1.73524 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 136
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  15.2050 GFlop/s ; Time =  0.99717 s
Perfromance of SELL-16-1 with kernel       SPMV :   4.6254 GFlop/s ; Time =  3.27798 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   8.8678 GFlop/s ; Time =  1.70978 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 168
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  18.8693 GFlop/s ; Time =  0.99260 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.7817 GFlop/s ; Time =  3.23948 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  11.0798 GFlop/s ; Time =  1.69044 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 198
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  22.1969 GFlop/s ; Time =  0.99447 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.8911 GFlop/s ; Time =  3.20331 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  13.2297 GFlop/s ; Time =  1.66854 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 230
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  25.8120 GFlop/s ; Time =  0.99340 s
Perfromance of SELL-16-1 with kernel       SPMV :   8.0551 GFlop/s ; Time =  3.18328 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  15.4071 GFlop/s ; Time =  1.66428 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 258
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  28.8890 GFlop/s ; Time =  0.99565 s
Perfromance of SELL-16-1 with kernel       SPMV :   9.1456 GFlop/s ; Time =  3.14506 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  17.5057 GFlop/s ; Time =  1.64309 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  30.9945 GFlop/s ; Time =  0.99276 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.2805 GFlop/s ; Time =  2.99305 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  19.6594 GFlop/s ; Time =  1.56516 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.0509 GFlop/s ; Time =  0.99096 s
Perfromance of SELL-16-1 with kernel       SPMV :  11.3976 GFlop/s ; Time =  2.69970 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  21.7963 GFlop/s ; Time =  1.41171 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 280
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.4202 GFlop/s ; Time =  0.99350 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.4881 GFlop/s ; Time =  2.49966 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  23.9103 GFlop/s ; Time =  1.30555 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  31.3689 GFlop/s ; Time =  0.98802 s
Perfromance of SELL-16-1 with kernel       SPMV :  13.5975 GFlop/s ; Time =  2.27933 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  25.9375 GFlop/s ; Time =  1.19492 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  33.8745 GFlop/s ; Time =  0.98734 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.6619 GFlop/s ; Time =  2.28113 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  28.1095 GFlop/s ; Time =  1.18984 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 322
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  36.3258 GFlop/s ; Time =  0.98824 s
Perfromance of SELL-16-1 with kernel       SPMV :  15.7690 GFlop/s ; Time =  2.27652 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  30.2411 GFlop/s ; Time =  1.18708 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 340
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  38.2987 GFlop/s ; Time =  0.98973 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.7443 GFlop/s ; Time =  2.26377 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  32.3093 GFlop/s ; Time =  1.17320 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  40.4069 GFlop/s ; Time =  0.98775 s
Perfromance of SELL-16-1 with kernel       SPMV :  17.9817 GFlop/s ; Time =  2.21958 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  34.3017 GFlop/s ; Time =  1.16356 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  43.3422 GFlop/s ; Time =  0.99288 s
Perfromance of SELL-16-1 with kernel       SPMV :  19.1104 GFlop/s ; Time =  2.25184 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  36.6775 GFlop/s ; Time =  1.17329 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 402
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  45.4211 GFlop/s ; Time =  0.98671 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.2298 GFlop/s ; Time =  2.21542 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  38.8117 GFlop/s ; Time =  1.15474 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  47.4499 GFlop/s ; Time =  0.99621 s
Perfromance of SELL-16-1 with kernel       SPMV :  21.3512 GFlop/s ; Time =  2.21393 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  40.8410 GFlop/s ; Time =  1.15742 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 448
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  50.4129 GFlop/s ; Time =  0.99073 s
Perfromance of SELL-16-1 with kernel       SPMV :  22.4741 GFlop/s ; Time =  2.22236 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  42.9740 GFlop/s ; Time =  1.16223 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  51.6636 GFlop/s ; Time =  0.98401 s
Perfromance of SELL-16-1 with kernel       SPMV :  23.5738 GFlop/s ; Time =  2.15653 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  45.2110 GFlop/s ; Time =  1.12445 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 484
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  54.6200 GFlop/s ; Time =  0.98790 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.7292 GFlop/s ; Time =  2.18200 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  47.1991 GFlop/s ; Time =  1.14322 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 498
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  56.6690 GFlop/s ; Time =  0.97973 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.7487 GFlop/s ; Time =  2.15623 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  49.2972 GFlop/s ; Time =  1.12623 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 504
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  58.3896 GFlop/s ; Time =  0.96231 s
Perfromance of SELL-16-1 with kernel       SPMV :  26.9285 GFlop/s ; Time =  2.08660 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  51.3443 GFlop/s ; Time =  1.09435 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 534
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  60.2763 GFlop/s ; Time =  0.98768 s
Perfromance of SELL-16-1 with kernel       SPMV :  27.9436 GFlop/s ; Time =  2.13049 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  53.3727 GFlop/s ; Time =  1.11543 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 550
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  62.1083 GFlop/s ; Time =  0.98726 s
Perfromance of SELL-16-1 with kernel       SPMV :  29.0352 GFlop/s ; Time =  2.11182 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  55.3869 GFlop/s ; Time =  1.10707 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 572
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  63.5056 GFlop/s ; Time =  1.00416 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.1141 GFlop/s ; Time =  2.11761 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  57.3864 GFlop/s ; Time =  1.11124 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 578
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  66.6934 GFlop/s ; Time =  0.96620 s
Perfromance of SELL-16-1 with kernel       SPMV :  31.3132 GFlop/s ; Time =  2.05788 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  59.7462 GFlop/s ; Time =  1.07854 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 602
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  68.2192 GFlop/s ; Time =  0.98381 s
Perfromance of SELL-16-1 with kernel       SPMV :  32.3417 GFlop/s ; Time =  2.07517 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  61.8417 GFlop/s ; Time =  1.08526 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  70.9306 GFlop/s ; Time =  0.99021 s
Perfromance of SELL-16-1 with kernel       SPMV :  33.3718 GFlop/s ; Time =  2.10466 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  63.8716 GFlop/s ; Time =  1.09965 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  73.0060 GFlop/s ; Time =  0.97122 s
Perfromance of SELL-16-1 with kernel       SPMV :  34.4967 GFlop/s ; Time =  2.05542 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  66.0592 GFlop/s ; Time =  1.07336 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 628
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  72.1168 GFlop/s ; Time =  0.97083 s
Perfromance of SELL-16-1 with kernel       SPMV :  35.4630 GFlop/s ; Time =  1.97426 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  67.1591 GFlop/s ; Time =  1.04250 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 678
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  76.4370 GFlop/s ; Time =  0.98889 s
Perfromance of SELL-16-1 with kernel       SPMV :  36.7594 GFlop/s ; Time =  2.05628 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  70.0655 GFlop/s ; Time =  1.07881 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 690
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  78.1423 GFlop/s ; Time =  0.98443 s
Perfromance of SELL-16-1 with kernel       SPMV :  38.0301 GFlop/s ; Time =  2.02275 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  71.9647 GFlop/s ; Time =  1.06893 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 678
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  80.2288 GFlop/s ; Time =  0.94215 s
Perfromance of SELL-16-1 with kernel       SPMV :  38.8351 GFlop/s ; Time =  1.94637 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  74.3791 GFlop/s ; Time =  1.01625 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 706
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  83.9399 GFlop/s ; Time =  0.93768 s
Perfromance of SELL-16-1 with kernel       SPMV :  40.0277 GFlop/s ; Time =  1.96636 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  75.9654 GFlop/s ; Time =  1.03612 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 722
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  83.7841 GFlop/s ; Time =  0.96072 s
Perfromance of SELL-16-1 with kernel       SPMV :  41.1669 GFlop/s ; Time =  1.95528 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  78.4261 GFlop/s ; Time =  1.02635 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 734
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  85.0062 GFlop/s ; Time =  0.96264 s
Perfromance of SELL-16-1 with kernel       SPMV :  42.0100 GFlop/s ; Time =  1.94789 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  80.3093 GFlop/s ; Time =  1.01894 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 748
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  86.7403 GFlop/s ; Time =  0.96139 s
Perfromance of SELL-16-1 with kernel       SPMV :  43.3983 GFlop/s ; Time =  1.92154 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  82.1098 GFlop/s ; Time =  1.01561 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  91.2561 GFlop/s ; Time =  0.97979 s
Perfromance of SELL-16-1 with kernel       SPMV :  44.3924 GFlop/s ; Time =  2.01412 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  84.1401 GFlop/s ; Time =  1.06265 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 764
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  89.2300 GFlop/s ; Time =  0.95456 s
Perfromance of SELL-16-1 with kernel       SPMV :  43.6372 GFlop/s ; Time =  1.95190 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  85.5642 GFlop/s ; Time =  0.99545 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 774
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  91.8524 GFlop/s ; Time =  0.93944 s
Perfromance of SELL-16-1 with kernel       SPMV :  46.5888 GFlop/s ; Time =  1.85216 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  87.9095 GFlop/s ; Time =  0.98158 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 838
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  95.2817 GFlop/s ; Time =  0.98052 s
Perfromance of SELL-16-1 with kernel       SPMV :  47.8502 GFlop/s ; Time =  1.95245 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  89.7610 GFlop/s ; Time =  1.04082 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 844
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  96.7038 GFlop/s ; Time =  0.97301 s
Perfromance of SELL-16-1 with kernel       SPMV :  48.9675 GFlop/s ; Time =  1.92156 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  91.8009 GFlop/s ; Time =  1.02498 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 856
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  99.0536 GFlop/s ; Time =  0.96344 s
Perfromance of SELL-16-1 with kernel       SPMV :  49.8536 GFlop/s ; Time =  1.91425 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  94.0465 GFlop/s ; Time =  1.01473 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 862
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 101.1440 GFlop/s ; Time =  0.95014 s
Perfromance of SELL-16-1 with kernel       SPMV :  51.2784 GFlop/s ; Time =  1.87410 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  96.5740 GFlop/s ; Time =  0.99510 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 884
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 101.7953 GFlop/s ; Time =  0.96815 s
Perfromance of SELL-16-1 with kernel       SPMV :  52.3506 GFlop/s ; Time =  1.88257 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  98.4326 GFlop/s ; Time =  1.00123 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 924
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 104.2737 GFlop/s ; Time =  0.98791 s
Perfromance of SELL-16-1 with kernel       SPMV :  53.4388 GFlop/s ; Time =  1.92768 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  98.8284 GFlop/s ; Time =  1.04234 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/raw_spmv_C24_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 24, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   3.6855 GFlop/s ; Time =  1.02850 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2202 GFlop/s ; Time =  3.10657 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.8284 GFlop/s ; Time =  1.34018 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.3199 GFlop/s ; Time =  1.00522 s
Perfromance of SELL-24-1 with kernel       SPMV :   2.4338 GFlop/s ; Time =  3.02325 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   5.5593 GFlop/s ; Time =  1.32356 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 98
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  10.9927 GFlop/s ; Time =  0.99390 s
Perfromance of SELL-24-1 with kernel       SPMV :   3.6357 GFlop/s ; Time =  3.00511 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   8.2630 GFlop/s ; Time =  1.32223 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 130
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  14.5051 GFlop/s ; Time =  0.99918 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.8281 GFlop/s ; Time =  3.00182 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  10.9183 GFlop/s ; Time =  1.32742 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 160
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  17.9364 GFlop/s ; Time =  0.99450 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.0246 GFlop/s ; Time =  2.96080 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  13.5775 GFlop/s ; Time =  1.31377 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 188
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  21.1199 GFlop/s ; Time =  0.99240 s
Perfromance of SELL-24-1 with kernel       SPMV :   7.1865 GFlop/s ; Time =  2.91651 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  16.0558 GFlop/s ; Time =  1.30541 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 218
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  24.4767 GFlop/s ; Time =  0.99294 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.3963 GFlop/s ; Time =  2.89461 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  18.7803 GFlop/s ; Time =  1.29412 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 246
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  27.4943 GFlop/s ; Time =  0.99750 s
Perfromance of SELL-24-1 with kernel       SPMV :   9.5241 GFlop/s ; Time =  2.87960 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  21.2504 GFlop/s ; Time =  1.29059 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 268
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  30.1992 GFlop/s ; Time =  0.98937 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.6976 GFlop/s ; Time =  2.79297 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  23.6172 GFlop/s ; Time =  1.26510 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.0444 GFlop/s ; Time =  0.99117 s
Perfromance of SELL-24-1 with kernel       SPMV :  11.8612 GFlop/s ; Time =  2.59418 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  26.1263 GFlop/s ; Time =  1.17775 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.2357 GFlop/s ; Time =  0.98510 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.9927 GFlop/s ; Time =  2.36826 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  28.5159 GFlop/s ; Time =  1.07905 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  31.3012 GFlop/s ; Time =  0.99016 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.1467 GFlop/s ; Time =  2.19084 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  30.3909 GFlop/s ; Time =  1.01981 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  33.8097 GFlop/s ; Time =  0.98924 s
Perfromance of SELL-24-1 with kernel       SPMV :  15.2701 GFlop/s ; Time =  2.19027 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  32.7827 GFlop/s ; Time =  1.02023 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  36.2356 GFlop/s ; Time =  0.99685 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.4565 GFlop/s ; Time =  2.19497 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  35.1859 GFlop/s ; Time =  1.02659 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  38.5594 GFlop/s ; Time =  0.98882 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.6105 GFlop/s ; Time =  2.16508 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  37.5162 GFlop/s ; Time =  1.01631 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  40.2415 GFlop/s ; Time =  0.98627 s
Perfromance of SELL-24-1 with kernel       SPMV :  18.7513 GFlop/s ; Time =  2.11660 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  39.4878 GFlop/s ; Time =  1.00509 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  43.3586 GFlop/s ; Time =  0.99250 s
Perfromance of SELL-24-1 with kernel       SPMV :  19.9468 GFlop/s ; Time =  2.15742 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  42.4090 GFlop/s ; Time =  1.01473 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 406
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  45.5980 GFlop/s ; Time =  0.99266 s
Perfromance of SELL-24-1 with kernel       SPMV :  21.1032 GFlop/s ; Time =  2.14485 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  44.9096 GFlop/s ; Time =  1.00788 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  47.4094 GFlop/s ; Time =  0.99236 s
Perfromance of SELL-24-1 with kernel       SPMV :  22.2853 GFlop/s ; Time =  2.11113 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  46.9482 GFlop/s ; Time =  1.00211 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 440
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  49.7018 GFlop/s ; Time =  0.98696 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.4232 GFlop/s ; Time =  2.09424 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  49.0705 GFlop/s ; Time =  0.99966 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 464
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  52.4455 GFlop/s ; Time =  0.98635 s
Perfromance of SELL-24-1 with kernel       SPMV :  24.5966 GFlop/s ; Time =  2.10312 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  51.2005 GFlop/s ; Time =  1.01033 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 478
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  53.9513 GFlop/s ; Time =  0.98775 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.7797 GFlop/s ; Time =  2.06714 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  53.7440 GFlop/s ; Time =  0.99156 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 500
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  56.6628 GFlop/s ; Time =  0.98377 s
Perfromance of SELL-24-1 with kernel       SPMV :  26.9748 GFlop/s ; Time =  2.06648 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  56.0042 GFlop/s ; Time =  0.99534 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 510
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  58.3734 GFlop/s ; Time =  0.97404 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.1130 GFlop/s ; Time =  2.02247 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  57.6727 GFlop/s ; Time =  0.98587 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 546
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  61.4586 GFlop/s ; Time =  0.99044 s
Perfromance of SELL-24-1 with kernel       SPMV :  29.1532 GFlop/s ; Time =  2.08798 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  59.7528 GFlop/s ; Time =  1.01872 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 542
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  62.1793 GFlop/s ; Time =  0.97179 s
Perfromance of SELL-24-1 with kernel       SPMV :  30.3851 GFlop/s ; Time =  1.98865 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  61.1376 GFlop/s ; Time =  0.98835 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 552
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  63.7282 GFlop/s ; Time =  0.96567 s
Perfromance of SELL-24-1 with kernel       SPMV :  31.4007 GFlop/s ; Time =  1.95984 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  64.2374 GFlop/s ; Time =  0.95801 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 580
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  66.4908 GFlop/s ; Time =  0.97249 s
Perfromance of SELL-24-1 with kernel       SPMV :  32.6190 GFlop/s ; Time =  1.98234 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  67.0348 GFlop/s ; Time =  0.96460 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 608
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  68.6663 GFlop/s ; Time =  0.98714 s
Perfromance of SELL-24-1 with kernel       SPMV :  33.7226 GFlop/s ; Time =  2.01003 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  67.4076 GFlop/s ; Time =  1.00558 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  71.5812 GFlop/s ; Time =  0.98121 s
Perfromance of SELL-24-1 with kernel       SPMV :  34.9310 GFlop/s ; Time =  2.01071 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  70.7580 GFlop/s ; Time =  0.99262 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 640
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  72.6286 GFlop/s ; Time =  0.98241 s
Perfromance of SELL-24-1 with kernel       SPMV :  35.9834 GFlop/s ; Time =  1.98289 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  72.2763 GFlop/s ; Time =  0.98720 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  71.9470 GFlop/s ; Time =  0.97622 s
Perfromance of SELL-24-1 with kernel       SPMV :  36.8981 GFlop/s ; Time =  1.90352 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  72.2983 GFlop/s ; Time =  0.97148 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 680
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  77.6669 GFlop/s ; Time =  0.97610 s
Perfromance of SELL-24-1 with kernel       SPMV :  38.3989 GFlop/s ; Time =  1.97429 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  75.5049 GFlop/s ; Time =  1.00405 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 700
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  80.0149 GFlop/s ; Time =  0.97532 s
Perfromance of SELL-24-1 with kernel       SPMV :  39.5107 GFlop/s ; Time =  1.97517 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  77.6208 GFlop/s ; Time =  1.00540 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 692
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  80.8467 GFlop/s ; Time =  0.95425 s
Perfromance of SELL-24-1 with kernel       SPMV :  40.7356 GFlop/s ; Time =  1.89388 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  79.9397 GFlop/s ; Time =  0.96508 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 728
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  84.2468 GFlop/s ; Time =  0.96338 s
Perfromance of SELL-24-1 with kernel       SPMV :  41.9760 GFlop/s ; Time =  1.93353 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  81.6104 GFlop/s ; Time =  0.99450 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 748
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  85.8742 GFlop/s ; Time =  0.97109 s
Perfromance of SELL-24-1 with kernel       SPMV :  42.9892 GFlop/s ; Time =  1.93982 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  82.5273 GFlop/s ; Time =  1.01047 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  87.6243 GFlop/s ; Time =  0.97714 s
Perfromance of SELL-24-1 with kernel       SPMV :  44.0760 GFlop/s ; Time =  1.94258 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  83.9867 GFlop/s ; Time =  1.01946 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 738
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  86.7911 GFlop/s ; Time =  0.94798 s
Perfromance of SELL-24-1 with kernel       SPMV :  44.8123 GFlop/s ; Time =  1.83603 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  85.8749 GFlop/s ; Time =  0.95810 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  89.7579 GFlop/s ; Time =  0.95391 s
Perfromance of SELL-24-1 with kernel       SPMV :  46.5025 GFlop/s ; Time =  1.84122 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  88.7511 GFlop/s ; Time =  0.96473 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 766
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  89.9447 GFlop/s ; Time =  0.94945 s
Perfromance of SELL-24-1 with kernel       SPMV :  47.5997 GFlop/s ; Time =  1.79409 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  87.8753 GFlop/s ; Time =  0.97181 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 836
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  94.9117 GFlop/s ; Time =  0.98199 s
Perfromance of SELL-24-1 with kernel       SPMV :  48.6658 GFlop/s ; Time =  1.91515 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  90.7895 GFlop/s ; Time =  1.02658 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 784
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  95.6962 GFlop/s ; Time =  0.91336 s
Perfromance of SELL-24-1 with kernel       SPMV :  49.9683 GFlop/s ; Time =  1.74921 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  91.8222 GFlop/s ; Time =  0.95189 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 804
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  94.9025 GFlop/s ; Time =  0.94449 s
Perfromance of SELL-24-1 with kernel       SPMV :  51.1840 GFlop/s ; Time =  1.75123 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  94.3804 GFlop/s ; Time =  0.94972 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 852
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  98.6606 GFlop/s ; Time =  0.96276 s
Perfromance of SELL-24-1 with kernel       SPMV :  52.3575 GFlop/s ; Time =  1.81418 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  95.6080 GFlop/s ; Time =  0.99349 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 100.5702 GFlop/s ; Time =  0.95999 s
Perfromance of SELL-24-1 with kernel       SPMV :  53.4867 GFlop/s ; Time =  1.80506 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  98.9581 GFlop/s ; Time =  0.97563 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 888
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 101.9485 GFlop/s ; Time =  0.97107 s
Perfromance of SELL-24-1 with kernel       SPMV :  54.6007 GFlop/s ; Time =  1.81316 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  99.9543 GFlop/s ; Time =  0.99045 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 1887.062196
nrows_Sell_C = 2097168, nnz_Sell_C = 56053440, nnzr_Sell_C = 26.728159
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994461
Creating RHS for 1 nodes
Iter = 900
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 105.0902 GFlop/s ; Time =  0.95477 s
Perfromance of SELL-24-1 with kernel       SPMV :  55.8514 GFlop/s ; Time =  1.79650 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 103.9652 GFlop/s ; Time =  0.96510 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/raw_spmv_C32_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 32, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   3.9973 GFlop/s ; Time =  1.00406 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2557 GFlop/s ; Time =  3.19617 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.0447 GFlop/s ; Time =  1.31821 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.9460 GFlop/s ; Time =  1.01019 s
Perfromance of SELL-32-1 with kernel       SPMV :   2.5105 GFlop/s ; Time =  3.19740 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   5.9191 GFlop/s ; Time =  1.35612 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 106
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  11.9092 GFlop/s ; Time =  0.99230 s
Perfromance of SELL-32-1 with kernel       SPMV :   3.7565 GFlop/s ; Time =  3.14591 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   8.8204 GFlop/s ; Time =  1.33979 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 140
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  15.6762 GFlop/s ; Time =  0.99565 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.9881 GFlop/s ; Time =  3.12908 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  11.6367 GFlop/s ; Time =  1.34128 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 174
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  19.4760 GFlop/s ; Time =  0.99603 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.2334 GFlop/s ; Time =  3.11203 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  14.5034 GFlop/s ; Time =  1.33752 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 204
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  22.8644 GFlop/s ; Time =  0.99470 s
Perfromance of SELL-32-1 with kernel       SPMV :   7.4214 GFlop/s ; Time =  3.06455 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  17.1799 GFlop/s ; Time =  1.32382 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 236
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  26.5089 GFlop/s ; Time =  0.99252 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.6638 GFlop/s ; Time =  3.03683 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  20.0927 GFlop/s ; Time =  1.30947 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 264
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  29.5472 GFlop/s ; Time =  0.99611 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.8492 GFlop/s ; Time =  2.98829 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  22.7092 GFlop/s ; Time =  1.29605 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.2802 GFlop/s ; Time =  0.99082 s
Perfromance of SELL-32-1 with kernel       SPMV :  11.0674 GFlop/s ; Time =  2.80041 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  25.4257 GFlop/s ; Time =  1.21896 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.1497 GFlop/s ; Time =  0.98781 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.2678 GFlop/s ; Time =  2.50820 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  27.8445 GFlop/s ; Time =  1.10507 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.4162 GFlop/s ; Time =  0.98653 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.4669 GFlop/s ; Time =  2.30144 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  30.1852 GFlop/s ; Time =  1.02676 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 278
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  31.3803 GFlop/s ; Time =  0.98766 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.6790 GFlop/s ; Time =  2.11139 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  31.1573 GFlop/s ; Time =  0.99473 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  33.9033 GFlop/s ; Time =  0.98650 s
Perfromance of SELL-32-1 with kernel       SPMV :  15.8038 GFlop/s ; Time =  2.11632 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  33.3621 GFlop/s ; Time =  1.00251 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  36.3681 GFlop/s ; Time =  0.99322 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.0417 GFlop/s ; Time =  2.11959 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  35.4715 GFlop/s ; Time =  1.01832 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 342
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  38.5096 GFlop/s ; Time =  0.99010 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.1927 GFlop/s ; Time =  2.09579 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  38.2280 GFlop/s ; Time =  0.99739 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 358
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  40.1616 GFlop/s ; Time =  0.99378 s
Perfromance of SELL-32-1 with kernel       SPMV :  19.4001 GFlop/s ; Time =  2.05731 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  39.9422 GFlop/s ; Time =  0.99924 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 386
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  43.4516 GFlop/s ; Time =  0.99038 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.6677 GFlop/s ; Time =  2.08217 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  42.6875 GFlop/s ; Time =  1.00811 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 406
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  45.7001 GFlop/s ; Time =  0.99044 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.8280 GFlop/s ; Time =  2.07364 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  44.9575 GFlop/s ; Time =  1.00680 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  47.6049 GFlop/s ; Time =  0.99297 s
Perfromance of SELL-32-1 with kernel       SPMV :  23.0611 GFlop/s ; Time =  2.04977 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  47.2199 GFlop/s ; Time =  1.00106 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 442
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  49.9597 GFlop/s ; Time =  0.98633 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.2659 GFlop/s ; Time =  2.03070 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  49.6228 GFlop/s ; Time =  0.99303 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 468
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  52.5919 GFlop/s ; Time =  0.99208 s
Perfromance of SELL-32-1 with kernel       SPMV :  25.5100 GFlop/s ; Time =  2.04529 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  50.9079 GFlop/s ; Time =  1.02490 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 480
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  54.2088 GFlop/s ; Time =  0.98717 s
Perfromance of SELL-32-1 with kernel       SPMV :  26.6463 GFlop/s ; Time =  2.00828 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  53.2125 GFlop/s ; Time =  1.00565 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 502
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  56.8162 GFlop/s ; Time =  0.98503 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.8006 GFlop/s ; Time =  2.01312 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  56.2436 GFlop/s ; Time =  0.99506 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 508
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  58.6735 GFlop/s ; Time =  0.96526 s
Perfromance of SELL-32-1 with kernel       SPMV :  29.1440 GFlop/s ; Time =  1.94328 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  57.1947 GFlop/s ; Time =  0.99021 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 544
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  61.4329 GFlop/s ; Time =  0.98723 s
Perfromance of SELL-32-1 with kernel       SPMV :  30.1253 GFlop/s ; Time =  2.01320 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  58.9111 GFlop/s ; Time =  1.02949 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 548
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  62.4851 GFlop/s ; Time =  0.97774 s
Perfromance of SELL-32-1 with kernel       SPMV :  31.4500 GFlop/s ; Time =  1.94259 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  61.8762 GFlop/s ; Time =  0.98736 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 556
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  63.8751 GFlop/s ; Time =  0.97043 s
Perfromance of SELL-32-1 with kernel       SPMV :  32.6298 GFlop/s ; Time =  1.89968 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  63.3048 GFlop/s ; Time =  0.97917 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 604
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  68.3639 GFlop/s ; Time =  0.98499 s
Perfromance of SELL-32-1 with kernel       SPMV :  33.8217 GFlop/s ; Time =  1.99095 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  65.0594 GFlop/s ; Time =  1.03502 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 596
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  68.0852 GFlop/s ; Time =  0.97592 s
Perfromance of SELL-32-1 with kernel       SPMV :  35.0235 GFlop/s ; Time =  1.89718 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  66.9307 GFlop/s ; Time =  0.99275 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 632
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  71.6341 GFlop/s ; Time =  0.98360 s
Perfromance of SELL-32-1 with kernel       SPMV :  36.1443 GFlop/s ; Time =  1.94939 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  70.4688 GFlop/s ; Time =  0.99986 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 646
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  72.5395 GFlop/s ; Time =  0.99284 s
Perfromance of SELL-32-1 with kernel       SPMV :  37.4828 GFlop/s ; Time =  1.92141 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  72.2234 GFlop/s ; Time =  0.99718 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 636
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  71.6719 GFlop/s ; Time =  0.98930 s
Perfromance of SELL-32-1 with kernel       SPMV :  38.5220 GFlop/s ; Time =  1.84064 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  72.0420 GFlop/s ; Time =  0.98422 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 668
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  76.2113 GFlop/s ; Time =  0.97719 s
Perfromance of SELL-32-1 with kernel       SPMV :  39.8944 GFlop/s ; Time =  1.86675 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  75.7662 GFlop/s ; Time =  0.98293 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 684
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  78.3021 GFlop/s ; Time =  0.97387 s
Perfromance of SELL-32-1 with kernel       SPMV :  40.9701 GFlop/s ; Time =  1.86127 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  77.4552 GFlop/s ; Time =  0.98452 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 720
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  82.1374 GFlop/s ; Time =  0.97726 s
Perfromance of SELL-32-1 with kernel       SPMV :  42.2204 GFlop/s ; Time =  1.90121 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  79.0495 GFlop/s ; Time =  1.01544 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 682
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  81.8393 GFlop/s ; Time =  0.92906 s
Perfromance of SELL-32-1 with kernel       SPMV :  43.4049 GFlop/s ; Time =  1.75172 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.4057 GFlop/s ; Time =  0.93401 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 762
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  86.3024 GFlop/s ; Time =  0.98436 s
Perfromance of SELL-32-1 with kernel       SPMV :  44.7361 GFlop/s ; Time =  1.89896 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  82.4522 GFlop/s ; Time =  1.03032 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 752
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  85.9371 GFlop/s ; Time =  0.97557 s
Perfromance of SELL-32-1 with kernel       SPMV :  45.6150 GFlop/s ; Time =  1.83794 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  85.1325 GFlop/s ; Time =  0.98479 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 758
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  88.8986 GFlop/s ; Time =  0.95059 s
Perfromance of SELL-32-1 with kernel       SPMV :  47.0186 GFlop/s ; Time =  1.79730 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  86.2488 GFlop/s ; Time =  0.97980 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 800
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  90.2264 GFlop/s ; Time =  0.98850 s
Perfromance of SELL-32-1 with kernel       SPMV :  48.2396 GFlop/s ; Time =  1.84887 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  87.6590 GFlop/s ; Time =  1.01745 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 770
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  90.0215 GFlop/s ; Time =  0.95360 s
Perfromance of SELL-32-1 with kernel       SPMV :  49.4277 GFlop/s ; Time =  1.73676 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  88.7963 GFlop/s ; Time =  0.96675 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 790
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  91.9185 GFlop/s ; Time =  0.95817 s
Perfromance of SELL-32-1 with kernel       SPMV :  50.6691 GFlop/s ; Time =  1.73822 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  93.3083 GFlop/s ; Time =  0.94390 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 812
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  93.4510 GFlop/s ; Time =  0.96871 s
Perfromance of SELL-32-1 with kernel       SPMV :  51.7641 GFlop/s ; Time =  1.74883 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  92.2753 GFlop/s ; Time =  0.98105 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 812
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  96.6231 GFlop/s ; Time =  0.93690 s
Perfromance of SELL-32-1 with kernel       SPMV :  52.9490 GFlop/s ; Time =  1.70970 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  93.6866 GFlop/s ; Time =  0.96627 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  99.3311 GFlop/s ; Time =  0.97197 s
Perfromance of SELL-32-1 with kernel       SPMV :  54.1205 GFlop/s ; Time =  1.78392 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  95.2247 GFlop/s ; Time =  1.01388 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 880
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 101.4256 GFlop/s ; Time =  0.96729 s
Perfromance of SELL-32-1 with kernel       SPMV :  55.4221 GFlop/s ; Time =  1.77019 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 100.2867 GFlop/s ; Time =  0.97827 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 890
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 102.7998 GFlop/s ; Time =  0.96520 s
Perfromance of SELL-32-1 with kernel       SPMV :  56.5894 GFlop/s ; Time =  1.75337 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 100.5174 GFlop/s ; Time =  0.98712 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 930
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 106.0179 GFlop/s ; Time =  0.97797 s
Perfromance of SELL-32-1 with kernel       SPMV :  57.8414 GFlop/s ; Time =  1.79252 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 102.3937 GFlop/s ; Time =  1.01258 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/raw_spmv_C8_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx, -C 8, -u 1
Reading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   2.9530 GFlop/s ; Time =  0.98158 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8343 GFlop/s ; Time =  3.47420 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.0860 GFlop/s ; Time =  2.66909 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   5.8675 GFlop/s ; Time =  0.98804 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.6662 GFlop/s ; Time =  3.47928 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.1703 GFlop/s ; Time =  2.67116 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   8.7997 GFlop/s ; Time =  0.98820 s
Perfromance of SELL-8-1 with kernel       SPMV :   2.4859 GFlop/s ; Time =  3.49804 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   3.2619 GFlop/s ; Time =  2.66591 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 104
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  11.6643 GFlop/s ; Time =  0.99402 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.3020 GFlop/s ; Time =  3.51140 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.8353 GFlop/s ; Time =  2.39791 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 130
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  14.5070 GFlop/s ; Time =  0.99905 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.1261 GFlop/s ; Time =  3.51252 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.0416 GFlop/s ; Time =  2.39888 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 154
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  17.2452 GFlop/s ; Time =  0.99557 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.9395 GFlop/s ; Time =  3.47581 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   7.2480 GFlop/s ; Time =  2.36877 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 178
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  19.9981 GFlop/s ; Time =  0.99232 s
Perfromance of SELL-8-1 with kernel       SPMV :   5.7696 GFlop/s ; Time =  3.43951 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.4492 GFlop/s ; Time =  2.34869 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 202
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  22.6493 GFlop/s ; Time =  0.99430 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.5587 GFlop/s ; Time =  3.43361 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   9.6376 GFlop/s ; Time =  2.33670 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 226
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  25.3777 GFlop/s ; Time =  0.99283 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.3730 GFlop/s ; Time =  3.41730 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.8349 GFlop/s ; Time =  2.32544 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 248
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  27.9042 GFlop/s ; Time =  0.99084 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.1738 GFlop/s ; Time =  3.38257 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  12.0385 GFlop/s ; Time =  2.29667 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 266
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  29.9928 GFlop/s ; Time =  0.98875 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.9616 GFlop/s ; Time =  3.30916 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.2141 GFlop/s ; Time =  2.24422 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 274
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  30.9194 GFlop/s ; Time =  0.98796 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.7912 GFlop/s ; Time =  3.11986 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  13.2476 GFlop/s ; Time =  2.30586 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 298
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  33.3416 GFlop/s ; Time =  0.99644 s
Perfromance of SELL-8-1 with kernel       SPMV :  10.5510 GFlop/s ; Time =  3.14877 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  14.3770 GFlop/s ; Time =  2.31083 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 318
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  35.9064 GFlop/s ; Time =  0.98736 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.3632 GFlop/s ; Time =  3.11993 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.5166 GFlop/s ; Time =  2.28481 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 340
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  37.9292 GFlop/s ; Time =  0.99937 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.1809 GFlop/s ; Time =  3.11186 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.0121 GFlop/s ; Time =  2.10443 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 352
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  39.6164 GFlop/s ; Time =  0.99058 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.9764 GFlop/s ; Time =  3.02419 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  19.1803 GFlop/s ; Time =  2.04600 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 382
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  43.0617 GFlop/s ; Time =  0.98899 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.7942 GFlop/s ; Time =  3.08736 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  20.4062 GFlop/s ; Time =  2.08699 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 400
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  45.2203 GFlop/s ; Time =  0.98616 s
Perfromance of SELL-8-1 with kernel       SPMV :  14.5912 GFlop/s ; Time =  3.05625 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  21.6134 GFlop/s ; Time =  2.06327 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 416
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  46.9105 GFlop/s ; Time =  0.98865 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.3760 GFlop/s ; Time =  3.01627 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.8154 GFlop/s ; Time =  2.03275 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 440
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  49.6215 GFlop/s ; Time =  0.98856 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.2059 GFlop/s ; Time =  3.02691 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  23.9914 GFlop/s ; Time =  2.04464 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 458
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  52.2460 GFlop/s ; Time =  0.97731 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.9976 GFlop/s ; Time =  3.00399 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.2101 GFlop/s ; Time =  2.02540 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 466
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  52.8925 GFlop/s ; Time =  0.98223 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.8032 GFlop/s ; Time =  2.91816 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.3894 GFlop/s ; Time =  1.96869 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 488
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  55.4046 GFlop/s ; Time =  0.98196 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.5813 GFlop/s ; Time =  2.92795 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  26.0375 GFlop/s ; Time =  2.08949 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 512
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  57.7571 GFlop/s ; Time =  0.98829 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.4125 GFlop/s ; Time =  2.94042 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.2370 GFlop/s ; Time =  2.09571 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 526
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  60.6744 GFlop/s ; Time =  0.96650 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.1790 GFlop/s ; Time =  2.90608 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.8595 GFlop/s ; Time =  1.96392 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 548
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  62.1354 GFlop/s ; Time =  0.98324 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.9833 GFlop/s ; Time =  2.91157 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  31.0238 GFlop/s ; Time =  1.96927 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 558
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  64.5058 GFlop/s ; Time =  0.96440 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.7301 GFlop/s ; Time =  2.86281 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  32.2461 GFlop/s ; Time =  1.92920 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 564
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  66.2334 GFlop/s ; Time =  0.94934 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.5454 GFlop/s ; Time =  2.78895 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  33.4410 GFlop/s ; Time =  1.88027 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 586
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  67.7806 GFlop/s ; Time =  0.96386 s
Perfromance of SELL-8-1 with kernel       SPMV :  23.3386 GFlop/s ; Time =  2.79925 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  34.6497 GFlop/s ; Time =  1.88546 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 608
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  70.5327 GFlop/s ; Time =  0.96102 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.0920 GFlop/s ; Time =  2.81353 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  35.8133 GFlop/s ; Time =  1.89269 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 610
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  71.5630 GFlop/s ; Time =  0.95030 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.9086 GFlop/s ; Time =  2.73024 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  37.0264 GFlop/s ; Time =  1.83670 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 614
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  71.3370 GFlop/s ; Time =  0.95956 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.6566 GFlop/s ; Time =  2.66802 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  38.0113 GFlop/s ; Time =  1.80084 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 660
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  76.5144 GFlop/s ; Time =  0.96166 s
Perfromance of SELL-8-1 with kernel       SPMV :  26.5088 GFlop/s ; Time =  2.77571 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  38.3430 GFlop/s ; Time =  1.91901 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 682
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  78.8449 GFlop/s ; Time =  0.96434 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.2859 GFlop/s ; Time =  2.78655 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  39.6108 GFlop/s ; Time =  1.91951 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 686
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  80.4432 GFlop/s ; Time =  0.95072 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.0776 GFlop/s ; Time =  2.72386 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  40.8649 GFlop/s ; Time =  1.87152 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 706
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  82.1437 GFlop/s ; Time =  0.95819 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.9129 GFlop/s ; Time =  2.72228 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  42.8792 GFlop/s ; Time =  1.83560 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  84.4902 GFlop/s ; Time =  0.95797 s
Perfromance of SELL-8-1 with kernel       SPMV :  29.7303 GFlop/s ; Time =  2.72243 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  44.0149 GFlop/s ; Time =  1.83889 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 748
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  86.5341 GFlop/s ; Time =  0.96368 s
Perfromance of SELL-8-1 with kernel       SPMV :  30.4880 GFlop/s ; Time =  2.73522 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  45.2240 GFlop/s ; Time =  1.84396 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 732
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  86.1373 GFlop/s ; Time =  0.94741 s
Perfromance of SELL-8-1 with kernel       SPMV :  31.3107 GFlop/s ; Time =  2.60638 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  46.4522 GFlop/s ; Time =  1.75681 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 752
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  88.0759 GFlop/s ; Time =  0.95188 s
Perfromance of SELL-8-1 with kernel       SPMV :  32.0606 GFlop/s ; Time =  2.61497 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  47.6172 GFlop/s ; Time =  1.76065 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 774
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  89.1716 GFlop/s ; Time =  0.96769 s
Perfromance of SELL-8-1 with kernel       SPMV :  32.9093 GFlop/s ; Time =  2.62206 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  48.7328 GFlop/s ; Time =  1.77068 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 788
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  91.6270 GFlop/s ; Time =  0.95879 s
Perfromance of SELL-8-1 with kernel       SPMV :  33.6578 GFlop/s ; Time =  2.61012 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  49.8615 GFlop/s ; Time =  1.76190 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 790
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  94.4145 GFlop/s ; Time =  0.93284 s
Perfromance of SELL-8-1 with kernel       SPMV :  34.4778 GFlop/s ; Time =  2.55451 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  51.0226 GFlop/s ; Time =  1.72617 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 806
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  93.9221 GFlop/s ; Time =  0.95673 s
Perfromance of SELL-8-1 with kernel       SPMV :  35.2965 GFlop/s ; Time =  2.54579 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  52.2080 GFlop/s ; Time =  1.72115 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 832
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  97.5993 GFlop/s ; Time =  0.95038 s
Perfromance of SELL-8-1 with kernel       SPMV :  36.0742 GFlop/s ; Time =  2.57126 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  53.4433 GFlop/s ; Time =  1.73560 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 838
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  98.9719 GFlop/s ; Time =  0.94396 s
Perfromance of SELL-8-1 with kernel       SPMV :  36.7838 GFlop/s ; Time =  2.53985 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  54.6661 GFlop/s ; Time =  1.70901 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 860
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  99.0466 GFlop/s ; Time =  0.96801 s
Perfromance of SELL-8-1 with kernel       SPMV :  37.6165 GFlop/s ; Time =  2.54883 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  55.8032 GFlop/s ; Time =  1.71814 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mReading matrix file
NUMA initing
NUMA inited
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 1853.852134
nrows_Sell_C = 2097152, nnz_Sell_C = 56034816, nnzr_Sell_C = 26.719482
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.994792
Creating RHS for 1 nodes
Iter = 880
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 102.0429 GFlop/s ; Time =  0.96144 s
Perfromance of SELL-8-1 with kernel       SPMV :  38.4044 GFlop/s ; Time =  2.55459 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  56.9487 GFlop/s ; Time =  1.72274 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.1692,     3.8802,     2.2570
    2,     2.3345,     7.6809,     4.4770
    3,     3.4853,    11.5347,     6.6818
    4,     4.6254,    15.2050,     8.8678
    5,     5.7817,    18.8693,    11.0798
    6,     6.8911,    22.1969,    13.2297
    7,     8.0551,    25.8120,    15.4071
    8,     9.1456,    28.8890,    17.5057
    9,    10.2805,    30.9945,    19.6594
   10,    11.3976,    31.0509,    21.7963
   11,    12.4881,    31.4202,    23.9103
   12,    13.5975,    31.3689,    25.9375
   13,    14.6619,    33.8745,    28.1095
   14,    15.7690,    36.3258,    30.2411
   15,    16.7443,    38.2987,    32.3093
   16,    17.9817,    40.4069,    34.3017
   17,    19.1104,    43.3422,    36.6775
   18,    20.2298,    45.4211,    38.8117
   19,    21.3512,    47.4499,    40.8410
   20,    22.4741,    50.4129,    42.9740
   21,    23.5738,    51.6636,    45.2110
   22,    24.7292,    54.6200,    47.1991
   23,    25.7487,    56.6690,    49.2972
   24,    26.9285,    58.3896,    51.3443
   25,    27.9436,    60.2763,    53.3727
   26,    29.0352,    62.1083,    55.3869
   27,    30.1141,    63.5056,    57.3864
   28,    31.3132,    66.6934,    59.7462
   29,    32.3417,    68.2192,    61.8417
   30,    33.3718,    70.9306,    63.8716
   31,    34.4967,    73.0060,    66.0592
   32,    35.4630,    72.1168,    67.1591
   33,    36.7594,    76.4370,    70.0655
   34,    38.0301,    78.1423,    71.9647
   35,    38.8351,    80.2288,    74.3791
   36,    40.0277,    83.9399,    75.9654
   37,    41.1669,    83.7841,    78.4261
   38,    42.0100,    85.0062,    80.3093
   39,    43.3983,    86.7403,    82.1098
   40,    44.3924,    91.2561,    84.1401
   41,    43.6372,    89.2300,    85.5642
   42,    46.5888,    91.8524,    87.9095
   43,    47.8502,    95.2817,    89.7610
   44,    48.9675,    96.7038,    91.8009
   45,    49.8536,    99.0536,    94.0465
   46,    51.2784,   101.1440,    96.5740
   47,    52.3506,   101.7953,    98.4326
   48,    53.4388,   104.2737,    98.8284


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/spmv_C24_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2202,     3.6855,     2.8284
    2,     2.4338,     7.3199,     5.5593
    3,     3.6357,    10.9927,     8.2630
    4,     4.8281,    14.5051,    10.9183
    5,     6.0246,    17.9364,    13.5775
    6,     7.1865,    21.1199,    16.0558
    7,     8.3963,    24.4767,    18.7803
    8,     9.5241,    27.4943,    21.2504
    9,    10.6976,    30.1992,    23.6172
   10,    11.8612,    31.0444,    26.1263
   11,    12.9927,    31.2357,    28.5159
   12,    14.1467,    31.3012,    30.3909
   13,    15.2701,    33.8097,    32.7827
   14,    16.4565,    36.2356,    35.1859
   15,    17.6105,    38.5594,    37.5162
   16,    18.7513,    40.2415,    39.4878
   17,    19.9468,    43.3586,    42.4090
   18,    21.1032,    45.5980,    44.9096
   19,    22.2853,    47.4094,    46.9482
   20,    23.4232,    49.7018,    49.0705
   21,    24.5966,    52.4455,    51.2005
   22,    25.7797,    53.9513,    53.7440
   23,    26.9748,    56.6628,    56.0042
   24,    28.1130,    58.3734,    57.6727
   25,    29.1532,    61.4586,    59.7528
   26,    30.3851,    62.1793,    61.1376
   27,    31.4007,    63.7282,    64.2374
   28,    32.6190,    66.4908,    67.0348
   29,    33.7226,    68.6663,    67.4076
   30,    34.9310,    71.5812,    70.7580
   31,    35.9834,    72.6286,    72.2763
   32,    36.8981,    71.9470,    72.2983
   33,    38.3989,    77.6669,    75.5049
   34,    39.5107,    80.0149,    77.6208
   35,    40.7356,    80.8467,    79.9397
   36,    41.9760,    84.2468,    81.6104
   37,    42.9892,    85.8742,    82.5273
   38,    44.0760,    87.6243,    83.9867
   39,    44.8123,    86.7911,    85.8749
   40,    46.5025,    89.7579,    88.7511
   41,    47.5997,    89.9447,    87.8753
   42,    48.6658,    94.9117,    90.7895
   43,    49.9683,    95.6962,    91.8222
   44,    51.1840,    94.9025,    94.3804
   45,    52.3575,    98.6606,    95.6080
   46,    53.4867,   100.5702,    98.9581
   47,    54.6007,   101.9485,    99.9543
   48,    55.8514,   105.0902,   103.9652


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2557,     3.9973,     3.0447
    2,     2.5105,     7.9460,     5.9191
    3,     3.7565,    11.9092,     8.8204
    4,     4.9881,    15.6762,    11.6367
    5,     6.2334,    19.4760,    14.5034
    6,     7.4214,    22.8644,    17.1799
    7,     8.6638,    26.5089,    20.0927
    8,     9.8492,    29.5472,    22.7092
    9,    11.0674,    31.2802,    25.4257
   10,    12.2678,    31.1497,    27.8445
   11,    13.4669,    31.4162,    30.1852
   12,    14.6790,    31.3803,    31.1573
   13,    15.8038,    33.9033,    33.3621
   14,    17.0417,    36.3681,    35.4715
   15,    18.1927,    38.5096,    38.2280
   16,    19.4001,    40.1616,    39.9422
   17,    20.6677,    43.4516,    42.6875
   18,    21.8280,    45.7001,    44.9575
   19,    23.0611,    47.6049,    47.2199
   20,    24.2659,    49.9597,    49.6228
   21,    25.5100,    52.5919,    50.9079
   22,    26.6463,    54.2088,    53.2125
   23,    27.8006,    56.8162,    56.2436
   24,    29.1440,    58.6735,    57.1947
   25,    30.1253,    61.4329,    58.9111
   26,    31.4500,    62.4851,    61.8762
   27,    32.6298,    63.8751,    63.3048
   28,    33.8217,    68.3639,    65.0594
   29,    35.0235,    68.0852,    66.9307
   30,    36.1443,    71.6341,    70.4688
   31,    37.4828,    72.5395,    72.2234
   32,    38.5220,    71.6719,    72.0420
   33,    39.8944,    76.2113,    75.7662
   34,    40.9701,    78.3021,    77.4552
   35,    42.2204,    82.1374,    79.0495
   36,    43.4049,    81.8393,    81.4057
   37,    44.7361,    86.3024,    82.4522
   38,    45.6150,    85.9371,    85.1325
   39,    47.0186,    88.8986,    86.2488
   40,    48.2396,    90.2264,    87.6590
   41,    49.4277,    90.0215,    88.7963
   42,    50.6691,    91.9185,    93.3083
   43,    51.7641,    93.4510,    92.2753
   44,    52.9490,    96.6231,    93.6866
   45,    54.1205,    99.3311,    95.2247
   46,    55.4221,   101.4256,   100.2867
   47,    56.5894,   102.7998,   100.5174
   48,    57.8414,   106.0179,   102.3937


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.8343,     2.9530,     1.0860
    2,     1.6662,     5.8675,     2.1703
    3,     2.4859,     8.7997,     3.2619
    4,     3.3020,    11.6643,     4.8353
    5,     4.1261,    14.5070,     6.0416
    6,     4.9395,    17.2452,     7.2480
    7,     5.7696,    19.9981,     8.4492
    8,     6.5587,    22.6493,     9.6376
    9,     7.3730,    25.3777,    10.8349
   10,     8.1738,    27.9042,    12.0385
   11,     8.9616,    29.9928,    13.2141
   12,     9.7912,    30.9194,    13.2476
   13,    10.5510,    33.3416,    14.3770
   14,    11.3632,    35.9064,    15.5166
   15,    12.1809,    37.9292,    18.0121
   16,    12.9764,    39.6164,    19.1803
   17,    13.7942,    43.0617,    20.4062
   18,    14.5912,    45.2203,    21.6134
   19,    15.3760,    46.9105,    22.8154
   20,    16.2059,    49.6215,    23.9914
   21,    16.9976,    52.2460,    25.2101
   22,    17.8032,    52.8925,    26.3894
   23,    18.5813,    55.4046,    26.0375
   24,    19.4125,    57.7571,    27.2370
   25,    20.1790,    60.6744,    29.8595
   26,    20.9833,    62.1354,    31.0238
   27,    21.7301,    64.5058,    32.2461
   28,    22.5454,    66.2334,    33.4410
   29,    23.3386,    67.7806,    34.6497
   30,    24.0920,    70.5327,    35.8133
   31,    24.9086,    71.5630,    37.0264
   32,    25.6566,    71.3370,    38.0113
   33,    26.5088,    76.5144,    38.3430
   34,    27.2859,    78.8449,    39.6108
   35,    28.0776,    80.4432,    40.8649
   36,    28.9129,    82.1437,    42.8792
   37,    29.7303,    84.4902,    44.0149
   38,    30.4880,    86.5341,    45.2240
   39,    31.3107,    86.1373,    46.4522
   40,    32.0606,    88.0759,    47.6172
   41,    32.9093,    89.1716,    48.7328
   42,    33.6578,    91.6270,    49.8615
   43,    34.4778,    94.4145,    51.0226
   44,    35.2965,    93.9221,    52.2080
   45,    36.0742,    97.5993,    53.4433
   46,    36.7838,    98.9719,    54.6661
   47,    37.6165,    99.0466,    55.8032
   48,    38.4044,   102.0429,    56.9487


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/raw_spmv_C16_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 16, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6727 GFlop/s ; Time =  1.00208 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2042 GFlop/s ; Time =  3.88855 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1976 GFlop/s ; Time =  2.13071 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6552 GFlop/s ; Time =  1.00585 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2005 GFlop/s ; Time =  3.90036 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2153 GFlop/s ; Time =  2.11370 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6499 GFlop/s ; Time =  1.00699 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1998 GFlop/s ; Time =  3.90275 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2227 GFlop/s ; Time =  2.10660 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6436 GFlop/s ; Time =  1.00837 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1993 GFlop/s ; Time =  3.90417 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2260 GFlop/s ; Time =  2.10352 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6364 GFlop/s ; Time =  1.00992 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1987 GFlop/s ; Time =  3.90611 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2264 GFlop/s ; Time =  2.10313 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6311 GFlop/s ; Time =  1.01108 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1981 GFlop/s ; Time =  3.90818 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2270 GFlop/s ; Time =  2.10259 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6251 GFlop/s ; Time =  1.01240 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1979 GFlop/s ; Time =  3.90873 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2266 GFlop/s ; Time =  2.10298 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6225 GFlop/s ; Time =  1.01297 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1986 GFlop/s ; Time =  3.90665 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2275 GFlop/s ; Time =  2.10207 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6559 GFlop/s ; Time =  1.00570 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1999 GFlop/s ; Time =  3.90249 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2280 GFlop/s ; Time =  2.10159 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6073 GFlop/s ; Time =  1.01630 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1949 GFlop/s ; Time =  3.91876 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2255 GFlop/s ; Time =  2.10395 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5999 GFlop/s ; Time =  1.01793 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1976 GFlop/s ; Time =  3.90991 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2248 GFlop/s ; Time =  2.10461 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5932 GFlop/s ; Time =  1.01942 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1972 GFlop/s ; Time =  3.91099 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2233 GFlop/s ; Time =  2.10605 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5901 GFlop/s ; Time =  1.02011 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1929 GFlop/s ; Time =  3.92529 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2222 GFlop/s ; Time =  2.10710 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5831 GFlop/s ; Time =  0.97301 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1926 GFlop/s ; Time =  3.73914 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2215 GFlop/s ; Time =  2.00744 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5813 GFlop/s ; Time =  0.97339 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1962 GFlop/s ; Time =  3.72815 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2208 GFlop/s ; Time =  2.00802 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6137 GFlop/s ; Time =  1.01490 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1945 GFlop/s ; Time =  3.92004 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2207 GFlop/s ; Time =  2.10854 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.6061 GFlop/s ; Time =  1.01658 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1943 GFlop/s ; Time =  3.92065 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2198 GFlop/s ; Time =  2.10939 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5959 GFlop/s ; Time =  1.01882 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1957 GFlop/s ; Time =  3.91604 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2183 GFlop/s ; Time =  2.11084 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5902 GFlop/s ; Time =  0.97152 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1952 GFlop/s ; Time =  3.73106 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2167 GFlop/s ; Time =  2.01179 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5874 GFlop/s ; Time =  1.02072 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1953 GFlop/s ; Time =  3.91743 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2151 GFlop/s ; Time =  2.11382 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5823 GFlop/s ; Time =  0.97319 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1947 GFlop/s ; Time =  3.73270 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2132 GFlop/s ; Time =  2.01489 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5799 GFlop/s ; Time =  0.97370 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1952 GFlop/s ; Time =  3.73099 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2134 GFlop/s ; Time =  2.01474 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5779 GFlop/s ; Time =  0.97412 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1950 GFlop/s ; Time =  3.73177 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2134 GFlop/s ; Time =  2.01477 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5631 GFlop/s ; Time =  0.97729 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1866 GFlop/s ; Time =  3.75807 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2112 GFlop/s ; Time =  2.01672 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5573 GFlop/s ; Time =  0.97852 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1854 GFlop/s ; Time =  3.76193 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2101 GFlop/s ; Time =  2.01773 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5512 GFlop/s ; Time =  0.97985 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1850 GFlop/s ; Time =  3.76309 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2090 GFlop/s ; Time =  2.01878 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5441 GFlop/s ; Time =  0.98137 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1820 GFlop/s ; Time =  3.77288 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2073 GFlop/s ; Time =  2.02029 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5403 GFlop/s ; Time =  0.98219 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1813 GFlop/s ; Time =  3.77497 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2059 GFlop/s ; Time =  2.02164 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5384 GFlop/s ; Time =  0.98261 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1838 GFlop/s ; Time =  3.76703 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2046 GFlop/s ; Time =  2.02278 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5326 GFlop/s ; Time =  0.98386 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1835 GFlop/s ; Time =  3.76788 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2027 GFlop/s ; Time =  2.02453 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.5263 GFlop/s ; Time =  0.98523 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1790 GFlop/s ; Time =  3.78246 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2029 GFlop/s ; Time =  2.02437 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4776 GFlop/s ; Time =  0.99594 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1903 GFlop/s ; Time =  3.74652 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1998 GFlop/s ; Time =  2.02721 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4755 GFlop/s ; Time =  0.99641 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1907 GFlop/s ; Time =  3.74507 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1995 GFlop/s ; Time =  2.02744 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4751 GFlop/s ; Time =  0.99650 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1871 GFlop/s ; Time =  3.75646 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1982 GFlop/s ; Time =  2.02863 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4675 GFlop/s ; Time =  0.99819 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1864 GFlop/s ; Time =  3.75869 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1966 GFlop/s ; Time =  2.03018 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4562 GFlop/s ; Time =  1.00073 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1890 GFlop/s ; Time =  3.75052 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1955 GFlop/s ; Time =  2.03116 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4521 GFlop/s ; Time =  1.00164 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1884 GFlop/s ; Time =  3.75244 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1943 GFlop/s ; Time =  2.03224 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4498 GFlop/s ; Time =  1.00217 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1881 GFlop/s ; Time =  3.75326 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1930 GFlop/s ; Time =  2.03353 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4450 GFlop/s ; Time =  1.00326 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1883 GFlop/s ; Time =  3.75271 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1916 GFlop/s ; Time =  2.03483 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4362 GFlop/s ; Time =  1.00523 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1874 GFlop/s ; Time =  3.75554 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1910 GFlop/s ; Time =  2.03533 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4356 GFlop/s ; Time =  1.00537 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1870 GFlop/s ; Time =  3.75679 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1891 GFlop/s ; Time =  2.03708 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4307 GFlop/s ; Time =  1.00648 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1865 GFlop/s ; Time =  3.75850 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1878 GFlop/s ; Time =  2.03829 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4223 GFlop/s ; Time =  1.00840 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1855 GFlop/s ; Time =  3.76166 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1860 GFlop/s ; Time =  2.03999 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4163 GFlop/s ; Time =  1.00976 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1857 GFlop/s ; Time =  3.76110 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1852 GFlop/s ; Time =  2.04070 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4146 GFlop/s ; Time =  1.01016 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1849 GFlop/s ; Time =  3.76343 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1841 GFlop/s ; Time =  2.04176 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4073 GFlop/s ; Time =  1.01184 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1848 GFlop/s ; Time =  3.76397 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1835 GFlop/s ; Time =  2.04237 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.4018 GFlop/s ; Time =  1.01311 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1837 GFlop/s ; Time =  3.76745 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1818 GFlop/s ; Time =  2.04396 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 17251.783416
nrows_Sell_C = 2097152, nnz_Sell_C = 56181984, nnzr_Sell_C = 26.789658
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992186
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   4.3975 GFlop/s ; Time =  1.01409 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1833 GFlop/s ; Time =  3.76865 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1806 GFlop/s ; Time =  2.04502 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/raw_spmv_C24_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 24, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7550 GFlop/s ; Time =  0.98473 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2691 GFlop/s ; Time =  3.68965 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.1110 GFlop/s ; Time =  1.50511 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7353 GFlop/s ; Time =  0.98884 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2658 GFlop/s ; Time =  3.69917 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0855 GFlop/s ; Time =  1.51754 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7300 GFlop/s ; Time =  0.98994 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2651 GFlop/s ; Time =  3.70113 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0790 GFlop/s ; Time =  1.52075 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7192 GFlop/s ; Time =  0.99221 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2649 GFlop/s ; Time =  3.70177 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0723 GFlop/s ; Time =  1.52408 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7141 GFlop/s ; Time =  0.99327 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2646 GFlop/s ; Time =  3.70268 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0680 GFlop/s ; Time =  1.52623 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7067 GFlop/s ; Time =  0.99483 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2642 GFlop/s ; Time =  3.70378 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0631 GFlop/s ; Time =  1.52864 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6985 GFlop/s ; Time =  0.99657 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2638 GFlop/s ; Time =  3.70515 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0613 GFlop/s ; Time =  1.52953 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7003 GFlop/s ; Time =  0.99619 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2620 GFlop/s ; Time =  3.71019 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0568 GFlop/s ; Time =  1.53178 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.7446 GFlop/s ; Time =  0.98688 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2647 GFlop/s ; Time =  3.70234 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0620 GFlop/s ; Time =  1.52920 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6836 GFlop/s ; Time =  0.99974 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2622 GFlop/s ; Time =  3.70975 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0505 GFlop/s ; Time =  1.53497 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6813 GFlop/s ; Time =  1.00024 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2617 GFlop/s ; Time =  3.71105 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0484 GFlop/s ; Time =  1.53604 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6755 GFlop/s ; Time =  1.00148 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2613 GFlop/s ; Time =  3.71247 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0454 GFlop/s ; Time =  1.53753 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6714 GFlop/s ; Time =  1.00237 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2606 GFlop/s ; Time =  3.71434 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0443 GFlop/s ; Time =  1.53809 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6614 GFlop/s ; Time =  1.00451 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2599 GFlop/s ; Time =  3.71640 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0402 GFlop/s ; Time =  1.54017 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6553 GFlop/s ; Time =  1.00582 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2600 GFlop/s ; Time =  3.71624 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0404 GFlop/s ; Time =  1.54006 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6993 GFlop/s ; Time =  0.99641 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2613 GFlop/s ; Time =  3.71237 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0405 GFlop/s ; Time =  1.53999 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6931 GFlop/s ; Time =  0.99773 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2611 GFlop/s ; Time =  3.71307 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0385 GFlop/s ; Time =  1.54105 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6798 GFlop/s ; Time =  1.00056 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2593 GFlop/s ; Time =  3.71825 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0355 GFlop/s ; Time =  1.54256 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6786 GFlop/s ; Time =  1.00082 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2587 GFlop/s ; Time =  3.71997 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0328 GFlop/s ; Time =  1.54393 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6752 GFlop/s ; Time =  1.00154 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2577 GFlop/s ; Time =  3.72288 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0308 GFlop/s ; Time =  1.54496 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6696 GFlop/s ; Time =  1.00275 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2570 GFlop/s ; Time =  3.72492 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0290 GFlop/s ; Time =  1.54585 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6592 GFlop/s ; Time =  1.00497 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2583 GFlop/s ; Time =  3.72130 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0264 GFlop/s ; Time =  1.54717 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6583 GFlop/s ; Time =  1.00517 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2583 GFlop/s ; Time =  3.72116 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0232 GFlop/s ; Time =  1.54881 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6489 GFlop/s ; Time =  1.00721 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2414 GFlop/s ; Time =  3.77182 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0206 GFlop/s ; Time =  1.55016 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6411 GFlop/s ; Time =  1.00891 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2405 GFlop/s ; Time =  3.77469 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0178 GFlop/s ; Time =  1.55162 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6348 GFlop/s ; Time =  1.01027 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2403 GFlop/s ; Time =  3.77532 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0151 GFlop/s ; Time =  1.55299 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6291 GFlop/s ; Time =  1.01153 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2395 GFlop/s ; Time =  3.77768 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0134 GFlop/s ; Time =  1.55388 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6220 GFlop/s ; Time =  1.01307 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2388 GFlop/s ; Time =  3.77994 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0098 GFlop/s ; Time =  1.55572 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6198 GFlop/s ; Time =  1.01356 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2389 GFlop/s ; Time =  3.77947 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0083 GFlop/s ; Time =  1.55651 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6144 GFlop/s ; Time =  1.01473 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2385 GFlop/s ; Time =  3.78086 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0057 GFlop/s ; Time =  1.55787 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.6064 GFlop/s ; Time =  1.01651 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2375 GFlop/s ; Time =  3.78378 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0016 GFlop/s ; Time =  1.55995 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5551 GFlop/s ; Time =  0.97901 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2543 GFlop/s ; Time =  3.55536 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.0005 GFlop/s ; Time =  1.48623 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5502 GFlop/s ; Time =  0.98005 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2536 GFlop/s ; Time =  3.55722 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9962 GFlop/s ; Time =  1.48838 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5463 GFlop/s ; Time =  0.98090 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2529 GFlop/s ; Time =  3.55930 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9943 GFlop/s ; Time =  1.48930 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5419 GFlop/s ; Time =  0.98184 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2524 GFlop/s ; Time =  3.56058 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9919 GFlop/s ; Time =  1.49051 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5341 GFlop/s ; Time =  0.98352 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2522 GFlop/s ; Time =  3.56132 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9899 GFlop/s ; Time =  1.49150 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5301 GFlop/s ; Time =  0.98439 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2517 GFlop/s ; Time =  3.56261 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9875 GFlop/s ; Time =  1.49272 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5275 GFlop/s ; Time =  0.98497 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2494 GFlop/s ; Time =  3.56939 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9856 GFlop/s ; Time =  1.49363 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5173 GFlop/s ; Time =  0.98720 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2486 GFlop/s ; Time =  3.57142 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9827 GFlop/s ; Time =  1.49512 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5148 GFlop/s ; Time =  0.98773 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2500 GFlop/s ; Time =  3.56752 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9808 GFlop/s ; Time =  1.49604 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.5028 GFlop/s ; Time =  0.99036 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2463 GFlop/s ; Time =  3.57826 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9789 GFlop/s ; Time =  1.49702 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4996 GFlop/s ; Time =  0.99109 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2458 GFlop/s ; Time =  3.57967 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9748 GFlop/s ; Time =  1.49907 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4963 GFlop/s ; Time =  0.99180 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2478 GFlop/s ; Time =  3.57373 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9726 GFlop/s ; Time =  1.50020 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4877 GFlop/s ; Time =  0.99371 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2473 GFlop/s ; Time =  3.57522 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9704 GFlop/s ; Time =  1.50130 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4881 GFlop/s ; Time =  0.99361 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2458 GFlop/s ; Time =  3.57961 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9690 GFlop/s ; Time =  1.50199 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4816 GFlop/s ; Time =  0.99505 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2451 GFlop/s ; Time =  3.58157 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9647 GFlop/s ; Time =  1.50420 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4782 GFlop/s ; Time =  0.99581 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2460 GFlop/s ; Time =  3.57906 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9638 GFlop/s ; Time =  1.50463 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 17251.626036
nrows_Sell_C = 2097168, nnz_Sell_C = 56182464, nnzr_Sell_C = 26.789682
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992177
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   4.4696 GFlop/s ; Time =  0.99772 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2454 GFlop/s ; Time =  3.58074 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.9599 GFlop/s ; Time =  1.50664 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/raw_spmv_C32_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 32, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.9070 GFlop/s ; Time =  0.99967 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2792 GFlop/s ; Time =  3.83478 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4554 GFlop/s ; Time =  1.41964 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8844 GFlop/s ; Time =  1.00429 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2777 GFlop/s ; Time =  3.83934 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4396 GFlop/s ; Time =  1.42616 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8768 GFlop/s ; Time =  1.00585 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2768 GFlop/s ; Time =  3.84206 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4319 GFlop/s ; Time =  1.42934 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8721 GFlop/s ; Time =  1.00683 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2744 GFlop/s ; Time =  3.84916 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4268 GFlop/s ; Time =  1.43149 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8658 GFlop/s ; Time =  1.00813 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2738 GFlop/s ; Time =  3.85104 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4228 GFlop/s ; Time =  1.43315 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8598 GFlop/s ; Time =  1.00939 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2734 GFlop/s ; Time =  3.85204 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4187 GFlop/s ; Time =  1.43485 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8493 GFlop/s ; Time =  1.01157 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2730 GFlop/s ; Time =  3.85335 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4156 GFlop/s ; Time =  1.43619 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8507 GFlop/s ; Time =  1.01128 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2735 GFlop/s ; Time =  3.85187 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4086 GFlop/s ; Time =  1.43911 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8869 GFlop/s ; Time =  1.00378 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2764 GFlop/s ; Time =  3.84325 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4145 GFlop/s ; Time =  1.43662 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8359 GFlop/s ; Time =  1.01437 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2719 GFlop/s ; Time =  3.85675 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4017 GFlop/s ; Time =  1.44205 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8300 GFlop/s ; Time =  1.01561 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2732 GFlop/s ; Time =  3.85282 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4025 GFlop/s ; Time =  1.44170 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8219 GFlop/s ; Time =  1.01731 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2727 GFlop/s ; Time =  3.85435 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3993 GFlop/s ; Time =  1.44306 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8173 GFlop/s ; Time =  1.01828 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2695 GFlop/s ; Time =  3.86393 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3926 GFlop/s ; Time =  1.44590 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8089 GFlop/s ; Time =  0.97369 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2691 GFlop/s ; Time =  3.68944 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3871 GFlop/s ; Time =  1.38244 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8051 GFlop/s ; Time =  0.97446 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2709 GFlop/s ; Time =  3.68419 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3871 GFlop/s ; Time =  1.38243 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8348 GFlop/s ; Time =  1.01460 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2721 GFlop/s ; Time =  3.85624 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3900 GFlop/s ; Time =  1.44700 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8330 GFlop/s ; Time =  1.01497 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2717 GFlop/s ; Time =  3.85721 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3888 GFlop/s ; Time =  1.44751 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8210 GFlop/s ; Time =  1.01750 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2717 GFlop/s ; Time =  3.85731 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3786 GFlop/s ; Time =  1.45190 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8159 GFlop/s ; Time =  1.01857 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2712 GFlop/s ; Time =  3.85888 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3734 GFlop/s ; Time =  1.45414 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8111 GFlop/s ; Time =  0.97325 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2716 GFlop/s ; Time =  3.68233 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3796 GFlop/s ; Time =  1.38550 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.8076 GFlop/s ; Time =  0.97396 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2710 GFlop/s ; Time =  3.68394 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3749 GFlop/s ; Time =  1.38742 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7957 GFlop/s ; Time =  0.97638 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2707 GFlop/s ; Time =  3.68478 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3726 GFlop/s ; Time =  1.38838 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7959 GFlop/s ; Time =  0.97633 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2705 GFlop/s ; Time =  3.68543 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3677 GFlop/s ; Time =  1.39037 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7823 GFlop/s ; Time =  0.97911 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2529 GFlop/s ; Time =  3.73716 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3652 GFlop/s ; Time =  1.39141 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7791 GFlop/s ; Time =  0.97976 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2528 GFlop/s ; Time =  3.73743 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3622 GFlop/s ; Time =  1.39267 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7714 GFlop/s ; Time =  0.98135 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2522 GFlop/s ; Time =  3.73931 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3606 GFlop/s ; Time =  1.39332 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7641 GFlop/s ; Time =  0.98286 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2484 GFlop/s ; Time =  3.75068 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3582 GFlop/s ; Time =  1.39431 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7586 GFlop/s ; Time =  0.98399 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2475 GFlop/s ; Time =  3.75336 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3525 GFlop/s ; Time =  1.39670 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7485 GFlop/s ; Time =  0.98609 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2506 GFlop/s ; Time =  3.74415 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3497 GFlop/s ; Time =  1.39785 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7426 GFlop/s ; Time =  0.98731 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2503 GFlop/s ; Time =  3.74512 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3468 GFlop/s ; Time =  1.39905 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.7404 GFlop/s ; Time =  0.98778 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2453 GFlop/s ; Time =  3.75992 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3387 GFlop/s ; Time =  1.40247 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6923 GFlop/s ; Time =  0.99790 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2654 GFlop/s ; Time =  3.70027 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3385 GFlop/s ; Time =  1.40255 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6897 GFlop/s ; Time =  0.99845 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2654 GFlop/s ; Time =  3.70035 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3359 GFlop/s ; Time =  1.40366 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6803 GFlop/s ; Time =  1.00046 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2633 GFlop/s ; Time =  3.70650 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3350 GFlop/s ; Time =  1.40400 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6776 GFlop/s ; Time =  1.00103 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2620 GFlop/s ; Time =  3.71040 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3311 GFlop/s ; Time =  1.40568 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6685 GFlop/s ; Time =  1.00299 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2636 GFlop/s ; Time =  3.70573 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3295 GFlop/s ; Time =  1.40633 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6611 GFlop/s ; Time =  1.00456 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2628 GFlop/s ; Time =  3.70808 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3237 GFlop/s ; Time =  1.40878 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6661 GFlop/s ; Time =  1.00350 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2627 GFlop/s ; Time =  3.70820 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3207 GFlop/s ; Time =  1.41008 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6539 GFlop/s ; Time =  1.00612 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2622 GFlop/s ; Time =  3.70961 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3163 GFlop/s ; Time =  1.41192 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6462 GFlop/s ; Time =  1.00779 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2619 GFlop/s ; Time =  3.71062 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3158 GFlop/s ; Time =  1.41215 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6371 GFlop/s ; Time =  1.00977 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2614 GFlop/s ; Time =  3.71193 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3110 GFlop/s ; Time =  1.41422 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6325 GFlop/s ; Time =  1.01076 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2611 GFlop/s ; Time =  3.71301 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3088 GFlop/s ; Time =  1.41513 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6252 GFlop/s ; Time =  1.01238 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2590 GFlop/s ; Time =  3.71927 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3051 GFlop/s ; Time =  1.41672 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6229 GFlop/s ; Time =  1.01286 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2589 GFlop/s ; Time =  3.71936 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.3029 GFlop/s ; Time =  1.41767 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6170 GFlop/s ; Time =  1.01417 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2602 GFlop/s ; Time =  3.71564 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.2995 GFlop/s ; Time =  1.41911 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6128 GFlop/s ; Time =  1.01508 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2597 GFlop/s ; Time =  3.71717 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.2981 GFlop/s ; Time =  1.41975 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6059 GFlop/s ; Time =  0.96821 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2579 GFlop/s ; Time =  3.54507 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.2856 GFlop/s ; Time =  1.35728 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 17251.731894
nrows_Sell_C = 2097152, nnz_Sell_C = 56182080, nnzr_Sell_C = 26.789703
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992184
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   4.6002 GFlop/s ; Time =  0.96940 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2575 GFlop/s ; Time =  3.54633 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.2849 GFlop/s ; Time =  1.35757 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/raw_spmv_C8_u1.txt <==
-m /home/hp200261/u01052/matrices_ccpe/HPCG-128-128-128.mtx -R, -C 8, -u 1
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.3180 GFlop/s ; Time =  1.00801 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8469 GFlop/s ; Time =  3.94901 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2395 GFlop/s ; Time =  2.69839 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.3077 GFlop/s ; Time =  1.01114 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8452 GFlop/s ; Time =  3.95707 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2288 GFlop/s ; Time =  2.72180 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.3042 GFlop/s ; Time =  1.01222 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8446 GFlop/s ; Time =  3.95988 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2255 GFlop/s ; Time =  2.72913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2997 GFlop/s ; Time =  1.01359 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8445 GFlop/s ; Time =  3.96055 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2239 GFlop/s ; Time =  2.73270 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2977 GFlop/s ; Time =  1.01420 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8442 GFlop/s ; Time =  3.96200 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2227 GFlop/s ; Time =  2.73538 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2939 GFlop/s ; Time =  1.01540 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8440 GFlop/s ; Time =  3.96298 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2219 GFlop/s ; Time =  2.73726 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2904 GFlop/s ; Time =  1.01647 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8437 GFlop/s ; Time =  3.96401 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2210 GFlop/s ; Time =  2.73915 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2903 GFlop/s ; Time =  1.01651 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8440 GFlop/s ; Time =  3.96283 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2194 GFlop/s ; Time =  2.74275 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.3047 GFlop/s ; Time =  1.01206 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8446 GFlop/s ; Time =  3.96004 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2192 GFlop/s ; Time =  2.74333 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2827 GFlop/s ; Time =  1.01884 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8428 GFlop/s ; Time =  3.96819 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2178 GFlop/s ; Time =  2.74643 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2814 GFlop/s ; Time =  1.01924 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8435 GFlop/s ; Time =  3.96510 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2173 GFlop/s ; Time =  2.74759 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2797 GFlop/s ; Time =  1.01978 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8434 GFlop/s ; Time =  3.96572 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2169 GFlop/s ; Time =  2.74850 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2746 GFlop/s ; Time =  1.02136 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8420 GFlop/s ; Time =  3.97228 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2164 GFlop/s ; Time =  2.74946 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2708 GFlop/s ; Time =  1.02255 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8417 GFlop/s ; Time =  3.97370 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2160 GFlop/s ; Time =  2.75056 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2685 GFlop/s ; Time =  1.02329 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8427 GFlop/s ; Time =  3.96874 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2156 GFlop/s ; Time =  2.75147 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2805 GFlop/s ; Time =  1.01952 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8430 GFlop/s ; Time =  3.96766 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2151 GFlop/s ; Time =  2.75249 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2767 GFlop/s ; Time =  1.02071 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8428 GFlop/s ; Time =  3.96821 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2146 GFlop/s ; Time =  2.75361 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2728 GFlop/s ; Time =  1.02192 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8412 GFlop/s ; Time =  3.97579 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2145 GFlop/s ; Time =  2.75378 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2715 GFlop/s ; Time =  1.02235 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8411 GFlop/s ; Time =  3.97642 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2142 GFlop/s ; Time =  2.75460 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2717 GFlop/s ; Time =  1.02228 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8419 GFlop/s ; Time =  3.97282 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2137 GFlop/s ; Time =  2.75568 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2693 GFlop/s ; Time =  1.02304 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8416 GFlop/s ; Time =  3.97396 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2134 GFlop/s ; Time =  2.75639 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2665 GFlop/s ; Time =  1.02390 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8423 GFlop/s ; Time =  3.97099 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2132 GFlop/s ; Time =  2.75671 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2653 GFlop/s ; Time =  1.02426 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8419 GFlop/s ; Time =  3.97254 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2128 GFlop/s ; Time =  2.75763 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2572 GFlop/s ; Time =  1.02684 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8412 GFlop/s ; Time =  3.97618 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2122 GFlop/s ; Time =  2.75908 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2542 GFlop/s ; Time =  1.02778 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8409 GFlop/s ; Time =  3.97761 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2116 GFlop/s ; Time =  2.76037 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2511 GFlop/s ; Time =  1.02875 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8407 GFlop/s ; Time =  3.97815 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2112 GFlop/s ; Time =  2.76144 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2448 GFlop/s ; Time =  1.03075 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8392 GFlop/s ; Time =  3.98558 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2108 GFlop/s ; Time =  2.76236 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2427 GFlop/s ; Time =  0.96266 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8389 GFlop/s ; Time =  3.72085 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2104 GFlop/s ; Time =  2.57906 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2436 GFlop/s ; Time =  0.96240 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8400 GFlop/s ; Time =  3.71615 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2099 GFlop/s ; Time =  2.58008 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2410 GFlop/s ; Time =  0.96317 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8398 GFlop/s ; Time =  3.71711 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2093 GFlop/s ; Time =  2.58141 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2374 GFlop/s ; Time =  0.96422 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8378 GFlop/s ; Time =  3.72576 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2093 GFlop/s ; Time =  2.58136 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2205 GFlop/s ; Time =  0.96928 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8399 GFlop/s ; Time =  3.71661 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2088 GFlop/s ; Time =  2.58240 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2167 GFlop/s ; Time =  0.97043 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8397 GFlop/s ; Time =  3.71751 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2085 GFlop/s ; Time =  2.58307 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2131 GFlop/s ; Time =  0.97153 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8385 GFlop/s ; Time =  3.72263 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2078 GFlop/s ; Time =  2.58447 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2124 GFlop/s ; Time =  0.97174 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8383 GFlop/s ; Time =  3.72357 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2075 GFlop/s ; Time =  2.58508 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2064 GFlop/s ; Time =  0.97355 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8391 GFlop/s ; Time =  3.72027 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2072 GFlop/s ; Time =  2.58573 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2048 GFlop/s ; Time =  0.97403 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8389 GFlop/s ; Time =  3.72104 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2070 GFlop/s ; Time =  2.58616 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2032 GFlop/s ; Time =  0.97452 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8388 GFlop/s ; Time =  3.72171 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2065 GFlop/s ; Time =  2.58736 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1992 GFlop/s ; Time =  0.97573 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8385 GFlop/s ; Time =  3.72272 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2062 GFlop/s ; Time =  2.58806 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1961 GFlop/s ; Time =  0.97668 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8383 GFlop/s ; Time =  3.72375 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2057 GFlop/s ; Time =  2.58912 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1959 GFlop/s ; Time =  0.97676 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8382 GFlop/s ; Time =  3.72427 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2053 GFlop/s ; Time =  2.58984 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1914 GFlop/s ; Time =  0.97813 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8379 GFlop/s ; Time =  3.72537 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2051 GFlop/s ; Time =  2.59038 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1873 GFlop/s ; Time =  0.97940 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8375 GFlop/s ; Time =  3.72725 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2042 GFlop/s ; Time =  2.59235 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1857 GFlop/s ; Time =  0.97987 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8375 GFlop/s ; Time =  3.72740 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2040 GFlop/s ; Time =  2.59267 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1848 GFlop/s ; Time =  0.98015 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8375 GFlop/s ; Time =  3.72716 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2036 GFlop/s ; Time =  2.59360 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1808 GFlop/s ; Time =  0.98138 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8372 GFlop/s ; Time =  3.72850 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2032 GFlop/s ; Time =  2.59442 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1781 GFlop/s ; Time =  0.98222 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8368 GFlop/s ; Time =  3.73061 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2028 GFlop/s ; Time =  2.59526 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
Reading matrix file
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 2097152
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 17251.809174
nrows_Sell_C = 2097152, nnz_Sell_C = 56181936, nnzr_Sell_C = 26.789635
nrows_CRS = 2097152, nnz_CRS = 55742968, nnzr_CRS = 26.580318
eff = 0.992187
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.1774 GFlop/s ; Time =  0.98245 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8366 GFlop/s ; Time =  3.73128 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2026 GFlop/s ; Time =  2.59577 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2042,     4.6727,     2.1976
    2,     1.2005,     4.6552,     2.2153
    3,     1.1998,     4.6499,     2.2227
    4,     1.1993,     4.6436,     2.2260
    5,     1.1987,     4.6364,     2.2264
    6,     1.1981,     4.6311,     2.2270
    7,     1.1979,     4.6251,     2.2266
    8,     1.1986,     4.6225,     2.2275
    9,     1.1999,     4.6559,     2.2280
   10,     1.1949,     4.6073,     2.2255
   11,     1.1976,     4.5999,     2.2248
   12,     1.1972,     4.5932,     2.2233
   13,     1.1929,     4.5901,     2.2222
   14,     1.1926,     4.5831,     2.2215
   15,     1.1962,     4.5813,     2.2208
   16,     1.1945,     4.6137,     2.2207
   17,     1.1943,     4.6061,     2.2198
   18,     1.1957,     4.5959,     2.2183
   19,     1.1952,     4.5902,     2.2167
   20,     1.1953,     4.5874,     2.2151
   21,     1.1947,     4.5823,     2.2132
   22,     1.1952,     4.5799,     2.2134
   23,     1.1950,     4.5779,     2.2134
   24,     1.1866,     4.5631,     2.2112
   25,     1.1854,     4.5573,     2.2101
   26,     1.1850,     4.5512,     2.2090
   27,     1.1820,     4.5441,     2.2073
   28,     1.1813,     4.5403,     2.2059
   29,     1.1838,     4.5384,     2.2046
   30,     1.1835,     4.5326,     2.2027
   31,     1.1790,     4.5263,     2.2029
   32,     1.1903,     4.4776,     2.1998
   33,     1.1907,     4.4755,     2.1995
   34,     1.1871,     4.4751,     2.1982
   35,     1.1864,     4.4675,     2.1966
   36,     1.1890,     4.4562,     2.1955
   37,     1.1884,     4.4521,     2.1943
   38,     1.1881,     4.4498,     2.1930
   39,     1.1883,     4.4450,     2.1916
   40,     1.1874,     4.4362,     2.1910
   41,     1.1870,     4.4356,     2.1891
   42,     1.1865,     4.4307,     2.1878
   43,     1.1855,     4.4223,     2.1860
   44,     1.1857,     4.4163,     2.1852
   45,     1.1849,     4.4146,     2.1841
   46,     1.1848,     4.4073,     2.1835
   47,     1.1837,     4.4018,     2.1818
   48,     1.1833,     4.3975,     2.1806


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/spmv_C24_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2691,     4.7550,     3.1110
    2,     1.2658,     4.7353,     3.0855
    3,     1.2651,     4.7300,     3.0790
    4,     1.2649,     4.7192,     3.0723
    5,     1.2646,     4.7141,     3.0680
    6,     1.2642,     4.7067,     3.0631
    7,     1.2638,     4.6985,     3.0613
    8,     1.2620,     4.7003,     3.0568
    9,     1.2647,     4.7446,     3.0620
   10,     1.2622,     4.6836,     3.0505
   11,     1.2617,     4.6813,     3.0484
   12,     1.2613,     4.6755,     3.0454
   13,     1.2606,     4.6714,     3.0443
   14,     1.2599,     4.6614,     3.0402
   15,     1.2600,     4.6553,     3.0404
   16,     1.2613,     4.6993,     3.0405
   17,     1.2611,     4.6931,     3.0385
   18,     1.2593,     4.6798,     3.0355
   19,     1.2587,     4.6786,     3.0328
   20,     1.2577,     4.6752,     3.0308
   21,     1.2570,     4.6696,     3.0290
   22,     1.2583,     4.6592,     3.0264
   23,     1.2583,     4.6583,     3.0232
   24,     1.2414,     4.6489,     3.0206
   25,     1.2405,     4.6411,     3.0178
   26,     1.2403,     4.6348,     3.0151
   27,     1.2395,     4.6291,     3.0134
   28,     1.2388,     4.6220,     3.0098
   29,     1.2389,     4.6198,     3.0083
   30,     1.2385,     4.6144,     3.0057
   31,     1.2375,     4.6064,     3.0016
   32,     1.2543,     4.5551,     3.0005
   33,     1.2536,     4.5502,     2.9962
   34,     1.2529,     4.5463,     2.9943
   35,     1.2524,     4.5419,     2.9919
   36,     1.2522,     4.5341,     2.9899
   37,     1.2517,     4.5301,     2.9875
   38,     1.2494,     4.5275,     2.9856
   39,     1.2486,     4.5173,     2.9827
   40,     1.2500,     4.5148,     2.9808
   41,     1.2463,     4.5028,     2.9789
   42,     1.2458,     4.4996,     2.9748
   43,     1.2478,     4.4963,     2.9726
   44,     1.2473,     4.4877,     2.9704
   45,     1.2458,     4.4881,     2.9690
   46,     1.2451,     4.4816,     2.9647
   47,     1.2460,     4.4782,     2.9638
   48,     1.2454,     4.4696,     2.9599


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2792,     4.9070,     3.4554
    2,     1.2777,     4.8844,     3.4396
    3,     1.2768,     4.8768,     3.4319
    4,     1.2744,     4.8721,     3.4268
    5,     1.2738,     4.8658,     3.4228
    6,     1.2734,     4.8598,     3.4187
    7,     1.2730,     4.8493,     3.4156
    8,     1.2735,     4.8507,     3.4086
    9,     1.2764,     4.8869,     3.4145
   10,     1.2719,     4.8359,     3.4017
   11,     1.2732,     4.8300,     3.4025
   12,     1.2727,     4.8219,     3.3993
   13,     1.2695,     4.8173,     3.3926
   14,     1.2691,     4.8089,     3.3871
   15,     1.2709,     4.8051,     3.3871
   16,     1.2721,     4.8348,     3.3900
   17,     1.2717,     4.8330,     3.3888
   18,     1.2717,     4.8210,     3.3786
   19,     1.2712,     4.8159,     3.3734
   20,     1.2716,     4.8111,     3.3796
   21,     1.2710,     4.8076,     3.3749
   22,     1.2707,     4.7957,     3.3726
   23,     1.2705,     4.7959,     3.3677
   24,     1.2529,     4.7823,     3.3652
   25,     1.2528,     4.7791,     3.3622
   26,     1.2522,     4.7714,     3.3606
   27,     1.2484,     4.7641,     3.3582
   28,     1.2475,     4.7586,     3.3525
   29,     1.2506,     4.7485,     3.3497
   30,     1.2503,     4.7426,     3.3468
   31,     1.2453,     4.7404,     3.3387
   32,     1.2654,     4.6923,     3.3385
   33,     1.2654,     4.6897,     3.3359
   34,     1.2633,     4.6803,     3.3350
   35,     1.2620,     4.6776,     3.3311
   36,     1.2636,     4.6685,     3.3295
   37,     1.2628,     4.6611,     3.3237
   38,     1.2627,     4.6661,     3.3207
   39,     1.2622,     4.6539,     3.3163
   40,     1.2619,     4.6462,     3.3158
   41,     1.2614,     4.6371,     3.3110
   42,     1.2611,     4.6325,     3.3088
   43,     1.2590,     4.6252,     3.3051
   44,     1.2589,     4.6229,     3.3029
   45,     1.2602,     4.6170,     3.2995
   46,     1.2597,     4.6128,     3.2981
   47,     1.2579,     4.6059,     3.2856
   48,     1.2575,     4.6002,     3.2849


==> plots/data/spmv_microbench/gcc/hpcg_scaling_sellC_rcm/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.8469,     3.3180,     1.2395
    2,     0.8452,     3.3077,     1.2288
    3,     0.8446,     3.3042,     1.2255
    4,     0.8445,     3.2997,     1.2239
    5,     0.8442,     3.2977,     1.2227
    6,     0.8440,     3.2939,     1.2219
    7,     0.8437,     3.2904,     1.2210
    8,     0.8440,     3.2903,     1.2194
    9,     0.8446,     3.3047,     1.2192
   10,     0.8428,     3.2827,     1.2178
   11,     0.8435,     3.2814,     1.2173
   12,     0.8434,     3.2797,     1.2169
   13,     0.8420,     3.2746,     1.2164
   14,     0.8417,     3.2708,     1.2160
   15,     0.8427,     3.2685,     1.2156
   16,     0.8430,     3.2805,     1.2151
   17,     0.8428,     3.2767,     1.2146
   18,     0.8412,     3.2728,     1.2145
   19,     0.8411,     3.2715,     1.2142
   20,     0.8419,     3.2717,     1.2137
   21,     0.8416,     3.2693,     1.2134
   22,     0.8423,     3.2665,     1.2132
   23,     0.8419,     3.2653,     1.2128
   24,     0.8412,     3.2572,     1.2122
   25,     0.8409,     3.2542,     1.2116
   26,     0.8407,     3.2511,     1.2112
   27,     0.8392,     3.2448,     1.2108
   28,     0.8389,     3.2427,     1.2104
   29,     0.8400,     3.2436,     1.2099
   30,     0.8398,     3.2410,     1.2093
   31,     0.8378,     3.2374,     1.2093
   32,     0.8399,     3.2205,     1.2088
   33,     0.8397,     3.2167,     1.2085
   34,     0.8385,     3.2131,     1.2078
   35,     0.8383,     3.2124,     1.2075
   36,     0.8391,     3.2064,     1.2072
   37,     0.8389,     3.2048,     1.2070
   38,     0.8388,     3.2032,     1.2065
   39,     0.8385,     3.1992,     1.2062
   40,     0.8383,     3.1961,     1.2057
   41,     0.8382,     3.1959,     1.2053
   42,     0.8379,     3.1914,     1.2051
   43,     0.8375,     3.1873,     1.2042
   44,     0.8375,     3.1857,     1.2040
   45,     0.8375,     3.1848,     1.2036
   46,     0.8372,     3.1808,     1.2032
   47,     0.8368,     3.1781,     1.2028
   48,     0.8366,     3.1774,     1.2026


==> plots/data/spmv_microbench/gcc/rect_scaling/raw_spmv_C1_u-1.txt <==
-m RECT -S 4000, -C 1, -u -1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6311 GFlop/s ; Time =  1.01064 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6229 GFlop/s ; Time =  1.01294 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5636 GFlop/s ; Time =  1.02980 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.2012 GFlop/s ; Time =  0.99495 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.1789 GFlop/s ; Time =  0.99804 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.0849 GFlop/s ; Time =  1.01128 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 124
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.8195 GFlop/s ; Time =  1.00140 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.7912 GFlop/s ; Time =  1.00402 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.6396 GFlop/s ; Time =  1.01833 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 164
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  14.3972 GFlop/s ; Time =  0.99531 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.3703 GFlop/s ; Time =  0.99717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.1655 GFlop/s ; Time =  1.01159 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 206
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.9559 GFlop/s ; Time =  1.00243 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.9125 GFlop/s ; Time =  1.00486 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6445 GFlop/s ; Time =  1.02012 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 244
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.3708 GFlop/s ; Time =  0.99761 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.5793 GFlop/s ; Time =  0.98797 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.2642 GFlop/s ; Time =  1.00261 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 286
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.9716 GFlop/s ; Time =  1.00072 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8814 GFlop/s ; Time =  1.00435 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.5214 GFlop/s ; Time =  1.01909 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 324
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  28.4886 GFlop/s ; Time =  0.99373 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.3992 GFlop/s ; Time =  0.99685 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9734 GFlop/s ; Time =  1.01203 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 364
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.9774 GFlop/s ; Time =  0.99461 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.8590 GFlop/s ; Time =  0.99830 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.3751 GFlop/s ; Time =  1.01370 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 404
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.5099 GFlop/s ; Time =  0.99408 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.2389 GFlop/s ; Time =  1.00173 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7243 GFlop/s ; Time =  1.01658 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.2584 GFlop/s ; Time =  0.98496 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.9307 GFlop/s ; Time =  0.99370 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9563 GFlop/s ; Time =  0.99301 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.6638 GFlop/s ; Time =  0.98364 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.2331 GFlop/s ; Time =  0.99501 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.8298 GFlop/s ; Time =  1.00591 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.1930 GFlop/s ; Time =  1.00000 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.4676 GFlop/s ; Time =  0.99321 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.0063 GFlop/s ; Time =  1.00467 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 490
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.0321 GFlop/s ; Time =  0.99494 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.0846 GFlop/s ; Time =  0.99372 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.9050 GFlop/s ; Time =  0.99788 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 506
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.1957 GFlop/s ; Time =  0.97824 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.5009 GFlop/s ; Time =  0.97168 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.2642 GFlop/s ; Time =  0.97676 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 564
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.3486 GFlop/s ; Time =  0.99861 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.2748 GFlop/s ; Time =  1.00011 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  47.9673 GFlop/s ; Time =  1.02737 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 602
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.4535 GFlop/s ; Time =  0.98404 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.0061 GFlop/s ; Time =  1.01143 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.8258 GFlop/s ; Time =  1.03491 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 616
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.8740 GFlop/s ; Time =  0.96330 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.0578 GFlop/s ; Time =  0.99567 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.0843 GFlop/s ; Time =  1.01393 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 668
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  58.8836 GFlop/s ; Time =  0.99123 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.7052 GFlop/s ; Time =  0.99424 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.9225 GFlop/s ; Time =  1.00768 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 684
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.4166 GFlop/s ; Time =  0.97311 s
Perfromance of SELL-1-1 with kernel       SPMV :  61.0439 GFlop/s ; Time =  0.97905 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.8337 GFlop/s ; Time =  0.99886 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 720
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.3418 GFlop/s ; Time =  0.97776 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.9791 GFlop/s ; Time =  0.96817 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.7779 GFlop/s ; Time =  0.98640 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 728
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  65.2881 GFlop/s ; Time =  0.97429 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.7832 GFlop/s ; Time =  0.96696 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6319 GFlop/s ; Time =  0.98419 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  68.6993 GFlop/s ; Time =  0.98188 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2859 GFlop/s ; Time =  0.95971 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.7536 GFlop/s ; Time =  0.98110 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 810
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  71.4706 GFlop/s ; Time =  0.99026 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.8933 GFlop/s ; Time =  0.99833 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  67.8332 GFlop/s ; Time =  1.04336 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 836
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  74.2335 GFlop/s ; Time =  0.98401 s
Perfromance of SELL-1-1 with kernel       SPMV :  72.0068 GFlop/s ; Time =  1.01444 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.3782 GFlop/s ; Time =  1.02337 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 868
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  79.1549 GFlop/s ; Time =  0.95815 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.4629 GFlop/s ; Time =  0.99188 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.0544 GFlop/s ; Time =  1.01050 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 924
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  82.2406 GFlop/s ; Time =  0.98170 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.3734 GFlop/s ; Time =  1.01716 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.7916 GFlop/s ; Time =  1.05136 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 904
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  81.0065 GFlop/s ; Time =  0.97508 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.4662 GFlop/s ; Time =  0.95782 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.9647 GFlop/s ; Time =  0.98778 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 922
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  81.4157 GFlop/s ; Time =  0.98950 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.4534 GFlop/s ; Time =  0.97705 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.3095 GFlop/s ; Time =  0.99079 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 986
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.5698 GFlop/s ; Time =  0.99518 s
Perfromance of SELL-1-1 with kernel       SPMV :  88.1178 GFlop/s ; Time =  0.97770 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.9934 GFlop/s ; Time =  1.01364 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1040
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  93.7417 GFlop/s ; Time =  0.96938 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.9738 GFlop/s ; Time =  0.97738 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.5842 GFlop/s ; Time =  1.00317 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1040
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  93.0926 GFlop/s ; Time =  0.97614 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.8642 GFlop/s ; Time =  0.97854 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.3923 GFlop/s ; Time =  0.99430 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1066
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.6360 GFlop/s ; Time =  0.94431 s
Perfromance of SELL-1-1 with kernel       SPMV :  96.4318 GFlop/s ; Time =  0.96589 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.5553 GFlop/s ; Time =  0.99559 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1096
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.9217 GFlop/s ; Time =  0.93959 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.2556 GFlop/s ; Time =  0.98466 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.8716 GFlop/s ; Time =  1.02016 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1102
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  96.9071 GFlop/s ; Time =  0.99362 s
Perfromance of SELL-1-1 with kernel       SPMV :  98.8456 GFlop/s ; Time =  0.97413 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.0978 GFlop/s ; Time =  0.99166 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1140
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  99.0887 GFlop/s ; Time =  1.00525 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.8887 GFlop/s ; Time =  0.99720 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.2209 GFlop/s ; Time =  1.02456 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1122
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.5832 GFlop/s ; Time =  0.99445 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.2187 GFlop/s ; Time =  0.94067 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.5105 GFlop/s ; Time =  0.98518 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1158
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 106.3243 GFlop/s ; Time =  0.95163 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.6732 GFlop/s ; Time =  0.93971 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 102.0224 GFlop/s ; Time =  0.99176 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1288
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 116.7517 GFlop/s ; Time =  0.96393 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.4818 GFlop/s ; Time =  1.02794 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 106.9402 GFlop/s ; Time =  1.05237 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1190
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 116.7865 GFlop/s ; Time =  0.89032 s
Perfromance of SELL-1-1 with kernel       SPMV : 106.7947 GFlop/s ; Time =  0.97362 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 104.8671 GFlop/s ; Time =  0.99152 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1230
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 113.0641 GFlop/s ; Time =  0.95054 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.7756 GFlop/s ; Time =  0.97902 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 109.4271 GFlop/s ; Time =  0.98214 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1258
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 113.8602 GFlop/s ; Time =  0.96539 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.1423 GFlop/s ; Time =  0.94642 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.0929 GFlop/s ; Time =  0.96342 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1346
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 119.6280 GFlop/s ; Time =  0.98312 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.4963 GFlop/s ; Time =  0.96800 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 119.3012 GFlop/s ; Time =  0.98581 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1310
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 114.2570 GFlop/s ; Time =  1.00180 s
Perfromance of SELL-1-1 with kernel       SPMV : 118.6796 GFlop/s ; Time =  0.96447 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 115.1215 GFlop/s ; Time =  0.99428 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1290
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 113.8984 GFlop/s ; Time =  0.98961 s
Perfromance of SELL-1-1 with kernel       SPMV : 119.7262 GFlop/s ; Time =  0.94144 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.7389 GFlop/s ; Time =  0.98236 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1382
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 127.3967 GFlop/s ; Time =  0.94785 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.1607 GFlop/s ; Time =  0.97256 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.1059 GFlop/s ; Time =  0.99709 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1452
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 133.9845 GFlop/s ; Time =  0.94690 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.4661 GFlop/s ; Time =  1.01931 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.8129 GFlop/s ; Time =  1.04151 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1466
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 132.6209 GFlop/s ; Time =  0.96586 s
Perfromance of SELL-1-1 with kernel       SPMV : 126.9031 GFlop/s ; Time =  1.00938 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 125.7122 GFlop/s ; Time =  1.01894 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling/raw_spmv_C1_u1.txt <==
-m RECT -S 4000, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5047 GFlop/s ; Time =  0.99723 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6228 GFlop/s ; Time =  0.96473 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5637 GFlop/s ; Time =  0.98072 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.9879 GFlop/s ; Time =  1.00031 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.1790 GFlop/s ; Time =  0.97368 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.0849 GFlop/s ; Time =  0.98662 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.4981 GFlop/s ; Time =  0.99877 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.7946 GFlop/s ; Time =  0.97133 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.6388 GFlop/s ; Time =  0.98555 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 160
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  13.9739 GFlop/s ; Time =  1.00044 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.3701 GFlop/s ; Time =  0.97286 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.1638 GFlop/s ; Time =  0.98703 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 200
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  17.4034 GFlop/s ; Time =  1.00413 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.9137 GFlop/s ; Time =  0.97552 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6442 GFlop/s ; Time =  0.99042 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  20.6759 GFlop/s ; Time =  0.99733 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.5793 GFlop/s ; Time =  0.95558 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.2665 GFlop/s ; Time =  0.96963 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 276
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  24.1091 GFlop/s ; Time =  1.00028 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8797 GFlop/s ; Time =  0.96929 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.5187 GFlop/s ; Time =  0.98356 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 314
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  27.4701 GFlop/s ; Time =  0.99876 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.3950 GFlop/s ; Time =  0.96623 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9826 GFlop/s ; Time =  0.98047 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 354
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.9085 GFlop/s ; Time =  1.00073 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.8612 GFlop/s ; Time =  0.97081 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.3824 GFlop/s ; Time =  0.98562 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 394
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  34.5546 GFlop/s ; Time =  0.99628 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.2264 GFlop/s ; Time =  0.97728 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7289 GFlop/s ; Time =  0.99128 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.9365 GFlop/s ; Time =  1.00300 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.8641 GFlop/s ; Time =  1.00497 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9854 GFlop/s ; Time =  1.00168 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5854 GFlop/s ; Time =  0.99034 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.1481 GFlop/s ; Time =  1.00200 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9252 GFlop/s ; Time =  1.00804 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 458
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.2967 GFlop/s ; Time =  0.99309 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.4183 GFlop/s ; Time =  0.99010 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.0266 GFlop/s ; Time =  0.99979 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.3127 GFlop/s ; Time =  1.00060 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.0739 GFlop/s ; Time =  1.00614 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.8739 GFlop/s ; Time =  1.01084 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 510
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  44.7425 GFlop/s ; Time =  0.99596 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.5303 GFlop/s ; Time =  0.97873 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.2336 GFlop/s ; Time =  0.98515 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 562
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.2950 GFlop/s ; Time =  0.99615 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.2003 GFlop/s ; Time =  0.99807 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.1561 GFlop/s ; Time =  1.01971 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 606
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.1954 GFlop/s ; Time =  0.99538 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.9572 GFlop/s ; Time =  1.01911 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7824 GFlop/s ; Time =  1.04268 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 626
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  55.7015 GFlop/s ; Time =  0.98197 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.1762 GFlop/s ; Time =  1.00962 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  52.9468 GFlop/s ; Time =  1.03306 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 678
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.1621 GFlop/s ; Time =  1.00133 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.7494 GFlop/s ; Time =  1.00837 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.8539 GFlop/s ; Time =  1.02398 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 696
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.1160 GFlop/s ; Time =  0.99505 s
Perfromance of SELL-1-1 with kernel       SPMV :  61.1658 GFlop/s ; Time =  0.99424 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.8000 GFlop/s ; Time =  1.01695 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 718
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  63.5026 GFlop/s ; Time =  0.98793 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.5620 GFlop/s ; Time =  0.97172 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.5853 GFlop/s ; Time =  0.98664 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 742
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.7199 GFlop/s ; Time =  1.00175 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.9659 GFlop/s ; Time =  0.98283 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.9898 GFlop/s ; Time =  0.99759 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  69.0136 GFlop/s ; Time =  0.97234 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.3265 GFlop/s ; Time =  0.95419 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.7330 GFlop/s ; Time =  0.97631 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  72.3369 GFlop/s ; Time =  0.96874 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.0802 GFlop/s ; Time =  0.98587 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  67.6778 GFlop/s ; Time =  1.03543 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 836
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  75.6712 GFlop/s ; Time =  0.96531 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.9298 GFlop/s ; Time =  1.01552 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.5230 GFlop/s ; Time =  1.02130 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  78.5304 GFlop/s ; Time =  0.96355 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.5270 GFlop/s ; Time =  0.98877 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.3712 GFlop/s ; Time =  1.00393 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 900
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  82.4489 GFlop/s ; Time =  0.95378 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.2033 GFlop/s ; Time =  0.99287 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.5564 GFlop/s ; Time =  1.02720 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 938
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  83.4804 GFlop/s ; Time =  0.98177 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.6550 GFlop/s ; Time =  0.99158 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  80.0299 GFlop/s ; Time =  1.02410 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 946
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  82.1625 GFlop/s ; Time =  1.00603 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.5236 GFlop/s ; Time =  1.00163 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.6113 GFlop/s ; Time =  1.01282 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 970
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  86.1181 GFlop/s ; Time =  0.98417 s
Perfromance of SELL-1-1 with kernel       SPMV :  87.9923 GFlop/s ; Time =  0.96321 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.1009 GFlop/s ; Time =  0.99593 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1022
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.8477 GFlop/s ; Time =  0.97224 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.3591 GFlop/s ; Time =  0.96686 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.2007 GFlop/s ; Time =  0.99000 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1028
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  91.7196 GFlop/s ; Time =  0.97932 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.8330 GFlop/s ; Time =  0.96757 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.4005 GFlop/s ; Time =  0.98274 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1090
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.0748 GFlop/s ; Time =  0.97109 s
Perfromance of SELL-1-1 with kernel       SPMV :  96.7205 GFlop/s ; Time =  0.98469 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.0708 GFlop/s ; Time =  1.01243 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1068
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.4917 GFlop/s ; Time =  0.91946 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.7820 GFlop/s ; Time =  0.95434 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.8553 GFlop/s ; Time =  0.99427 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1112
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  98.3018 GFlop/s ; Time =  0.98841 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.1392 GFlop/s ; Time =  0.98006 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.2142 GFlop/s ; Time =  0.99946 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1138
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.8630 GFlop/s ; Time =  0.97615 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.7158 GFlop/s ; Time =  0.99717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.2727 GFlop/s ; Time =  1.02222 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1080
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  99.3431 GFlop/s ; Time =  0.94990 s
Perfromance of SELL-1-1 with kernel       SPMV : 103.8943 GFlop/s ; Time =  0.90829 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.3088 GFlop/s ; Time =  0.95023 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1174
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 105.4051 GFlop/s ; Time =  0.97319 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.2015 GFlop/s ; Time =  0.95688 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 102.6144 GFlop/s ; Time =  0.99966 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1264
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 117.3742 GFlop/s ; Time =  0.94095 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.5040 GFlop/s ; Time =  1.00858 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 106.7650 GFlop/s ; Time =  1.03445 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1270
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 115.3829 GFlop/s ; Time =  0.96173 s
Perfromance of SELL-1-1 with kernel       SPMV : 106.6707 GFlop/s ; Time =  1.04028 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 104.5101 GFlop/s ; Time =  1.06179 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1230
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 112.9880 GFlop/s ; Time =  0.95119 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.2762 GFlop/s ; Time =  0.98349 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 109.3963 GFlop/s ; Time =  0.98241 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1298
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 116.1025 GFlop/s ; Time =  0.97684 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.8407 GFlop/s ; Time =  0.97067 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 113.9857 GFlop/s ; Time =  0.99498 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1352
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 124.5520 GFlop/s ; Time =  0.94846 s
Perfromance of SELL-1-1 with kernel       SPMV : 122.0722 GFlop/s ; Time =  0.96773 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 120.2770 GFlop/s ; Time =  0.98217 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1366
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 118.4599 GFlop/s ; Time =  1.00756 s
Perfromance of SELL-1-1 with kernel       SPMV : 119.0180 GFlop/s ; Time =  1.00284 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 115.5140 GFlop/s ; Time =  1.03326 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 114.5378 GFlop/s ; Time =  0.99324 s
Perfromance of SELL-1-1 with kernel       SPMV : 119.4130 GFlop/s ; Time =  0.95269 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.6781 GFlop/s ; Time =  0.99202 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1370
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 129.8636 GFlop/s ; Time =  0.92178 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.4931 GFlop/s ; Time =  0.96154 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 120.6016 GFlop/s ; Time =  0.99257 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1458
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 132.7077 GFlop/s ; Time =  0.95996 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.5936 GFlop/s ; Time =  1.02248 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.0558 GFlop/s ; Time =  1.05236 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1464
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 132.5107 GFlop/s ; Time =  0.96534 s
Perfromance of SELL-1-1 with kernel       SPMV : 126.8558 GFlop/s ; Time =  1.00838 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 125.5067 GFlop/s ; Time =  1.01922 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling/raw_spmv_C1_u2.txt <==
-m RECT -S 4000, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3460 GFlop/s ; Time =  1.01333 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6228 GFlop/s ; Time =  1.49534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5634 GFlop/s ; Time =  1.52024 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.4590 GFlop/s ; Time =  1.00250 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.1791 GFlop/s ; Time =  1.46052 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.0848 GFlop/s ; Time =  1.47995 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.8380 GFlop/s ; Time =  1.00407 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.7941 GFlop/s ; Time =  1.47325 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.6393 GFlop/s ; Time =  1.49469 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 242
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.1513 GFlop/s ; Time =  0.99970 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.3701 GFlop/s ; Time =  1.47146 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.1669 GFlop/s ; Time =  1.49256 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 300
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.2194 GFlop/s ; Time =  0.99975 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.9143 GFlop/s ; Time =  1.46323 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6447 GFlop/s ; Time =  1.48559 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 348
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.5433 GFlop/s ; Time =  0.99553 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.5793 GFlop/s ; Time =  1.40907 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.2679 GFlop/s ; Time =  1.42970 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 404
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.3971 GFlop/s ; Time =  0.99725 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8788 GFlop/s ; Time =  1.41887 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.5199 GFlop/s ; Time =  1.43964 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3038 GFlop/s ; Time =  0.99313 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.3921 GFlop/s ; Time =  1.30485 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9759 GFlop/s ; Time =  1.32426 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.9508 GFlop/s ; Time =  0.99316 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.8622 GFlop/s ; Time =  1.15177 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.3745 GFlop/s ; Time =  1.16967 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.2129 GFlop/s ; Time =  1.00025 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.2354 GFlop/s ; Time =  1.05638 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7108 GFlop/s ; Time =  1.07235 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5808 GFlop/s ; Time =  0.99511 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.9348 GFlop/s ; Time =  1.01251 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9577 GFlop/s ; Time =  1.01189 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.7050 GFlop/s ; Time =  0.98720 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.7046 GFlop/s ; Time =  1.01410 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.8248 GFlop/s ; Time =  1.01079 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 456
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.4801 GFlop/s ; Time =  0.98427 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.4565 GFlop/s ; Time =  0.98485 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  40.0152 GFlop/s ; Time =  0.99571 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 490
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.2140 GFlop/s ; Time =  0.99075 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.0463 GFlop/s ; Time =  0.99461 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.9011 GFlop/s ; Time =  0.99798 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 522
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.7869 GFlop/s ; Time =  0.99614 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.5773 GFlop/s ; Time =  1.00072 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.2520 GFlop/s ; Time =  1.00792 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 554
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.5435 GFlop/s ; Time =  0.97705 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.2203 GFlop/s ; Time =  0.98346 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.1676 GFlop/s ; Time =  1.00495 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 598
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.6466 GFlop/s ; Time =  0.97398 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.0209 GFlop/s ; Time =  1.00442 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7128 GFlop/s ; Time =  1.03033 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 624
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.2710 GFlop/s ; Time =  0.96893 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.1505 GFlop/s ; Time =  1.00687 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  52.8768 GFlop/s ; Time =  1.03113 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 670
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.1376 GFlop/s ; Time =  0.98993 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.7987 GFlop/s ; Time =  0.99563 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.9987 GFlop/s ; Time =  1.00937 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 700
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.7092 GFlop/s ; Time =  0.99115 s
Perfromance of SELL-1-1 with kernel       SPMV :  61.1492 GFlop/s ; Time =  1.00023 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.9878 GFlop/s ; Time =  1.01959 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.5238 GFlop/s ; Time =  0.98312 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.7311 GFlop/s ; Time =  0.97998 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.5841 GFlop/s ; Time =  0.99765 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  66.9940 GFlop/s ; Time =  1.00165 s
Perfromance of SELL-1-1 with kernel       SPMV :  66.0542 GFlop/s ; Time =  1.01591 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.9333 GFlop/s ; Time =  1.03344 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 804
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  70.2591 GFlop/s ; Time =  0.99988 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.5814 GFlop/s ; Time =  0.99531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  69.0869 GFlop/s ; Time =  1.01684 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 824
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  72.7518 GFlop/s ; Time =  0.98964 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.1516 GFlop/s ; Time =  1.01189 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  67.6672 GFlop/s ; Time =  1.06400 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 854
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  75.4743 GFlop/s ; Time =  0.98867 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.9541 GFlop/s ; Time =  1.03704 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.2179 GFlop/s ; Time =  1.04776 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 894
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  79.6718 GFlop/s ; Time =  0.98045 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.5469 GFlop/s ; Time =  1.02047 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.1443 GFlop/s ; Time =  1.03952 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 920
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  82.4912 GFlop/s ; Time =  0.97448 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.4712 GFlop/s ; Time =  1.01151 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.8501 GFlop/s ; Time =  1.04601 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 946
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  83.5923 GFlop/s ; Time =  0.98882 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.6348 GFlop/s ; Time =  1.00028 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  80.0209 GFlop/s ; Time =  1.03295 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 956
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  84.6132 GFlop/s ; Time =  0.98721 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.6523 GFlop/s ; Time =  1.01064 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.7196 GFlop/s ; Time =  1.02217 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1004
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  89.0268 GFlop/s ; Time =  0.98538 s
Perfromance of SELL-1-1 with kernel       SPMV :  87.8413 GFlop/s ; Time =  0.99868 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  85.2209 GFlop/s ; Time =  1.02939 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1066
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  95.0120 GFlop/s ; Time =  0.98033 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.6044 GFlop/s ; Time =  1.00581 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.6029 GFlop/s ; Time =  1.02803 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1052
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  95.4162 GFlop/s ; Time =  0.96335 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.7878 GFlop/s ; Time =  0.99064 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.3136 GFlop/s ; Time =  1.00664 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1114
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 100.2563 GFlop/s ; Time =  0.97088 s
Perfromance of SELL-1-1 with kernel       SPMV :  96.4473 GFlop/s ; Time =  1.00922 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.6519 GFlop/s ; Time =  1.03935 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1134
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 103.7660 GFlop/s ; Time =  0.95488 s
Perfromance of SELL-1-1 with kernel       SPMV :  96.9695 GFlop/s ; Time =  1.02181 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.0113 GFlop/s ; Time =  1.05396 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1146
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 101.2157 GFlop/s ; Time =  0.98930 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.1662 GFlop/s ; Time =  1.00975 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.8854 GFlop/s ; Time =  1.03352 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1168
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.5642 GFlop/s ; Time =  0.97601 s
Perfromance of SELL-1-1 with kernel       SPMV : 100.1993 GFlop/s ; Time =  1.01852 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.0534 GFlop/s ; Time =  1.05154 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1190
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.3012 GFlop/s ; Time =  0.99690 s
Perfromance of SELL-1-1 with kernel       SPMV : 103.7081 GFlop/s ; Time =  1.00260 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.3630 GFlop/s ; Time =  1.04644 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1218
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 109.5825 GFlop/s ; Time =  0.97118 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.2342 GFlop/s ; Time =  0.99244 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 102.4233 GFlop/s ; Time =  1.03906 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 119.3271 GFlop/s ; Time =  0.95338 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.1309 GFlop/s ; Time =  1.03299 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 106.9686 GFlop/s ; Time =  1.06352 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1294
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 119.3033 GFlop/s ; Time =  0.94771 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.1387 GFlop/s ; Time =  1.05531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 104.2638 GFlop/s ; Time =  1.08441 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1320
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 117.4637 GFlop/s ; Time =  0.98189 s
Perfromance of SELL-1-1 with kernel       SPMV : 110.1070 GFlop/s ; Time =  1.04749 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 109.9813 GFlop/s ; Time =  1.04869 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1318
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 117.3411 GFlop/s ; Time =  0.98143 s
Perfromance of SELL-1-1 with kernel       SPMV : 117.0489 GFlop/s ; Time =  0.98388 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.1070 GFlop/s ; Time =  1.00924 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1374
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 124.4635 GFlop/s ; Time =  0.96458 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.1457 GFlop/s ; Time =  0.99099 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 120.0198 GFlop/s ; Time =  1.00029 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1382
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 122.3259 GFlop/s ; Time =  0.98715 s
Perfromance of SELL-1-1 with kernel       SPMV : 118.6984 GFlop/s ; Time =  1.01731 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 115.1746 GFlop/s ; Time =  1.04844 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1390
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 122.0058 GFlop/s ; Time =  0.99547 s
Perfromance of SELL-1-1 with kernel       SPMV : 120.2410 GFlop/s ; Time =  1.01008 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.9843 GFlop/s ; Time =  1.05625 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1406
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 133.0657 GFlop/s ; Time =  0.92323 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.6507 GFlop/s ; Time =  0.98556 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.5717 GFlop/s ; Time =  1.01052 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1474
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 137.9327 GFlop/s ; Time =  0.93373 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.8548 GFlop/s ; Time =  1.03154 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.2340 GFlop/s ; Time =  1.06234 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1516
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 138.5637 GFlop/s ; Time =  0.95597 s
Perfromance of SELL-1-1 with kernel       SPMV : 127.2401 GFlop/s ; Time =  1.04104 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 126.0124 GFlop/s ; Time =  1.05118 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling/raw_spmv_C1_u3.txt <==
-m RECT -S 4000, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4495 GFlop/s ; Time =  0.99410 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6230 GFlop/s ; Time =  1.49525 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5639 GFlop/s ; Time =  1.52007 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 122
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.7265 GFlop/s ; Time =  0.99379 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.1790 GFlop/s ; Time =  1.48488 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.0847 GFlop/s ; Time =  1.50463 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 184
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  16.1305 GFlop/s ; Time =  0.99670 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.7939 GFlop/s ; Time =  1.48947 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.6400 GFlop/s ; Time =  1.51102 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 246
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.5302 GFlop/s ; Time =  0.99834 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.3711 GFlop/s ; Time =  1.49568 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.1625 GFlop/s ; Time =  1.51771 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 306
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.6874 GFlop/s ; Time =  1.00186 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.9135 GFlop/s ; Time =  1.49257 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6441 GFlop/s ; Time =  1.51535 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 356
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  31.1642 GFlop/s ; Time =  0.99813 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.5787 GFlop/s ; Time =  1.44150 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.2672 GFlop/s ; Time =  1.46262 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.9315 GFlop/s ; Time =  0.99701 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8806 GFlop/s ; Time =  1.43984 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.5188 GFlop/s ; Time =  1.46109 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.6483 GFlop/s ; Time =  0.99332 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.4002 GFlop/s ; Time =  1.31678 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9828 GFlop/s ; Time =  1.33643 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.7917 GFlop/s ; Time =  0.99745 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.8656 GFlop/s ; Time =  1.15165 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.3807 GFlop/s ; Time =  1.16944 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.3588 GFlop/s ; Time =  0.99634 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.2372 GFlop/s ; Time =  1.05633 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7109 GFlop/s ; Time =  1.07235 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5471 GFlop/s ; Time =  0.99135 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.8414 GFlop/s ; Time =  1.01033 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9329 GFlop/s ; Time =  1.00783 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.7067 GFlop/s ; Time =  0.99178 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.2036 GFlop/s ; Time =  1.00520 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.8361 GFlop/s ; Time =  1.01522 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.5706 GFlop/s ; Time =  0.99069 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.4674 GFlop/s ; Time =  0.99322 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.9795 GFlop/s ; Time =  1.00534 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.4153 GFlop/s ; Time =  0.99823 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.1110 GFlop/s ; Time =  1.00528 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.8327 GFlop/s ; Time =  1.01181 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 524
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.7815 GFlop/s ; Time =  1.00008 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.4398 GFlop/s ; Time =  1.00760 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.2180 GFlop/s ; Time =  1.01254 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 566
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.7672 GFlop/s ; Time =  0.99372 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.3381 GFlop/s ; Time =  1.00237 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.3327 GFlop/s ; Time =  1.02322 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 606
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.6428 GFlop/s ; Time =  0.98708 s
Perfromance of SELL-1-1 with kernel       SPMV :  52.0436 GFlop/s ; Time =  1.01741 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7630 GFlop/s ; Time =  1.04308 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.1654 GFlop/s ; Time =  0.98008 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.0424 GFlop/s ; Time =  1.01859 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.1022 GFlop/s ; Time =  1.03662 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 668
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.3132 GFlop/s ; Time =  0.98405 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.9881 GFlop/s ; Time =  0.98947 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  58.1433 GFlop/s ; Time =  1.00385 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 696
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.9536 GFlop/s ; Time =  0.98160 s
Perfromance of SELL-1-1 with kernel       SPMV :  61.0326 GFlop/s ; Time =  0.99641 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.8301 GFlop/s ; Time =  1.01644 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 734
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.7405 GFlop/s ; Time =  0.99063 s
Perfromance of SELL-1-1 with kernel       SPMV :  64.7100 GFlop/s ; Time =  0.99110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.6170 GFlop/s ; Time =  1.00813 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  67.0340 GFlop/s ; Time =  1.00106 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.6920 GFlop/s ; Time =  1.02151 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6553 GFlop/s ; Time =  1.03788 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 798
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  70.2793 GFlop/s ; Time =  0.99213 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.2328 GFlop/s ; Time =  0.99278 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.6835 GFlop/s ; Time =  1.01518 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 810
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  73.0676 GFlop/s ; Time =  0.96862 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.9901 GFlop/s ; Time =  0.99696 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  67.6827 GFlop/s ; Time =  1.04568 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 858
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  75.7877 GFlop/s ; Time =  0.98919 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.9365 GFlop/s ; Time =  1.04215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.2187 GFlop/s ; Time =  1.05265 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 908
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  79.8563 GFlop/s ; Time =  0.99350 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.3382 GFlop/s ; Time =  1.03929 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  74.9880 GFlop/s ; Time =  1.05800 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 924
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  82.7798 GFlop/s ; Time =  0.97530 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.3074 GFlop/s ; Time =  1.01801 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.8603 GFlop/s ; Time =  1.05042 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 940
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  84.0168 GFlop/s ; Time =  0.97758 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.2804 GFlop/s ; Time =  0.99821 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.8522 GFlop/s ; Time =  1.02857 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 968
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  85.0928 GFlop/s ; Time =  0.99397 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.3385 GFlop/s ; Time =  1.02722 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.5073 GFlop/s ; Time =  1.03770 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1004
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  89.1011 GFlop/s ; Time =  0.98456 s
Perfromance of SELL-1-1 with kernel       SPMV :  87.8017 GFlop/s ; Time =  0.99913 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.9759 GFlop/s ; Time =  1.03236 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1054
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  94.4305 GFlop/s ; Time =  0.97526 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.2407 GFlop/s ; Time =  0.99841 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.4283 GFlop/s ; Time =  1.01842 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1060
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  96.1184 GFlop/s ; Time =  0.96359 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.7721 GFlop/s ; Time =  0.99834 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.4706 GFlop/s ; Time =  1.01255 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1126
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 100.2119 GFlop/s ; Time =  0.98177 s
Perfromance of SELL-1-1 with kernel       SPMV :  96.2861 GFlop/s ; Time =  1.02180 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.5574 GFlop/s ; Time =  1.05160 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1146
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 102.8929 GFlop/s ; Time =  0.97318 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.2767 GFlop/s ; Time =  1.02936 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  94.1894 GFlop/s ; Time =  1.06310 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1160
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 102.0288 GFlop/s ; Time =  0.99341 s
Perfromance of SELL-1-1 with kernel       SPMV :  98.9402 GFlop/s ; Time =  1.02442 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.1687 GFlop/s ; Time =  1.04309 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1194
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.4690 GFlop/s ; Time =  0.99864 s
Perfromance of SELL-1-1 with kernel       SPMV :  99.8208 GFlop/s ; Time =  1.04514 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.2996 GFlop/s ; Time =  1.07222 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1182
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 105.1437 GFlop/s ; Time =  0.98226 s
Perfromance of SELL-1-1 with kernel       SPMV : 104.1216 GFlop/s ; Time =  0.99190 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.6211 GFlop/s ; Time =  1.03671 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1236
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 110.3387 GFlop/s ; Time =  0.97878 s
Perfromance of SELL-1-1 with kernel       SPMV : 106.7919 GFlop/s ; Time =  1.01128 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 102.5255 GFlop/s ; Time =  1.05337 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1322
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 118.9311 GFlop/s ; Time =  0.97124 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.6176 GFlop/s ; Time =  1.05376 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 106.7538 GFlop/s ; Time =  1.08203 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1314
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 120.3427 GFlop/s ; Time =  0.95404 s
Perfromance of SELL-1-1 with kernel       SPMV : 106.8435 GFlop/s ; Time =  1.07458 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 104.4796 GFlop/s ; Time =  1.09889 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1314
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 118.6911 GFlop/s ; Time =  0.96732 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.7372 GFlop/s ; Time =  1.04625 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 109.5591 GFlop/s ; Time =  1.04795 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1312
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 119.2144 GFlop/s ; Time =  0.96161 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.9530 GFlop/s ; Time =  0.98020 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.9417 GFlop/s ; Time =  0.99735 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1406
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 125.6224 GFlop/s ; Time =  0.97794 s
Perfromance of SELL-1-1 with kernel       SPMV : 121.8087 GFlop/s ; Time =  1.00855 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 119.9947 GFlop/s ; Time =  1.02380 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1394
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 123.2565 GFlop/s ; Time =  0.98820 s
Perfromance of SELL-1-1 with kernel       SPMV : 118.5051 GFlop/s ; Time =  1.02782 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 115.0062 GFlop/s ; Time =  1.05909 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1400
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 123.3229 GFlop/s ; Time =  0.99192 s
Perfromance of SELL-1-1 with kernel       SPMV : 119.4252 GFlop/s ; Time =  1.02429 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 114.6282 GFlop/s ; Time =  1.06716 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1470
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 133.0329 GFlop/s ; Time =  0.96550 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.4999 GFlop/s ; Time =  1.03167 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 120.9348 GFlop/s ; Time =  1.06208 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1526
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 138.6296 GFlop/s ; Time =  0.96181 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.9227 GFlop/s ; Time =  1.06735 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.6186 GFlop/s ; Time =  1.09634 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1542
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 138.6542 GFlop/s ; Time =  0.97173 s
Perfromance of SELL-1-1 with kernel       SPMV : 126.8594 GFlop/s ; Time =  1.06207 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 125.6096 GFlop/s ; Time =  1.07264 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling/raw_spmv_C1_u4.txt <==
-m RECT -S 4000, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3778 GFlop/s ; Time =  1.00735 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6230 GFlop/s ; Time =  1.49526 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5637 GFlop/s ; Time =  1.52015 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 120
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  10.5403 GFlop/s ; Time =  0.99477 s
Perfromance of SELL-1-1 with kernel       SPMV :   7.1791 GFlop/s ; Time =  1.46050 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   7.0851 GFlop/s ; Time =  1.47988 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 182
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  15.9307 GFlop/s ; Time =  0.99822 s
Perfromance of SELL-1-1 with kernel       SPMV :  10.7955 GFlop/s ; Time =  1.47306 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  10.6401 GFlop/s ; Time =  1.49458 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 244
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  21.2413 GFlop/s ; Time =  1.00369 s
Perfromance of SELL-1-1 with kernel       SPMV :  14.3710 GFlop/s ; Time =  1.48353 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  14.1641 GFlop/s ; Time =  1.50520 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 302
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  26.3296 GFlop/s ; Time =  1.00220 s
Perfromance of SELL-1-1 with kernel       SPMV :  17.9147 GFlop/s ; Time =  1.47295 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  17.6451 GFlop/s ; Time =  1.49546 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 350
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  30.6462 GFlop/s ; Time =  0.99789 s
Perfromance of SELL-1-1 with kernel       SPMV :  21.5784 GFlop/s ; Time =  1.41723 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  21.2659 GFlop/s ; Time =  1.43806 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 404
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  35.5205 GFlop/s ; Time =  0.99379 s
Perfromance of SELL-1-1 with kernel       SPMV :  24.8782 GFlop/s ; Time =  1.41891 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  24.5207 GFlop/s ; Time =  1.43960 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.4315 GFlop/s ; Time =  0.99441 s
Perfromance of SELL-1-1 with kernel       SPMV :  28.4007 GFlop/s ; Time =  1.31061 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  27.9938 GFlop/s ; Time =  1.32966 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 420
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  36.7617 GFlop/s ; Time =  0.99827 s
Perfromance of SELL-1-1 with kernel       SPMV :  31.8585 GFlop/s ; Time =  1.15190 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  31.3945 GFlop/s ; Time =  1.16893 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.2375 GFlop/s ; Time =  0.99959 s
Perfromance of SELL-1-1 with kernel       SPMV :  35.2436 GFlop/s ; Time =  1.05614 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  34.7231 GFlop/s ; Time =  1.07197 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.5957 GFlop/s ; Time =  0.98542 s
Perfromance of SELL-1-1 with kernel       SPMV :  36.8652 GFlop/s ; Time =  1.00494 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9498 GFlop/s ; Time =  1.00264 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  37.6532 GFlop/s ; Time =  0.99784 s
Perfromance of SELL-1-1 with kernel       SPMV :  37.2215 GFlop/s ; Time =  1.00941 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  36.9148 GFlop/s ; Time =  1.01780 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 458
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  40.5189 GFlop/s ; Time =  0.98764 s
Perfromance of SELL-1-1 with kernel       SPMV :  40.4029 GFlop/s ; Time =  0.99048 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  39.9843 GFlop/s ; Time =  1.00085 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 492
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  43.2351 GFlop/s ; Time =  0.99431 s
Perfromance of SELL-1-1 with kernel       SPMV :  43.0375 GFlop/s ; Time =  0.99887 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  42.8514 GFlop/s ; Time =  1.00321 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 520
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  45.7989 GFlop/s ; Time =  0.99206 s
Perfromance of SELL-1-1 with kernel       SPMV :  45.4479 GFlop/s ; Time =  0.99973 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  45.2487 GFlop/s ; Time =  1.00413 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 556
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  49.7072 GFlop/s ; Time =  0.97734 s
Perfromance of SELL-1-1 with kernel       SPMV :  49.1900 GFlop/s ; Time =  0.98762 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  48.0814 GFlop/s ; Time =  1.01039 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 598
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  53.5524 GFlop/s ; Time =  0.97570 s
Perfromance of SELL-1-1 with kernel       SPMV :  51.9753 GFlop/s ; Time =  1.00530 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  50.7622 GFlop/s ; Time =  1.02932 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 634
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  56.3298 GFlop/s ; Time =  0.98343 s
Perfromance of SELL-1-1 with kernel       SPMV :  54.2127 GFlop/s ; Time =  1.02183 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  53.0845 GFlop/s ; Time =  1.04355 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 674
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  59.2753 GFlop/s ; Time =  0.99352 s
Perfromance of SELL-1-1 with kernel       SPMV :  58.5688 GFlop/s ; Time =  1.00551 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  57.9493 GFlop/s ; Time =  1.01626 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 694
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  61.6955 GFlop/s ; Time =  0.98287 s
Perfromance of SELL-1-1 with kernel       SPMV :  61.2658 GFlop/s ; Time =  0.98977 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  59.9942 GFlop/s ; Time =  1.01075 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 734
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  64.7057 GFlop/s ; Time =  0.99116 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.0739 GFlop/s ; Time =  0.98556 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  63.8599 GFlop/s ; Time =  1.00429 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 772
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  66.7785 GFlop/s ; Time =  1.01012 s
Perfromance of SELL-1-1 with kernel       SPMV :  65.8886 GFlop/s ; Time =  1.02376 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  64.6514 GFlop/s ; Time =  1.04335 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 802
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  69.9268 GFlop/s ; Time =  1.00213 s
Perfromance of SELL-1-1 with kernel       SPMV :  70.3318 GFlop/s ; Time =  0.99636 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  68.6824 GFlop/s ; Time =  1.02028 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 828
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  72.9283 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.2336 GFlop/s ; Time =  1.01564 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  67.6098 GFlop/s ; Time =  1.07007 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  75.5528 GFlop/s ; Time =  1.00152 s
Perfromance of SELL-1-1 with kernel       SPMV :  71.9506 GFlop/s ; Time =  1.05166 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  71.2732 GFlop/s ; Time =  1.06166 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 890
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  79.6044 GFlop/s ; Time =  0.97689 s
Perfromance of SELL-1-1 with kernel       SPMV :  76.5872 GFlop/s ; Time =  1.01537 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  75.1299 GFlop/s ; Time =  1.03507 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 922
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  82.4026 GFlop/s ; Time =  0.97765 s
Perfromance of SELL-1-1 with kernel       SPMV :  79.1034 GFlop/s ; Time =  1.01842 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  76.8150 GFlop/s ; Time =  1.04876 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 942
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  83.1261 GFlop/s ; Time =  0.99016 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.5086 GFlop/s ; Time =  0.99757 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  79.8059 GFlop/s ; Time =  1.03136 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 954
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  84.6728 GFlop/s ; Time =  0.98446 s
Perfromance of SELL-1-1 with kernel       SPMV :  82.5905 GFlop/s ; Time =  1.00928 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  81.4827 GFlop/s ; Time =  1.02300 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1006
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  89.0114 GFlop/s ; Time =  0.98752 s
Perfromance of SELL-1-1 with kernel       SPMV :  87.5552 GFlop/s ; Time =  1.00394 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  84.9117 GFlop/s ; Time =  1.03520 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1062
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  94.5634 GFlop/s ; Time =  0.98128 s
Perfromance of SELL-1-1 with kernel       SPMV :  92.1524 GFlop/s ; Time =  1.00696 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  90.1603 GFlop/s ; Time =  1.02920 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1058
Perfromance of SELL-1-1 with kernel SPMV_A64FX :  95.0395 GFlop/s ; Time =  0.97269 s
Perfromance of SELL-1-1 with kernel       SPMV :  93.0812 GFlop/s ; Time =  0.99315 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  91.5115 GFlop/s ; Time =  1.01019 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1116
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 100.1428 GFlop/s ; Time =  0.97373 s
Perfromance of SELL-1-1 with kernel       SPMV :  96.3639 GFlop/s ; Time =  1.01191 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.6284 GFlop/s ; Time =  1.04147 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1138
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 103.1240 GFlop/s ; Time =  0.96422 s
Perfromance of SELL-1-1 with kernel       SPMV :  97.1659 GFlop/s ; Time =  1.02334 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  93.6951 GFlop/s ; Time =  1.06125 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1152
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 100.7402 GFlop/s ; Time =  0.99918 s
Perfromance of SELL-1-1 with kernel       SPMV :  98.5148 GFlop/s ; Time =  1.02175 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  96.7843 GFlop/s ; Time =  1.04002 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1184
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 103.9054 GFlop/s ; Time =  0.99565 s
Perfromance of SELL-1-1 with kernel       SPMV : 100.1280 GFlop/s ; Time =  1.03321 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  97.3065 GFlop/s ; Time =  1.06317 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1192
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 104.6350 GFlop/s ; Time =  0.99539 s
Perfromance of SELL-1-1 with kernel       SPMV : 103.9287 GFlop/s ; Time =  1.00215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :  99.4793 GFlop/s ; Time =  1.04697 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1224
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 109.5193 GFlop/s ; Time =  0.97652 s
Perfromance of SELL-1-1 with kernel       SPMV : 106.9620 GFlop/s ; Time =  0.99987 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 102.0606 GFlop/s ; Time =  1.04789 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1310
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 118.8115 GFlop/s ; Time =  0.96340 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.4647 GFlop/s ; Time =  1.04566 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 106.8127 GFlop/s ; Time =  1.07162 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1314
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 121.2358 GFlop/s ; Time =  0.94701 s
Perfromance of SELL-1-1 with kernel       SPMV : 107.7458 GFlop/s ; Time =  1.06558 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 104.6870 GFlop/s ; Time =  1.09672 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1312
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 117.9672 GFlop/s ; Time =  0.97177 s
Perfromance of SELL-1-1 with kernel       SPMV : 109.9002 GFlop/s ; Time =  1.04310 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 109.3297 GFlop/s ; Time =  1.04855 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1348
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 117.6705 GFlop/s ; Time =  1.00096 s
Perfromance of SELL-1-1 with kernel       SPMV : 116.3915 GFlop/s ; Time =  1.01195 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 113.7751 GFlop/s ; Time =  1.03523 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1412
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 125.1575 GFlop/s ; Time =  0.98576 s
Perfromance of SELL-1-1 with kernel       SPMV : 122.2930 GFlop/s ; Time =  1.00885 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 120.6281 GFlop/s ; Time =  1.02277 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1400
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 123.2647 GFlop/s ; Time =  0.99239 s
Perfromance of SELL-1-1 with kernel       SPMV : 119.0903 GFlop/s ; Time =  1.02717 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 115.5810 GFlop/s ; Time =  1.05836 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1412
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 121.9496 GFlop/s ; Time =  1.01169 s
Perfromance of SELL-1-1 with kernel       SPMV : 120.5997 GFlop/s ; Time =  1.02301 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 115.1699 GFlop/s ; Time =  1.07124 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1492
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 133.7535 GFlop/s ; Time =  0.97467 s
Perfromance of SELL-1-1 with kernel       SPMV : 126.5825 GFlop/s ; Time =  1.02988 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 123.0536 GFlop/s ; Time =  1.05942 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1544
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 137.4235 GFlop/s ; Time =  0.98170 s
Perfromance of SELL-1-1 with kernel       SPMV : 124.3887 GFlop/s ; Time =  1.08457 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 121.5619 GFlop/s ; Time =  1.10979 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1552
Perfromance of SELL-1-1 with kernel SPMV_A64FX : 138.0210 GFlop/s ; Time =  0.98251 s
Perfromance of SELL-1-1 with kernel       SPMV : 127.0955 GFlop/s ; Time =  1.06697 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE : 125.3220 GFlop/s ; Time =  1.08207 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling/spmv_C1_u-1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.6229,     3.6311,     3.5636
    2,     7.1789,     7.2012,     7.0849
    3,    10.7912,    10.8195,    10.6396
    4,    14.3703,    14.3972,    14.1655
    5,    17.9125,    17.9559,    17.6445
    6,    21.5793,    21.3708,    21.2642
    7,    24.8814,    24.9716,    24.5214
    8,    28.3992,    28.4886,    27.9734
    9,    31.8590,    31.9774,    31.3751
   10,    35.2389,    35.5099,    34.7243
   11,    36.9307,    37.2584,    36.9563
   12,    37.2331,    37.6638,    36.8298
   13,    40.4676,    40.1930,    40.0063
   14,    43.0846,    43.0321,    42.9050
   15,    45.5009,    45.1957,    45.2642
   16,    49.2748,    49.3486,    47.9673
   17,    52.0061,    53.4535,    50.8258
   18,    54.0578,    55.8740,    53.0843
   19,    58.7052,    58.8836,    57.9225
   20,    61.0439,    61.4166,    59.8337
   21,    64.9791,    64.3418,    63.7779
   22,    65.7832,    65.2881,    64.6319
   23,    70.2859,    68.6993,    68.7536
   24,    70.8933,    71.4706,    67.8332
   25,    72.0068,    74.2335,    71.3782
   26,    76.4629,    79.1549,    75.0544
   27,    79.3734,    82.2406,    76.7916
   28,    82.4662,    81.0065,    79.9647
   29,    82.4534,    81.4157,    81.3095
   30,    88.1178,    86.5698,    84.9934
   31,    92.9738,    93.7417,    90.5842
   32,    92.8642,    93.0926,    91.3923
   33,    96.4318,    98.6360,    93.5553
   34,    97.2556,   101.9217,    93.8716
   35,    98.8456,    96.9071,    97.0978
   36,    99.8887,    99.0887,    97.2209
   37,   104.2187,    98.5832,    99.5105
   38,   107.6732,   106.3243,   102.0224
   39,   109.4818,   116.7517,   106.9402
   40,   106.7947,   116.7865,   104.8671
   41,   109.7756,   113.0641,   109.4271
   42,   116.1423,   113.8602,   114.0929
   43,   121.4963,   119.6280,   119.3012
   44,   118.6796,   114.2570,   115.1215
   45,   119.7262,   113.8984,   114.7389
   46,   124.1607,   127.3967,   121.1059
   47,   124.4661,   133.9845,   121.8129
   48,   126.9031,   132.6209,   125.7122


==> plots/data/spmv_microbench/gcc/rect_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.6228,     3.5047,     3.5637
    2,     7.1790,     6.9879,     7.0849
    3,    10.7946,    10.4981,    10.6388
    4,    14.3701,    13.9739,    14.1638
    5,    17.9137,    17.4034,    17.6442
    6,    21.5793,    20.6759,    21.2665
    7,    24.8797,    24.1091,    24.5187
    8,    28.3950,    27.4701,    27.9826
    9,    31.8612,    30.9085,    31.3824
   10,    35.2264,    34.5546,    34.7289
   11,    36.8641,    36.9365,    36.9854
   12,    37.1481,    37.5854,    36.9252
   13,    40.4183,    40.2967,    40.0266
   14,    43.0739,    43.3127,    42.8739
   15,    45.5303,    44.7425,    45.2336
   16,    49.2003,    49.2950,    48.1561
   17,    51.9572,    53.1954,    50.7824
   18,    54.1762,    55.7015,    52.9468
   19,    58.7494,    59.1621,    57.8539
   20,    61.1658,    61.1160,    59.8000
   21,    64.5620,    63.5026,    63.5853
   22,    65.9659,    64.7199,    64.9898
   23,    70.3265,    69.0136,    68.7330
   24,    71.0802,    72.3369,    67.6778
   25,    71.9298,    75.6712,    71.5230
   26,    76.5270,    78.5304,    75.3712
   27,    79.2033,    82.4489,    76.5564
   28,    82.6550,    83.4804,    80.0299
   29,    82.5236,    82.1625,    81.6113
   30,    87.9923,    86.1181,    85.1009
   31,    92.3591,    91.8477,    90.2007
   32,    92.8330,    91.7196,    91.4005
   33,    96.7205,    98.0748,    94.0708
   34,    97.7820,   101.4917,    93.8553
   35,    99.1392,    98.3018,    97.2142
   36,    99.7158,   101.8630,    97.2727
   37,   103.8943,    99.3431,    99.3088
   38,   107.2015,   105.4051,   102.6144
   39,   109.5040,   117.3742,   106.7650
   40,   106.6707,   115.3829,   104.5101
   41,   109.2762,   112.9880,   109.3963
   42,   116.8407,   116.1025,   113.9857
   43,   122.0722,   124.5520,   120.2770
   44,   119.0180,   118.4599,   115.5140
   45,   119.4130,   114.5378,   114.6781
   46,   124.4931,   129.8636,   120.6016
   47,   124.5936,   132.7077,   121.0558
   48,   126.8558,   132.5107,   125.5067


==> plots/data/spmv_microbench/gcc/rect_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.6228,     5.3460,     3.5634
    2,     7.1791,    10.4590,     7.0848
    3,    10.7941,    15.8380,    10.6393
    4,    14.3701,    21.1513,    14.1669
    5,    17.9143,    26.2194,    17.6447
    6,    21.5793,    30.5433,    21.2679
    7,    24.8788,    35.3971,    24.5199
    8,    28.3921,    37.3038,    27.9759
    9,    31.8622,    36.9508,    31.3745
   10,    35.2354,    37.2129,    34.7108
   11,    36.9348,    37.5808,    36.9577
   12,    36.7046,    37.7050,    36.8248
   13,    40.4565,    40.4801,    40.0152
   14,    43.0463,    43.2140,    42.9011
   15,    45.5773,    45.7869,    45.2520
   16,    49.2203,    49.5435,    48.1676
   17,    52.0209,    53.6466,    50.7128
   18,    54.1505,    56.2710,    52.8768
   19,    58.7987,    59.1376,    57.9987
   20,    61.1492,    61.7092,    59.9878
   21,    64.7311,    64.5238,    63.5841
   22,    66.0542,    66.9940,    64.9333
   23,    70.5814,    70.2591,    69.0869
   24,    71.1516,    72.7518,    67.6672
   25,    71.9541,    75.4743,    71.2179
   26,    76.5469,    79.6718,    75.1443
   27,    79.4712,    82.4912,    76.8501
   28,    82.6348,    83.5923,    80.0209
   29,    82.6523,    84.6132,    81.7196
   30,    87.8413,    89.0268,    85.2209
   31,    92.6044,    95.0120,    90.6029
   32,    92.7878,    95.4162,    91.3136
   33,    96.4473,   100.2563,    93.6519
   34,    96.9695,   103.7660,    94.0113
   35,    99.1662,   101.2157,    96.8854
   36,   100.1993,   104.5642,    97.0534
   37,   103.7081,   104.3012,    99.3630
   38,   107.2342,   109.5825,   102.4233
   39,   110.1309,   119.3271,   106.9686
   40,   107.1387,   119.3033,   104.2638
   41,   110.1070,   117.4637,   109.9813
   42,   117.0489,   117.3411,   114.1070
   43,   121.1457,   124.4635,   120.0198
   44,   118.6984,   122.3259,   115.1746
   45,   120.2410,   122.0058,   114.9843
   46,   124.6507,   133.0657,   121.5717
   47,   124.8548,   137.9327,   121.2340
   48,   127.2401,   138.5637,   126.0124


==> plots/data/spmv_microbench/gcc/rect_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.6230,     5.4495,     3.5639
    2,     7.1790,    10.7265,     7.0847
    3,    10.7939,    16.1305,    10.6400
    4,    14.3711,    21.5302,    14.1625
    5,    17.9135,    26.6874,    17.6441
    6,    21.5787,    31.1642,    21.2672
    7,    24.8806,    35.9315,    24.5188
    8,    28.4002,    37.6483,    27.9828
    9,    31.8656,    36.7917,    31.3807
   10,    35.2372,    37.3588,    34.7109
   11,    36.8414,    37.5471,    36.9329
   12,    37.2036,    37.7067,    36.8361
   13,    40.4674,    40.5706,    39.9795
   14,    43.1110,    43.4153,    42.8327
   15,    45.4398,    45.7815,    45.2180
   16,    49.3381,    49.7672,    48.3327
   17,    52.0436,    53.6428,    50.7630
   18,    54.0424,    56.1654,    53.1022
   19,    58.9881,    59.3132,    58.1433
   20,    61.0326,    61.9536,    59.8301
   21,    64.7100,    64.7405,    63.6170
   22,    65.6920,    67.0340,    64.6553
   23,    70.2328,    70.2793,    68.6835
   24,    70.9901,    73.0676,    67.6827
   25,    71.9365,    75.7877,    71.2187
   26,    76.3382,    79.8563,    74.9880
   27,    79.3074,    82.7798,    76.8603
   28,    82.2804,    84.0168,    79.8522
   29,    82.3385,    85.0928,    81.5073
   30,    87.8017,    89.1011,    84.9759
   31,    92.2407,    94.4305,    90.4283
   32,    92.7721,    96.1184,    91.4706
   33,    96.2861,   100.2119,    93.5574
   34,    97.2767,   102.8929,    94.1894
   35,    98.9402,   102.0288,    97.1687
   36,    99.8208,   104.4690,    97.2996
   37,   104.1216,   105.1437,    99.6211
   38,   106.7919,   110.3387,   102.5255
   39,   109.6176,   118.9311,   106.7538
   40,   106.8435,   120.3427,   104.4796
   41,   109.7372,   118.6911,   109.5591
   42,   116.9530,   119.2144,   114.9417
   43,   121.8087,   125.6224,   119.9947
   44,   118.5051,   123.2565,   115.0062
   45,   119.4252,   123.3229,   114.6282
   46,   124.4999,   133.0329,   120.9348
   47,   124.9227,   138.6296,   121.6186
   48,   126.8594,   138.6542,   125.6096


==> plots/data/spmv_microbench/gcc/rect_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.6230,     5.3778,     3.5637
    2,     7.1791,    10.5403,     7.0851
    3,    10.7955,    15.9307,    10.6401
    4,    14.3710,    21.2413,    14.1641
    5,    17.9147,    26.3296,    17.6451
    6,    21.5784,    30.6462,    21.2659
    7,    24.8782,    35.5205,    24.5207
    8,    28.4007,    37.4315,    27.9938
    9,    31.8585,    36.7617,    31.3945
   10,    35.2436,    37.2375,    34.7231
   11,    36.8652,    37.5957,    36.9498
   12,    37.2215,    37.6532,    36.9148
   13,    40.4029,    40.5189,    39.9843
   14,    43.0375,    43.2351,    42.8514
   15,    45.4479,    45.7989,    45.2487
   16,    49.1900,    49.7072,    48.0814
   17,    51.9753,    53.5524,    50.7622
   18,    54.2127,    56.3298,    53.0845
   19,    58.5688,    59.2753,    57.9493
   20,    61.2658,    61.6955,    59.9942
   21,    65.0739,    64.7057,    63.8599
   22,    65.8886,    66.7785,    64.6514
   23,    70.3318,    69.9268,    68.6824
   24,    71.2336,    72.9283,    67.6098
   25,    71.9506,    75.5528,    71.2732
   26,    76.5872,    79.6044,    75.1299
   27,    79.1034,    82.4026,    76.8150
   28,    82.5086,    83.1261,    79.8059
   29,    82.5905,    84.6728,    81.4827
   30,    87.5552,    89.0114,    84.9117
   31,    92.1524,    94.5634,    90.1603
   32,    93.0812,    95.0395,    91.5115
   33,    96.3639,   100.1428,    93.6284
   34,    97.1659,   103.1240,    93.6951
   35,    98.5148,   100.7402,    96.7843
   36,   100.1280,   103.9054,    97.3065
   37,   103.9287,   104.6350,    99.4793
   38,   106.9620,   109.5193,   102.0606
   39,   109.4647,   118.8115,   106.8127
   40,   107.7458,   121.2358,   104.6870
   41,   109.9002,   117.9672,   109.3297
   42,   116.3915,   117.6705,   113.7751
   43,   122.2930,   125.1575,   120.6281
   44,   119.0903,   123.2647,   115.5810
   45,   120.5997,   121.9496,   115.1699
   46,   126.5825,   133.7535,   123.0536
   47,   124.3887,   137.4235,   121.5619
   48,   127.0955,   138.0210,   125.3220


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/raw_spmv_C16_u1.txt <==
-m RECT -S 4000, -C 16, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8586 GFlop/s ; Time =  0.99369 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3256 GFlop/s ; Time =  5.14120 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6948 GFlop/s ; Time =  2.52906 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 156
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  13.7076 GFlop/s ; Time =  0.99439 s
Perfromance of SELL-16-1 with kernel       SPMV :   2.6457 GFlop/s ; Time =  5.15208 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   5.3441 GFlop/s ; Time =  2.55059 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 234
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  20.5153 GFlop/s ; Time =  0.99662 s
Perfromance of SELL-16-1 with kernel       SPMV :   3.9663 GFlop/s ; Time =  5.15496 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   8.0642 GFlop/s ; Time =  2.53539 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 312
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  27.2853 GFlop/s ; Time =  0.99912 s
Perfromance of SELL-16-1 with kernel       SPMV :   5.2861 GFlop/s ; Time =  5.15716 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  10.7245 GFlop/s ; Time =  2.54197 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 384
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  33.6892 GFlop/s ; Time =  0.99594 s
Perfromance of SELL-16-1 with kernel       SPMV :   6.5971 GFlop/s ; Time =  5.08592 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  13.3716 GFlop/s ; Time =  2.50923 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.2048 GFlop/s ; Time =  0.99577 s
Perfromance of SELL-16-1 with kernel       SPMV :   7.9212 GFlop/s ; Time =  4.67699 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  15.7871 GFlop/s ; Time =  2.34669 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 434
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.8062 GFlop/s ; Time =  1.00304 s
Perfromance of SELL-16-1 with kernel       SPMV :   9.2186 GFlop/s ; Time =  4.11356 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  18.3646 GFlop/s ; Time =  2.06491 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.8649 GFlop/s ; Time =  0.99226 s
Perfromance of SELL-16-1 with kernel       SPMV :  10.4897 GFlop/s ; Time =  3.58177 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  20.9036 GFlop/s ; Time =  1.79738 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.2852 GFlop/s ; Time =  0.99362 s
Perfromance of SELL-16-1 with kernel       SPMV :  11.8453 GFlop/s ; Time =  3.12760 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  23.6229 GFlop/s ; Time =  1.56828 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.4744 GFlop/s ; Time =  1.00260 s
Perfromance of SELL-16-1 with kernel       SPMV :  12.9770 GFlop/s ; Time =  2.89525 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  25.9352 GFlop/s ; Time =  1.44868 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.6204 GFlop/s ; Time =  0.99871 s
Perfromance of SELL-16-1 with kernel       SPMV :  14.1982 GFlop/s ; Time =  2.64622 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  28.2791 GFlop/s ; Time =  1.32860 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  37.7079 GFlop/s ; Time =  0.99639 s
Perfromance of SELL-16-1 with kernel       SPMV :  15.7288 GFlop/s ; Time =  2.38871 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  31.3493 GFlop/s ; Time =  1.19849 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  40.3290 GFlop/s ; Time =  0.99663 s
Perfromance of SELL-16-1 with kernel       SPMV :  16.8825 GFlop/s ; Time =  2.38074 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  33.5646 GFlop/s ; Time =  1.19748 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 496
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  43.5156 GFlop/s ; Time =  0.99593 s
Perfromance of SELL-16-1 with kernel       SPMV :  18.2585 GFlop/s ; Time =  2.37361 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  36.6239 GFlop/s ; Time =  1.18334 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 530
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  46.4779 GFlop/s ; Time =  0.99637 s
Perfromance of SELL-16-1 with kernel       SPMV :  19.5039 GFlop/s ; Time =  2.37436 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  39.2658 GFlop/s ; Time =  1.17938 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 564
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  49.4748 GFlop/s ; Time =  0.99606 s
Perfromance of SELL-16-1 with kernel       SPMV :  20.8507 GFlop/s ; Time =  2.36347 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  41.8436 GFlop/s ; Time =  1.17772 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 594
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  52.0275 GFlop/s ; Time =  0.99758 s
Perfromance of SELL-16-1 with kernel       SPMV :  21.8058 GFlop/s ; Time =  2.38017 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  43.4701 GFlop/s ; Time =  1.19396 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  55.4535 GFlop/s ; Time =  0.99267 s
Perfromance of SELL-16-1 with kernel       SPMV :  23.5342 GFlop/s ; Time =  2.33902 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  47.0392 GFlop/s ; Time =  1.17024 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 662
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  58.1446 GFlop/s ; Time =  0.99481 s
Perfromance of SELL-16-1 with kernel       SPMV :  24.8983 GFlop/s ; Time =  2.32317 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  49.8149 GFlop/s ; Time =  1.16116 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 688
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  61.2015 GFlop/s ; Time =  0.98224 s
Perfromance of SELL-16-1 with kernel       SPMV :  25.6361 GFlop/s ; Time =  2.34493 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  51.3526 GFlop/s ; Time =  1.17063 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 732
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  64.5715 GFlop/s ; Time =  0.99052 s
Perfromance of SELL-16-1 with kernel       SPMV :  27.1274 GFlop/s ; Time =  2.35774 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  54.3630 GFlop/s ; Time =  1.17652 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 774
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  68.7876 GFlop/s ; Time =  0.98316 s
Perfromance of SELL-16-1 with kernel       SPMV :  28.0031 GFlop/s ; Time =  2.41506 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  56.2854 GFlop/s ; Time =  1.20154 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 824
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  72.5171 GFlop/s ; Time =  0.99284 s
Perfromance of SELL-16-1 with kernel       SPMV :  29.8191 GFlop/s ; Time =  2.41448 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  59.8097 GFlop/s ; Time =  1.20378 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 840
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  73.9788 GFlop/s ; Time =  0.99212 s
Perfromance of SELL-16-1 with kernel       SPMV :  30.7592 GFlop/s ; Time =  2.38614 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  61.6609 GFlop/s ; Time =  1.19031 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 854
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  75.5414 GFlop/s ; Time =  0.98779 s
Perfromance of SELL-16-1 with kernel       SPMV :  31.8894 GFlop/s ; Time =  2.33994 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  63.8274 GFlop/s ; Time =  1.16908 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 904
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  79.9007 GFlop/s ; Time =  0.98858 s
Perfromance of SELL-16-1 with kernel       SPMV :  33.1779 GFlop/s ; Time =  2.38074 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  66.6755 GFlop/s ; Time =  1.18466 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 928
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  82.1895 GFlop/s ; Time =  0.98656 s
Perfromance of SELL-16-1 with kernel       SPMV :  34.4348 GFlop/s ; Time =  2.35474 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  68.9222 GFlop/s ; Time =  1.17647 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 944
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  83.6578 GFlop/s ; Time =  0.98596 s
Perfromance of SELL-16-1 with kernel       SPMV :  35.6778 GFlop/s ; Time =  2.31189 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  71.1552 GFlop/s ; Time =  1.15920 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 966
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  85.0355 GFlop/s ; Time =  0.99259 s
Perfromance of SELL-16-1 with kernel       SPMV :  37.1035 GFlop/s ; Time =  2.27486 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  73.5585 GFlop/s ; Time =  1.14746 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1014
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  91.5273 GFlop/s ; Time =  0.96801 s
Perfromance of SELL-16-1 with kernel       SPMV :  38.9081 GFlop/s ; Time =  2.27714 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  78.0169 GFlop/s ; Time =  1.13564 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1036
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  91.9581 GFlop/s ; Time =  0.98438 s
Perfromance of SELL-16-1 with kernel       SPMV :  38.9421 GFlop/s ; Time =  2.32452 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  77.9215 GFlop/s ; Time =  1.16170 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1064
Perfromance of SELL-16-1 with kernel SPMV_A64FX :  93.8640 GFlop/s ; Time =  0.99046 s
Perfromance of SELL-16-1 with kernel       SPMV :  40.5547 GFlop/s ; Time =  2.29241 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  80.9041 GFlop/s ; Time =  1.14911 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1134
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 101.2846 GFlop/s ; Time =  0.97828 s
Perfromance of SELL-16-1 with kernel       SPMV :  42.5643 GFlop/s ; Time =  2.32787 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  85.0361 GFlop/s ; Time =  1.16520 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1174
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 103.4981 GFlop/s ; Time =  0.99112 s
Perfromance of SELL-16-1 with kernel       SPMV :  42.5983 GFlop/s ; Time =  2.40807 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  85.1735 GFlop/s ; Time =  1.20436 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1162
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 103.5563 GFlop/s ; Time =  0.98044 s
Perfromance of SELL-16-1 with kernel       SPMV :  44.4615 GFlop/s ; Time =  2.28357 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  88.5732 GFlop/s ; Time =  1.14629 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1232
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 110.3451 GFlop/s ; Time =  0.97555 s
Perfromance of SELL-16-1 with kernel       SPMV :  46.7734 GFlop/s ; Time =  2.30146 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  93.1393 GFlop/s ; Time =  1.15577 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1240
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 109.9427 GFlop/s ; Time =  0.98548 s
Perfromance of SELL-16-1 with kernel       SPMV :  46.9642 GFlop/s ; Time =  2.30700 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  93.8684 GFlop/s ; Time =  1.15423 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1272
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 113.3641 GFlop/s ; Time =  0.98040 s
Perfromance of SELL-16-1 with kernel       SPMV :  49.4713 GFlop/s ; Time =  2.24660 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  98.4710 GFlop/s ; Time =  1.12868 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1296
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 115.3910 GFlop/s ; Time =  0.98135 s
Perfromance of SELL-16-1 with kernel       SPMV :  49.3990 GFlop/s ; Time =  2.29234 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  98.1219 GFlop/s ; Time =  1.15407 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1334
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 118.7860 GFlop/s ; Time =  0.98126 s
Perfromance of SELL-16-1 with kernel       SPMV :  49.4696 GFlop/s ; Time =  2.35619 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :  98.4482 GFlop/s ; Time =  1.18397 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1360
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 121.5679 GFlop/s ; Time =  0.97749 s
Perfromance of SELL-16-1 with kernel       SPMV :  52.3815 GFlop/s ; Time =  2.26858 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 104.3394 GFlop/s ; Time =  1.13889 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1358
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 122.0330 GFlop/s ; Time =  0.97233 s
Perfromance of SELL-16-1 with kernel       SPMV :  52.3092 GFlop/s ; Time =  2.26837 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 103.8028 GFlop/s ; Time =  1.14310 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1390
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 124.5143 GFlop/s ; Time =  0.97541 s
Perfromance of SELL-16-1 with kernel       SPMV :  55.3351 GFlop/s ; Time =  2.19486 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 108.9780 GFlop/s ; Time =  1.11447 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1412
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 127.2587 GFlop/s ; Time =  0.96948 s
Perfromance of SELL-16-1 with kernel       SPMV :  55.5944 GFlop/s ; Time =  2.21920 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 109.7897 GFlop/s ; Time =  1.12374 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1496
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 132.6120 GFlop/s ; Time =  0.98569 s
Perfromance of SELL-16-1 with kernel       SPMV :  55.6677 GFlop/s ; Time =  2.34812 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 110.4737 GFlop/s ; Time =  1.18322 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1574
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 140.8538 GFlop/s ; Time =  0.97640 s
Perfromance of SELL-16-1 with kernel       SPMV :  59.2226 GFlop/s ; Time =  2.32225 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 118.2562 GFlop/s ; Time =  1.16298 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1564
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 140.4294 GFlop/s ; Time =  0.97313 s
Perfromance of SELL-16-1 with kernel       SPMV :  59.0805 GFlop/s ; Time =  2.31305 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 117.3554 GFlop/s ; Time =  1.16446 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1584
Perfromance of SELL-16-1 with kernel SPMV_A64FX : 141.7387 GFlop/s ; Time =  0.97647 s
Perfromance of SELL-16-1 with kernel       SPMV :  59.1773 GFlop/s ; Time =  2.33880 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE : 117.2359 GFlop/s ; Time =  1.18056 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/raw_spmv_C24_u1.txt <==
-m RECT -S 4000, -C 24, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1094 GFlop/s ; Time =  1.00780 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3741 GFlop/s ; Time =  5.21405 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7173 GFlop/s ; Time =  1.92745 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 162
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  14.1140 GFlop/s ; Time =  1.00290 s
Perfromance of SELL-24-1 with kernel       SPMV :   2.7429 GFlop/s ; Time =  5.16065 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   7.3629 GFlop/s ; Time =  1.92246 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 240
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  21.1035 GFlop/s ; Time =  0.99368 s
Perfromance of SELL-24-1 with kernel       SPMV :   4.1168 GFlop/s ; Time =  5.09381 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  11.1483 GFlop/s ; Time =  1.88102 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 318
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  27.9872 GFlop/s ; Time =  0.99280 s
Perfromance of SELL-24-1 with kernel       SPMV :   5.4888 GFlop/s ; Time =  5.06223 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  14.8142 GFlop/s ; Time =  1.87560 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 392
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  34.2548 GFlop/s ; Time =  0.99990 s
Perfromance of SELL-24-1 with kernel       SPMV :   6.7984 GFlop/s ; Time =  5.03813 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  18.5066 GFlop/s ; Time =  1.85077 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.2920 GFlop/s ; Time =  0.99813 s
Perfromance of SELL-24-1 with kernel       SPMV :   8.1998 GFlop/s ; Time =  4.53940 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  22.1291 GFlop/s ; Time =  1.68205 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.6088 GFlop/s ; Time =  0.99901 s
Perfromance of SELL-24-1 with kernel       SPMV :   9.4441 GFlop/s ; Time =  3.97834 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  25.6982 GFlop/s ; Time =  1.46203 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.8635 GFlop/s ; Time =  0.99691 s
Perfromance of SELL-24-1 with kernel       SPMV :  10.9275 GFlop/s ; Time =  3.45426 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  29.2388 GFlop/s ; Time =  1.29097 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 424
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.2110 GFlop/s ; Time =  0.99560 s
Perfromance of SELL-24-1 with kernel       SPMV :  12.2086 GFlop/s ; Time =  3.03454 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  32.7500 GFlop/s ; Time =  1.13122 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.6883 GFlop/s ; Time =  0.99691 s
Perfromance of SELL-24-1 with kernel       SPMV :  13.5093 GFlop/s ; Time =  2.78117 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  35.8630 GFlop/s ; Time =  1.04764 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.6660 GFlop/s ; Time =  0.99749 s
Perfromance of SELL-24-1 with kernel       SPMV :  14.7906 GFlop/s ; Time =  2.54025 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  37.1453 GFlop/s ; Time =  1.01148 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  37.7262 GFlop/s ; Time =  0.99590 s
Perfromance of SELL-24-1 with kernel       SPMV :  16.3672 GFlop/s ; Time =  2.29554 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  37.6317 GFlop/s ; Time =  0.99840 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 460
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  40.2769 GFlop/s ; Time =  0.99792 s
Perfromance of SELL-24-1 with kernel       SPMV :  17.2701 GFlop/s ; Time =  2.32731 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  39.6343 GFlop/s ; Time =  1.01410 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 494
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  43.6664 GFlop/s ; Time =  0.98849 s
Perfromance of SELL-24-1 with kernel       SPMV :  18.8269 GFlop/s ; Time =  2.29266 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  42.8314 GFlop/s ; Time =  1.00776 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 528
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  46.5895 GFlop/s ; Time =  0.99023 s
Perfromance of SELL-24-1 with kernel       SPMV :  20.0807 GFlop/s ; Time =  2.29746 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  45.7776 GFlop/s ; Time =  1.00780 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 562
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  49.4975 GFlop/s ; Time =  0.99208 s
Perfromance of SELL-24-1 with kernel       SPMV :  21.4611 GFlop/s ; Time =  2.28810 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  48.9445 GFlop/s ; Time =  1.00328 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 600
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  52.7842 GFlop/s ; Time =  0.99321 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.0073 GFlop/s ; Time =  2.27865 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  52.6267 GFlop/s ; Time =  0.99618 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 630
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  55.4032 GFlop/s ; Time =  0.99357 s
Perfromance of SELL-24-1 with kernel       SPMV :  23.9096 GFlop/s ; Time =  2.30229 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  55.0010 GFlop/s ; Time =  1.00083 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 670
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  58.9859 GFlop/s ; Time =  0.99247 s
Perfromance of SELL-24-1 with kernel       SPMV :  25.8688 GFlop/s ; Time =  2.26303 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  59.4824 GFlop/s ; Time =  0.98419 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 696
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  61.4000 GFlop/s ; Time =  0.99045 s
Perfromance of SELL-24-1 with kernel       SPMV :  27.0128 GFlop/s ; Time =  2.25129 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  62.1015 GFlop/s ; Time =  0.97926 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 724
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  64.1027 GFlop/s ; Time =  0.98686 s
Perfromance of SELL-24-1 with kernel       SPMV :  28.1729 GFlop/s ; Time =  2.24543 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  63.4052 GFlop/s ; Time =  0.99771 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 760
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  67.3153 GFlop/s ; Time =  0.98649 s
Perfromance of SELL-24-1 with kernel       SPMV :  29.5852 GFlop/s ; Time =  2.24456 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  66.7705 GFlop/s ; Time =  0.99454 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 816
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  72.0019 GFlop/s ; Time =  0.99023 s
Perfromance of SELL-24-1 with kernel       SPMV :  31.0487 GFlop/s ; Time =  2.29636 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  70.8061 GFlop/s ; Time =  1.00696 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 848
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  74.7357 GFlop/s ; Time =  0.99143 s
Perfromance of SELL-24-1 with kernel       SPMV :  32.5913 GFlop/s ; Time =  2.27346 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  74.0198 GFlop/s ; Time =  1.00101 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 866
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  76.5132 GFlop/s ; Time =  0.98895 s
Perfromance of SELL-24-1 with kernel       SPMV :  32.6485 GFlop/s ; Time =  2.31764 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  75.2870 GFlop/s ; Time =  1.00506 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 888
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  78.3496 GFlop/s ; Time =  0.99030 s
Perfromance of SELL-24-1 with kernel       SPMV :  34.4937 GFlop/s ; Time =  2.24939 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  78.7791 GFlop/s ; Time =  0.98491 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 938
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  82.7416 GFlop/s ; Time =  0.99054 s
Perfromance of SELL-24-1 with kernel       SPMV :  36.4990 GFlop/s ; Time =  2.24550 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  83.5038 GFlop/s ; Time =  0.98150 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 956
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  84.3181 GFlop/s ; Time =  0.99067 s
Perfromance of SELL-24-1 with kernel       SPMV :  36.4618 GFlop/s ; Time =  2.29093 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  83.9106 GFlop/s ; Time =  0.99548 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 982
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  86.9309 GFlop/s ; Time =  0.98703 s
Perfromance of SELL-24-1 with kernel       SPMV :  38.5982 GFlop/s ; Time =  2.22299 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  86.5349 GFlop/s ; Time =  0.99155 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1014
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  89.7720 GFlop/s ; Time =  0.98694 s
Perfromance of SELL-24-1 with kernel       SPMV :  38.7841 GFlop/s ; Time =  2.28443 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  88.8899 GFlop/s ; Time =  0.99673 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1054
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  93.2359 GFlop/s ; Time =  0.98776 s
Perfromance of SELL-24-1 with kernel       SPMV :  41.3428 GFlop/s ; Time =  2.22758 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  94.0080 GFlop/s ; Time =  0.97964 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1088
Perfromance of SELL-24-1 with kernel SPMV_A64FX :  96.0083 GFlop/s ; Time =  0.99018 s
Perfromance of SELL-24-1 with kernel       SPMV :  41.2746 GFlop/s ; Time =  2.30323 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :  96.6177 GFlop/s ; Time =  0.98393 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1130
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 100.9739 GFlop/s ; Time =  0.97783 s
Perfromance of SELL-24-1 with kernel       SPMV :  44.1861 GFlop/s ; Time =  2.23453 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 100.3345 GFlop/s ; Time =  0.98406 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1144
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 101.6090 GFlop/s ; Time =  0.98375 s
Perfromance of SELL-24-1 with kernel       SPMV :  44.2229 GFlop/s ; Time =  2.26033 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 101.3168 GFlop/s ; Time =  0.98659 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1198
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 105.9826 GFlop/s ; Time =  0.98768 s
Perfromance of SELL-24-1 with kernel       SPMV :  44.1795 GFlop/s ; Time =  2.36934 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 102.1390 GFlop/s ; Time =  1.02484 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1208
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 108.7402 GFlop/s ; Time =  0.97066 s
Perfromance of SELL-24-1 with kernel       SPMV :  47.4496 GFlop/s ; Time =  2.22447 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 105.6127 GFlop/s ; Time =  0.99941 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1212
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 107.5304 GFlop/s ; Time =  0.98484 s
Perfromance of SELL-24-1 with kernel       SPMV :  47.6157 GFlop/s ; Time =  2.22405 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 107.4339 GFlop/s ; Time =  0.98572 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1300
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 115.7884 GFlop/s ; Time =  0.98100 s
Perfromance of SELL-24-1 with kernel       SPMV :  51.5070 GFlop/s ; Time =  2.20531 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 116.7212 GFlop/s ; Time =  0.97316 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1314
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 116.2183 GFlop/s ; Time =  0.98790 s
Perfromance of SELL-24-1 with kernel       SPMV :  51.3598 GFlop/s ; Time =  2.23545 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 116.7907 GFlop/s ; Time =  0.98306 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1322
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 117.4305 GFlop/s ; Time =  0.98366 s
Perfromance of SELL-24-1 with kernel       SPMV :  51.3472 GFlop/s ; Time =  2.24961 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 117.9832 GFlop/s ; Time =  0.97905 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1352
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 121.3478 GFlop/s ; Time =  0.97350 s
Perfromance of SELL-24-1 with kernel       SPMV :  51.4950 GFlop/s ; Time =  2.29405 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 119.1026 GFlop/s ; Time =  0.99185 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1370
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 122.9453 GFlop/s ; Time =  0.97365 s
Perfromance of SELL-24-1 with kernel       SPMV :  55.8906 GFlop/s ; Time =  2.14178 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 121.0486 GFlop/s ; Time =  0.98890 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1368
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 124.5666 GFlop/s ; Time =  0.95957 s
Perfromance of SELL-24-1 with kernel       SPMV :  55.9639 GFlop/s ; Time =  2.13585 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 121.7263 GFlop/s ; Time =  0.98196 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1440
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 128.3567 GFlop/s ; Time =  0.98025 s
Perfromance of SELL-24-1 with kernel       SPMV :  56.0360 GFlop/s ; Time =  2.24537 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 122.0776 GFlop/s ; Time =  1.03067 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1506
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 134.7357 GFlop/s ; Time =  0.97664 s
Perfromance of SELL-24-1 with kernel       SPMV :  56.0994 GFlop/s ; Time =  2.34563 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 128.5995 GFlop/s ; Time =  1.02324 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1562
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 138.7998 GFlop/s ; Time =  0.98330 s
Perfromance of SELL-24-1 with kernel       SPMV :  61.3222 GFlop/s ; Time =  2.22564 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 137.8245 GFlop/s ; Time =  0.99025 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1578
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 140.4411 GFlop/s ; Time =  0.98176 s
Perfromance of SELL-24-1 with kernel       SPMV :  61.3398 GFlop/s ; Time =  2.24780 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 139.1828 GFlop/s ; Time =  0.99064 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1582
Perfromance of SELL-24-1 with kernel SPMV_A64FX : 141.0994 GFlop/s ; Time =  0.97966 s
Perfromance of SELL-24-1 with kernel       SPMV :  61.5402 GFlop/s ; Time =  2.24616 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE : 140.1564 GFlop/s ; Time =  0.98625 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/raw_spmv_C32_u1.txt <==
-m RECT -S 4000, -C 32, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8722 GFlop/s ; Time =  0.99172 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3835 GFlop/s ; Time =  4.92611 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.4063 GFlop/s ; Time =  1.54673 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 156
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  13.6289 GFlop/s ; Time =  1.00013 s
Perfromance of SELL-32-1 with kernel       SPMV :   2.7621 GFlop/s ; Time =  4.93484 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   8.6320 GFlop/s ; Time =  1.57908 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 232
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  20.3450 GFlop/s ; Time =  0.99637 s
Perfromance of SELL-32-1 with kernel       SPMV :   4.1438 GFlop/s ; Time =  4.89191 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  13.0430 GFlop/s ; Time =  1.55419 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 308
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  26.8401 GFlop/s ; Time =  1.00267 s
Perfromance of SELL-32-1 with kernel       SPMV :   5.4900 GFlop/s ; Time =  4.90195 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  17.4246 GFlop/s ; Time =  1.54447 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 374
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  32.5690 GFlop/s ; Time =  1.00337 s
Perfromance of SELL-32-1 with kernel       SPMV :   6.8167 GFlop/s ; Time =  4.79388 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  21.6739 GFlop/s ; Time =  1.50774 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 422
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.0205 GFlop/s ; Time =  0.99601 s
Perfromance of SELL-32-1 with kernel       SPMV :   8.2338 GFlop/s ; Time =  4.47821 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  25.8008 GFlop/s ; Time =  1.42913 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 434
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.9779 GFlop/s ; Time =  0.99851 s
Perfromance of SELL-32-1 with kernel       SPMV :   9.5887 GFlop/s ; Time =  3.95477 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  30.0536 GFlop/s ; Time =  1.26178 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 432
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.9741 GFlop/s ; Time =  0.99401 s
Perfromance of SELL-32-1 with kernel       SPMV :  10.9226 GFlop/s ; Time =  3.45580 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  34.1220 GFlop/s ; Time =  1.10622 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.2718 GFlop/s ; Time =  0.99867 s
Perfromance of SELL-32-1 with kernel       SPMV :  12.3533 GFlop/s ; Time =  3.01314 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  37.5168 GFlop/s ; Time =  0.99215 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.4397 GFlop/s ; Time =  0.99419 s
Perfromance of SELL-32-1 with kernel       SPMV :  13.3908 GFlop/s ; Time =  2.77967 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  36.7883 GFlop/s ; Time =  1.01179 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 426
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.3357 GFlop/s ; Time =  0.99696 s
Perfromance of SELL-32-1 with kernel       SPMV :  14.6423 GFlop/s ; Time =  2.54210 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  36.9701 GFlop/s ; Time =  1.00682 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 430
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  37.7494 GFlop/s ; Time =  0.99529 s
Perfromance of SELL-32-1 with kernel       SPMV :  16.1689 GFlop/s ; Time =  2.32369 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  37.4621 GFlop/s ; Time =  1.00292 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 462
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  40.5570 GFlop/s ; Time =  0.99533 s
Perfromance of SELL-32-1 with kernel       SPMV :  17.4166 GFlop/s ; Time =  2.31777 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  40.0973 GFlop/s ; Time =  1.00674 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 500
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  43.8677 GFlop/s ; Time =  0.99590 s
Perfromance of SELL-32-1 with kernel       SPMV :  18.8058 GFlop/s ; Time =  2.32312 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  43.3919 GFlop/s ; Time =  1.00682 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 532
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  46.6806 GFlop/s ; Time =  0.99579 s
Perfromance of SELL-32-1 with kernel       SPMV :  20.4609 GFlop/s ; Time =  2.27185 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  46.5775 GFlop/s ; Time =  0.99799 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 564
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  49.5793 GFlop/s ; Time =  0.99396 s
Perfromance of SELL-32-1 with kernel       SPMV :  21.3981 GFlop/s ; Time =  2.30301 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  49.0346 GFlop/s ; Time =  1.00501 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 592
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  52.0424 GFlop/s ; Time =  0.99393 s
Perfromance of SELL-32-1 with kernel       SPMV :  22.3573 GFlop/s ; Time =  2.31364 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  51.3256 GFlop/s ; Time =  1.00781 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 640
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  56.1980 GFlop/s ; Time =  0.99506 s
Perfromance of SELL-32-1 with kernel       SPMV :  24.7006 GFlop/s ; Time =  2.26394 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  56.1428 GFlop/s ; Time =  0.99604 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 672
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  59.2816 GFlop/s ; Time =  0.99047 s
Perfromance of SELL-32-1 with kernel       SPMV :  26.1037 GFlop/s ; Time =  2.24936 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  59.2413 GFlop/s ; Time =  0.99114 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 692
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  60.9180 GFlop/s ; Time =  0.99255 s
Perfromance of SELL-32-1 with kernel       SPMV :  26.1144 GFlop/s ; Time =  2.31536 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  60.0010 GFlop/s ; Time =  1.00772 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 730
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  64.2450 GFlop/s ; Time =  0.99283 s
Perfromance of SELL-32-1 with kernel       SPMV :  27.6039 GFlop/s ; Time =  2.31071 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  63.3677 GFlop/s ; Time =  1.00658 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 758
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  66.7544 GFlop/s ; Time =  0.99216 s
Perfromance of SELL-32-1 with kernel       SPMV :  29.3367 GFlop/s ; Time =  2.25761 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  66.6712 GFlop/s ; Time =  0.99340 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 818
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  72.2198 GFlop/s ; Time =  0.98967 s
Perfromance of SELL-32-1 with kernel       SPMV :  31.3030 GFlop/s ; Time =  2.28329 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  72.0322 GFlop/s ; Time =  0.99224 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 844
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  74.4154 GFlop/s ; Time =  0.99100 s
Perfromance of SELL-32-1 with kernel       SPMV :  31.2776 GFlop/s ; Time =  2.35776 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  73.1795 GFlop/s ; Time =  1.00773 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 858
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  75.5398 GFlop/s ; Time =  0.99244 s
Perfromance of SELL-32-1 with kernel       SPMV :  33.4913 GFlop/s ; Time =  2.23845 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  75.1415 GFlop/s ; Time =  0.99770 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 890
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  78.6038 GFlop/s ; Time =  0.98932 s
Perfromance of SELL-32-1 with kernel       SPMV :  33.5566 GFlop/s ; Time =  2.31742 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  77.1975 GFlop/s ; Time =  1.00735 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 914
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  81.1748 GFlop/s ; Time =  0.98382 s
Perfromance of SELL-32-1 with kernel       SPMV :  36.0713 GFlop/s ; Time =  2.21399 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  81.1227 GFlop/s ; Time =  0.98445 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 956
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  84.5091 GFlop/s ; Time =  0.98843 s
Perfromance of SELL-32-1 with kernel       SPMV :  36.0689 GFlop/s ; Time =  2.31589 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  82.9530 GFlop/s ; Time =  1.00697 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 984
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  87.3626 GFlop/s ; Time =  0.98415 s
Perfromance of SELL-32-1 with kernel       SPMV :  39.0047 GFlop/s ; Time =  2.20430 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  86.8313 GFlop/s ; Time =  0.99017 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 988
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  87.4667 GFlop/s ; Time =  0.98698 s
Perfromance of SELL-32-1 with kernel       SPMV :  39.0524 GFlop/s ; Time =  2.21055 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  87.1725 GFlop/s ; Time =  0.99031 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1046
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  92.2319 GFlop/s ; Time =  0.99093 s
Perfromance of SELL-32-1 with kernel       SPMV :  39.1022 GFlop/s ; Time =  2.33735 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  91.3663 GFlop/s ; Time =  1.00032 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1072
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  94.9552 GFlop/s ; Time =  0.98643 s
Perfromance of SELL-32-1 with kernel       SPMV :  42.5024 GFlop/s ; Time =  2.20381 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  95.4285 GFlop/s ; Time =  0.98154 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1078
Perfromance of SELL-32-1 with kernel SPMV_A64FX :  95.5243 GFlop/s ; Time =  0.98605 s
Perfromance of SELL-32-1 with kernel       SPMV :  42.5787 GFlop/s ; Time =  2.21217 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :  96.6365 GFlop/s ; Time =  0.97470 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1158
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 102.5552 GFlop/s ; Time =  0.98660 s
Perfromance of SELL-32-1 with kernel       SPMV :  42.6100 GFlop/s ; Time =  2.37459 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 100.1208 GFlop/s ; Time =  1.01059 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1200
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 106.4796 GFlop/s ; Time =  0.98471 s
Perfromance of SELL-32-1 with kernel       SPMV :  46.6864 GFlop/s ; Time =  2.24586 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 105.9891 GFlop/s ; Time =  0.98926 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1204
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 106.6555 GFlop/s ; Time =  0.98636 s
Perfromance of SELL-32-1 with kernel       SPMV :  46.7055 GFlop/s ; Time =  2.25243 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 106.3177 GFlop/s ; Time =  0.98949 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1212
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 107.9869 GFlop/s ; Time =  0.98067 s
Perfromance of SELL-32-1 with kernel       SPMV :  46.8240 GFlop/s ; Time =  2.26165 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 108.8632 GFlop/s ; Time =  0.97278 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1294
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 115.6262 GFlop/s ; Time =  0.97785 s
Perfromance of SELL-32-1 with kernel       SPMV :  51.8712 GFlop/s ; Time =  2.17972 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 116.9516 GFlop/s ; Time =  0.96676 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1306
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 116.4158 GFlop/s ; Time =  0.98022 s
Perfromance of SELL-32-1 with kernel       SPMV :  51.8389 GFlop/s ; Time =  2.20130 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 117.7506 GFlop/s ; Time =  0.96911 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1306
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 116.3247 GFlop/s ; Time =  0.98099 s
Perfromance of SELL-32-1 with kernel       SPMV :  51.8653 GFlop/s ; Time =  2.20018 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 118.0091 GFlop/s ; Time =  0.96698 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1310
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 116.0344 GFlop/s ; Time =  0.98645 s
Perfromance of SELL-32-1 with kernel       SPMV :  51.9443 GFlop/s ; Time =  2.20356 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 118.1430 GFlop/s ; Time =  0.96885 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1382
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 122.9837 GFlop/s ; Time =  0.98187 s
Perfromance of SELL-32-1 with kernel       SPMV :  51.8872 GFlop/s ; Time =  2.32723 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 122.4040 GFlop/s ; Time =  0.98652 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1446
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 128.1564 GFlop/s ; Time =  0.98587 s
Perfromance of SELL-32-1 with kernel       SPMV :  58.1048 GFlop/s ; Time =  2.17445 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 130.3998 GFlop/s ; Time =  0.96891 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1468
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 132.0454 GFlop/s ; Time =  0.97139 s
Perfromance of SELL-32-1 with kernel       SPMV :  58.2232 GFlop/s ; Time =  2.20304 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 131.8082 GFlop/s ; Time =  0.97314 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1498
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 133.2871 GFlop/s ; Time =  0.98201 s
Perfromance of SELL-32-1 with kernel       SPMV :  58.2604 GFlop/s ; Time =  2.24663 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 132.9702 GFlop/s ; Time =  0.98435 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1494
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 132.4315 GFlop/s ; Time =  0.98571 s
Perfromance of SELL-32-1 with kernel       SPMV :  58.1591 GFlop/s ; Time =  2.24453 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 131.9651 GFlop/s ; Time =  0.98920 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1484
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 132.5633 GFlop/s ; Time =  0.97814 s
Perfromance of SELL-32-1 with kernel       SPMV :  58.1882 GFlop/s ; Time =  2.22839 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 132.0364 GFlop/s ; Time =  0.98205 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997740
nrows_Sell_C = 10944, nnz_Sell_C = 43776000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.997990
Creating RHS for 1 nodes
Iter = 1592
Perfromance of SELL-32-1 with kernel SPMV_A64FX : 142.4079 GFlop/s ; Time =  0.97679 s
Perfromance of SELL-32-1 with kernel       SPMV :  58.3271 GFlop/s ; Time =  2.38487 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE : 138.7194 GFlop/s ; Time =  1.00276 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/raw_spmv_C8_u1.txt <==
-m RECT -S 4000, -C 8, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6987 GFlop/s ; Time =  0.99218 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9059 GFlop/s ; Time =  4.05119 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.4628 GFlop/s ; Time =  2.50881 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[likwid-pin] Main PID -> hwthread 12 - OK[0m
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   7.3772 GFlop/s ; Time =  0.99491 s
Perfromance of SELL-8-1 with kernel       SPMV :   1.8112 GFlop/s ; Time =  4.05223 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   2.8957 GFlop/s ; Time =  2.53461 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 126
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  11.0436 GFlop/s ; Time =  0.99690 s
Perfromance of SELL-8-1 with kernel       SPMV :   2.7108 GFlop/s ; Time =  4.06128 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   3.7033 GFlop/s ; Time =  2.97288 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 168
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  14.7006 GFlop/s ; Time =  0.99854 s
Perfromance of SELL-8-1 with kernel       SPMV :   3.6131 GFlop/s ; Time =  4.06276 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   4.9368 GFlop/s ; Time =  2.97339 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 210
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  18.3206 GFlop/s ; Time =  1.00155 s
Perfromance of SELL-8-1 with kernel       SPMV :   4.5087 GFlop/s ; Time =  4.06971 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   6.1584 GFlop/s ; Time =  2.97951 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 250
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  21.9420 GFlop/s ; Time =  0.99554 s
Perfromance of SELL-8-1 with kernel       SPMV :   5.4114 GFlop/s ; Time =  4.03666 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   8.6691 GFlop/s ; Time =  2.51977 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 292
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  25.5915 GFlop/s ; Time =  0.99696 s
Perfromance of SELL-8-1 with kernel       SPMV :   6.3019 GFlop/s ; Time =  4.04860 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  10.1050 GFlop/s ; Time =  2.52488 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 334
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  29.2338 GFlop/s ; Time =  0.99828 s
Perfromance of SELL-8-1 with kernel       SPMV :   7.2215 GFlop/s ; Time =  4.04124 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  11.5507 GFlop/s ; Time =  2.52657 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 374
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  32.8469 GFlop/s ; Time =  0.99488 s
Perfromance of SELL-8-1 with kernel       SPMV :   8.1223 GFlop/s ; Time =  4.02330 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  12.9593 GFlop/s ; Time =  2.52164 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 412
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  36.1869 GFlop/s ; Time =  0.99481 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.0025 GFlop/s ; Time =  3.99876 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  14.4138 GFlop/s ; Time =  2.49754 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 412
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  37.1210 GFlop/s ; Time =  0.96977 s
Perfromance of SELL-8-1 with kernel       SPMV :   9.8659 GFlop/s ; Time =  3.64881 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  15.8182 GFlop/s ; Time =  2.27578 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 428
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  37.4277 GFlop/s ; Time =  0.99918 s
Perfromance of SELL-8-1 with kernel       SPMV :  10.8238 GFlop/s ; Time =  3.45507 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.2638 GFlop/s ; Time =  2.16621 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 454
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  40.3570 GFlop/s ; Time =  0.98295 s
Perfromance of SELL-8-1 with kernel       SPMV :  11.6543 GFlop/s ; Time =  3.40378 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.7373 GFlop/s ; Time =  2.11710 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 492
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  43.2881 GFlop/s ; Time =  0.99309 s
Perfromance of SELL-8-1 with kernel       SPMV :  12.5966 GFlop/s ; Time =  3.41274 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  17.1314 GFlop/s ; Time =  2.50937 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 534
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  46.8737 GFlop/s ; Time =  0.99541 s
Perfromance of SELL-8-1 with kernel       SPMV :  13.4286 GFlop/s ; Time =  3.47459 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  18.2390 GFlop/s ; Time =  2.55818 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 556
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  49.0474 GFlop/s ; Time =  0.99049 s
Perfromance of SELL-8-1 with kernel       SPMV :  14.3577 GFlop/s ; Time =  3.38363 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  22.9378 GFlop/s ; Time =  2.11794 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 588
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  51.8604 GFlop/s ; Time =  0.99068 s
Perfromance of SELL-8-1 with kernel       SPMV :  15.2329 GFlop/s ; Time =  3.37277 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  24.3465 GFlop/s ; Time =  2.11025 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 642
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  56.7372 GFlop/s ; Time =  0.98869 s
Perfromance of SELL-8-1 with kernel       SPMV :  16.2315 GFlop/s ; Time =  3.45595 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  25.8669 GFlop/s ; Time =  2.16862 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 668
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  59.8434 GFlop/s ; Time =  0.97533 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.1340 GFlop/s ; Time =  3.40652 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  27.3055 GFlop/s ; Time =  2.13756 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 662
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  59.0293 GFlop/s ; Time =  0.97990 s
Perfromance of SELL-8-1 with kernel       SPMV :  17.8820 GFlop/s ; Time =  3.23471 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  28.5731 GFlop/s ; Time =  2.02439 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 726
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  64.3320 GFlop/s ; Time =  0.98606 s
Perfromance of SELL-8-1 with kernel       SPMV :  18.6987 GFlop/s ; Time =  3.39248 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.2240 GFlop/s ; Time =  2.09883 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 768
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  67.9227 GFlop/s ; Time =  0.98796 s
Perfromance of SELL-8-1 with kernel       SPMV :  19.5955 GFlop/s ; Time =  3.42449 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  31.3292 GFlop/s ; Time =  2.14192 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 808
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  71.7867 GFlop/s ; Time =  0.98347 s
Perfromance of SELL-8-1 with kernel       SPMV :  20.5545 GFlop/s ; Time =  3.43476 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  32.7455 GFlop/s ; Time =  2.15601 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 814
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  73.4418 GFlop/s ; Time =  0.96844 s
Perfromance of SELL-8-1 with kernel       SPMV :  21.6189 GFlop/s ; Time =  3.28991 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  29.1710 GFlop/s ; Time =  2.43818 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 818
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  73.9499 GFlop/s ; Time =  0.96651 s
Perfromance of SELL-8-1 with kernel       SPMV :  22.3997 GFlop/s ; Time =  3.19083 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  30.2257 GFlop/s ; Time =  2.36466 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 830
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  74.7167 GFlop/s ; Time =  0.97063 s
Perfromance of SELL-8-1 with kernel       SPMV :  23.2511 GFlop/s ; Time =  3.11908 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  31.3387 GFlop/s ; Time =  2.31414 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 876
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  76.3990 GFlop/s ; Time =  1.00186 s
Perfromance of SELL-8-1 with kernel       SPMV :  24.1554 GFlop/s ; Time =  3.16871 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  38.4768 GFlop/s ; Time =  1.98929 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 936
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  86.8678 GFlop/s ; Time =  0.94148 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.1141 GFlop/s ; Time =  3.25649 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  40.0156 GFlop/s ; Time =  2.04380 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 978
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  85.4705 GFlop/s ; Time =  0.99980 s
Perfromance of SELL-8-1 with kernel       SPMV :  25.6627 GFlop/s ; Time =  3.32989 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  41.0225 GFlop/s ; Time =  2.08309 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1022
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  91.0596 GFlop/s ; Time =  0.98066 s
Perfromance of SELL-8-1 with kernel       SPMV :  26.7723 GFlop/s ; Time =  3.33547 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  42.6279 GFlop/s ; Time =  2.09483 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1038
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  93.0568 GFlop/s ; Time =  0.97463 s
Perfromance of SELL-8-1 with kernel       SPMV :  27.3767 GFlop/s ; Time =  3.31290 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  43.7337 GFlop/s ; Time =  2.07383 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1074
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  95.7675 GFlop/s ; Time =  0.97989 s
Perfromance of SELL-8-1 with kernel       SPMV :  28.6015 GFlop/s ; Time =  3.28101 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  45.5560 GFlop/s ; Time =  2.05992 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1120
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 100.5964 GFlop/s ; Time =  0.97281 s
Perfromance of SELL-8-1 with kernel       SPMV :  29.2955 GFlop/s ; Time =  3.34048 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  46.6179 GFlop/s ; Time =  2.09922 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1052
Perfromance of SELL-8-1 with kernel SPMV_A64FX :  95.5684 GFlop/s ; Time =  0.96182 s
Perfromance of SELL-8-1 with kernel       SPMV :  30.0173 GFlop/s ; Time =  3.06222 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  47.8746 GFlop/s ; Time =  1.92001 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1164
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 101.9200 GFlop/s ; Time =  0.99790 s
Perfromance of SELL-8-1 with kernel       SPMV :  30.7765 GFlop/s ; Time =  3.30465 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  40.9654 GFlop/s ; Time =  2.48272 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1144
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 101.8607 GFlop/s ; Time =  0.98132 s
Perfromance of SELL-8-1 with kernel       SPMV :  32.3378 GFlop/s ; Time =  3.09106 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  44.2551 GFlop/s ; Time =  2.25868 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1212
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 108.2303 GFlop/s ; Time =  0.97847 s
Perfromance of SELL-8-1 with kernel       SPMV :  33.2085 GFlop/s ; Time =  3.18893 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  45.4281 GFlop/s ; Time =  2.33115 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1286
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 117.0672 GFlop/s ; Time =  0.95984 s
Perfromance of SELL-8-1 with kernel       SPMV :  34.1269 GFlop/s ; Time =  3.29258 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  54.2806 GFlop/s ; Time =  2.07009 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1250
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 114.6510 GFlop/s ; Time =  0.95263 s
Perfromance of SELL-8-1 with kernel       SPMV :  34.1644 GFlop/s ; Time =  3.19690 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  55.3847 GFlop/s ; Time =  1.97202 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1276
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 113.1938 GFlop/s ; Time =  0.98496 s
Perfromance of SELL-8-1 with kernel       SPMV :  35.1185 GFlop/s ; Time =  3.17473 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  56.0396 GFlop/s ; Time =  1.98952 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1232
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 111.2023 GFlop/s ; Time =  0.96803 s
Perfromance of SELL-8-1 with kernel       SPMV :  36.1492 GFlop/s ; Time =  2.97786 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  57.4905 GFlop/s ; Time =  1.87243 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1276
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 113.9435 GFlop/s ; Time =  0.97848 s
Perfromance of SELL-8-1 with kernel       SPMV :  37.1903 GFlop/s ; Time =  2.99787 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  59.1645 GFlop/s ; Time =  1.88444 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1440
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 129.1299 GFlop/s ; Time =  0.97438 s
Perfromance of SELL-8-1 with kernel       SPMV :  38.3321 GFlop/s ; Time =  3.28240 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  60.9632 GFlop/s ; Time =  2.06389 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1384
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 122.8051 GFlop/s ; Time =  0.98472 s
Perfromance of SELL-8-1 with kernel       SPMV :  38.4037 GFlop/s ; Time =  3.14887 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  61.2928 GFlop/s ; Time =  1.97296 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1410
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 135.5314 GFlop/s ; Time =  0.90902 s
Perfromance of SELL-8-1 with kernel       SPMV :  39.5928 GFlop/s ; Time =  3.11168 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  62.9524 GFlop/s ; Time =  1.95704 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1454
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 133.3734 GFlop/s ; Time =  0.95255 s
Perfromance of SELL-8-1 with kernel       SPMV :  40.8638 GFlop/s ; Time =  3.10898 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  56.2680 GFlop/s ; Time =  2.25785 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1408
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 132.1608 GFlop/s ; Time =  0.93088 s
Perfromance of SELL-8-1 with kernel       SPMV :  40.9233 GFlop/s ; Time =  3.00624 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  56.2544 GFlop/s ; Time =  2.18695 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset
[1;34m[pthread wrapper] 
[0m[1;34m[pthread wrapper] MAIN -> 12
[0m[1;34m[pthread wrapper] PIN_MASK: [0m[1;34m0->13  [0m[1;34m1->14  [0m[1;34m2->15  [0m[1;34m3->16  [0m[1;34m4->17  [0m[1;34m5->18  [0m[1;34m6->19  [0m[1;34m7->20  [0m[1;34m8->21  [0m[1;34m9->22  [0m[1;34m10->23  [0m[1;34m11->24  [0m[1;34m12->25  [0m[1;34m13->26  [0m[1;34m14->27  [0m[1;34m15->28  [0m[1;34m16->29  [0m[1;34m17->30  [0m[1;34m18->31  [0m[1;34m19->32  [0m[1;34m20->33  [0m[1;34m21->34  [0m[1;34m22->35  [0m[1;34m23->36  [0m[1;34m24->37  [0m[1;34m25->38  [0m[1;34m26->39  [0m[1;34m27->40  [0m[1;34m28->41  [0m[1;34m29->42  [0m[1;34m30->43  [0m[1;34m31->44  [0m[1;34m32->45  [0m[1;34m33->46  [0m[1;34m34->47  [0m[1;34m35->48  [0m[1;34m36->49  [0m[1;34m37->50  [0m[1;34m38->51  [0m[1;34m39->52  [0m[1;34m40->53  [0m[1;34m41->54  [0m[1;34m42->55  [0m[1;34m43->56  [0m[1;34m44->57  [0m[1;34m45->58  [0m[1;34m46->59  [0m[1;34m
[pthread wrapper] SKIP MASK: 0x0
[0m[1;34m	threadid 70368753348912 -> hwthread 13 - OK[0m[1;34m
[0m[1;34m	threadid 70368755511600 -> hwthread 14 - OK[0m[1;34m
[0m[1;34m	threadid 70368757674288 -> hwthread 15 - OK[0m[1;34m
[0m[1;34m	threadid 70368759836976 -> hwthread 16 - OK[0m[1;34m
[0m[1;34m	threadid 70368761999664 -> hwthread 17 - OK[0m[1;34m
[0m[1;34m	threadid 70368764162352 -> hwthread 18 - OK[0m[1;34m
[0m[1;34m	threadid 70368766325040 -> hwthread 19 - OK[0m[1;34m
[0m[1;34m	threadid 70368768487728 -> hwthread 20 - OK[0m[1;34m
[0m[1;34m	threadid 70368770650416 -> hwthread 21 - OK[0m[1;34m
[0m[1;34m	threadid 70368772813104 -> hwthread 22 - OK[0m[1;34m
[0m[1;34m	threadid 70368774975792 -> hwthread 23 - OK[0m[1;34m
[0m[1;34m	threadid 70368777138480 -> hwthread 24 - OK[0m[1;34m
[0m[1;34m	threadid 70368779301168 -> hwthread 25 - OK[0m[1;34m
[0m[1;34m	threadid 70368781463856 -> hwthread 26 - OK[0m[1;34m
[0m[1;34m	threadid 70368783626544 -> hwthread 27 - OK[0m[1;34m
[0m[1;34m	threadid 70368785789232 -> hwthread 28 - OK[0m[1;34m
[0m[1;34m	threadid 70368787951920 -> hwthread 29 - OK[0m[1;34m
[0m[1;34m	threadid 70368790114608 -> hwthread 30 - OK[0m[1;34m
[0m[1;34m	threadid 70368792277296 -> hwthread 31 - OK[0m[1;34m
[0m[1;34m	threadid 70368794439984 -> hwthread 32 - OK[0m[1;34m
[0m[1;34m	threadid 70368796602672 -> hwthread 33 - OK[0m[1;34m
[0m[1;34m	threadid 70368798765360 -> hwthread 34 - OK[0m[1;34m
[0m[1;34m	threadid 70368800928048 -> hwthread 35 - OK[0m[1;34m
[0m[1;34m	threadid 70368803090736 -> hwthread 36 - OK[0m[1;34m
[0m[1;34m	threadid 70368805253424 -> hwthread 37 - OK[0m[1;34m
[0m[1;34m	threadid 70368807416112 -> hwthread 38 - OK[0m[1;34m
[0m[1;34m	threadid 70368809578800 -> hwthread 39 - OK[0m[1;34m
[0m[1;34m	threadid 70368811741488 -> hwthread 40 - OK[0m[1;34m
[0m[1;34m	threadid 70368813904176 -> hwthread 41 - OK[0m[1;34m
[0m[1;34m	threadid 70368816066864 -> hwthread 42 - OK[0m[1;34m
[0m[1;34m	threadid 70368818229552 -> hwthread 43 - OK[0m[1;34m
[0m[1;34m	threadid 70368820392240 -> hwthread 44 - OK[0m[1;34m
[0m[1;34m	threadid 70368822554928 -> hwthread 45 - OK[0m[1;34m
[0m[1;34m	threadid 70368824717616 -> hwthread 46 - OK[0m[1;34m
[0m[1;34m	threadid 70368826880304 -> hwthread 47 - OK[0m[1;34m
[0m[1;34m	threadid 70368829042992 -> hwthread 48 - OK[0m[1;34m
[0m[1;34m	threadid 70368831205680 -> hwthread 49 - OK[0m[1;34m
[0m[1;34m	threadid 70368833368368 -> hwthread 50 - OK[0m[1;34m
[0m[1;34m	threadid 70368835531056 -> hwthread 51 - OK[0m[1;34m
[0m[1;34m	threadid 70368837693744 -> hwthread 52 - OK[0m[1;34m
[0m[1;34m	threadid 70368839856432 -> hwthread 53 - OK[0m[1;34m
[0m[1;34m	threadid 70368842019120 -> hwthread 54 - OK[0m[1;34m
[0m[1;34m	threadid 70368844181808 -> hwthread 55 - OK[0m[1;34m
[0m[1;34m	threadid 70368846344496 -> hwthread 56 - OK[0m[1;34m
[0m[1;34m	threadid 70368848507184 -> hwthread 57 - OK[0m[1;34m
[0m[1;34m	threadid 70368850669872 -> hwthread 58 - OK[0m[1;34m
[0m[1;34m	threadid 70368852832560 -> hwthread 59 - OK[0m[1;34m
[0mCreating RECTANGULAR matrix with nrows 10922 and nnzr 4000
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999201
nrows_Sell_C = 10928, nnz_Sell_C = 43712000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 0.999451
Creating RHS for 1 nodes
Iter = 1402
Perfromance of SELL-8-1 with kernel SPMV_A64FX : 125.1442 GFlop/s ; Time =  0.97888 s
Perfromance of SELL-8-1 with kernel       SPMV :  42.2836 GFlop/s ; Time =  2.89713 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :  67.2004 GFlop/s ; Time =  1.82292 s
INFO: You are running LIKWID in a cpuset with 50 CPUs. Taking given IDs as logical ID in cpuset


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.3256,     6.8586,     2.6948
    2,     2.6457,    13.7076,     5.3441
    3,     3.9663,    20.5153,     8.0642
    4,     5.2861,    27.2853,    10.7245
    5,     6.5971,    33.6892,    13.3716
    6,     7.9212,    37.2048,    15.7871
    7,     9.2186,    37.8062,    18.3646
    8,    10.4897,    37.8649,    20.9036
    9,    11.8453,    37.2852,    23.6229
   10,    12.9770,    37.4744,    25.9352
   11,    14.1982,    37.6204,    28.2791
   12,    15.7288,    37.7079,    31.3493
   13,    16.8825,    40.3290,    33.5646
   14,    18.2585,    43.5156,    36.6239
   15,    19.5039,    46.4779,    39.2658
   16,    20.8507,    49.4748,    41.8436
   17,    21.8058,    52.0275,    43.4701
   18,    23.5342,    55.4535,    47.0392
   19,    24.8983,    58.1446,    49.8149
   20,    25.6361,    61.2015,    51.3526
   21,    27.1274,    64.5715,    54.3630
   22,    28.0031,    68.7876,    56.2854
   23,    29.8191,    72.5171,    59.8097
   24,    30.7592,    73.9788,    61.6609
   25,    31.8894,    75.5414,    63.8274
   26,    33.1779,    79.9007,    66.6755
   27,    34.4348,    82.1895,    68.9222
   28,    35.6778,    83.6578,    71.1552
   29,    37.1035,    85.0355,    73.5585
   30,    38.9081,    91.5273,    78.0169
   31,    38.9421,    91.9581,    77.9215
   32,    40.5547,    93.8640,    80.9041
   33,    42.5643,   101.2846,    85.0361
   34,    42.5983,   103.4981,    85.1735
   35,    44.4615,   103.5563,    88.5732
   36,    46.7734,   110.3451,    93.1393
   37,    46.9642,   109.9427,    93.8684
   38,    49.4713,   113.3641,    98.4710
   39,    49.3990,   115.3910,    98.1219
   40,    49.4696,   118.7860,    98.4482
   41,    52.3815,   121.5679,   104.3394
   42,    52.3092,   122.0330,   103.8028
   43,    55.3351,   124.5143,   108.9780
   44,    55.5944,   127.2587,   109.7897
   45,    55.6677,   132.6120,   110.4737
   46,    59.2226,   140.8538,   118.2562
   47,    59.0805,   140.4294,   117.3554
   48,    59.1773,   141.7387,   117.2359


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/spmv_C24_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.3741,     7.1094,     3.7173
    2,     2.7429,    14.1140,     7.3629
    3,     4.1168,    21.1035,    11.1483
    4,     5.4888,    27.9872,    14.8142
    5,     6.7984,    34.2548,    18.5066
    6,     8.1998,    37.2920,    22.1291
    7,     9.4441,    37.6088,    25.6982
    8,    10.9275,    37.8635,    29.2388
    9,    12.2086,    37.2110,    32.7500
   10,    13.5093,    37.6883,    35.8630
   11,    14.7906,    37.6660,    37.1453
   12,    16.3672,    37.7262,    37.6317
   13,    17.2701,    40.2769,    39.6343
   14,    18.8269,    43.6664,    42.8314
   15,    20.0807,    46.5895,    45.7776
   16,    21.4611,    49.4975,    48.9445
   17,    23.0073,    52.7842,    52.6267
   18,    23.9096,    55.4032,    55.0010
   19,    25.8688,    58.9859,    59.4824
   20,    27.0128,    61.4000,    62.1015
   21,    28.1729,    64.1027,    63.4052
   22,    29.5852,    67.3153,    66.7705
   23,    31.0487,    72.0019,    70.8061
   24,    32.5913,    74.7357,    74.0198
   25,    32.6485,    76.5132,    75.2870
   26,    34.4937,    78.3496,    78.7791
   27,    36.4990,    82.7416,    83.5038
   28,    36.4618,    84.3181,    83.9106
   29,    38.5982,    86.9309,    86.5349
   30,    38.7841,    89.7720,    88.8899
   31,    41.3428,    93.2359,    94.0080
   32,    41.2746,    96.0083,    96.6177
   33,    44.1861,   100.9739,   100.3345
   34,    44.2229,   101.6090,   101.3168
   35,    44.1795,   105.9826,   102.1390
   36,    47.4496,   108.7402,   105.6127
   37,    47.6157,   107.5304,   107.4339
   38,    51.5070,   115.7884,   116.7212
   39,    51.3598,   116.2183,   116.7907
   40,    51.3472,   117.4305,   117.9832
   41,    51.4950,   121.3478,   119.1026
   42,    55.8906,   122.9453,   121.0486
   43,    55.9639,   124.5666,   121.7263
   44,    56.0360,   128.3567,   122.0776
   45,    56.0994,   134.7357,   128.5995
   46,    61.3222,   138.7998,   137.8245
   47,    61.3398,   140.4411,   139.1828
   48,    61.5402,   141.0994,   140.1564


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.3835,     6.8722,     4.4063
    2,     2.7621,    13.6289,     8.6320
    3,     4.1438,    20.3450,    13.0430
    4,     5.4900,    26.8401,    17.4246
    5,     6.8167,    32.5690,    21.6739
    6,     8.2338,    37.0205,    25.8008
    7,     9.5887,    37.9779,    30.0536
    8,    10.9226,    37.9741,    34.1220
    9,    12.3533,    37.2718,    37.5168
   10,    13.3908,    37.4397,    36.7883
   11,    14.6423,    37.3357,    36.9701
   12,    16.1689,    37.7494,    37.4621
   13,    17.4166,    40.5570,    40.0973
   14,    18.8058,    43.8677,    43.3919
   15,    20.4609,    46.6806,    46.5775
   16,    21.3981,    49.5793,    49.0346
   17,    22.3573,    52.0424,    51.3256
   18,    24.7006,    56.1980,    56.1428
   19,    26.1037,    59.2816,    59.2413
   20,    26.1144,    60.9180,    60.0010
   21,    27.6039,    64.2450,    63.3677
   22,    29.3367,    66.7544,    66.6712
   23,    31.3030,    72.2198,    72.0322
   24,    31.2776,    74.4154,    73.1795
   25,    33.4913,    75.5398,    75.1415
   26,    33.5566,    78.6038,    77.1975
   27,    36.0713,    81.1748,    81.1227
   28,    36.0689,    84.5091,    82.9530
   29,    39.0047,    87.3626,    86.8313
   30,    39.0524,    87.4667,    87.1725
   31,    39.1022,    92.2319,    91.3663
   32,    42.5024,    94.9552,    95.4285
   33,    42.5787,    95.5243,    96.6365
   34,    42.6100,   102.5552,   100.1208
   35,    46.6864,   106.4796,   105.9891
   36,    46.7055,   106.6555,   106.3177
   37,    46.8240,   107.9869,   108.8632
   38,    51.8712,   115.6262,   116.9516
   39,    51.8389,   116.4158,   117.7506
   40,    51.8653,   116.3247,   118.0091
   41,    51.9443,   116.0344,   118.1430
   42,    51.8872,   122.9837,   122.4040
   43,    58.1048,   128.1564,   130.3998
   44,    58.2232,   132.0454,   131.8082
   45,    58.2604,   133.2871,   132.9702
   46,    58.1591,   132.4315,   131.9651
   47,    58.1882,   132.5633,   132.0364
   48,    58.3271,   142.4079,   138.7194


==> plots/data/spmv_microbench/gcc/rect_scaling_sellC/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.9059,     3.6987,     1.4628
    2,     1.8112,     7.3772,     2.8957
    3,     2.7108,    11.0436,     3.7033
    4,     3.6131,    14.7006,     4.9368
    5,     4.5087,    18.3206,     6.1584
    6,     5.4114,    21.9420,     8.6691
    7,     6.3019,    25.5915,    10.1050
    8,     7.2215,    29.2338,    11.5507
    9,     8.1223,    32.8469,    12.9593
   10,     9.0025,    36.1869,    14.4138
   11,     9.8659,    37.1210,    15.8182
   12,    10.8238,    37.4277,    17.2638
   13,    11.6543,    40.3570,    18.7373
   14,    12.5966,    43.2881,    17.1314
   15,    13.4286,    46.8737,    18.2390
   16,    14.3577,    49.0474,    22.9378
   17,    15.2329,    51.8604,    24.3465
   18,    16.2315,    56.7372,    25.8669
   19,    17.1340,    59.8434,    27.3055
   20,    17.8820,    59.0293,    28.5731
   21,    18.6987,    64.3320,    30.2240
   22,    19.5955,    67.9227,    31.3292
   23,    20.5545,    71.7867,    32.7455
   24,    21.6189,    73.4418,    29.1710
   25,    22.3997,    73.9499,    30.2257
   26,    23.2511,    74.7167,    31.3387
   27,    24.1554,    76.3990,    38.4768
   28,    25.1141,    86.8678,    40.0156
   29,    25.6627,    85.4705,    41.0225
   30,    26.7723,    91.0596,    42.6279
   31,    27.3767,    93.0568,    43.7337
   32,    28.6015,    95.7675,    45.5560
   33,    29.2955,   100.5964,    46.6179
   34,    30.0173,    95.5684,    47.8746
   35,    30.7765,   101.9200,    40.9654
   36,    32.3378,   101.8607,    44.2551
   37,    33.2085,   108.2303,    45.4281
   38,    34.1269,   117.0672,    54.2806
   39,    34.1644,   114.6510,    55.3847
   40,    35.1185,   113.1938,    56.0396
   41,    36.1492,   111.2023,    57.4905
   42,    37.1903,   113.9435,    59.1645
   43,    38.3321,   129.1299,    60.9632
   44,    38.4037,   122.8051,    61.2928
   45,    39.5928,   135.5314,    62.9524
   46,    40.8638,   133.3734,    56.2680
   47,    40.9233,   132.1608,    56.2544
   48,    42.2836,   125.1442,    67.2004


==> plots/data/spmv_microbench/gcc/rect_size_scan/raw_spmv_C1_u-1.txt <==
-m RECT, -C 1, -u -1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.8911 GFlop/s ; Time =  0.98062 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.8911 GFlop/s ; Time =  0.98061 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9616 GFlop/s ; Time =  0.90870 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5833 GFlop/s ; Time =  0.99341 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5834 GFlop/s ; Time =  0.99336 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7118 GFlop/s ; Time =  0.91883 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.1189 GFlop/s ; Time =  0.98974 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.1186 GFlop/s ; Time =  0.98986 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1864 GFlop/s ; Time =  0.95917 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5777 GFlop/s ; Time =  1.01698 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.5775 GFlop/s ; Time =  1.01703 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6384 GFlop/s ; Time =  0.99356 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.7744 GFlop/s ; Time =  1.00787 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7761 GFlop/s ; Time =  1.00722 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9252 GFlop/s ; Time =  0.95591 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9240 GFlop/s ; Time =  1.01606 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9288 GFlop/s ; Time =  1.01441 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0898 GFlop/s ; Time =  0.96155 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0651 GFlop/s ; Time =  1.02632 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0652 GFlop/s ; Time =  1.02627 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1715 GFlop/s ; Time =  0.99186 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1310 GFlop/s ; Time =  1.00469 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1316 GFlop/s ; Time =  1.00450 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3210 GFlop/s ; Time =  0.94721 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3918 GFlop/s ; Time =  0.97897 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3910 GFlop/s ; Time =  0.97920 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4101 GFlop/s ; Time =  0.97372 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6262 GFlop/s ; Time =  1.01209 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6286 GFlop/s ; Time =  1.01140 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6954 GFlop/s ; Time =  0.99314 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7454 GFlop/s ; Time =  0.97986 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7506 GFlop/s ; Time =  0.97851 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8415 GFlop/s ; Time =  0.95537 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9222 GFlop/s ; Time =  0.98027 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9209 GFlop/s ; Time =  0.98059 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.9399 GFlop/s ; Time =  0.97585 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5574 GFlop/s ; Time =  0.98252 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5588 GFlop/s ; Time =  0.98215 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.7979 GFlop/s ; Time =  1.24925 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0839 GFlop/s ; Time =  0.98423 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0870 GFlop/s ; Time =  0.98349 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9354 GFlop/s ; Time =  1.36935 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0605 GFlop/s ; Time =  0.98991 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0629 GFlop/s ; Time =  0.98932 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0296 GFlop/s ; Time =  1.32675 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0572 GFlop/s ; Time =  0.99071 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0595 GFlop/s ; Time =  0.99015 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0939 GFlop/s ; Time =  1.29917 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9745 GFlop/s ; Time =  1.01133 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9735 GFlop/s ; Time =  1.01159 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2254 GFlop/s ; Time =  1.24623 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9621 GFlop/s ; Time =  1.01449 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9620 GFlop/s ; Time =  1.01451 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2941 GFlop/s ; Time =  1.22023 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9279 GFlop/s ; Time =  0.97882 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9280 GFlop/s ; Time =  0.97879 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3674 GFlop/s ; Time =  1.14175 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9051 GFlop/s ; Time =  0.98455 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9044 GFlop/s ; Time =  0.98473 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4157 GFlop/s ; Time =  1.12560 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8800 GFlop/s ; Time =  0.99090 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8788 GFlop/s ; Time =  0.99123 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4815 GFlop/s ; Time =  1.10434 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8559 GFlop/s ; Time =  0.99710 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8566 GFlop/s ; Time =  0.99692 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5331 GFlop/s ; Time =  1.08821 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8437 GFlop/s ; Time =  1.00026 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8441 GFlop/s ; Time =  1.00016 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5629 GFlop/s ; Time =  1.07909 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8368 GFlop/s ; Time =  1.00206 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8363 GFlop/s ; Time =  1.00220 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5880 GFlop/s ; Time =  1.07156 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8272 GFlop/s ; Time =  1.00458 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8265 GFlop/s ; Time =  1.00477 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6268 GFlop/s ; Time =  1.06008 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8177 GFlop/s ; Time =  1.00708 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8170 GFlop/s ; Time =  1.00725 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6488 GFlop/s ; Time =  1.05369 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8036 GFlop/s ; Time =  1.01080 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8034 GFlop/s ; Time =  1.01084 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6595 GFlop/s ; Time =  1.05058 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7951 GFlop/s ; Time =  1.01307 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7955 GFlop/s ; Time =  1.01297 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6705 GFlop/s ; Time =  1.04746 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7177 GFlop/s ; Time =  0.98714 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6982 GFlop/s ; Time =  0.99233 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6220 GFlop/s ; Time =  1.01322 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6715 GFlop/s ; Time =  0.99958 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6216 GFlop/s ; Time =  1.01337 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5440 GFlop/s ; Time =  1.03555 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6389 GFlop/s ; Time =  1.00852 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5576 GFlop/s ; Time =  1.03156 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5050 GFlop/s ; Time =  1.04704 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5657 GFlop/s ; Time =  0.98019 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5663 GFlop/s ; Time =  0.98002 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5814 GFlop/s ; Time =  0.97588 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5748 GFlop/s ; Time =  0.97770 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5744 GFlop/s ; Time =  0.97780 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5867 GFlop/s ; Time =  0.97445 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5936 GFlop/s ; Time =  1.02121 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5926 GFlop/s ; Time =  1.02150 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6039 GFlop/s ; Time =  1.01832 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6199 GFlop/s ; Time =  1.01377 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6310 GFlop/s ; Time =  1.01067 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6439 GFlop/s ; Time =  1.00710 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6334 GFlop/s ; Time =  1.01005 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6315 GFlop/s ; Time =  1.01058 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6422 GFlop/s ; Time =  1.00761 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2936 GFlop/s ; Time =  1.00816 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2928 GFlop/s ; Time =  1.00839 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3004 GFlop/s ; Time =  1.00608 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0622 GFlop/s ; Time =  1.02725 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0613 GFlop/s ; Time =  1.02755 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0680 GFlop/s ; Time =  1.02530 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1345 GFlop/s ; Time =  1.00343 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1398 GFlop/s ; Time =  1.00172 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1464 GFlop/s ; Time =  0.99963 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1728 GFlop/s ; Time =  0.99142 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1663 GFlop/s ; Time =  0.99343 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1711 GFlop/s ; Time =  0.99194 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2015 GFlop/s ; Time =  0.98243 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1954 GFlop/s ; Time =  0.98429 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1998 GFlop/s ; Time =  0.98294 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0965 GFlop/s ; Time =  1.01574 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0673 GFlop/s ; Time =  1.02540 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0713 GFlop/s ; Time =  1.02408 s


==> plots/data/spmv_microbench/gcc/rect_size_scan/raw_spmv_C1_u1.txt <==
-m RECT, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.8844 GFlop/s ; Time =  0.98805 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.8910 GFlop/s ; Time =  0.98066 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9616 GFlop/s ; Time =  0.90873 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5338 GFlop/s ; Time =  1.02550 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5834 GFlop/s ; Time =  0.99337 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7116 GFlop/s ; Time =  0.91892 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0184 GFlop/s ; Time =  1.03903 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.1187 GFlop/s ; Time =  0.98983 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1863 GFlop/s ; Time =  0.95924 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.2977 GFlop/s ; Time =  0.98876 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.5774 GFlop/s ; Time =  0.88149 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6385 GFlop/s ; Time =  0.86108 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4366 GFlop/s ; Time =  1.00415 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7759 GFlop/s ; Time =  0.88140 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9247 GFlop/s ; Time =  0.83655 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4953 GFlop/s ; Time =  0.98050 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9287 GFlop/s ; Time =  0.83540 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0895 GFlop/s ; Time =  0.79194 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6967 GFlop/s ; Time =  0.97209 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0649 GFlop/s ; Time =  0.85532 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1715 GFlop/s ; Time =  0.82656 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8756 GFlop/s ; Time =  0.97240 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1314 GFlop/s ; Time =  0.89295 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3209 GFlop/s ; Time =  0.84201 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1193 GFlop/s ; Time =  1.00849 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3906 GFlop/s ; Time =  0.92777 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4097 GFlop/s ; Time =  0.92258 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3041 GFlop/s ; Time =  1.00496 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6285 GFlop/s ; Time =  0.91512 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6954 GFlop/s ; Time =  0.89854 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3327 GFlop/s ; Time =  0.99633 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7504 GFlop/s ; Time =  0.88536 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8415 GFlop/s ; Time =  0.86437 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3998 GFlop/s ; Time =  0.97666 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9208 GFlop/s ; Time =  0.84688 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.9402 GFlop/s ; Time =  0.84271 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.7341 GFlop/s ; Time =  1.02273 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5585 GFlop/s ; Time =  0.78578 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.7976 GFlop/s ; Time =  0.99951 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8552 GFlop/s ; Time =  0.97933 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0867 GFlop/s ; Time =  0.68421 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9352 GFlop/s ; Time =  0.95263 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9544 GFlop/s ; Time =  1.00560 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0628 GFlop/s ; Time =  0.73125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0299 GFlop/s ; Time =  0.98055 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0415 GFlop/s ; Time =  0.97681 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0596 GFlop/s ; Time =  0.73183 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0940 GFlop/s ; Time =  0.96022 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1593 GFlop/s ; Time =  0.99570 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9734 GFlop/s ; Time =  0.79169 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2253 GFlop/s ; Time =  0.97532 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2392 GFlop/s ; Time =  1.02510 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9620 GFlop/s ; Time =  0.83807 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2943 GFlop/s ; Time =  1.00794 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2993 GFlop/s ; Time =  1.00642 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9280 GFlop/s ; Time =  0.84534 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3674 GFlop/s ; Time =  0.98605 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3490 GFlop/s ; Time =  0.99148 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9040 GFlop/s ; Time =  0.85053 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4157 GFlop/s ; Time =  0.97211 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4201 GFlop/s ; Time =  1.02196 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8788 GFlop/s ; Time =  0.90110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4817 GFlop/s ; Time =  1.00388 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4695 GFlop/s ; Time =  1.00741 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8572 GFlop/s ; Time =  0.90615 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5337 GFlop/s ; Time =  0.98911 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5014 GFlop/s ; Time =  0.99823 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8440 GFlop/s ; Time =  0.90925 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5630 GFlop/s ; Time =  0.98097 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5307 GFlop/s ; Time =  0.98995 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8363 GFlop/s ; Time =  0.91110 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5882 GFlop/s ; Time =  0.97408 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5679 GFlop/s ; Time =  0.97962 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8270 GFlop/s ; Time =  0.91332 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6272 GFlop/s ; Time =  0.96362 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5931 GFlop/s ; Time =  1.02139 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8183 GFlop/s ; Time =  0.96115 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6498 GFlop/s ; Time =  1.00552 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6085 GFlop/s ; Time =  1.01701 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8080 GFlop/s ; Time =  0.96372 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6643 GFlop/s ; Time =  1.00153 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.6175 GFlop/s ; Time =  1.01450 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7984 GFlop/s ; Time =  0.96619 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6743 GFlop/s ; Time =  0.99883 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5452 GFlop/s ; Time =  0.98588 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7037 GFlop/s ; Time =  0.94369 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6269 GFlop/s ; Time =  0.96365 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5027 GFlop/s ; Time =  0.99786 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6242 GFlop/s ; Time =  0.96440 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5466 GFlop/s ; Time =  0.98551 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5039 GFlop/s ; Time =  0.99750 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5604 GFlop/s ; Time =  0.98167 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5080 GFlop/s ; Time =  0.99632 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5331 GFlop/s ; Time =  0.98924 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5702 GFlop/s ; Time =  0.97894 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5857 GFlop/s ; Time =  0.97472 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5267 GFlop/s ; Time =  0.99104 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5755 GFlop/s ; Time =  0.97751 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5878 GFlop/s ; Time =  0.97415 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5449 GFlop/s ; Time =  0.98596 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5928 GFlop/s ; Time =  0.97281 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6039 GFlop/s ; Time =  0.96983 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5826 GFlop/s ; Time =  0.97555 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6308 GFlop/s ; Time =  0.96259 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6440 GFlop/s ; Time =  0.95911 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.5947 GFlop/s ; Time =  1.02094 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6315 GFlop/s ; Time =  1.01059 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6423 GFlop/s ; Time =  1.00760 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.2613 GFlop/s ; Time =  1.01812 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2924 GFlop/s ; Time =  1.00852 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2994 GFlop/s ; Time =  1.00637 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0333 GFlop/s ; Time =  0.97942 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0596 GFlop/s ; Time =  0.97100 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0664 GFlop/s ; Time =  0.96885 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1045 GFlop/s ; Time =  1.01311 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1377 GFlop/s ; Time =  1.00241 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1448 GFlop/s ; Time =  1.00014 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1487 GFlop/s ; Time =  0.99899 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1660 GFlop/s ; Time =  0.99352 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1711 GFlop/s ; Time =  0.99193 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.1768 GFlop/s ; Time =  0.99006 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1951 GFlop/s ; Time =  0.98441 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1998 GFlop/s ; Time =  0.98294 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0712 GFlop/s ; Time =  1.02411 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0672 GFlop/s ; Time =  1.02545 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0710 GFlop/s ; Time =  1.02417 s


==> plots/data/spmv_microbench/gcc/rect_size_scan/raw_spmv_C1_u2.txt <==
-m RECT, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 8
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.7626 GFlop/s ; Time =  0.91667 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.8911 GFlop/s ; Time =  0.78445 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9615 GFlop/s ; Time =  0.72707 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5026 GFlop/s ; Time =  1.04675 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5833 GFlop/s ; Time =  0.99341 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7118 GFlop/s ; Time =  0.91883 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.7827 GFlop/s ; Time =  0.98034 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.1186 GFlop/s ; Time =  0.82489 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1862 GFlop/s ; Time =  0.79939 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.3564 GFlop/s ; Time =  1.03833 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.5773 GFlop/s ; Time =  0.94930 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6381 GFlop/s ; Time =  0.92742 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5501 GFlop/s ; Time =  1.02796 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7760 GFlop/s ; Time =  0.94432 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9251 GFlop/s ; Time =  0.89618 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0705 GFlop/s ; Time =  1.02451 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9290 GFlop/s ; Time =  1.07400 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0896 GFlop/s ; Time =  1.01817 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.9099 GFlop/s ; Time =  1.02098 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0650 GFlop/s ; Time =  0.96933 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1713 GFlop/s ; Time =  0.93683 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3215 GFlop/s ; Time =  0.99971 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1315 GFlop/s ; Time =  1.06035 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3210 GFlop/s ; Time =  0.99985 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7632 GFlop/s ; Time =  1.02169 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3907 GFlop/s ; Time =  1.13391 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4098 GFlop/s ; Time =  1.12756 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.1831 GFlop/s ; Time =  1.00268 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6286 GFlop/s ; Time =  1.15591 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6951 GFlop/s ; Time =  1.13511 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.1037 GFlop/s ; Time =  0.97949 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7505 GFlop/s ; Time =  1.07173 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8415 GFlop/s ; Time =  1.04634 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.3398 GFlop/s ; Time =  1.00675 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9209 GFlop/s ; Time =  1.11431 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.9404 GFlop/s ; Time =  1.10878 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7155 GFlop/s ; Time =  1.00065 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5587 GFlop/s ; Time =  1.32592 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.7978 GFlop/s ; Time =  1.68655 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.9909 GFlop/s ; Time =  1.01547 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0868 GFlop/s ; Time =  1.24013 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9354 GFlop/s ; Time =  1.72654 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2106 GFlop/s ; Time =  1.00620 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0632 GFlop/s ; Time =  1.29032 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0300 GFlop/s ; Time =  1.73034 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3763 GFlop/s ; Time =  1.00768 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0595 GFlop/s ; Time =  1.33456 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0941 GFlop/s ; Time =  1.75097 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6090 GFlop/s ; Time =  0.99704 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9735 GFlop/s ; Time =  1.40740 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2254 GFlop/s ; Time =  1.73388 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8089 GFlop/s ; Time =  0.99281 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9622 GFlop/s ; Time =  1.45554 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2942 GFlop/s ; Time =  1.75071 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9653 GFlop/s ; Time =  0.99607 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9279 GFlop/s ; Time =  1.51272 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3673 GFlop/s ; Time =  1.76459 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0925 GFlop/s ; Time =  1.00397 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9043 GFlop/s ; Time =  1.56665 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4159 GFlop/s ; Time =  1.79063 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2609 GFlop/s ; Time =  1.00488 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8789 GFlop/s ; Time =  1.62194 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4818 GFlop/s ; Time =  1.80695 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3746 GFlop/s ; Time =  0.98694 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8569 GFlop/s ; Time =  1.63119 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5335 GFlop/s ; Time =  1.78050 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4635 GFlop/s ; Time =  1.00040 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8441 GFlop/s ; Time =  1.68209 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5630 GFlop/s ; Time =  1.81479 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.5400 GFlop/s ; Time =  0.98870 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8362 GFlop/s ; Time =  1.68555 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5880 GFlop/s ; Time =  1.80216 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.6341 GFlop/s ; Time =  1.00103 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8267 GFlop/s ; Time =  1.73543 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6264 GFlop/s ; Time =  1.83125 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.6983 GFlop/s ; Time =  0.99143 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8174 GFlop/s ; Time =  1.73962 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6487 GFlop/s ; Time =  1.82007 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.7281 GFlop/s ; Time =  0.98701 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8055 GFlop/s ; Time =  1.74505 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6616 GFlop/s ; Time =  1.81361 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.7527 GFlop/s ; Time =  1.00932 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7964 GFlop/s ; Time =  1.79529 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6712 GFlop/s ; Time =  1.85650 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2180 GFlop/s ; Time =  1.01178 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7000 GFlop/s ; Time =  1.70032 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6239 GFlop/s ; Time =  1.73602 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7778 GFlop/s ; Time =  0.99814 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6221 GFlop/s ; Time =  1.59218 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5443 GFlop/s ; Time =  1.62714 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5430 GFlop/s ; Time =  1.00887 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5586 GFlop/s ; Time =  1.57148 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5058 GFlop/s ; Time =  1.59513 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5476 GFlop/s ; Time =  1.00802 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5667 GFlop/s ; Time =  1.56787 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5816 GFlop/s ; Time =  1.56133 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4732 GFlop/s ; Time =  0.98980 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5745 GFlop/s ; Time =  1.51558 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5866 GFlop/s ; Time =  1.51046 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5391 GFlop/s ; Time =  1.00959 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5931 GFlop/s ; Time =  1.55636 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6040 GFlop/s ; Time =  1.55168 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7212 GFlop/s ; Time =  1.00795 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6311 GFlop/s ; Time =  1.58816 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6439 GFlop/s ; Time =  1.58258 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7554 GFlop/s ; Time =  1.00202 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6316 GFlop/s ; Time =  1.58804 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6420 GFlop/s ; Time =  1.58349 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.9631 GFlop/s ; Time =  0.98592 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2926 GFlop/s ; Time =  1.48616 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3000 GFlop/s ; Time =  1.48280 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.4591 GFlop/s ; Time =  1.01896 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0598 GFlop/s ; Time =  1.48494 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0667 GFlop/s ; Time =  1.48160 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5870 GFlop/s ; Time =  0.99043 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1382 GFlop/s ; Time =  1.44769 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1451 GFlop/s ; Time =  1.44452 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7245 GFlop/s ; Time =  0.99869 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1660 GFlop/s ; Time =  1.49032 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1711 GFlop/s ; Time =  1.48792 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7822 GFlop/s ; Time =  0.98654 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1951 GFlop/s ; Time =  1.47658 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1996 GFlop/s ; Time =  1.47449 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5511 GFlop/s ; Time =  0.99824 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0672 GFlop/s ; Time =  1.48120 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0709 GFlop/s ; Time =  1.47942 s


==> plots/data/spmv_microbench/gcc/rect_size_scan/raw_spmv_C1_u3.txt <==
-m RECT, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 8
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.7268 GFlop/s ; Time =  0.96179 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.8909 GFlop/s ; Time =  0.78465 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9615 GFlop/s ; Time =  0.72702 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.3985 GFlop/s ; Time =  0.99974 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5831 GFlop/s ; Time =  0.88314 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7118 GFlop/s ; Time =  0.81676 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0726 GFlop/s ; Time =  1.01183 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.1186 GFlop/s ; Time =  0.98985 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1862 GFlop/s ; Time =  0.95926 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.9241 GFlop/s ; Time =  0.99913 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.5773 GFlop/s ; Time =  0.74589 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6382 GFlop/s ; Time =  0.72867 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.4022 GFlop/s ; Time =  1.01853 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7757 GFlop/s ; Time =  0.88146 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9251 GFlop/s ; Time =  0.83643 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.8679 GFlop/s ; Time =  0.97500 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9290 GFlop/s ; Time =  0.95467 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0896 GFlop/s ; Time =  0.90505 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.6806 GFlop/s ; Time =  0.97794 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0649 GFlop/s ; Time =  0.85531 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1715 GFlop/s ; Time =  0.82657 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0881 GFlop/s ; Time =  1.01865 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1315 GFlop/s ; Time =  1.00453 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3210 GFlop/s ; Time =  0.94721 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.3580 GFlop/s ; Time =  0.98882 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3908 GFlop/s ; Time =  0.97927 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4098 GFlop/s ; Time =  0.97380 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.0310 GFlop/s ; Time =  0.99716 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6286 GFlop/s ; Time =  1.10772 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6953 GFlop/s ; Time =  1.08773 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.7404 GFlop/s ; Time =  0.98118 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7505 GFlop/s ; Time =  0.97854 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8412 GFlop/s ; Time =  0.95542 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 44
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.8891 GFlop/s ; Time =  0.98861 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9211 GFlop/s ; Time =  0.98055 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.9403 GFlop/s ; Time =  0.97577 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.3695 GFlop/s ; Time =  0.99990 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5591 GFlop/s ; Time =  1.22758 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.7980 GFlop/s ; Time =  1.56148 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8332 GFlop/s ; Time =  1.01245 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0866 GFlop/s ; Time =  1.19740 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9354 GFlop/s ; Time =  1.66700 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8534 GFlop/s ; Time =  1.00824 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0632 GFlop/s ; Time =  1.20431 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0299 GFlop/s ; Time =  1.61501 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1078 GFlop/s ; Time =  0.99222 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0596 GFlop/s ; Time =  1.24842 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0940 GFlop/s ; Time =  1.63803 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.3711 GFlop/s ; Time =  1.00866 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9737 GFlop/s ; Time =  1.36336 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2256 GFlop/s ; Time =  1.67959 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7961 GFlop/s ; Time =  0.99500 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9623 GFlop/s ; Time =  1.45551 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2942 GFlop/s ; Time =  1.75067 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8834 GFlop/s ; Time =  1.00995 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9282 GFlop/s ; Time =  1.51260 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3675 GFlop/s ; Time =  1.76448 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.9666 GFlop/s ; Time =  0.99587 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9046 GFlop/s ; Time =  1.52175 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4161 GFlop/s ; Time =  1.73939 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2667 GFlop/s ; Time =  1.00395 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8791 GFlop/s ; Time =  1.62185 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4820 GFlop/s ; Time =  1.80683 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4756 GFlop/s ; Time =  0.99854 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8574 GFlop/s ; Time =  1.67627 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5335 GFlop/s ; Time =  1.82995 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4542 GFlop/s ; Time =  1.00184 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8439 GFlop/s ; Time =  1.68216 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5628 GFlop/s ; Time =  1.81488 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.5984 GFlop/s ; Time =  1.00643 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8364 GFlop/s ; Time =  1.73100 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5882 GFlop/s ; Time =  1.85077 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.6850 GFlop/s ; Time =  0.99340 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8266 GFlop/s ; Time =  1.73547 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6266 GFlop/s ; Time =  1.83117 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.8377 GFlop/s ; Time =  0.99677 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8185 GFlop/s ; Time =  1.78490 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6498 GFlop/s ; Time =  1.86739 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.8500 GFlop/s ; Time =  0.99496 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8081 GFlop/s ; Time =  1.78972 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6642 GFlop/s ; Time =  1.85999 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.8532 GFlop/s ; Time =  0.99452 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7991 GFlop/s ; Time =  1.79399 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6746 GFlop/s ; Time =  1.85482 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.3589 GFlop/s ; Time =  0.98936 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7037 GFlop/s ; Time =  1.69862 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6275 GFlop/s ; Time =  1.73430 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8859 GFlop/s ; Time =  1.00950 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6223 GFlop/s ; Time =  1.64034 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5446 GFlop/s ; Time =  1.67633 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6310 GFlop/s ; Time =  0.99310 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5575 GFlop/s ; Time =  1.57193 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5049 GFlop/s ; Time =  1.59555 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6019 GFlop/s ; Time =  0.99824 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5665 GFlop/s ; Time =  1.56793 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5815 GFlop/s ; Time =  1.56135 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.4890 GFlop/s ; Time =  1.01879 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5745 GFlop/s ; Time =  1.56444 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5866 GFlop/s ; Time =  1.55916 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5815 GFlop/s ; Time =  1.00191 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5931 GFlop/s ; Time =  1.55638 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6039 GFlop/s ; Time =  1.55171 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7627 GFlop/s ; Time =  1.00071 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6310 GFlop/s ; Time =  1.58819 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6438 GFlop/s ; Time =  1.58261 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7816 GFlop/s ; Time =  0.99748 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6318 GFlop/s ; Time =  1.58796 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6423 GFlop/s ; Time =  1.58336 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0129 GFlop/s ; Time =  1.01100 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2925 GFlop/s ; Time =  1.53925 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2999 GFlop/s ; Time =  1.53581 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5200 GFlop/s ; Time =  1.00523 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0598 GFlop/s ; Time =  1.48493 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0667 GFlop/s ; Time =  1.48160 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6727 GFlop/s ; Time =  1.00966 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1382 GFlop/s ; Time =  1.50339 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1451 GFlop/s ; Time =  1.50006 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8013 GFlop/s ; Time =  0.98271 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1661 GFlop/s ; Time =  1.49024 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1712 GFlop/s ; Time =  1.48784 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8841 GFlop/s ; Time =  1.00173 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1953 GFlop/s ; Time =  1.53119 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1999 GFlop/s ; Time =  1.52897 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6442 GFlop/s ; Time =  1.01585 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0673 GFlop/s ; Time =  1.53812 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0710 GFlop/s ; Time =  1.53625 s


==> plots/data/spmv_microbench/gcc/rect_size_scan/raw_spmv_C1_u4.txt <==
-m RECT, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 6
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   0.5081 GFlop/s ; Time =  1.03183 s
Perfromance of SELL-1-1 with kernel       SPMV :   0.8911 GFlop/s ; Time =  0.58838 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   0.9614 GFlop/s ; Time =  0.54533 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.0173 GFlop/s ; Time =  1.03077 s
Perfromance of SELL-1-1 with kernel       SPMV :   1.5832 GFlop/s ; Time =  0.66232 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   1.7116 GFlop/s ; Time =  0.61262 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   1.5342 GFlop/s ; Time =  1.02523 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.1186 GFlop/s ; Time =  0.74242 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.1862 GFlop/s ; Time =  0.71947 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.0444 GFlop/s ; Time =  1.02580 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.5773 GFlop/s ; Time =  0.81369 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.6382 GFlop/s ; Time =  0.79491 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.1475 GFlop/s ; Time =  0.97657 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.7758 GFlop/s ; Time =  0.75552 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9251 GFlop/s ; Time =  0.71694 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   2.5792 GFlop/s ; Time =  1.01636 s
Perfromance of SELL-1-1 with kernel       SPMV :   2.9288 GFlop/s ; Time =  0.89505 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0895 GFlop/s ; Time =  0.84851 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.0037 GFlop/s ; Time =  0.98910 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0650 GFlop/s ; Time =  0.96933 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1716 GFlop/s ; Time =  0.93674 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4340 GFlop/s ; Time =  1.01783 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1315 GFlop/s ; Time =  1.11617 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3210 GFlop/s ; Time =  1.05247 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4284 GFlop/s ; Time =  1.01950 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.3907 GFlop/s ; Time =  1.03084 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4098 GFlop/s ; Time =  1.02507 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.1266 GFlop/s ; Time =  1.01641 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6286 GFlop/s ; Time =  1.15592 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6954 GFlop/s ; Time =  1.13502 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.4572 GFlop/s ; Time =  1.01102 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7505 GFlop/s ; Time =  0.93195 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.8413 GFlop/s ; Time =  0.90990 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   3.9618 GFlop/s ; Time =  1.01457 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9210 GFlop/s ; Time =  1.02514 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.9403 GFlop/s ; Time =  1.02011 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.5932 GFlop/s ; Time =  0.98924 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5588 GFlop/s ; Time =  1.27679 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.7979 GFlop/s ; Time =  1.62399 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7010 GFlop/s ; Time =  1.00375 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0865 GFlop/s ; Time =  1.15468 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   2.9354 GFlop/s ; Time =  1.60748 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.1818 GFlop/s ; Time =  1.01178 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0636 GFlop/s ; Time =  1.29022 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0301 GFlop/s ; Time =  1.73027 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.2168 GFlop/s ; Time =  1.00499 s
Perfromance of SELL-1-1 with kernel       SPMV :   4.0600 GFlop/s ; Time =  1.29136 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0943 GFlop/s ; Time =  1.69435 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6050 GFlop/s ; Time =  0.99775 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9735 GFlop/s ; Time =  1.40743 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2255 GFlop/s ; Time =  1.73382 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.8758 GFlop/s ; Time =  1.01126 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9623 GFlop/s ; Time =  1.49962 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.2943 GFlop/s ; Time =  1.80370 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0699 GFlop/s ; Time =  1.00770 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9282 GFlop/s ; Time =  1.55710 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3675 GFlop/s ; Time =  1.81639 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.2130 GFlop/s ; Time =  1.01262 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.9046 GFlop/s ; Time =  1.61128 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4159 GFlop/s ; Time =  1.84181 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.4707 GFlop/s ; Time =  0.99930 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8791 GFlop/s ; Time =  1.66691 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.4820 GFlop/s ; Time =  1.85701 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.6009 GFlop/s ; Time =  1.00605 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8571 GFlop/s ; Time =  1.72172 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5334 GFlop/s ; Time =  1.87944 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.7367 GFlop/s ; Time =  1.01172 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8443 GFlop/s ; Time =  1.77290 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5629 GFlop/s ; Time =  1.91294 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.8284 GFlop/s ; Time =  0.99813 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8364 GFlop/s ; Time =  1.77658 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5881 GFlop/s ; Time =  1.89950 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.9505 GFlop/s ; Time =  1.00575 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8268 GFlop/s ; Time =  1.82672 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6268 GFlop/s ; Time =  1.92742 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.0216 GFlop/s ; Time =  0.99555 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8173 GFlop/s ; Time =  1.83125 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6486 GFlop/s ; Time =  1.91591 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.0644 GFlop/s ; Time =  0.98951 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.8035 GFlop/s ; Time =  1.83785 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6594 GFlop/s ; Time =  1.91020 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   7.0995 GFlop/s ; Time =  1.00925 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7956 GFlop/s ; Time =  1.88774 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6704 GFlop/s ; Time =  1.95213 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.5226 GFlop/s ; Time =  0.99132 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.7040 GFlop/s ; Time =  1.74565 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6275 GFlop/s ; Time =  1.78249 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   6.0019 GFlop/s ; Time =  0.98999 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6246 GFlop/s ; Time =  1.63932 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5469 GFlop/s ; Time =  1.67520 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.6910 GFlop/s ; Time =  1.01335 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5611 GFlop/s ; Time =  1.61944 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5082 GFlop/s ; Time =  1.64386 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5804 GFlop/s ; Time =  1.00209 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5675 GFlop/s ; Time =  1.56751 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5822 GFlop/s ; Time =  1.56107 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
nrows_Sell_C = 9481, nnz_Sell_C = 43688448, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5078 GFlop/s ; Time =  1.01531 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5745 GFlop/s ; Time =  1.56445 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.5864 GFlop/s ; Time =  1.55927 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
nrows_Sell_C = 8533, nnz_Sell_C = 43688960, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 64
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.5691 GFlop/s ; Time =  1.00415 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.5931 GFlop/s ; Time =  1.55637 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6042 GFlop/s ; Time =  1.55157 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
nrows_Sell_C = 7757, nnz_Sell_C = 43687424, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7416 GFlop/s ; Time =  1.00438 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6311 GFlop/s ; Time =  1.58816 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6441 GFlop/s ; Time =  1.58250 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
nrows_Sell_C = 7111, nnz_Sell_C = 43689984, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 66
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.7732 GFlop/s ; Time =  0.99895 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.6315 GFlop/s ; Time =  1.58805 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.6421 GFlop/s ; Time =  1.58346 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
nrows_Sell_C = 6564, nnz_Sell_C = 43689984, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   5.0612 GFlop/s ; Time =  1.00135 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.2926 GFlop/s ; Time =  1.53923 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.3000 GFlop/s ; Time =  1.53578 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
nrows_Sell_C = 6095, nnz_Sell_C = 43688960, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6302 GFlop/s ; Time =  1.01905 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0598 GFlop/s ; Time =  1.54206 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0667 GFlop/s ; Time =  1.53860 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.7111 GFlop/s ; Time =  1.00143 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1382 GFlop/s ; Time =  1.50335 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1451 GFlop/s ; Time =  1.50004 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
nrows_Sell_C = 5333, nnz_Sell_C = 43687936, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8371 GFlop/s ; Time =  1.01157 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1662 GFlop/s ; Time =  1.54540 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1713 GFlop/s ; Time =  1.54292 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
nrows_Sell_C = 4740, nnz_Sell_C = 43683840, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.8939 GFlop/s ; Time =  0.99974 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.1952 GFlop/s ; Time =  1.53122 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.1999 GFlop/s ; Time =  1.52899 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
nrows_Sell_C = 4266, nnz_Sell_C = 43683840, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
Perfromance of SELL-1-1 with kernel SPMV_A64FX :   4.6605 GFlop/s ; Time =  1.01230 s
Perfromance of SELL-1-1 with kernel       SPMV :   3.0673 GFlop/s ; Time =  1.53812 s
Perfromance of SELL-1-1 with kernel  SPMV_NLPE :   3.0711 GFlop/s ; Time =  1.53621 s


==> plots/data/spmv_microbench/gcc/rect_size_scan/spmv_C1_u-1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8911,     0.8911,     0.9616
   2730666,    16,     1.5834,     1.5833,     1.7118
   1820444,    24,     2.1186,     2.1189,     2.1864
   1365333,    32,     2.5775,     2.5777,     2.6384
   1092266,    40,     2.7761,     2.7744,     2.9252
    910222,    48,     2.9288,     2.9240,     3.0898
    780190,    56,     3.0652,     3.0651,     3.1715
    682666,    64,     3.1316,     3.1310,     3.3210
    546133,    80,     3.3910,     3.3918,     3.4101
    455111,    96,     3.6286,     3.6262,     3.6954
    390095,   112,     3.7506,     3.7454,     3.8415
    341333,   128,     3.9209,     3.9222,     3.9399
    273066,   160,     3.5588,     3.5574,     2.7979
    227555,   192,     4.0870,     4.0839,     2.9354
    195047,   224,     4.0629,     4.0605,     3.0296
    170666,   256,     4.0595,     4.0572,     3.0939
    136533,   320,     3.9735,     3.9745,     3.2254
    113777,   384,     3.9620,     3.9621,     3.2941
     97523,   448,     3.9280,     3.9279,     3.3674
     85333,   512,     3.9044,     3.9051,     3.4157
     68266,   640,     3.8788,     3.8800,     3.4815
     56888,   768,     3.8566,     3.8559,     3.5331
     48761,   896,     3.8441,     3.8437,     3.5629
     42666,  1024,     3.8363,     3.8368,     3.5880
     34133,  1280,     3.8265,     3.8272,     3.6268
     28444,  1536,     3.8170,     3.8177,     3.6488
     24380,  1792,     3.8034,     3.8036,     3.6595
     21333,  2048,     3.7955,     3.7951,     3.6705
     17066,  2560,     3.6982,     3.7177,     3.6220
     14222,  3072,     3.6216,     3.6715,     3.5440
     12190,  3584,     3.5576,     3.6389,     3.5050
     10666,  4096,     3.5663,     3.5657,     3.5814
      9481,  4608,     3.5744,     3.5748,     3.5867
      8533,  5120,     3.5926,     3.5936,     3.6039
      7757,  5632,     3.6310,     3.6199,     3.6439
      7111,  6144,     3.6315,     3.6334,     3.6422
      6564,  6656,     3.2928,     3.2936,     3.3004
      6095,  7168,     3.0613,     3.0622,     3.0680
      5688,  7680,     3.1398,     3.1345,     3.1464
      5333,  8192,     3.1663,     3.1728,     3.1711
      4740,  9216,     3.1954,     3.2015,     3.1998
      4266, 10240,     3.0673,     3.0965,     3.0713


==> plots/data/spmv_microbench/gcc/rect_size_scan/spmv_C1_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8910,     0.8844,     0.9616
   2730666,    16,     1.5834,     1.5338,     1.7116
   1820444,    24,     2.1187,     2.0184,     2.1863
   1365333,    32,     2.5774,     2.2977,     2.6385
   1092266,    40,     2.7759,     2.4366,     2.9247
    910222,    48,     2.9287,     2.4953,     3.0895
    780190,    56,     3.0649,     2.6967,     3.1715
    682666,    64,     3.1314,     2.8756,     3.3209
    546133,    80,     3.3906,     3.1193,     3.4097
    455111,    96,     3.6285,     3.3041,     3.6954
    390095,   112,     3.7504,     3.3327,     3.8415
    341333,   128,     3.9208,     3.3998,     3.9402
    273066,   160,     3.5585,     2.7341,     2.7976
    227555,   192,     4.0867,     2.8552,     2.9352
    195047,   224,     4.0628,     2.9544,     3.0299
    170666,   256,     4.0596,     3.0415,     3.0940
    136533,   320,     3.9734,     3.1593,     3.2253
    113777,   384,     3.9620,     3.2392,     3.2943
     97523,   448,     3.9280,     3.2993,     3.3674
     85333,   512,     3.9040,     3.3490,     3.4157
     68266,   640,     3.8788,     3.4201,     3.4817
     56888,   768,     3.8572,     3.4695,     3.5337
     48761,   896,     3.8440,     3.5014,     3.5630
     42666,  1024,     3.8363,     3.5307,     3.5882
     34133,  1280,     3.8270,     3.5679,     3.6272
     28444,  1536,     3.8183,     3.5931,     3.6498
     24380,  1792,     3.8080,     3.6085,     3.6643
     21333,  2048,     3.7984,     3.6175,     3.6743
     17066,  2560,     3.7037,     3.5452,     3.6269
     14222,  3072,     3.6242,     3.5027,     3.5466
     12190,  3584,     3.5604,     3.5039,     3.5080
     10666,  4096,     3.5702,     3.5331,     3.5857
      9481,  4608,     3.5755,     3.5267,     3.5878
      8533,  5120,     3.5928,     3.5449,     3.6039
      7757,  5632,     3.6308,     3.5826,     3.6440
      7111,  6144,     3.6315,     3.5947,     3.6423
      6564,  6656,     3.2924,     3.2613,     3.2994
      6095,  7168,     3.0596,     3.0333,     3.0664
      5688,  7680,     3.1377,     3.1045,     3.1448
      5333,  8192,     3.1660,     3.1487,     3.1711
      4740,  9216,     3.1951,     3.1768,     3.1998
      4266, 10240,     3.0672,     3.0712,     3.0710


==> plots/data/spmv_microbench/gcc/rect_size_scan/spmv_C1_u2.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8911,     0.7626,     0.9615
   2730666,    16,     1.5833,     1.5026,     1.7118
   1820444,    24,     2.1186,     1.7827,     2.1862
   1365333,    32,     2.5773,     2.3564,     2.6381
   1092266,    40,     2.7760,     2.5501,     2.9251
    910222,    48,     2.9290,     3.0705,     3.0896
    780190,    56,     3.0650,     2.9099,     3.1713
    682666,    64,     3.1315,     3.3215,     3.3210
    546133,    80,     3.3907,     3.7632,     3.4098
    455111,    96,     3.6286,     4.1831,     3.6951
    390095,   112,     3.7505,     4.1037,     3.8415
    341333,   128,     3.9209,     4.3398,     3.9404
    273066,   160,     3.5587,     4.7155,     2.7978
    227555,   192,     4.0868,     4.9909,     2.9354
    195047,   224,     4.0632,     5.2106,     3.0300
    170666,   256,     4.0595,     5.3763,     3.0941
    136533,   320,     3.9735,     5.6090,     3.2254
    113777,   384,     3.9622,     5.8089,     3.2942
     97523,   448,     3.9279,     5.9653,     3.3673
     85333,   512,     3.9043,     6.0925,     3.4159
     68266,   640,     3.8789,     6.2609,     3.4818
     56888,   768,     3.8569,     6.3746,     3.5335
     48761,   896,     3.8441,     6.4635,     3.5630
     42666,  1024,     3.8362,     6.5400,     3.5880
     34133,  1280,     3.8267,     6.6341,     3.6264
     28444,  1536,     3.8174,     6.6983,     3.6487
     24380,  1792,     3.8055,     6.7281,     3.6616
     21333,  2048,     3.7964,     6.7527,     3.6712
     17066,  2560,     3.7000,     6.2180,     3.6239
     14222,  3072,     3.6221,     5.7778,     3.5443
     12190,  3584,     3.5586,     5.5430,     3.5058
     10666,  4096,     3.5667,     5.5476,     3.5816
      9481,  4608,     3.5745,     5.4732,     3.5866
      8533,  5120,     3.5931,     5.5391,     3.6040
      7757,  5632,     3.6311,     5.7212,     3.6439
      7111,  6144,     3.6316,     5.7554,     3.6420
      6564,  6656,     3.2926,     4.9631,     3.3000
      6095,  7168,     3.0598,     4.4591,     3.0667
      5688,  7680,     3.1382,     4.5870,     3.1451
      5333,  8192,     3.1660,     4.7245,     3.1711
      4740,  9216,     3.1951,     4.7822,     3.1996
      4266, 10240,     3.0672,     4.5511,     3.0709


==> plots/data/spmv_microbench/gcc/rect_size_scan/spmv_C1_u3.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8909,     0.7268,     0.9615
   2730666,    16,     1.5831,     1.3985,     1.7118
   1820444,    24,     2.1186,     2.0726,     2.1862
   1365333,    32,     2.5773,     1.9241,     2.6382
   1092266,    40,     2.7757,     2.4022,     2.9251
    910222,    48,     2.9290,     2.8679,     3.0896
    780190,    56,     3.0649,     2.6806,     3.1715
    682666,    64,     3.1315,     3.0881,     3.3210
    546133,    80,     3.3908,     3.3580,     3.4098
    455111,    96,     3.6286,     4.0310,     3.6953
    390095,   112,     3.7505,     3.7404,     3.8412
    341333,   128,     3.9211,     3.8891,     3.9403
    273066,   160,     3.5591,     4.3695,     2.7980
    227555,   192,     4.0866,     4.8332,     2.9354
    195047,   224,     4.0632,     4.8534,     3.0299
    170666,   256,     4.0596,     5.1078,     3.0940
    136533,   320,     3.9737,     5.3711,     3.2256
    113777,   384,     3.9623,     5.7961,     3.2942
     97523,   448,     3.9282,     5.8834,     3.3675
     85333,   512,     3.9046,     5.9666,     3.4161
     68266,   640,     3.8791,     6.2667,     3.4820
     56888,   768,     3.8574,     6.4756,     3.5335
     48761,   896,     3.8439,     6.4542,     3.5628
     42666,  1024,     3.8364,     6.5984,     3.5882
     34133,  1280,     3.8266,     6.6850,     3.6266
     28444,  1536,     3.8185,     6.8377,     3.6498
     24380,  1792,     3.8081,     6.8500,     3.6642
     21333,  2048,     3.7991,     6.8532,     3.6746
     17066,  2560,     3.7037,     6.3589,     3.6275
     14222,  3072,     3.6223,     5.8859,     3.5446
     12190,  3584,     3.5575,     5.6310,     3.5049
     10666,  4096,     3.5665,     5.6019,     3.5815
      9481,  4608,     3.5745,     5.4890,     3.5866
      8533,  5120,     3.5931,     5.5815,     3.6039
      7757,  5632,     3.6310,     5.7627,     3.6438
      7111,  6144,     3.6318,     5.7816,     3.6423
      6564,  6656,     3.2925,     5.0129,     3.2999
      6095,  7168,     3.0598,     4.5200,     3.0667
      5688,  7680,     3.1382,     4.6727,     3.1451
      5333,  8192,     3.1661,     4.8013,     3.1712
      4740,  9216,     3.1953,     4.8841,     3.1999
      4266, 10240,     3.0673,     4.6442,     3.0710


==> plots/data/spmv_microbench/gcc/rect_size_scan/spmv_C1_u4.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8911,     0.5081,     0.9614
   2730666,    16,     1.5832,     1.0173,     1.7116
   1820444,    24,     2.1186,     1.5342,     2.1862
   1365333,    32,     2.5773,     2.0444,     2.6382
   1092266,    40,     2.7758,     2.1475,     2.9251
    910222,    48,     2.9288,     2.5792,     3.0895
    780190,    56,     3.0650,     3.0037,     3.1716
    682666,    64,     3.1315,     3.4340,     3.3210
    546133,    80,     3.3907,     3.4284,     3.4098
    455111,    96,     3.6286,     4.1266,     3.6954
    390095,   112,     3.7505,     3.4572,     3.8413
    341333,   128,     3.9210,     3.9618,     3.9403
    273066,   160,     3.5588,     4.5932,     2.7979
    227555,   192,     4.0865,     4.7010,     2.9354
    195047,   224,     4.0636,     5.1818,     3.0301
    170666,   256,     4.0600,     5.2168,     3.0943
    136533,   320,     3.9735,     5.6050,     3.2255
    113777,   384,     3.9623,     5.8758,     3.2943
     97523,   448,     3.9282,     6.0699,     3.3675
     85333,   512,     3.9046,     6.2130,     3.4159
     68266,   640,     3.8791,     6.4707,     3.4820
     56888,   768,     3.8571,     6.6009,     3.5334
     48761,   896,     3.8443,     6.7367,     3.5629
     42666,  1024,     3.8364,     6.8284,     3.5881
     34133,  1280,     3.8268,     6.9505,     3.6268
     28444,  1536,     3.8173,     7.0216,     3.6486
     24380,  1792,     3.8035,     7.0644,     3.6594
     21333,  2048,     3.7956,     7.0995,     3.6704
     17066,  2560,     3.7040,     6.5226,     3.6275
     14222,  3072,     3.6246,     6.0019,     3.5469
     12190,  3584,     3.5611,     5.6910,     3.5082
     10666,  4096,     3.5675,     5.5804,     3.5822
      9481,  4608,     3.5745,     5.5078,     3.5864
      8533,  5120,     3.5931,     5.5691,     3.6042
      7757,  5632,     3.6311,     5.7416,     3.6441
      7111,  6144,     3.6315,     5.7732,     3.6421
      6564,  6656,     3.2926,     5.0612,     3.3000
      6095,  7168,     3.0598,     4.6302,     3.0667
      5688,  7680,     3.1382,     4.7111,     3.1451
      5333,  8192,     3.1662,     4.8371,     3.1713
      4740,  9216,     3.1952,     4.8939,     3.1999
      4266, 10240,     3.0673,     4.6605,     3.0711


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C128_u1.txt <==
-m RECT, -C 128, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.874993
nrows_Sell_C = 5461376, nnz_Sell_C = 43691008, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9547 GFlop/s ; Time =  0.91528 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3436 GFlop/s ; Time =  0.65035 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1070 GFlop/s ; Time =  0.78938 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.937470
nrows_Sell_C = 2730752, nnz_Sell_C = 43692032, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9551 GFlop/s ; Time =  0.91491 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3670 GFlop/s ; Time =  0.63920 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1113 GFlop/s ; Time =  0.78629 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.958281
nrows_Sell_C = 1820544, nnz_Sell_C = 43693056, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9551 GFlop/s ; Time =  0.91488 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3838 GFlop/s ; Time =  0.63146 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1129 GFlop/s ; Time =  0.78518 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.968719
nrows_Sell_C = 1365376, nnz_Sell_C = 43692032, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9489 GFlop/s ; Time =  0.92084 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3947 GFlop/s ; Time =  0.62653 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1114 GFlop/s ; Time =  0.78625 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.974923
nrows_Sell_C = 1092352, nnz_Sell_C = 43694080, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9523 GFlop/s ; Time =  0.91754 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3904 GFlop/s ; Time =  0.62848 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1023 GFlop/s ; Time =  0.79273 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.979044
nrows_Sell_C = 910336, nnz_Sell_C = 43696128, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9529 GFlop/s ; Time =  0.91702 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3900 GFlop/s ; Time =  0.62863 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0958 GFlop/s ; Time =  0.79739 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.982020
nrows_Sell_C = 780288, nnz_Sell_C = 43696128, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9546 GFlop/s ; Time =  0.91537 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3953 GFlop/s ; Time =  0.62627 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0963 GFlop/s ; Time =  0.79707 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.984251
nrows_Sell_C = 682752, nnz_Sell_C = 43696128, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9536 GFlop/s ; Time =  0.91631 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3990 GFlop/s ; Time =  0.62458 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0941 GFlop/s ; Time =  0.79866 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.987422
nrows_Sell_C = 546176, nnz_Sell_C = 43694080, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9537 GFlop/s ; Time =  0.91622 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4051 GFlop/s ; Time =  0.62190 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1041 GFlop/s ; Time =  0.79140 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.989459
nrows_Sell_C = 455168, nnz_Sell_C = 43696128, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9542 GFlop/s ; Time =  0.91571 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4078 GFlop/s ; Time =  0.62067 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1045 GFlop/s ; Time =  0.79114 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.990947
nrows_Sell_C = 390144, nnz_Sell_C = 43696128, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9549 GFlop/s ; Time =  0.91505 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4087 GFlop/s ; Time =  0.62029 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1051 GFlop/s ; Time =  0.79072 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.992063
nrows_Sell_C = 341376, nnz_Sell_C = 43696128, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9548 GFlop/s ; Time =  0.91519 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4101 GFlop/s ; Time =  0.61969 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1028 GFlop/s ; Time =  0.79236 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.993437
nrows_Sell_C = 273152, nnz_Sell_C = 43704320, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9547 GFlop/s ; Time =  0.91529 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4114 GFlop/s ; Time =  0.61912 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1039 GFlop/s ; Time =  0.79154 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9550 GFlop/s ; Time =  0.91499 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4126 GFlop/s ; Time =  0.61859 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1032 GFlop/s ; Time =  0.79204 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9551 GFlop/s ; Time =  0.91491 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4136 GFlop/s ; Time =  0.61813 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1013 GFlop/s ; Time =  0.79341 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.995592
nrows_Sell_C = 170752, nnz_Sell_C = 43712512, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9547 GFlop/s ; Time =  0.91528 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4135 GFlop/s ; Time =  0.61819 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1018 GFlop/s ; Time =  0.79306 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.996561
nrows_Sell_C = 136576, nnz_Sell_C = 43704320, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9549 GFlop/s ; Time =  0.91512 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4145 GFlop/s ; Time =  0.61774 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1026 GFlop/s ; Time =  0.79253 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9550 GFlop/s ; Time =  0.91495 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4153 GFlop/s ; Time =  0.61741 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1030 GFlop/s ; Time =  0.79219 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9551 GFlop/s ; Time =  0.91489 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4155 GFlop/s ; Time =  0.61731 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1006 GFlop/s ; Time =  0.79396 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997544
nrows_Sell_C = 85376, nnz_Sell_C = 43712512, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9547 GFlop/s ; Time =  0.91525 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4145 GFlop/s ; Time =  0.61774 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1023 GFlop/s ; Time =  0.79270 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997181
nrows_Sell_C = 68352, nnz_Sell_C = 43745280, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9540 GFlop/s ; Time =  0.91594 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4138 GFlop/s ; Time =  0.61806 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1029 GFlop/s ; Time =  0.79225 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997436
nrows_Sell_C = 56960, nnz_Sell_C = 43745280, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9539 GFlop/s ; Time =  0.91598 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4140 GFlop/s ; Time =  0.61796 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1024 GFlop/s ; Time =  0.79261 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9550 GFlop/s ; Time =  0.91496 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4160 GFlop/s ; Time =  0.61711 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1044 GFlop/s ; Time =  0.79120 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997014
nrows_Sell_C = 42752, nnz_Sell_C = 43778048, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9533 GFlop/s ; Time =  0.91660 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4136 GFlop/s ; Time =  0.61813 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1018 GFlop/s ; Time =  0.79308 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997962
nrows_Sell_C = 34176, nnz_Sell_C = 43745280, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9540 GFlop/s ; Time =  0.91593 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4151 GFlop/s ; Time =  0.61750 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1044 GFlop/s ; Time =  0.79121 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.995848
nrows_Sell_C = 28544, nnz_Sell_C = 43843584, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9518 GFlop/s ; Time =  0.91801 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4120 GFlop/s ; Time =  0.61882 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1020 GFlop/s ; Time =  0.79294 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.996662
nrows_Sell_C = 24448, nnz_Sell_C = 43810816, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9525 GFlop/s ; Time =  0.91731 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4132 GFlop/s ; Time =  0.61828 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1032 GFlop/s ; Time =  0.79203 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.997501
nrows_Sell_C = 21376, nnz_Sell_C = 43778048, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9532 GFlop/s ; Time =  0.91672 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4144 GFlop/s ; Time =  0.61780 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1062 GFlop/s ; Time =  0.78988 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.994597
nrows_Sell_C = 17152, nnz_Sell_C = 43909120, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.994986
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9504 GFlop/s ; Time =  0.91940 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4100 GFlop/s ; Time =  0.61970 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.1021 GFlop/s ; Time =  0.79283 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991725
nrows_Sell_C = 14336, nnz_Sell_C = 44040192, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.992048
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9475 GFlop/s ; Time =  0.92218 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4060 GFlop/s ; Time =  0.62146 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0986 GFlop/s ; Time =  0.79540 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991748
nrows_Sell_C = 12288, nnz_Sell_C = 44040192, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.992025
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9474 GFlop/s ; Time =  0.92225 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4061 GFlop/s ; Time =  0.62143 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0985 GFlop/s ; Time =  0.79545 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991759
nrows_Sell_C = 10752, nnz_Sell_C = 44040192, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.992001
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9469 GFlop/s ; Time =  0.92275 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4059 GFlop/s ; Time =  0.62150 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0985 GFlop/s ; Time =  0.79543 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.987390
nrows_Sell_C = 9600, nnz_Sell_C = 44236800, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.987604
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9413 GFlop/s ; Time =  0.92830 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3994 GFlop/s ; Time =  0.62441 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0927 GFlop/s ; Time =  0.79966 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.994792
nrows_Sell_C = 8576, nnz_Sell_C = 43909120, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.994986
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9425 GFlop/s ; Time =  0.92706 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4092 GFlop/s ; Time =  0.62005 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0990 GFlop/s ; Time =  0.79506 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.993292
nrows_Sell_C = 7808, nnz_Sell_C = 43974656, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.993468
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9341 GFlop/s ; Time =  0.93542 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4062 GFlop/s ; Time =  0.62137 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0908 GFlop/s ; Time =  0.80101 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991887
nrows_Sell_C = 7168, nnz_Sell_C = 44040192, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.992048
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9323 GFlop/s ; Time =  0.93728 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.4033 GFlop/s ; Time =  0.62265 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0846 GFlop/s ; Time =  0.80561 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.986030
nrows_Sell_C = 6656, nnz_Sell_C = 44302336, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.986178
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9274 GFlop/s ; Time =  0.94216 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.3956 GFlop/s ; Time =  0.62610 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0803 GFlop/s ; Time =  0.80885 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991886
nrows_Sell_C = 6144, nnz_Sell_C = 44040192, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.992025
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9269 GFlop/s ; Time =  0.94267 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.2654 GFlop/s ; Time =  0.69050 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0794 GFlop/s ; Time =  0.80947 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.987371
nrows_Sell_C = 5760, nnz_Sell_C = 44236800, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.987500
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9222 GFlop/s ; Time =  0.94735 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.2691 GFlop/s ; Time =  0.68840 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0799 GFlop/s ; Time =  0.80902 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.991880
nrows_Sell_C = 5376, nnz_Sell_C = 44040192, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.992001
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9268 GFlop/s ; Time =  0.94272 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.2824 GFlop/s ; Time =  0.68136 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0913 GFlop/s ; Time =  0.80069 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.974401
nrows_Sell_C = 4864, nnz_Sell_C = 44826624, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.974507
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9112 GFlop/s ; Time =  0.95878 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.2741 GFlop/s ; Time =  0.68571 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0674 GFlop/s ; Time =  0.81853 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 128, sigma = 1 and P = 1
Average stride length = 0.980143
nrows_Sell_C = 4352, nnz_Sell_C = 44564480, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.980239
Creating RHS for 1 nodes
Iter = 10
Perfromance of SELL-128-1 with kernel SPMV_A64FX :   0.9153 GFlop/s ; Time =  0.95448 s
Perfromance of SELL-128-1 with kernel       SPMV :   1.2375 GFlop/s ; Time =  0.70600 s
Perfromance of SELL-128-1 with kernel  SPMV_NLPE :   1.0721 GFlop/s ; Time =  0.81495 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C16_u1.txt <==
-m RECT, -C 16, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.0269 GFlop/s ; Time =  0.98590 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2122 GFlop/s ; Time =  4.90197 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   1.7047 GFlop/s ; Time =  3.48556 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4644 GFlop/s ; Time =  1.00028 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2588 GFlop/s ; Time =  5.13663 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.1071 GFlop/s ; Time =  3.06879 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5177 GFlop/s ; Time =  0.99210 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2693 GFlop/s ; Time =  5.09416 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.2757 GFlop/s ; Time =  2.84140 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5624 GFlop/s ; Time =  0.98534 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2755 GFlop/s ; Time =  5.06963 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.3661 GFlop/s ; Time =  2.73286 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.6492 GFlop/s ; Time =  0.99877 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2847 GFlop/s ; Time =  5.16917 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.4285 GFlop/s ; Time =  2.73461 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.7125 GFlop/s ; Time =  0.98934 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2923 GFlop/s ; Time =  5.13896 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.4772 GFlop/s ; Time =  2.68081 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.7485 GFlop/s ; Time =  1.00997 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2972 GFlop/s ; Time =  5.25423 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.5069 GFlop/s ; Time =  2.71882 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.7984 GFlop/s ; Time =  1.00255 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3006 GFlop/s ; Time =  5.24028 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.5277 GFlop/s ; Time =  2.69643 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8239 GFlop/s ; Time =  0.99880 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3069 GFlop/s ; Time =  5.21514 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.5675 GFlop/s ; Time =  2.65460 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.989564
nrows_Sell_C = 455120, nnz_Sell_C = 43691520, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8126 GFlop/s ; Time =  1.00046 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3106 GFlop/s ; Time =  5.20067 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.5879 GFlop/s ; Time =  2.63366 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8138 GFlop/s ; Time =  1.00028 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3131 GFlop/s ; Time =  5.19048 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6028 GFlop/s ; Time =  2.61863 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8873 GFlop/s ; Time =  0.98961 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3152 GFlop/s ; Time =  5.18230 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6141 GFlop/s ; Time =  2.60734 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8954 GFlop/s ; Time =  0.98844 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3180 GFlop/s ; Time =  5.17131 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6351 GFlop/s ; Time =  2.58651 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.994735
nrows_Sell_C = 227568, nnz_Sell_C = 43693056, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999943
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8968 GFlop/s ; Time =  0.98825 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3187 GFlop/s ; Time =  5.16842 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6449 GFlop/s ; Time =  2.57695 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.995490
nrows_Sell_C = 195056, nnz_Sell_C = 43692544, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999954
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8301 GFlop/s ; Time =  0.99790 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3208 GFlop/s ; Time =  5.16049 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6571 GFlop/s ; Time =  2.56508 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8571 GFlop/s ; Time =  0.99397 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3191 GFlop/s ; Time =  5.16703 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6606 GFlop/s ; Time =  2.56169 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 72
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.3774 GFlop/s ; Time =  0.98652 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3065 GFlop/s ; Time =  4.81550 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6720 GFlop/s ; Time =  2.35456 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 70
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.1911 GFlop/s ; Time =  0.98798 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3005 GFlop/s ; Time =  4.70314 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6737 GFlop/s ; Time =  2.28775 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.9491 GFlop/s ; Time =  0.99879 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2988 GFlop/s ; Time =  4.57482 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6795 GFlop/s ; Time =  2.21753 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 68
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   5.9433 GFlop/s ; Time =  0.99977 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2993 GFlop/s ; Time =  4.57314 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6866 GFlop/s ; Time =  2.21166 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4727 GFlop/s ; Time =  0.99899 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3090 GFlop/s ; Time =  4.93970 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6875 GFlop/s ; Time =  2.40601 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4336 GFlop/s ; Time =  1.00506 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3109 GFlop/s ; Time =  4.93251 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6907 GFlop/s ; Time =  2.40310 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5388 GFlop/s ; Time =  0.98887 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3153 GFlop/s ; Time =  4.91619 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6922 GFlop/s ; Time =  2.40175 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5930 GFlop/s ; Time =  1.00727 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3177 GFlop/s ; Time =  5.03966 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6932 GFlop/s ; Time =  2.46577 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5740 GFlop/s ; Time =  1.01019 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3181 GFlop/s ; Time =  5.03814 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6963 GFlop/s ; Time =  2.46299 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.6027 GFlop/s ; Time =  1.00579 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3194 GFlop/s ; Time =  5.03339 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.7000 GFlop/s ; Time =  2.45956 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8063 GFlop/s ; Time =  1.00135 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3241 GFlop/s ; Time =  5.14738 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6983 GFlop/s ; Time =  2.52587 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8582 GFlop/s ; Time =  0.99379 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3249 GFlop/s ; Time =  5.14422 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6966 GFlop/s ; Time =  2.52747 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8356 GFlop/s ; Time =  0.99706 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3245 GFlop/s ; Time =  5.14582 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6992 GFlop/s ; Time =  2.52504 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.9077 GFlop/s ; Time =  1.01198 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3251 GFlop/s ; Time =  5.27522 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6999 GFlop/s ; Time =  2.58917 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.9105 GFlop/s ; Time =  1.01155 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3250 GFlop/s ; Time =  5.27560 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6980 GFlop/s ; Time =  2.59093 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8392 GFlop/s ; Time =  0.99650 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3249 GFlop/s ; Time =  5.14401 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6972 GFlop/s ; Time =  2.52684 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999045
nrows_Sell_C = 9488, nnz_Sell_C = 43720704, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.999262
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8454 GFlop/s ; Time =  0.99562 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3243 GFlop/s ; Time =  5.14630 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6985 GFlop/s ; Time =  2.52562 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998517
nrows_Sell_C = 8544, nnz_Sell_C = 43745280, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.8563 GFlop/s ; Time =  0.99405 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3240 GFlop/s ; Time =  5.14748 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6977 GFlop/s ; Time =  2.52644 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999436
nrows_Sell_C = 7760, nnz_Sell_C = 43704320, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.999613
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.9066 GFlop/s ; Time =  1.01208 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3256 GFlop/s ; Time =  5.27289 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.7007 GFlop/s ; Time =  2.58825 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998573
nrows_Sell_C = 7120, nnz_Sell_C = 43745280, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.9362 GFlop/s ; Time =  1.00781 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.3254 GFlop/s ; Time =  5.27428 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6980 GFlop/s ; Time =  2.59097 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998025
nrows_Sell_C = 6576, nnz_Sell_C = 43769856, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.998175
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.6773 GFlop/s ; Time =  0.99454 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2543 GFlop/s ; Time =  5.29460 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6592 GFlop/s ; Time =  2.49729 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999696
nrows_Sell_C = 6096, nnz_Sell_C = 43696128, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5152 GFlop/s ; Time =  0.99244 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2125 GFlop/s ; Time =  5.33267 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6396 GFlop/s ; Time =  2.44957 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998465
nrows_Sell_C = 5696, nnz_Sell_C = 43745280, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5045 GFlop/s ; Time =  0.99397 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2137 GFlop/s ; Time =  5.32678 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6392 GFlop/s ; Time =  2.44966 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997820
nrows_Sell_C = 5344, nnz_Sell_C = 43778048, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5387 GFlop/s ; Time =  0.98885 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2239 GFlop/s ; Time =  5.28307 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6426 GFlop/s ; Time =  2.44674 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997367
nrows_Sell_C = 4752, nnz_Sell_C = 43794432, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.997475
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.5543 GFlop/s ; Time =  1.01307 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.2251 GFlop/s ; Time =  5.42002 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6432 GFlop/s ; Time =  2.51207 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998498
nrows_Sell_C = 4272, nnz_Sell_C = 43745280, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-16-1 with kernel SPMV_A64FX :   6.4727 GFlop/s ; Time =  0.99885 s
Perfromance of SELL-16-1 with kernel       SPMV :   1.1860 GFlop/s ; Time =  5.45144 s
Perfromance of SELL-16-1 with kernel  SPMV_NLPE :   2.6237 GFlop/s ; Time =  2.46420 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C24_u1.txt <==
-m RECT, -C 24, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.5140 GFlop/s ; Time =  0.99266 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2878 GFlop/s ; Time =  5.02101 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   2.8652 GFlop/s ; Time =  2.25684 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9153 GFlop/s ; Time =  0.98560 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3215 GFlop/s ; Time =  5.15751 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.2817 GFlop/s ; Time =  2.07687 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9603 GFlop/s ; Time =  1.00434 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3283 GFlop/s ; Time =  5.26279 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.4470 GFlop/s ; Time =  2.02797 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.968748
nrows_Sell_C = 1365336, nnz_Sell_C = 43690752, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9728 GFlop/s ; Time =  1.00254 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3330 GFlop/s ; Time =  5.24401 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.5051 GFlop/s ; Time =  1.99439 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0599 GFlop/s ; Time =  0.99017 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3411 GFlop/s ; Time =  5.21267 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.5716 GFlop/s ; Time =  1.95726 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1377 GFlop/s ; Time =  1.00387 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3465 GFlop/s ; Time =  5.32149 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.6295 GFlop/s ; Time =  1.97416 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1820 GFlop/s ; Time =  0.99767 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3502 GFlop/s ; Time =  5.30685 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.6633 GFlop/s ; Time =  1.95596 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.984355
nrows_Sell_C = 682680, nnz_Sell_C = 43691520, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999979
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.2186 GFlop/s ; Time =  0.99261 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3530 GFlop/s ; Time =  5.29580 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.6958 GFlop/s ; Time =  1.93875 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.2714 GFlop/s ; Time =  1.00944 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3584 GFlop/s ; Time =  5.40335 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7347 GFlop/s ; Time =  1.96536 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.989581
nrows_Sell_C = 455112, nnz_Sell_C = 43690752, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.3059 GFlop/s ; Time =  1.00467 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3615 GFlop/s ; Time =  5.39122 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7614 GFlop/s ; Time =  1.95140 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.2776 GFlop/s ; Time =  1.00858 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3619 GFlop/s ; Time =  5.38937 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7788 GFlop/s ; Time =  1.94241 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.992132
nrows_Sell_C = 341352, nnz_Sell_C = 43693056, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999944
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.3454 GFlop/s ; Time =  0.99926 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3648 GFlop/s ; Time =  5.37804 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7954 GFlop/s ; Time =  1.93393 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.3367 GFlop/s ; Time =  1.00046 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3642 GFlop/s ; Time =  5.38050 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8124 GFlop/s ; Time =  1.92531 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.994735
nrows_Sell_C = 227568, nnz_Sell_C = 43693056, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999943
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.2516 GFlop/s ; Time =  0.98809 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3680 GFlop/s ; Time =  5.23758 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8124 GFlop/s ; Time =  1.87944 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.995531
nrows_Sell_C = 195048, nnz_Sell_C = 43690752, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9431 GFlop/s ; Time =  1.00683 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3653 GFlop/s ; Time =  5.12022 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7756 GFlop/s ; Time =  1.85147 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.8037 GFlop/s ; Time =  1.00177 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3630 GFlop/s ; Time =  5.00043 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7562 GFlop/s ; Time =  1.81450 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.996853
nrows_Sell_C = 136536, nnz_Sell_C = 43691520, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.7290 GFlop/s ; Time =  0.98692 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3612 GFlop/s ; Time =  4.87875 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7484 GFlop/s ; Time =  1.77168 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997334
nrows_Sell_C = 113784, nnz_Sell_C = 43693056, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999938
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.7738 GFlop/s ; Time =  1.00618 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3644 GFlop/s ; Time =  4.99548 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7669 GFlop/s ; Time =  1.80935 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.7628 GFlop/s ; Time =  1.00783 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3636 GFlop/s ; Time =  4.99829 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7657 GFlop/s ; Time =  1.80994 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9877 GFlop/s ; Time =  1.00039 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3702 GFlop/s ; Time =  5.10182 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8086 GFlop/s ; Time =  1.83544 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998233
nrows_Sell_C = 68280, nnz_Sell_C = 43699200, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999795
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9155 GFlop/s ; Time =  1.01083 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3692 GFlop/s ; Time =  5.10534 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8051 GFlop/s ; Time =  1.83710 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998417
nrows_Sell_C = 56904, nnz_Sell_C = 43702272, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999719
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.9890 GFlop/s ; Time =  1.00020 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3703 GFlop/s ; Time =  5.10124 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8093 GFlop/s ; Time =  1.83507 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0272 GFlop/s ; Time =  0.99477 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3726 GFlop/s ; Time =  5.09267 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8226 GFlop/s ; Time =  1.82870 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0615 GFlop/s ; Time =  0.98993 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3739 GFlop/s ; Time =  5.08800 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8294 GFlop/s ; Time =  1.82544 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998663
nrows_Sell_C = 34152, nnz_Sell_C = 43714560, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999444
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0957 GFlop/s ; Time =  1.00979 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3746 GFlop/s ; Time =  5.21265 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8356 GFlop/s ; Time =  1.86807 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998647
nrows_Sell_C = 28464, nnz_Sell_C = 43720704, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999297
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0387 GFlop/s ; Time =  0.99314 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3737 GFlop/s ; Time =  5.08891 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8264 GFlop/s ; Time =  1.82688 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0608 GFlop/s ; Time =  0.99000 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3748 GFlop/s ; Time =  5.08464 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8308 GFlop/s ; Time =  1.82472 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999371
nrows_Sell_C = 21336, nnz_Sell_C = 43696128, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1153 GFlop/s ; Time =  1.00700 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3750 GFlop/s ; Time =  5.21104 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8422 GFlop/s ; Time =  1.86483 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1102 GFlop/s ; Time =  1.00771 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3742 GFlop/s ; Time =  5.21382 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8351 GFlop/s ; Time =  1.86826 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998972
nrows_Sell_C = 14232, nnz_Sell_C = 43720704, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999297
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0996 GFlop/s ; Time =  1.00924 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3749 GFlop/s ; Time =  5.21151 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8387 GFlop/s ; Time =  1.86657 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1253 GFlop/s ; Time =  1.00557 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3760 GFlop/s ; Time =  5.20693 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8406 GFlop/s ; Time =  1.86557 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998445
nrows_Sell_C = 10680, nnz_Sell_C = 43745280, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.998689
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1119 GFlop/s ; Time =  1.00745 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3745 GFlop/s ; Time =  5.21265 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8356 GFlop/s ; Time =  1.86800 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997363
nrows_Sell_C = 9504, nnz_Sell_C = 43794432, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.997580
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1017 GFlop/s ; Time =  1.00890 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3731 GFlop/s ; Time =  5.21806 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8301 GFlop/s ; Time =  1.87069 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998517
nrows_Sell_C = 8544, nnz_Sell_C = 43745280, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1152 GFlop/s ; Time =  1.00699 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3749 GFlop/s ; Time =  5.21140 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8360 GFlop/s ; Time =  1.86783 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997379
nrows_Sell_C = 7776, nnz_Sell_C = 43794432, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.997557
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.0958 GFlop/s ; Time =  1.00971 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3735 GFlop/s ; Time =  5.21653 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8336 GFlop/s ; Time =  1.86892 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997453
nrows_Sell_C = 7128, nnz_Sell_C = 43794432, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.997615
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   7.1051 GFlop/s ; Time =  1.00846 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.3736 GFlop/s ; Time =  5.21626 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.8340 GFlop/s ; Time =  1.86885 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998025
nrows_Sell_C = 6576, nnz_Sell_C = 43769856, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.998175
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.8632 GFlop/s ; Time =  0.99307 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2967 GFlop/s ; Time =  5.25596 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7526 GFlop/s ; Time =  1.81626 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999696
nrows_Sell_C = 6096, nnz_Sell_C = 43696128, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.6992 GFlop/s ; Time =  0.99127 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2497 GFlop/s ; Time =  5.31376 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.6997 GFlop/s ; Time =  1.79494 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.999870
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.6997 GFlop/s ; Time =  0.99108 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2483 GFlop/s ; Time =  5.31902 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7020 GFlop/s ; Time =  1.79361 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.996328
nrows_Sell_C = 5352, nnz_Sell_C = 43843584, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.996450
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.7307 GFlop/s ; Time =  1.01258 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2606 GFlop/s ; Time =  5.40647 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7087 GFlop/s ; Time =  1.83767 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.997367
nrows_Sell_C = 4752, nnz_Sell_C = 43794432, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.997475
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.7535 GFlop/s ; Time =  1.00906 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2635 GFlop/s ; Time =  5.39362 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.7148 GFlop/s ; Time =  1.83444 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 24, sigma = 1 and P = 1
Average stride length = 0.998498
nrows_Sell_C = 4272, nnz_Sell_C = 43745280, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-24-1 with kernel SPMV_A64FX :   6.6734 GFlop/s ; Time =  0.99498 s
Perfromance of SELL-24-1 with kernel       SPMV :   1.2205 GFlop/s ; Time =  5.44023 s
Perfromance of SELL-24-1 with kernel  SPMV_NLPE :   3.6682 GFlop/s ; Time =  1.81013 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C32_u1.txt <==
-m RECT, -C 32, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5012 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3142 GFlop/s ; Time =  4.92016 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   3.4871 GFlop/s ; Time =  1.85430 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8902 GFlop/s ; Time =  0.98919 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3406 GFlop/s ; Time =  5.08419 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.0102 GFlop/s ; Time =  1.69961 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8825 GFlop/s ; Time =  0.99030 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3480 GFlop/s ; Time =  5.05625 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.2138 GFlop/s ; Time =  1.61747 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8743 GFlop/s ; Time =  0.99149 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3529 GFlop/s ; Time =  5.03805 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.3118 GFlop/s ; Time =  1.58070 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9664 GFlop/s ; Time =  1.00346 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3613 GFlop/s ; Time =  5.13499 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.3512 GFlop/s ; Time =  1.60655 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.979147
nrows_Sell_C = 910240, nnz_Sell_C = 43691520, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.0274 GFlop/s ; Time =  0.99476 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3659 GFlop/s ; Time =  5.11797 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.4121 GFlop/s ; Time =  1.58439 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.0613 GFlop/s ; Time =  0.98997 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3693 GFlop/s ; Time =  5.10503 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.4784 GFlop/s ; Time =  1.56093 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.1551 GFlop/s ; Time =  1.00142 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3759 GFlop/s ; Time =  5.20782 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5485 GFlop/s ; Time =  1.57531 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.1812 GFlop/s ; Time =  0.99778 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3776 GFlop/s ; Time =  5.20124 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5598 GFlop/s ; Time =  1.57139 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.989529
nrows_Sell_C = 455136, nnz_Sell_C = 43693056, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.2381 GFlop/s ; Time =  0.98994 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3805 GFlop/s ; Time =  5.19034 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.6297 GFlop/s ; Time =  1.54768 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.991028
nrows_Sell_C = 390112, nnz_Sell_C = 43692544, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.1722 GFlop/s ; Time =  0.99903 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3845 GFlop/s ; Time =  5.17542 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.6285 GFlop/s ; Time =  1.54808 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.2309 GFlop/s ; Time =  0.99092 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3844 GFlop/s ; Time =  5.17580 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.6691 GFlop/s ; Time =  1.53463 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   7.1088 GFlop/s ; Time =  1.00794 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3823 GFlop/s ; Time =  5.18363 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.6597 GFlop/s ; Time =  1.53770 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8987 GFlop/s ; Time =  0.98798 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3779 GFlop/s ; Time =  4.94659 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5304 GFlop/s ; Time =  1.50444 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7639 GFlop/s ; Time =  1.00766 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3774 GFlop/s ; Time =  4.94837 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5114 GFlop/s ; Time =  1.51078 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.7805 GFlop/s ; Time =  1.00519 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3785 GFlop/s ; Time =  4.94447 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5165 GFlop/s ; Time =  1.50907 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8020 GFlop/s ; Time =  1.00201 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3802 GFlop/s ; Time =  4.93820 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5280 GFlop/s ; Time =  1.50525 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8664 GFlop/s ; Time =  0.99261 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3815 GFlop/s ; Time =  4.93341 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5471 GFlop/s ; Time =  1.49892 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8301 GFlop/s ; Time =  0.99789 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3822 GFlop/s ; Time =  4.93097 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5449 GFlop/s ; Time =  1.49962 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8357 GFlop/s ; Time =  0.99707 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3823 GFlop/s ; Time =  4.93060 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5558 GFlop/s ; Time =  1.49606 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8924 GFlop/s ; Time =  0.98887 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3843 GFlop/s ; Time =  4.92367 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5813 GFlop/s ; Time =  1.48773 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8944 GFlop/s ; Time =  0.98858 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3858 GFlop/s ; Time =  4.91836 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5989 GFlop/s ; Time =  1.48203 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8943 GFlop/s ; Time =  0.98859 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3857 GFlop/s ; Time =  4.91837 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5943 GFlop/s ; Time =  1.48350 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9061 GFlop/s ; Time =  1.01220 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3855 GFlop/s ; Time =  5.04554 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5915 GFlop/s ; Time =  1.52247 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8904 GFlop/s ; Time =  0.98915 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3857 GFlop/s ; Time =  4.91872 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5828 GFlop/s ; Time =  1.48724 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8977 GFlop/s ; Time =  0.98810 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3832 GFlop/s ; Time =  4.92734 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5867 GFlop/s ; Time =  1.48595 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.9125 GFlop/s ; Time =  1.01125 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3867 GFlop/s ; Time =  5.04105 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5955 GFlop/s ; Time =  1.52111 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8978 GFlop/s ; Time =  0.98809 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3854 GFlop/s ; Time =  4.91961 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5848 GFlop/s ; Time =  1.48656 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8518 GFlop/s ; Time =  0.99469 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3829 GFlop/s ; Time =  4.92831 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5654 GFlop/s ; Time =  1.49287 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998411
nrows_Sell_C = 14240, nnz_Sell_C = 43745280, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8556 GFlop/s ; Time =  0.99417 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3835 GFlop/s ; Time =  4.92642 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5693 GFlop/s ; Time =  1.49161 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8666 GFlop/s ; Time =  0.99256 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3853 GFlop/s ; Time =  4.91983 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5763 GFlop/s ; Time =  1.48931 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8606 GFlop/s ; Time =  0.99341 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3829 GFlop/s ; Time =  4.92826 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5689 GFlop/s ; Time =  1.49167 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997363
nrows_Sell_C = 9504, nnz_Sell_C = 43794432, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.997580
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8520 GFlop/s ; Time =  0.99466 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3826 GFlop/s ; Time =  4.92934 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5676 GFlop/s ; Time =  1.49211 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998517
nrows_Sell_C = 8544, nnz_Sell_C = 43745280, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8631 GFlop/s ; Time =  0.99306 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3843 GFlop/s ; Time =  4.92324 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5739 GFlop/s ; Time =  1.49008 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997379
nrows_Sell_C = 7776, nnz_Sell_C = 43794432, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.997557
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8560 GFlop/s ; Time =  0.99405 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3828 GFlop/s ; Time =  4.92863 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5686 GFlop/s ; Time =  1.49177 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.996334
nrows_Sell_C = 7136, nnz_Sell_C = 43843584, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.8492 GFlop/s ; Time =  0.99510 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3814 GFlop/s ; Time =  4.93388 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.5641 GFlop/s ; Time =  1.49330 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995603
nrows_Sell_C = 6592, nnz_Sell_C = 43876352, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.995752
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.6330 GFlop/s ; Time =  1.00118 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.3086 GFlop/s ; Time =  5.07467 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.4604 GFlop/s ; Time =  1.48884 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997079
nrows_Sell_C = 6112, nnz_Sell_C = 43810816, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.4736 GFlop/s ; Time =  0.99882 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2556 GFlop/s ; Time =  5.14978 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.3756 GFlop/s ; Time =  1.47773 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998465
nrows_Sell_C = 5696, nnz_Sell_C = 43745280, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.4974 GFlop/s ; Time =  0.99505 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2604 GFlop/s ; Time =  5.12951 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.3892 GFlop/s ; Time =  1.47298 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997820
nrows_Sell_C = 5344, nnz_Sell_C = 43778048, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5275 GFlop/s ; Time =  0.99055 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2711 GFlop/s ; Time =  5.08680 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.4040 GFlop/s ; Time =  1.46816 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994020
nrows_Sell_C = 4768, nnz_Sell_C = 43941888, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.994128
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.5171 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2686 GFlop/s ; Time =  5.09623 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.3961 GFlop/s ; Time =  1.47066 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994772
nrows_Sell_C = 4288, nnz_Sell_C = 43909120, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.994869
Creating RHS for 1 nodes
Iter = 74
Perfromance of SELL-32-1 with kernel SPMV_A64FX :   6.4540 GFlop/s ; Time =  1.00173 s
Perfromance of SELL-32-1 with kernel       SPMV :   1.2348 GFlop/s ; Time =  5.23562 s
Perfromance of SELL-32-1 with kernel  SPMV_NLPE :   4.3435 GFlop/s ; Time =  1.48849 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C40_u1.txt <==
-m RECT, -C 40, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.874996
nrows_Sell_C = 5461360, nnz_Sell_C = 43690880, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6865 GFlop/s ; Time =  0.99319 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3209 GFlop/s ; Time =  5.02767 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  10.1714 GFlop/s ; Time =  0.65291 s
Densemat deviation @ idx 136534 lhs = 740479394.000000, rhs = 53919893334301279589334030174039261347274288845081144962207220498432.000000
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.937495
nrows_Sell_C = 2730680, nnz_Sell_C = 43690880, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0401 GFlop/s ; Time =  0.99296 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3459 GFlop/s ; Time =  5.19408 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  19.4093 GFlop/s ; Time =  0.36016 s
Densemat deviation @ idx 68267 lhs = 1612934316.000000, rhs = 133499189745056880149688856635597007162669032647290798121690100488888732861290034376435130433536.000000
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.958314
nrows_Sell_C = 1820480, nnz_Sell_C = 43691520, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0240 GFlop/s ; Time =  0.99523 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3492 GFlop/s ; Time =  5.18112 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  21.0965 GFlop/s ; Time =  0.33136 s
Densemat deviation @ idx 45511 lhs = 1813580530549069910584402382167713777907939670044040595705424420858888594561605797228853477905015774908514304.000000, rhs = 10881483183294443973123281549542872649386160961902277345500259113698299221411521415288919619897343448088313856.000000
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.968731
nrows_Sell_C = 1365360, nnz_Sell_C = 43691520, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0152 GFlop/s ; Time =  0.99648 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3494 GFlop/s ; Time =  5.18061 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  28.1264 GFlop/s ; Time =  0.24854 s
Densemat deviation @ idx 34133 lhs = 32782469155400206704616161363319486685826343073027251627732980112332440513885679228696669524064249813151114487935270912.000000, rhs = 80695308690215893426747474125094121072803306025913234775958104891895238188026287332176417290004307232371974124148359168.000000
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.974988
nrows_Sell_C = 1092280, nnz_Sell_C = 43691200, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999987
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0952 GFlop/s ; Time =  1.00988 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3580 GFlop/s ; Time =  5.27643 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  28.8234 GFlop/s ; Time =  0.24859 s
Densemat deviation @ idx 27307 lhs = 451482463.000000, rhs = 5846006549323570579309203618677944512634596833953161984259637420391962727379181002064377410858720890253838269634263683743464030208.000000
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.979147
nrows_Sell_C = 910240, nnz_Sell_C = 43691520, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.1559 GFlop/s ; Time =  1.00131 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3629 GFlop/s ; Time =  5.25741 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  31.6022 GFlop/s ; Time =  0.22673 s
Densemat deviation @ idx 22756 lhs = 804207219.000000, rhs = 15154451684336876211830748846996762634172220949621285001569293916627415126408996885918194050300823419641926164688019620090163820088000512.000000
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.982130
nrows_Sell_C = 780200, nnz_Sell_C = 43691200, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999987
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.1974 GFlop/s ; Time =  0.99554 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3670 GFlop/s ; Time =  5.24175 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  28.3393 GFlop/s ; Time =  0.25284 s
Densemat deviation @ idx 19505 lhs = 1752066391.000000, rhs = 4010792438522168692883020458014542376358190350339341924180634626186823782625176437610796755287981313424256836382343470113399299757187511877632.000000
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.984355
nrows_Sell_C = 682680, nnz_Sell_C = 43691520, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999979
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.2339 GFlop/s ; Time =  0.99050 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3671 GFlop/s ; Time =  5.24110 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  31.6436 GFlop/s ; Time =  0.22644 s
Densemat deviation @ idx 17067 lhs = 1058410063.000000, rhs = 199791907220223502808422222706762643567910281130558153654986045416023791284464999687699590596063486154228923591770023865308670443474450259602571264.000000
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.987451
nrows_Sell_C = 546160, nnz_Sell_C = 43692800, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999951
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.2698 GFlop/s ; Time =  1.00966 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3727 GFlop/s ; Time =  5.34731 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  34.8866 GFlop/s ; Time =  0.21040 s
Densemat deviation @ idx 13653 lhs = 29400335157912328649180826038315376485228101228865565678190865392500654944405512398472124267570002513427418147721624085897518356374186678888976517615006515200.000000, rhs = 90462569716652780493973490761060289114160413253042035110979739160386452366171160455822256596890287464481251018112375270111816190465784136023160946184465416192.000000
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.989564
nrows_Sell_C = 455120, nnz_Sell_C = 43691520, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 84
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.2901 GFlop/s ; Time =  1.00685 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3780 GFlop/s ; Time =  5.32654 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  33.0311 GFlop/s ; Time =  0.22222 s
Densemat deviation @ idx 11378 lhs = 1420383270.000000, rhs = 337685445242217561209533056913740663363699661893524715538218618656949537422266313181919868248620449491104708838702938524694320195238395218313153124530094779492466688.000000
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.991008
nrows_Sell_C = 390120, nnz_Sell_C = 43693440, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999936
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.2511 GFlop/s ; Time =  0.98816 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3777 GFlop/s ; Time =  5.20096 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  31.7021 GFlop/s ; Time =  0.22602 s
Densemat deviation @ idx 9752 lhs = 3896317395035787063522392925062562849326017056041934768334456742194644389728307418864630132049291494463448950371503248128982033507062759981658515856168934381702873088.000000, rhs = 9697501072089233257845158367763629971604302031315428182182455016959728270120009747490615708427151231955410261567489119559225999946452751143765394282509607110369607680.000000
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.992109
nrows_Sell_C = 341360, nnz_Sell_C = 43694080, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.2463 GFlop/s ; Time =  0.98881 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3782 GFlop/s ; Time =  5.19887 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  31.6409 GFlop/s ; Time =  0.22646 s
Densemat deviation @ idx 8533 lhs = 177376233966612443555353065306448637873095297359572700133681696111544335632430996048047956083349962074449013626445900710289217477606465253730387409817336714051521580367872.000000, rhs = 483067190377157293086918986366498418037365916213304374832154406431439892786195053067024220822740322245307952003937772147170634832630373456967863584183385093587122601852928.000000
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.993699
nrows_Sell_C = 273080, nnz_Sell_C = 43692800, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999949
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0192 GFlop/s ; Time =  0.99591 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3860 GFlop/s ; Time =  5.04363 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  26.9745 GFlop/s ; Time =  0.25915 s
Densemat deviation @ idx 6827 lhs = 1289105231.000000, rhs = 1334991897450596217108063601738189394616059727806921269601656287643737115364552606246427411967314286549620641575899101018476519776936681697150800272063734572849835749507334144.000000
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994770
nrows_Sell_C = 227560, nnz_Sell_C = 43691520, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.9590 GFlop/s ; Time =  1.00453 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3866 GFlop/s ; Time =  5.04142 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  30.9660 GFlop/s ; Time =  0.22575 s
Densemat deviation @ idx 5689 lhs = 1579465947.000000, rhs = 2403239577854923598577276243496877898324306673266415597319173087508859700495013243929818021949429030740637964264244129344493576350426857979016461536408347971381456312620341669134336.000000
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995367
nrows_Sell_C = 195080, nnz_Sell_C = 43697920, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999831
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.9840 GFlop/s ; Time =  1.00093 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3881 GFlop/s ; Time =  5.03618 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  28.4003 GFlop/s ; Time =  0.24614 s
Densemat deviation @ idx 4876 lhs = 87618279394947037820968010213892162416864028812278800660127557047384266156231606161667652434742148150851493656002819156887495600934387652237668890614798522349622005640458218619938013184.000000, rhs = 467297490106370172635508851197704800284379093273929768352196942871497002349015119795341147237291968642794905748489828018293862178850626731414303109516446010826393370940350906620773924864.000000
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996012
nrows_Sell_C = 170680, nnz_Sell_C = 43694080, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999918
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.9966 GFlop/s ; Time =  0.99913 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3891 GFlop/s ; Time =  5.03248 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  31.6337 GFlop/s ; Time =  0.22098 s
Densemat deviation @ idx 4267 lhs = 699278671.000000, rhs = 17822033662586700072817076584766762987864173856439687228824970773044043621908896041038721919208482030385321521771853153557377752817872804680674458280164899172859354196719784961261227313463296.000000
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996678
nrows_Sell_C = 136560, nnz_Sell_C = 43699200, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999802
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0267 GFlop/s ; Time =  0.99484 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3906 GFlop/s ; Time =  5.02685 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  34.4777 GFlop/s ; Time =  0.20275 s
Densemat deviation @ idx 3413 lhs = 262259753243199510564915240773826501779314663775434427227299125594459508629566075541057797326338417514637621431294851606361517041106096855495820625174565562148989394519696817131516309494451566280704.000000, rhs = 806953086902179091169031262246994390696217444603932395398907445994622706248625364297933137389190012864143308932814289964841677041598744030204165624388278913012744092604350608368094757960632590401536.000000
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.997194
nrows_Sell_C = 113800, nnz_Sell_C = 43699200, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999798
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0543 GFlop/s ; Time =  0.99095 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3916 GFlop/s ; Time =  5.02321 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  40.2482 GFlop/s ; Time =  0.17368 s
Densemat deviation @ idx 2844 lhs = 643108755190164876133899119049552451296012468232136775688608495148365652492404646705686859575265896434447883536313410725651572532782280793182723147928894011555375517802364797068011892231900094215114194944.000000, rhs = 1452669188194249645368860864250346767861469279433620352298012527094343670789975540202780257209700556564200035515234848749629026983260485657296072874092888786234619364771774771280092623500469496575757910016.000000
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.997389
nrows_Sell_C = 97560, nnz_Sell_C = 43706880, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999621
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0414 GFlop/s ; Time =  0.99276 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3918 GFlop/s ; Time =  5.02272 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  38.5180 GFlop/s ; Time =  0.18149 s
Densemat deviation @ idx 2438 lhs = 22698000049448816272604488961529895374102635288620234540049545295925215014087279199843278320760306816946894551309429727348033224688708743197948635352961728570062305938900979579589443566193599389500807929921536.000000, rhs = 282464000615347408929281150468138182115311389970963995796950829951876174960775901504676568738348381011072074608190639767223777213873184345889666907780038166861176386032625612820255890440055886124556451657547776.000000
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.997731
nrows_Sell_C = 85360, nnz_Sell_C = 43704320, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999684
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0383 GFlop/s ; Time =  0.99321 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3909 GFlop/s ; Time =  5.02580 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  48.5646 GFlop/s ; Time =  0.14394 s
Densemat deviation @ idx 2133 lhs = 3555851869446700490894909160826966977912029706708465529020837890474462936304826635748838578523649793029440486946776475174001136201124251411474402784960671454569731201682828548377564700329802156875394238173388210176.000000, rhs = 10772758326371068942829547280138503507047095916181860064252479289484763452000421523688789066296501148112861120217452989876263797248376430311685764650295051980708298078471054537096527376147092924971608579554880258048.000000
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998233
nrows_Sell_C = 68280, nnz_Sell_C = 43699200, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999795
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0600 GFlop/s ; Time =  0.99015 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3922 GFlop/s ; Time =  5.02110 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  51.7710 GFlop/s ; Time =  0.13503 s
Densemat deviation @ idx 1707 lhs = 1611438477.000000, rhs = 487773210986884043933442237987474850634686573155220780923034260235727173658750480414964892784970149207250482831402514084542398389809450099623043679417189213973660711799120002086219526012527773601655372914945195617585987584.000000
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998136
nrows_Sell_C = 56920, nnz_Sell_C = 43714560, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0861 GFlop/s ; Time =  1.01115 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3927 GFlop/s ; Time =  5.14473 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  57.3337 GFlop/s ; Time =  0.12497 s
Densemat deviation @ idx 1422 lhs = 107899041114112063412958795834729352143372664310137490380329012670940874258935986528478056692948383062915831382881772741556349741696234188995865896035363245569142844723503489349567294002607605569338801888497463605386312903425200750592.000000, rhs = 517915397347723378360402114612950958309581698634087840298895174268623606194210860355304751711368347863014871423535590103574821961834525385471902438996306724649436749943781795470527446991471311256603364721017096228936482681325394853888.000000
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 48800, nnz_Sell_C = 43724800, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999201
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0914 GFlop/s ; Time =  1.01040 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3930 GFlop/s ; Time =  5.14373 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  61.0380 GFlop/s ; Time =  0.11739 s
Densemat deviation @ idx 1219 lhs = 3518589553686074316941211342201829624488659393809465288136035506533837624740347242437216656646142948283015732787726444509016733513768250507183120387263179007625351558005378027304122790065768834094328852040498368911148949889021060933746688.000000, rhs = 137072010439225641663781139282520289566219028643470133873648370374064744926236084340564927068363750312846552780396578245600139798638134339120880909358874078764802687444053448843196113339705232648342863246657972498308550078003928351836733440.000000
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998696
nrows_Sell_C = 42680, nnz_Sell_C = 43704320, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999672
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0821 GFlop/s ; Time =  1.01173 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3939 GFlop/s ; Time =  5.14049 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  63.2327 GFlop/s ; Time =  0.11331 s
Densemat deviation @ idx 1067 lhs = 1301786937.000000, rhs = 6828046779268970776657768233698567984276232522051489956245767999246374131525255241237946573692471593720760228447675638216590132893818229842292076597586769967201441361422350907866192164773697561322460176523147880429251325990375896362151810433024.000000
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998429
nrows_Sell_C = 34160, nnz_Sell_C = 43724800, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999210
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0879 GFlop/s ; Time =  1.01091 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3937 GFlop/s ; Time =  5.14107 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  72.8616 GFlop/s ; Time =  0.09834 s
Densemat deviation @ idx 853 lhs = 156996836872579422265024890035517866098872752282386118945397877417704234191565030938512273672179052974987194911423098180068865422040335236596560527905027285507587832241869235496688532227288716007758695182024948385608135534101801097531475957068695863296.000000, rhs = 483067190377170889001421276375091876644621763229735405786516991790242123690462082045101478735910802447376679453846391694747311036501338251915111587140156680572883042774512569104258132434897668671530467323097037343668628949366754891441111385714802556928.000000
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 28480, nnz_Sell_C = 43745280, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0986 GFlop/s ; Time =  1.00938 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3936 GFlop/s ; Time =  5.14143 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  78.1634 GFlop/s ; Time =  0.09167 s
Densemat deviation @ idx 711 lhs = 127180888296650410752266372739903453581535999481616956451002006305807340414638826946602984770088255999747321045837906798653072520612188469311828513273498704561400118557785349585103911638310058922923414333576690631886186012305969909071495929565208291915595776.000000, rhs = 1252242592459053342838953981514639168980368658083474341502010574461818958961858667434548039328984729870470761003771163381424225516303055881934088226669426110687132543965470845814127637637920176112946826526459774501109162980191569315959922734489837671846772736.000000
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998623
nrows_Sell_C = 24400, nnz_Sell_C = 43724800, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999180
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0854 GFlop/s ; Time =  1.01123 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3936 GFlop/s ; Time =  5.14126 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  83.9101 GFlop/s ; Time =  0.08539 s
Densemat deviation @ idx 610 lhs = 1076759363.000000, rhs = 331419785132963893283078536206414983810518417663614451722017223978775183319165749405867636840413056722642633748442299399874103308030292903042266740482104502844106150601927925319523861801029902012112354071351807900738810057726881718462488746153788929631934983700480.000000
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998248
nrows_Sell_C = 21360, nnz_Sell_C = 43745280, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0921 GFlop/s ; Time =  1.01031 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3938 GFlop/s ; Time =  5.14075 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  87.9678 GFlop/s ; Time =  0.08145 s
Densemat deviation @ idx 533 lhs = 5409021459839346012915344172347757613741249935458946858945642635450716989373205272023528727731597489583229355476006062981110461615391570976182733986642951295555533828175848563800336431287874480386036076071315115649159652472477690532845524888193992244331060604589572096.000000, rhs = 16509204097989538948510618278641143953713978938628797566498772157083559454897651858575539246489287121708574843539285271215073361234458923039079343076966861778387083874968908880272859927388326282907007278381599637629625884148486304338699903086469889890298080653054312448.000000
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998790
nrows_Sell_C = 17080, nnz_Sell_C = 43724800, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999180
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0843 GFlop/s ; Time =  1.01139 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3934 GFlop/s ; Time =  5.14210 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE :  95.8398 GFlop/s ; Time =  0.07476 s
Densemat deviation @ idx 427 lhs = 1312149939.000000, rhs = 1167984798111703046835768331676963270162413139163661264882075649598278450317603004565947411669425811586706930919250255606615304574474485613744001036712287362803627058476124189574901432535285099156265678326587417942289449576798317347499641546253119780044837038117678066541002752.000000
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998411
nrows_Sell_C = 14240, nnz_Sell_C = 43745280, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0722 GFlop/s ; Time =  0.98843 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3929 GFlop/s ; Time =  5.01858 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 102.3094 GFlop/s ; Time =  0.06833 s
Densemat deviation @ idx 356 lhs = 2031654421.000000, rhs = 320830536406923834196236820138791938595040403740194661721183264471108396229726062263561135484724121040650002795020584608925610889200222511651196802868332645196298256508389280604834966783548718686481091364100135707879243347887688203132247982029204357635560165738312519928250368.000000
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998902
nrows_Sell_C = 12200, nnz_Sell_C = 43724800, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999180
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0849 GFlop/s ; Time =  1.01131 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3941 GFlop/s ; Time =  5.13938 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 107.6858 GFlop/s ; Time =  0.06654 s
Densemat deviation @ idx 305 lhs = 1804667896.000000, rhs = 801323870756434545871359450385793887824114876825289805776314156660058686566592939288873235555680585088782827996890150986307222020876629993181077649091300466592163729263814326232640173041029707624889008881719028609885472568899322307619888144771563865481589714282864540164142441214815240192.000000
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998445
nrows_Sell_C = 10680, nnz_Sell_C = 43745280, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.998689
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0845 GFlop/s ; Time =  1.01133 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3936 GFlop/s ; Time =  5.14133 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 110.2568 GFlop/s ; Time =  0.06498 s
Densemat deviation @ idx 267 lhs = 1334780044.000000, rhs = 39916806190694396233127454260736771321349025208709150830050944848744237837379281315699159309852714021786848936883849904879448759767871873214783435965696628406400113459021713530350754428887259743653067134890878479866616209102417407777777105368960883150142418137515120832847169904606880198557696.000000
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995687
nrows_Sell_C = 9520, nnz_Sell_C = 43868160, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.995903
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0637 GFlop/s ; Time =  0.98959 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3899 GFlop/s ; Time =  5.02932 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 113.0819 GFlop/s ; Time =  0.06181 s
Densemat deviation @ idx 237 lhs = 658310347659499715457789039460866968992129138126909663475232597438124328741075841305464975684911861602740941627312050683939889823167064366844136549197172562425673923216288187728664377232827656493756269315188835122063952313358889826564738429606591661879044607454858775594479739024456024064.000000, rhs = 26150811051870970876276442337422805575555495901187679472809894200190138034767002560566534172321774990822749915681329610986870408462642573222448113024129998117593113775493492453503271413058675487009355923267971681265632512192763577821701043608576938474579099210894121362518794380060125036544.000000
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996651
nrows_Sell_C = 8560, nnz_Sell_C = 43827200, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.996846
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0692 GFlop/s ; Time =  0.98883 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3913 GFlop/s ; Time =  5.02442 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 120.9067 GFlop/s ; Time =  0.05782 s
Densemat deviation @ idx 213 lhs = 35011464560706707246636543065407996784379140039774548761721754246441419747778815814457105458912644550227824226108059407948140860441669831497905697643175430686728592325148283707862348031191633229176060022591964449959383359697126849986052767337220867220569240438929617731674974807776562023235584.000000, rhs = 107727583263713114458977224776772540345115498630797583737605064046571721486624110483494212163350795003955188873801803167634161790279065910773427610183089321730546623064852306152858842081583208770795667775335151780493653904536221486535402908563605452770114459618764377181292767839037787278934016.000000
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.999436
nrows_Sell_C = 7760, nnz_Sell_C = 43704320, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.999613
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0916 GFlop/s ; Time =  1.01031 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3951 GFlop/s ; Time =  5.13562 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 125.3013 GFlop/s ; Time =  0.05718 s
Densemat deviation @ idx 194 lhs = 2079531077.000000, rhs = 6363181878906371549214166529615140808468444274990329300917993741341555010984877723662467052548119407457340965522248188950592176348833483370214379867604633311519590499974006101270943995941879747744080096698284318062579206607309647827228158590141089876360641912749332190569518296977184672222668462290370560.000000
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.998573
nrows_Sell_C = 7120, nnz_Sell_C = 43745280, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   7.0853 GFlop/s ; Time =  1.01127 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3939 GFlop/s ; Time =  5.14021 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 124.6287 GFlop/s ; Time =  0.05749 s
Densemat deviation @ idx 178 lhs = 68210640.000000, rhs = 7320618396862459058245350569860270182478763512015895635615017342261094938675910253553651378333193899223885465053289817391357924874614885074578064918553724396209137429922086407014555469258337107915672525642829431474765383092480037419946245701482326509248159662830610821379999183047586712531115919577049989120.000000
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994396
nrows_Sell_C = 6600, nnz_Sell_C = 43929600, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.994545
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.8547 GFlop/s ; Time =  0.99430 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.3212 GFlop/s ; Time =  5.15863 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 127.9765 GFlop/s ; Time =  0.05326 s
Densemat deviation @ idx 165 lhs = 1081603703.000000, rhs = 840147300921397328145570578136779009551076429776979947169441684419826412159973954252671378619800179346851218169309479423062333449805512888533557673536164407767769507167449703929527644840110030393860857708942559909492455316813331715633524801438829339806892374542122734942740970041950878761484288.000000
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995776
nrows_Sell_C = 6120, nnz_Sell_C = 43868160, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.995915
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6665 GFlop/s ; Time =  0.99613 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.2624 GFlop/s ; Time =  5.26059 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 129.3279 GFlop/s ; Time =  0.05135 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994276
nrows_Sell_C = 5720, nnz_Sell_C = 43929600, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.994406
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6953 GFlop/s ; Time =  0.99173 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.2638 GFlop/s ; Time =  5.25412 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 130.0749 GFlop/s ; Time =  0.05105 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.994841
nrows_Sell_C = 5360, nnz_Sell_C = 43909120, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.994963
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7129 GFlop/s ; Time =  0.98923 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.2781 GFlop/s ; Time =  5.19559 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 130.6270 GFlop/s ; Time =  0.05084 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.995690
nrows_Sell_C = 4760, nnz_Sell_C = 43868160, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.995798
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.7309 GFlop/s ; Time =  1.01245 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.2805 GFlop/s ; Time =  5.32178 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 132.3780 GFlop/s ; Time =  0.05148 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 40, sigma = 1 and P = 1
Average stride length = 0.996632
nrows_Sell_C = 4280, nnz_Sell_C = 43827200, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.996729
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-40-1 with kernel SPMV_A64FX :   6.6510 GFlop/s ; Time =  0.99834 s
Perfromance of SELL-40-1 with kernel       SPMV :   1.2385 GFlop/s ; Time =  5.36128 s
Perfromance of SELL-40-1 with kernel  SPMV_NLPE : 132.9954 GFlop/s ; Time =  0.04993 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C64_u1.txt <==
-m RECT, -C 64, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.874993
nrows_Sell_C = 5461376, nnz_Sell_C = 43691008, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6372 GFlop/s ; Time =  1.00058 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3257 GFlop/s ; Time =  5.00924 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.2960 GFlop/s ; Time =  5.12432 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9541 GFlop/s ; Time =  1.00523 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3464 GFlop/s ; Time =  5.19195 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.1390 GFlop/s ; Time =  6.13734 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.958314
nrows_Sell_C = 1820480, nnz_Sell_C = 43691520, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9073 GFlop/s ; Time =  0.98675 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3552 GFlop/s ; Time =  5.02936 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0836 GFlop/s ; Time =  6.28991 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.968719
nrows_Sell_C = 1365376, nnz_Sell_C = 43692032, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9682 GFlop/s ; Time =  1.00320 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3605 GFlop/s ; Time =  5.13836 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0577 GFlop/s ; Time =  6.60913 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0151 GFlop/s ; Time =  0.99650 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3691 GFlop/s ; Time =  5.10574 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0548 GFlop/s ; Time =  6.62758 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.979113
nrows_Sell_C = 910272, nnz_Sell_C = 43693056, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0883 GFlop/s ; Time =  0.98620 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3738 GFlop/s ; Time =  5.08851 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0542 GFlop/s ; Time =  6.63095 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.982100
nrows_Sell_C = 780224, nnz_Sell_C = 43692544, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0663 GFlop/s ; Time =  0.98927 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3854 GFlop/s ; Time =  5.04588 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0462 GFlop/s ; Time =  6.68175 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.1243 GFlop/s ; Time =  1.00575 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3859 GFlop/s ; Time =  5.17011 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0487 GFlop/s ; Time =  6.83227 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.987422
nrows_Sell_C = 546176, nnz_Sell_C = 43694080, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 82
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0894 GFlop/s ; Time =  1.01071 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3852 GFlop/s ; Time =  5.17256 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0374 GFlop/s ; Time =  6.90697 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.989459
nrows_Sell_C = 455168, nnz_Sell_C = 43696128, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0807 GFlop/s ; Time =  0.98727 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3882 GFlop/s ; Time =  5.03563 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0307 GFlop/s ; Time =  6.78248 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.990947
nrows_Sell_C = 390144, nnz_Sell_C = 43696128, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9242 GFlop/s ; Time =  1.00958 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3906 GFlop/s ; Time =  5.02690 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0248 GFlop/s ; Time =  6.82107 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.992063
nrows_Sell_C = 341376, nnz_Sell_C = 43696128, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9259 GFlop/s ; Time =  1.00933 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3932 GFlop/s ; Time =  5.01765 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0237 GFlop/s ; Time =  6.82870 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9595 GFlop/s ; Time =  1.00445 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3956 GFlop/s ; Time =  5.00892 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0230 GFlop/s ; Time =  6.83361 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9801 GFlop/s ; Time =  1.00149 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3969 GFlop/s ; Time =  5.00428 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0219 GFlop/s ; Time =  6.84101 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9941 GFlop/s ; Time =  0.99948 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3980 GFlop/s ; Time =  5.00017 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0213 GFlop/s ; Time =  6.84497 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0052 GFlop/s ; Time =  0.99790 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3988 GFlop/s ; Time =  4.99746 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0204 GFlop/s ; Time =  6.85075 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996561
nrows_Sell_C = 136576, nnz_Sell_C = 43704320, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0187 GFlop/s ; Time =  0.99599 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3997 GFlop/s ; Time =  4.99418 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0194 GFlop/s ; Time =  6.85772 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0282 GFlop/s ; Time =  0.99463 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4007 GFlop/s ; Time =  4.99054 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0192 GFlop/s ; Time =  6.85854 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0350 GFlop/s ; Time =  0.99366 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4011 GFlop/s ; Time =  4.98916 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0186 GFlop/s ; Time =  6.86294 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997544
nrows_Sell_C = 85376, nnz_Sell_C = 43712512, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0241 GFlop/s ; Time =  0.99522 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4001 GFlop/s ; Time =  4.99296 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0178 GFlop/s ; Time =  6.86809 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0373 GFlop/s ; Time =  0.99334 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4011 GFlop/s ; Time =  4.98908 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0177 GFlop/s ; Time =  6.86910 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0435 GFlop/s ; Time =  0.99247 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4017 GFlop/s ; Time =  4.98708 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0176 GFlop/s ; Time =  6.86970 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0476 GFlop/s ; Time =  0.99189 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4021 GFlop/s ; Time =  4.98572 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0174 GFlop/s ; Time =  6.87060 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0474 GFlop/s ; Time =  0.99191 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4017 GFlop/s ; Time =  4.98696 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0171 GFlop/s ; Time =  6.87317 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997962
nrows_Sell_C = 34176, nnz_Sell_C = 43745280, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0460 GFlop/s ; Time =  0.99212 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4011 GFlop/s ; Time =  4.98935 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0149 GFlop/s ; Time =  6.88759 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 28480, nnz_Sell_C = 43745280, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0512 GFlop/s ; Time =  0.99137 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4013 GFlop/s ; Time =  4.98865 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0151 GFlop/s ; Time =  6.88660 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0618 GFlop/s ; Time =  0.98987 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4028 GFlop/s ; Time =  4.98317 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0164 GFlop/s ; Time =  6.87778 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997501
nrows_Sell_C = 21376, nnz_Sell_C = 43778048, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0441 GFlop/s ; Time =  0.99238 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4003 GFlop/s ; Time =  4.99190 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0146 GFlop/s ; Time =  6.88973 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0465 GFlop/s ; Time =  0.99201 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4012 GFlop/s ; Time =  4.98878 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0154 GFlop/s ; Time =  6.88448 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996172
nrows_Sell_C = 14272, nnz_Sell_C = 43843584, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0335 GFlop/s ; Time =  0.99387 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3983 GFlop/s ; Time =  4.99928 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0132 GFlop/s ; Time =  6.89950 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996940
nrows_Sell_C = 12224, nnz_Sell_C = 43810816, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0466 GFlop/s ; Time =  0.99200 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3997 GFlop/s ; Time =  4.99423 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0141 GFlop/s ; Time =  6.89325 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0469 GFlop/s ; Time =  0.99193 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.4005 GFlop/s ; Time =  4.99121 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0148 GFlop/s ; Time =  6.88809 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994017
nrows_Sell_C = 9536, nnz_Sell_C = 43941888, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.994232
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0116 GFlop/s ; Time =  0.99694 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3954 GFlop/s ; Time =  5.00948 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0111 GFlop/s ; Time =  6.91355 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994792
nrows_Sell_C = 8576, nnz_Sell_C = 43909120, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.994986
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0197 GFlop/s ; Time =  0.99581 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3965 GFlop/s ; Time =  5.00548 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0118 GFlop/s ; Time =  6.90847 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.993292
nrows_Sell_C = 7808, nnz_Sell_C = 43974656, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.993468
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   7.0086 GFlop/s ; Time =  0.99734 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3944 GFlop/s ; Time =  5.01280 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0104 GFlop/s ; Time =  6.91834 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.991887
nrows_Sell_C = 7168, nnz_Sell_C = 44040192, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.992048
Creating RHS for 1 nodes
Iter = 80
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.9913 GFlop/s ; Time =  0.99987 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3925 GFlop/s ; Time =  5.02010 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0089 GFlop/s ; Time =  6.92880 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995603
nrows_Sell_C = 6592, nnz_Sell_C = 43876352, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.995752
Creating RHS for 1 nodes
Iter = 78
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.8116 GFlop/s ; Time =  1.00059 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.3251 GFlop/s ; Time =  5.14334 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0114 GFlop/s ; Time =  6.73874 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.991886
nrows_Sell_C = 6144, nnz_Sell_C = 44040192, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.992025
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.5662 GFlop/s ; Time =  1.01135 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.2545 GFlop/s ; Time =  5.29334 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0055 GFlop/s ; Time =  6.60444 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998465
nrows_Sell_C = 5696, nnz_Sell_C = 43745280, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6731 GFlop/s ; Time =  0.99504 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.2775 GFlop/s ; Time =  5.19781 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0126 GFlop/s ; Time =  6.55737 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.991880
nrows_Sell_C = 5376, nnz_Sell_C = 44040192, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.992001
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6132 GFlop/s ; Time =  1.00414 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.2702 GFlop/s ; Time =  5.22812 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0059 GFlop/s ; Time =  6.60155 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.987393
nrows_Sell_C = 4800, nnz_Sell_C = 44236800, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.987500
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.6513 GFlop/s ; Time =  0.99829 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.2827 GFlop/s ; Time =  5.17636 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0016 GFlop/s ; Time =  6.62907 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994772
nrows_Sell_C = 4288, nnz_Sell_C = 43909120, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.994869
Creating RHS for 1 nodes
Iter = 76
Perfromance of SELL-64-1 with kernel SPMV_A64FX :   6.5887 GFlop/s ; Time =  1.00777 s
Perfromance of SELL-64-1 with kernel       SPMV :   1.2503 GFlop/s ; Time =  5.31063 s
Perfromance of SELL-64-1 with kernel  SPMV_NLPE :   1.0074 GFlop/s ; Time =  6.59103 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/raw_spmv_C8_u1.txt <==
-m RECT, -C 8, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.875000
nrows_Sell_C = 5461336, nnz_Sell_C = 43690688, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999999
Creating RHS for 1 nodes
Iter = 36
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.2414 GFlop/s ; Time =  0.97049 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8210 GFlop/s ; Time =  3.83168 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.8974 GFlop/s ; Time =  3.50542 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.4850 GFlop/s ; Time =  1.00295 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8607 GFlop/s ; Time =  4.06107 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   0.9885 GFlop/s ; Time =  3.53588 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5460 GFlop/s ; Time =  0.98570 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8715 GFlop/s ; Time =  4.01055 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1037 GFlop/s ; Time =  3.16676 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.968748
nrows_Sell_C = 1365336, nnz_Sell_C = 43690752, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5815 GFlop/s ; Time =  0.97591 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8774 GFlop/s ; Time =  3.98357 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.0987 GFlop/s ; Time =  3.18128 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6048 GFlop/s ; Time =  1.01808 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8840 GFlop/s ; Time =  4.15155 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1649 GFlop/s ; Time =  3.15059 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6270 GFlop/s ; Time =  1.01185 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8879 GFlop/s ; Time =  4.13348 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1421 GFlop/s ; Time =  3.21326 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6401 GFlop/s ; Time =  1.00822 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8911 GFlop/s ; Time =  4.11837 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1959 GFlop/s ; Time =  3.06878 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6538 GFlop/s ; Time =  1.00444 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8931 GFlop/s ; Time =  4.10936 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1656 GFlop/s ; Time =  3.14869 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.987495
nrows_Sell_C = 546136, nnz_Sell_C = 43690880, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6687 GFlop/s ; Time =  1.00036 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8964 GFlop/s ; Time =  4.09427 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1796 GFlop/s ; Time =  3.11122 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.989581
nrows_Sell_C = 455112, nnz_Sell_C = 43690752, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6778 GFlop/s ; Time =  0.99790 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8985 GFlop/s ; Time =  4.08461 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1896 GFlop/s ; Time =  3.08502 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6836 GFlop/s ; Time =  0.99630 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9001 GFlop/s ; Time =  4.07743 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.1964 GFlop/s ; Time =  3.06760 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.992179
nrows_Sell_C = 341336, nnz_Sell_C = 43691008, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6904 GFlop/s ; Time =  0.99449 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9011 GFlop/s ; Time =  4.07280 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2021 GFlop/s ; Time =  3.05295 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6976 GFlop/s ; Time =  0.99255 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9020 GFlop/s ; Time =  4.06870 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2096 GFlop/s ; Time =  3.03404 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.994770
nrows_Sell_C = 227560, nnz_Sell_C = 43691520, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6980 GFlop/s ; Time =  0.99242 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9035 GFlop/s ; Time =  4.06194 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2145 GFlop/s ; Time =  3.02178 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.995531
nrows_Sell_C = 195048, nnz_Sell_C = 43690752, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6962 GFlop/s ; Time =  0.99291 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9040 GFlop/s ; Time =  4.05996 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2176 GFlop/s ; Time =  3.01424 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7002 GFlop/s ; Time =  0.99184 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9047 GFlop/s ; Time =  4.05647 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2202 GFlop/s ; Time =  3.00776 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996853
nrows_Sell_C = 136536, nnz_Sell_C = 43691520, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7023 GFlop/s ; Time =  0.99129 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9050 GFlop/s ; Time =  4.05543 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2242 GFlop/s ; Time =  2.99787 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997334
nrows_Sell_C = 113784, nnz_Sell_C = 43693056, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999938
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7054 GFlop/s ; Time =  0.99046 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9059 GFlop/s ; Time =  4.05142 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2268 GFlop/s ; Time =  2.99159 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997717
nrows_Sell_C = 97528, nnz_Sell_C = 43692544, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999949
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7035 GFlop/s ; Time =  0.99094 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9045 GFlop/s ; Time =  4.05760 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2285 GFlop/s ; Time =  2.98728 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998012
nrows_Sell_C = 85336, nnz_Sell_C = 43692032, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6480 GFlop/s ; Time =  1.00604 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9020 GFlop/s ; Time =  4.06863 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2296 GFlop/s ; Time =  2.98481 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5702 GFlop/s ; Time =  0.97900 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8983 GFlop/s ; Time =  3.89089 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2277 GFlop/s ; Time =  2.84698 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998698
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5780 GFlop/s ; Time =  0.97685 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8973 GFlop/s ; Time =  3.89523 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2259 GFlop/s ; Time =  2.85113 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6028 GFlop/s ; Time =  1.01864 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8994 GFlop/s ; Time =  4.08041 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2290 GFlop/s ; Time =  2.98612 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6173 GFlop/s ; Time =  1.01455 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9009 GFlop/s ; Time =  4.07353 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2307 GFlop/s ; Time =  2.98192 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999131
nrows_Sell_C = 34136, nnz_Sell_C = 43694080, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6231 GFlop/s ; Time =  1.01294 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9015 GFlop/s ; Time =  4.07078 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2313 GFlop/s ; Time =  2.98064 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6675 GFlop/s ; Time =  1.00067 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9044 GFlop/s ; Time =  4.05776 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2340 GFlop/s ; Time =  2.97408 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6699 GFlop/s ; Time =  1.00000 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9047 GFlop/s ; Time =  4.05649 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2348 GFlop/s ; Time =  2.97196 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999371
nrows_Sell_C = 21336, nnz_Sell_C = 43696128, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6570 GFlop/s ; Time =  1.00355 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9038 GFlop/s ; Time =  4.06070 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2349 GFlop/s ; Time =  2.97181 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6819 GFlop/s ; Time =  0.99672 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9051 GFlop/s ; Time =  4.05450 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2357 GFlop/s ; Time =  2.96977 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6810 GFlop/s ; Time =  0.99701 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9057 GFlop/s ; Time =  4.05204 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2364 GFlop/s ; Time =  2.96822 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6994 GFlop/s ; Time =  0.99203 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9057 GFlop/s ; Time =  4.05193 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2364 GFlop/s ; Time =  2.96811 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7028 GFlop/s ; Time =  0.99108 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9058 GFlop/s ; Time =  4.05153 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2366 GFlop/s ; Time =  2.96760 s
Creating RECTANGULAR matrix with nrows 9481 and nnzr 4608
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999045
nrows_Sell_C = 9488, nnz_Sell_C = 43720704, nnzr_Sell_C = 4608.000000
nrows_CRS = 9481, nnz_CRS = 43688448, nnzr_CRS = 4608.000000
eff = 0.999262
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6930 GFlop/s ; Time =  0.99373 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9055 GFlop/s ; Time =  4.05287 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2365 GFlop/s ; Time =  2.96791 s
Creating RECTANGULAR matrix with nrows 8533 and nnzr 5120
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999453
nrows_Sell_C = 8536, nnz_Sell_C = 43704320, nnzr_Sell_C = 5120.000000
nrows_CRS = 8533, nnz_CRS = 43688960, nnzr_CRS = 5120.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6980 GFlop/s ; Time =  0.99238 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9061 GFlop/s ; Time =  4.05038 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2373 GFlop/s ; Time =  2.96599 s
Creating RECTANGULAR matrix with nrows 7757 and nnzr 5632
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999436
nrows_Sell_C = 7760, nnz_Sell_C = 43704320, nnzr_Sell_C = 5632.000000
nrows_CRS = 7757, nnz_CRS = 43687424, nnzr_CRS = 5632.000000
eff = 0.999613
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7035 GFlop/s ; Time =  0.99089 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9061 GFlop/s ; Time =  4.05010 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2372 GFlop/s ; Time =  2.96627 s
Creating RECTANGULAR matrix with nrows 7111 and nnzr 6144
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999697
nrows_Sell_C = 7112, nnz_Sell_C = 43696128, nnzr_Sell_C = 6144.000000
nrows_CRS = 7111, nnz_CRS = 43689984, nnzr_CRS = 6144.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.7106 GFlop/s ; Time =  0.98904 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.9067 GFlop/s ; Time =  4.04760 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2377 GFlop/s ; Time =  2.96514 s
Creating RECTANGULAR matrix with nrows 6564 and nnzr 6656
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999241
nrows_Sell_C = 6568, nnz_Sell_C = 43716608, nnzr_Sell_C = 6656.000000
nrows_CRS = 6564, nnz_CRS = 43689984, nnzr_CRS = 6656.000000
eff = 0.999391
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.6247 GFlop/s ; Time =  1.01250 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8724 GFlop/s ; Time =  4.20676 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2307 GFlop/s ; Time =  2.98210 s
Creating RECTANGULAR matrix with nrows 6095 and nnzr 7168
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999696
nrows_Sell_C = 6096, nnz_Sell_C = 43696128, nnzr_Sell_C = 7168.000000
nrows_CRS = 6095, nnz_CRS = 43688960, nnzr_CRS = 7168.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5728 GFlop/s ; Time =  0.97825 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8514 GFlop/s ; Time =  4.10524 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2263 GFlop/s ; Time =  2.85019 s
Creating RECTANGULAR matrix with nrows 5688 and nnzr 7680
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999870
nrows_Sell_C = 5688, nnz_Sell_C = 43683840, nnzr_Sell_C = 7680.000000
nrows_CRS = 5688, nnz_CRS = 43683840, nnzr_CRS = 7680.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5683 GFlop/s ; Time =  0.97936 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8509 GFlop/s ; Time =  4.10697 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2269 GFlop/s ; Time =  2.84849 s
Creating RECTANGULAR matrix with nrows 5333 and nnzr 8192
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999316
nrows_Sell_C = 5336, nnz_Sell_C = 43712512, nnzr_Sell_C = 8192.000000
nrows_CRS = 5333, nnz_CRS = 43687936, nnzr_CRS = 8192.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5892 GFlop/s ; Time =  1.02244 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8586 GFlop/s ; Time =  4.27413 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2282 GFlop/s ; Time =  2.98806 s
Creating RECTANGULAR matrix with nrows 4740 and nnzr 9216
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999048
nrows_Sell_C = 4744, nnz_Sell_C = 43720704, nnzr_Sell_C = 9216.000000
nrows_CRS = 4740, nnz_CRS = 43683840, nnzr_CRS = 9216.000000
eff = 0.999157
Creating RHS for 1 nodes
Iter = 42
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5915 GFlop/s ; Time =  1.02171 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8592 GFlop/s ; Time =  4.27090 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2281 GFlop/s ; Time =  2.98783 s
Creating RECTANGULAR matrix with nrows 4266 and nnzr 10240
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998498
nrows_Sell_C = 4272, nnz_Sell_C = 43745280, nnzr_Sell_C = 10240.000000
nrows_CRS = 4266, nnz_CRS = 43683840, nnzr_CRS = 10240.000000
eff = 0.998596
Creating RHS for 1 nodes
Iter = 40
Perfromance of SELL-8-1 with kernel SPMV_A64FX :   3.5570 GFlop/s ; Time =  0.98248 s
Perfromance of SELL-8-1 with kernel       SPMV :   0.8377 GFlop/s ; Time =  4.17169 s
Perfromance of SELL-8-1 with kernel  SPMV_NLPE :   1.2225 GFlop/s ; Time =  2.85867 s


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C128_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.3436,     0.9547,     1.1070
   2730666,    16,     1.3670,     0.9551,     1.1113
   1820444,    24,     1.3838,     0.9551,     1.1129
   1365333,    32,     1.3947,     0.9489,     1.1114
   1092266,    40,     1.3904,     0.9523,     1.1023
    910222,    48,     1.3900,     0.9529,     1.0958
    780190,    56,     1.3953,     0.9546,     1.0963
    682666,    64,     1.3990,     0.9536,     1.0941
    546133,    80,     1.4051,     0.9537,     1.1041
    455111,    96,     1.4078,     0.9542,     1.1045
    390095,   112,     1.4087,     0.9549,     1.1051
    341333,   128,     1.4101,     0.9548,     1.1028
    273066,   160,     1.4114,     0.9547,     1.1039
    227555,   192,     1.4126,     0.9550,     1.1032
    195047,   224,     1.4136,     0.9551,     1.1013
    170666,   256,     1.4135,     0.9547,     1.1018
    136533,   320,     1.4145,     0.9549,     1.1026
    113777,   384,     1.4153,     0.9550,     1.1030
     97523,   448,     1.4155,     0.9551,     1.1006
     85333,   512,     1.4145,     0.9547,     1.1023
     68266,   640,     1.4138,     0.9540,     1.1029
     56888,   768,     1.4140,     0.9539,     1.1024
     48761,   896,     1.4160,     0.9550,     1.1044
     42666,  1024,     1.4136,     0.9533,     1.1018
     34133,  1280,     1.4151,     0.9540,     1.1044
     28444,  1536,     1.4120,     0.9518,     1.1020
     24380,  1792,     1.4132,     0.9525,     1.1032
     21333,  2048,     1.4144,     0.9532,     1.1062
     17066,  2560,     1.4100,     0.9504,     1.1021
     14222,  3072,     1.4060,     0.9475,     1.0986
     12190,  3584,     1.4061,     0.9474,     1.0985
     10666,  4096,     1.4059,     0.9469,     1.0985
      9481,  4608,     1.3994,     0.9413,     1.0927
      8533,  5120,     1.4092,     0.9425,     1.0990
      7757,  5632,     1.4062,     0.9341,     1.0908
      7111,  6144,     1.4033,     0.9323,     1.0846
      6564,  6656,     1.3956,     0.9274,     1.0803
      6095,  7168,     1.2654,     0.9269,     1.0794
      5688,  7680,     1.2691,     0.9222,     1.0799
      5333,  8192,     1.2824,     0.9268,     1.0913
      4740,  9216,     1.2741,     0.9112,     1.0674
      4266, 10240,     1.2375,     0.9153,     1.0721


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C16_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.2122,     6.0269,     1.7047
   2730666,    16,     1.2588,     6.4644,     2.1071
   1820444,    24,     1.2693,     6.5177,     2.2757
   1365333,    32,     1.2755,     6.5624,     2.3661
   1092266,    40,     1.2847,     6.6492,     2.4285
    910222,    48,     1.2923,     6.7125,     2.4772
    780190,    56,     1.2972,     6.7485,     2.5069
    682666,    64,     1.3006,     6.7984,     2.5277
    546133,    80,     1.3069,     6.8239,     2.5675
    455111,    96,     1.3106,     6.8126,     2.5879
    390095,   112,     1.3131,     6.8138,     2.6028
    341333,   128,     1.3152,     6.8873,     2.6141
    273066,   160,     1.3180,     6.8954,     2.6351
    227555,   192,     1.3187,     6.8968,     2.6449
    195047,   224,     1.3208,     6.8301,     2.6571
    170666,   256,     1.3191,     6.8571,     2.6606
    136533,   320,     1.3065,     6.3774,     2.6720
    113777,   384,     1.3005,     6.1911,     2.6737
     97523,   448,     1.2988,     5.9491,     2.6795
     85333,   512,     1.2993,     5.9433,     2.6866
     68266,   640,     1.3090,     6.4727,     2.6875
     56888,   768,     1.3109,     6.4336,     2.6907
     48761,   896,     1.3153,     6.5388,     2.6922
     42666,  1024,     1.3177,     6.5930,     2.6932
     34133,  1280,     1.3181,     6.5740,     2.6963
     28444,  1536,     1.3194,     6.6027,     2.7000
     24380,  1792,     1.3241,     6.8063,     2.6983
     21333,  2048,     1.3249,     6.8582,     2.6966
     17066,  2560,     1.3245,     6.8356,     2.6992
     14222,  3072,     1.3251,     6.9077,     2.6999
     12190,  3584,     1.3250,     6.9105,     2.6980
     10666,  4096,     1.3249,     6.8392,     2.6972
      9481,  4608,     1.3243,     6.8454,     2.6985
      8533,  5120,     1.3240,     6.8563,     2.6977
      7757,  5632,     1.3256,     6.9066,     2.7007
      7111,  6144,     1.3254,     6.9362,     2.6980
      6564,  6656,     1.2543,     6.6773,     2.6592
      6095,  7168,     1.2125,     6.5152,     2.6396
      5688,  7680,     1.2137,     6.5045,     2.6392
      5333,  8192,     1.2239,     6.5387,     2.6426
      4740,  9216,     1.2251,     6.5543,     2.6432
      4266, 10240,     1.1860,     6.4727,     2.6237


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C24_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.2878,     6.5140,     2.8652
   2730666,    16,     1.3215,     6.9153,     3.2817
   1820444,    24,     1.3283,     6.9603,     3.4470
   1365333,    32,     1.3330,     6.9728,     3.5051
   1092266,    40,     1.3411,     7.0599,     3.5716
    910222,    48,     1.3465,     7.1377,     3.6295
    780190,    56,     1.3502,     7.1820,     3.6633
    682666,    64,     1.3530,     7.2186,     3.6958
    546133,    80,     1.3584,     7.2714,     3.7347
    455111,    96,     1.3615,     7.3059,     3.7614
    390095,   112,     1.3619,     7.2776,     3.7788
    341333,   128,     1.3648,     7.3454,     3.7954
    273066,   160,     1.3642,     7.3367,     3.8124
    227555,   192,     1.3680,     7.2516,     3.8124
    195047,   224,     1.3653,     6.9431,     3.7756
    170666,   256,     1.3630,     6.8037,     3.7562
    136533,   320,     1.3612,     6.7290,     3.7484
    113777,   384,     1.3644,     6.7738,     3.7669
     97523,   448,     1.3636,     6.7628,     3.7657
     85333,   512,     1.3702,     6.9877,     3.8086
     68266,   640,     1.3692,     6.9155,     3.8051
     56888,   768,     1.3703,     6.9890,     3.8093
     48761,   896,     1.3726,     7.0272,     3.8226
     42666,  1024,     1.3739,     7.0615,     3.8294
     34133,  1280,     1.3746,     7.0957,     3.8356
     28444,  1536,     1.3737,     7.0387,     3.8264
     24380,  1792,     1.3748,     7.0608,     3.8308
     21333,  2048,     1.3750,     7.1153,     3.8422
     17066,  2560,     1.3742,     7.1102,     3.8351
     14222,  3072,     1.3749,     7.0996,     3.8387
     12190,  3584,     1.3760,     7.1253,     3.8406
     10666,  4096,     1.3745,     7.1119,     3.8356
      9481,  4608,     1.3731,     7.1017,     3.8301
      8533,  5120,     1.3749,     7.1152,     3.8360
      7757,  5632,     1.3735,     7.0958,     3.8336
      7111,  6144,     1.3736,     7.1051,     3.8340
      6564,  6656,     1.2967,     6.8632,     3.7526
      6095,  7168,     1.2497,     6.6992,     3.6997
      5688,  7680,     1.2483,     6.6997,     3.7020
      5333,  8192,     1.2606,     6.7307,     3.7087
      4740,  9216,     1.2635,     6.7535,     3.7148
      4266, 10240,     1.2205,     6.6734,     3.6682


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C32_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.3142,     6.5012,     3.4871
   2730666,    16,     1.3406,     6.8902,     4.0102
   1820444,    24,     1.3480,     6.8825,     4.2138
   1365333,    32,     1.3529,     6.8743,     4.3118
   1092266,    40,     1.3613,     6.9664,     4.3512
    910222,    48,     1.3659,     7.0274,     4.4121
    780190,    56,     1.3693,     7.0613,     4.4784
    682666,    64,     1.3759,     7.1551,     4.5485
    546133,    80,     1.3776,     7.1812,     4.5598
    455111,    96,     1.3805,     7.2381,     4.6297
    390095,   112,     1.3845,     7.1722,     4.6285
    341333,   128,     1.3844,     7.2309,     4.6691
    273066,   160,     1.3823,     7.1088,     4.6597
    227555,   192,     1.3779,     6.8987,     4.5304
    195047,   224,     1.3774,     6.7639,     4.5114
    170666,   256,     1.3785,     6.7805,     4.5165
    136533,   320,     1.3802,     6.8020,     4.5280
    113777,   384,     1.3815,     6.8664,     4.5471
     97523,   448,     1.3822,     6.8301,     4.5449
     85333,   512,     1.3823,     6.8357,     4.5558
     68266,   640,     1.3843,     6.8924,     4.5813
     56888,   768,     1.3858,     6.8944,     4.5989
     48761,   896,     1.3857,     6.8943,     4.5943
     42666,  1024,     1.3855,     6.9061,     4.5915
     34133,  1280,     1.3857,     6.8904,     4.5828
     28444,  1536,     1.3832,     6.8977,     4.5867
     24380,  1792,     1.3867,     6.9125,     4.5955
     21333,  2048,     1.3854,     6.8978,     4.5848
     17066,  2560,     1.3829,     6.8518,     4.5654
     14222,  3072,     1.3835,     6.8556,     4.5693
     12190,  3584,     1.3853,     6.8666,     4.5763
     10666,  4096,     1.3829,     6.8606,     4.5689
      9481,  4608,     1.3826,     6.8520,     4.5676
      8533,  5120,     1.3843,     6.8631,     4.5739
      7757,  5632,     1.3828,     6.8560,     4.5686
      7111,  6144,     1.3814,     6.8492,     4.5641
      6564,  6656,     1.3086,     6.6330,     4.4604
      6095,  7168,     1.2556,     6.4736,     4.3756
      5688,  7680,     1.2604,     6.4974,     4.3892
      5333,  8192,     1.2711,     6.5275,     4.4040
      4740,  9216,     1.2686,     6.5171,     4.3961
      4266, 10240,     1.2348,     6.4540,     4.3435


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C40_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.3209,     6.6865,    10.1714
   2730666,    16,     1.3459,     7.0401,    19.4093
   1820444,    24,     1.3492,     7.0240,    21.0965
   1365333,    32,     1.3494,     7.0152,    28.1264
   1092266,    40,     1.3580,     7.0952,    28.8234
    910222,    48,     1.3629,     7.1559,    31.6022
    780190,    56,     1.3670,     7.1974,    28.3393
    682666,    64,     1.3671,     7.2339,    31.6436
    546133,    80,     1.3727,     7.2698,    34.8866
    455111,    96,     1.3780,     7.2901,    33.0311
    390095,   112,     1.3777,     7.2511,    31.7021
    341333,   128,     1.3782,     7.2463,    31.6409
    273066,   160,     1.3860,     7.0192,    26.9745
    227555,   192,     1.3866,     6.9590,    30.9660
    195047,   224,     1.3881,     6.9840,    28.4003
    170666,   256,     1.3891,     6.9966,    31.6337
    136533,   320,     1.3906,     7.0267,    34.4777
    113777,   384,     1.3916,     7.0543,    40.2482
     97523,   448,     1.3918,     7.0414,    38.5180
     85333,   512,     1.3909,     7.0383,    48.5646
     68266,   640,     1.3922,     7.0600,    51.7710
     56888,   768,     1.3927,     7.0861,    57.3337
     48761,   896,     1.3930,     7.0914,    61.0380
     42666,  1024,     1.3939,     7.0821,    63.2327
     34133,  1280,     1.3937,     7.0879,    72.8616
     28444,  1536,     1.3936,     7.0986,    78.1634
     24380,  1792,     1.3936,     7.0854,    83.9101
     21333,  2048,     1.3938,     7.0921,    87.9678
     17066,  2560,     1.3934,     7.0843,    95.8398
     14222,  3072,     1.3929,     7.0722,   102.3094
     12190,  3584,     1.3941,     7.0849,   107.6858
     10666,  4096,     1.3936,     7.0845,   110.2568
      9481,  4608,     1.3899,     7.0637,   113.0819
      8533,  5120,     1.3913,     7.0692,   120.9067
      7757,  5632,     1.3951,     7.0916,   125.3013
      7111,  6144,     1.3939,     7.0853,   124.6287
      6564,  6656,     1.3212,     6.8547,   127.9765
      6095,  7168,     1.2624,     6.6665,   129.3279
      5688,  7680,     1.2638,     6.6953,   130.0749
      5333,  8192,     1.2781,     6.7129,   130.6270
      4740,  9216,     1.2805,     6.7309,   132.3780
      4266, 10240,     1.2385,     6.6510,   132.9954


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C64_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.3257,     6.6372,     1.2960
   2730666,    16,     1.3464,     6.9541,     1.1390
   1820444,    24,     1.3552,     6.9073,     1.0836
   1365333,    32,     1.3605,     6.9682,     1.0577
   1092266,    40,     1.3691,     7.0151,     1.0548
    910222,    48,     1.3738,     7.0883,     1.0542
    780190,    56,     1.3854,     7.0663,     1.0462
    682666,    64,     1.3859,     7.1243,     1.0487
    546133,    80,     1.3852,     7.0894,     1.0374
    455111,    96,     1.3882,     7.0807,     1.0307
    390095,   112,     1.3906,     6.9242,     1.0248
    341333,   128,     1.3932,     6.9259,     1.0237
    273066,   160,     1.3956,     6.9595,     1.0230
    227555,   192,     1.3969,     6.9801,     1.0219
    195047,   224,     1.3980,     6.9941,     1.0213
    170666,   256,     1.3988,     7.0052,     1.0204
    136533,   320,     1.3997,     7.0187,     1.0194
    113777,   384,     1.4007,     7.0282,     1.0192
     97523,   448,     1.4011,     7.0350,     1.0186
     85333,   512,     1.4001,     7.0241,     1.0178
     68266,   640,     1.4011,     7.0373,     1.0177
     56888,   768,     1.4017,     7.0435,     1.0176
     48761,   896,     1.4021,     7.0476,     1.0174
     42666,  1024,     1.4017,     7.0474,     1.0171
     34133,  1280,     1.4011,     7.0460,     1.0149
     28444,  1536,     1.4013,     7.0512,     1.0151
     24380,  1792,     1.4028,     7.0618,     1.0164
     21333,  2048,     1.4003,     7.0441,     1.0146
     17066,  2560,     1.4012,     7.0465,     1.0154
     14222,  3072,     1.3983,     7.0335,     1.0132
     12190,  3584,     1.3997,     7.0466,     1.0141
     10666,  4096,     1.4005,     7.0469,     1.0148
      9481,  4608,     1.3954,     7.0116,     1.0111
      8533,  5120,     1.3965,     7.0197,     1.0118
      7757,  5632,     1.3944,     7.0086,     1.0104
      7111,  6144,     1.3925,     6.9913,     1.0089
      6564,  6656,     1.3251,     6.8116,     1.0114
      6095,  7168,     1.2545,     6.5662,     1.0055
      5688,  7680,     1.2775,     6.6731,     1.0126
      5333,  8192,     1.2702,     6.6132,     1.0059
      4740,  9216,     1.2827,     6.6513,     1.0016
      4266, 10240,     1.2503,     6.5887,     1.0074


==> plots/data/spmv_microbench/gcc/rect_size_scan_sellC/spmv_C8_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8210,     3.2414,     0.8974
   2730666,    16,     0.8607,     3.4850,     0.9885
   1820444,    24,     0.8715,     3.5460,     1.1037
   1365333,    32,     0.8774,     3.5815,     1.0987
   1092266,    40,     0.8840,     3.6048,     1.1649
    910222,    48,     0.8879,     3.6270,     1.1421
    780190,    56,     0.8911,     3.6401,     1.1959
    682666,    64,     0.8931,     3.6538,     1.1656
    546133,    80,     0.8964,     3.6687,     1.1796
    455111,    96,     0.8985,     3.6778,     1.1896
    390095,   112,     0.9001,     3.6836,     1.1964
    341333,   128,     0.9011,     3.6904,     1.2021
    273066,   160,     0.9020,     3.6976,     1.2096
    227555,   192,     0.9035,     3.6980,     1.2145
    195047,   224,     0.9040,     3.6962,     1.2176
    170666,   256,     0.9047,     3.7002,     1.2202
    136533,   320,     0.9050,     3.7023,     1.2242
    113777,   384,     0.9059,     3.7054,     1.2268
     97523,   448,     0.9045,     3.7035,     1.2285
     85333,   512,     0.9020,     3.6480,     1.2296
     68266,   640,     0.8983,     3.5702,     1.2277
     56888,   768,     0.8973,     3.5780,     1.2259
     48761,   896,     0.8994,     3.6028,     1.2290
     42666,  1024,     0.9009,     3.6173,     1.2307
     34133,  1280,     0.9015,     3.6231,     1.2313
     28444,  1536,     0.9044,     3.6675,     1.2340
     24380,  1792,     0.9047,     3.6699,     1.2348
     21333,  2048,     0.9038,     3.6570,     1.2349
     17066,  2560,     0.9051,     3.6819,     1.2357
     14222,  3072,     0.9057,     3.6810,     1.2364
     12190,  3584,     0.9057,     3.6994,     1.2364
     10666,  4096,     0.9058,     3.7028,     1.2366
      9481,  4608,     0.9055,     3.6930,     1.2365
      8533,  5120,     0.9061,     3.6980,     1.2373
      7757,  5632,     0.9061,     3.7035,     1.2372
      7111,  6144,     0.9067,     3.7106,     1.2377
      6564,  6656,     0.8724,     3.6247,     1.2307
      6095,  7168,     0.8514,     3.5728,     1.2263
      5688,  7680,     0.8509,     3.5683,     1.2269
      5333,  8192,     0.8586,     3.5892,     1.2282
      4740,  9216,     0.8592,     3.5915,     1.2281
      4266, 10240,     0.8377,     3.5570,     1.2225


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/raw_spmv_C1_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 94
SPMV_A64FX :   2.1993 GFlop/s ; Time =  0.99454 s
      SPMV :   2.3840 GFlop/s ; Time =  0.91748 s
 SPMV_NLPE :   2.4533 GFlop/s ; Time =  0.89155 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 188
SPMV_A64FX :   4.3956 GFlop/s ; Time =  0.99521 s
      SPMV :   4.7876 GFlop/s ; Time =  0.91372 s
 SPMV_NLPE :   4.9327 GFlop/s ; Time =  0.88685 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 286
SPMV_A64FX :   6.6419 GFlop/s ; Time =  1.00196 s
      SPMV :   7.2930 GFlop/s ; Time =  0.91251 s
 SPMV_NLPE :   7.5133 GFlop/s ; Time =  0.88575 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 376
SPMV_A64FX :   8.7995 GFlop/s ; Time =  0.99427 s
      SPMV :   9.5244 GFlop/s ; Time =  0.91860 s
 SPMV_NLPE :   9.8095 GFlop/s ; Time =  0.89190 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  10.8076 GFlop/s ; Time =  0.99469 s
      SPMV :  11.7501 GFlop/s ; Time =  0.91491 s
 SPMV_NLPE :  12.1084 GFlop/s ; Time =  0.88783 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 554
SPMV_A64FX :  12.9743 GFlop/s ; Time =  0.99358 s
      SPMV :  13.9826 GFlop/s ; Time =  0.92192 s
 SPMV_NLPE :  14.3648 GFlop/s ; Time =  0.89739 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 630
SPMV_A64FX :  14.8041 GFlop/s ; Time =  0.99022 s
      SPMV :  16.1971 GFlop/s ; Time =  0.90506 s
 SPMV_NLPE :  16.5947 GFlop/s ; Time =  0.88338 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 724
SPMV_A64FX :  16.9761 GFlop/s ; Time =  0.99237 s
      SPMV :  18.4928 GFlop/s ; Time =  0.91098 s
 SPMV_NLPE :  19.0100 GFlop/s ; Time =  0.88620 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 812
SPMV_A64FX :  19.0225 GFlop/s ; Time =  0.99326 s
      SPMV :  20.3204 GFlop/s ; Time =  0.92982 s
 SPMV_NLPE :  20.8565 GFlop/s ; Time =  0.90592 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 882
SPMV_A64FX :  20.6827 GFlop/s ; Time =  0.99229 s
      SPMV :  22.3419 GFlop/s ; Time =  0.91859 s
 SPMV_NLPE :  22.9960 GFlop/s ; Time =  0.89246 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 972
SPMV_A64FX :  22.8622 GFlop/s ; Time =  0.98929 s
      SPMV :  24.9526 GFlop/s ; Time =  0.90641 s
 SPMV_NLPE :  25.5826 GFlop/s ; Time =  0.88409 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1054
SPMV_A64FX :  24.7637 GFlop/s ; Time =  0.99038 s
      SPMV :  26.5858 GFlop/s ; Time =  0.92250 s
 SPMV_NLPE :  27.2508 GFlop/s ; Time =  0.89999 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1120
SPMV_A64FX :  26.3964 GFlop/s ; Time =  0.98730 s
      SPMV :  28.6508 GFlop/s ; Time =  0.90961 s
 SPMV_NLPE :  29.3738 GFlop/s ; Time =  0.88722 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1226
SPMV_A64FX :  28.8344 GFlop/s ; Time =  0.98936 s
      SPMV :  30.8069 GFlop/s ; Time =  0.92601 s
 SPMV_NLPE :  31.6362 GFlop/s ; Time =  0.90174 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1312
SPMV_A64FX :  30.7560 GFlop/s ; Time =  0.99261 s
      SPMV :  32.6697 GFlop/s ; Time =  0.93447 s
 SPMV_NLPE :  33.4906 GFlop/s ; Time =  0.91156 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1398
SPMV_A64FX :  32.7345 GFlop/s ; Time =  0.99375 s
      SPMV :  35.4637 GFlop/s ; Time =  0.91727 s
 SPMV_NLPE :  36.3109 GFlop/s ; Time =  0.89587 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1470
SPMV_A64FX :  34.4926 GFlop/s ; Time =  0.99167 s
      SPMV :  36.8656 GFlop/s ; Time =  0.92783 s
 SPMV_NLPE :  37.8233 GFlop/s ; Time =  0.90434 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1550
SPMV_A64FX :  36.4300 GFlop/s ; Time =  0.99003 s
      SPMV :  39.0979 GFlop/s ; Time =  0.92247 s
 SPMV_NLPE :  40.0769 GFlop/s ; Time =  0.89994 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1650
SPMV_A64FX :  38.7256 GFlop/s ; Time =  0.99143 s
      SPMV :  41.3796 GFlop/s ; Time =  0.92784 s
 SPMV_NLPE :  42.5240 GFlop/s ; Time =  0.90287 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1748
SPMV_A64FX :  41.1520 GFlop/s ; Time =  0.98838 s
      SPMV :  44.2951 GFlop/s ; Time =  0.91825 s
 SPMV_NLPE :  45.3932 GFlop/s ; Time =  0.89604 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1820
SPMV_A64FX :  43.1753 GFlop/s ; Time =  0.98087 s
      SPMV :  46.8165 GFlop/s ; Time =  0.90458 s
 SPMV_NLPE :  48.1877 GFlop/s ; Time =  0.87884 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1912
SPMV_A64FX :  45.1277 GFlop/s ; Time =  0.98587 s
      SPMV :  48.5429 GFlop/s ; Time =  0.91651 s
 SPMV_NLPE :  49.7896 GFlop/s ; Time =  0.89356 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1986
SPMV_A64FX :  46.7804 GFlop/s ; Time =  0.98785 s
      SPMV :  49.7952 GFlop/s ; Time =  0.92804 s
 SPMV_NLPE :  51.1326 GFlop/s ; Time =  0.90377 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2080
SPMV_A64FX :  49.0681 GFlop/s ; Time =  0.98637 s
      SPMV :  52.2926 GFlop/s ; Time =  0.92555 s
 SPMV_NLPE :  53.7092 GFlop/s ; Time =  0.90113 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2106
SPMV_A64FX :  50.0317 GFlop/s ; Time =  0.97946 s
      SPMV :  53.6702 GFlop/s ; Time =  0.91306 s
 SPMV_NLPE :  55.2268 GFlop/s ; Time =  0.88733 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2210
SPMV_A64FX :  52.1914 GFlop/s ; Time =  0.98530 s
      SPMV :  55.7726 GFlop/s ; Time =  0.92203 s
 SPMV_NLPE :  57.2759 GFlop/s ; Time =  0.89783 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2270
SPMV_A64FX :  54.0054 GFlop/s ; Time =  0.97805 s
      SPMV :  57.7604 GFlop/s ; Time =  0.91447 s
 SPMV_NLPE :  59.0648 GFlop/s ; Time =  0.89428 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2366
SPMV_A64FX :  55.8392 GFlop/s ; Time =  0.98594 s
      SPMV :  59.0620 GFlop/s ; Time =  0.93214 s
 SPMV_NLPE :  60.5902 GFlop/s ; Time =  0.90863 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2434
SPMV_A64FX :  57.7439 GFlop/s ; Time =  0.98082 s
      SPMV :  61.8779 GFlop/s ; Time =  0.91529 s
 SPMV_NLPE :  63.4590 GFlop/s ; Time =  0.89249 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2492
SPMV_A64FX :  59.4745 GFlop/s ; Time =  0.97497 s
      SPMV :  63.5292 GFlop/s ; Time =  0.91274 s
 SPMV_NLPE :  65.2700 GFlop/s ; Time =  0.88840 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2580
SPMV_A64FX :  61.5033 GFlop/s ; Time =  0.97610 s
      SPMV :  65.6552 GFlop/s ; Time =  0.91438 s
 SPMV_NLPE :  67.4593 GFlop/s ; Time =  0.88992 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2612
SPMV_A64FX :  62.9211 GFlop/s ; Time =  0.96594 s
      SPMV :  67.0904 GFlop/s ; Time =  0.90591 s
 SPMV_NLPE :  69.0426 GFlop/s ; Time =  0.88030 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2738
SPMV_A64FX :  64.9491 GFlop/s ; Time =  0.98092 s
      SPMV :  69.1244 GFlop/s ; Time =  0.92167 s
 SPMV_NLPE :  71.0345 GFlop/s ; Time =  0.89689 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2828
SPMV_A64FX :  66.9314 GFlop/s ; Time =  0.98316 s
      SPMV :  71.1345 GFlop/s ; Time =  0.92507 s
 SPMV_NLPE :  73.1247 GFlop/s ; Time =  0.89989 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2886
SPMV_A64FX :  68.3044 GFlop/s ; Time =  0.98316 s
      SPMV :  72.9952 GFlop/s ; Time =  0.91998 s
 SPMV_NLPE :  74.9416 GFlop/s ; Time =  0.89608 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2970
SPMV_A64FX :  70.6608 GFlop/s ; Time =  0.97803 s
      SPMV :  75.0433 GFlop/s ; Time =  0.92092 s
 SPMV_NLPE :  77.1956 GFlop/s ; Time =  0.89524 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2948
SPMV_A64FX :  71.2992 GFlop/s ; Time =  0.96210 s
      SPMV :  76.6747 GFlop/s ; Time =  0.89464 s
 SPMV_NLPE :  78.2959 GFlop/s ; Time =  0.87612 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3060
SPMV_A64FX :  74.0663 GFlop/s ; Time =  0.96134 s
      SPMV :  78.5905 GFlop/s ; Time =  0.90600 s
 SPMV_NLPE :  80.6596 GFlop/s ; Time =  0.88276 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3130
SPMV_A64FX :  75.6043 GFlop/s ; Time =  0.96333 s
      SPMV :  79.6647 GFlop/s ; Time =  0.91422 s
 SPMV_NLPE :  82.0005 GFlop/s ; Time =  0.88818 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3214
SPMV_A64FX :  77.2253 GFlop/s ; Time =  0.96841 s
      SPMV :  81.9147 GFlop/s ; Time =  0.91298 s
 SPMV_NLPE :  84.3968 GFlop/s ; Time =  0.88612 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3324
SPMV_A64FX :  80.3587 GFlop/s ; Time =  0.96250 s
      SPMV :  85.2286 GFlop/s ; Time =  0.90751 s
 SPMV_NLPE :  87.8277 GFlop/s ; Time =  0.88065 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3368
SPMV_A64FX :  80.8632 GFlop/s ; Time =  0.96916 s
      SPMV :  85.9993 GFlop/s ; Time =  0.91128 s
 SPMV_NLPE :  88.2543 GFlop/s ; Time =  0.88800 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3408
SPMV_A64FX :  82.5666 GFlop/s ; Time =  0.96044 s
      SPMV :  88.2762 GFlop/s ; Time =  0.89832 s
 SPMV_NLPE :  90.7144 GFlop/s ; Time =  0.87417 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3530
SPMV_A64FX :  85.4721 GFlop/s ; Time =  0.96100 s
      SPMV :  90.4131 GFlop/s ; Time =  0.90849 s
 SPMV_NLPE :  93.1564 GFlop/s ; Time =  0.88173 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3552
SPMV_A64FX :  86.8059 GFlop/s ; Time =  0.95213 s
      SPMV :  92.3255 GFlop/s ; Time =  0.89521 s
 SPMV_NLPE :  94.5248 GFlop/s ; Time =  0.87438 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3662
SPMV_A64FX :  87.9955 GFlop/s ; Time =  0.96835 s
      SPMV :  93.5229 GFlop/s ; Time =  0.91112 s
 SPMV_NLPE :  96.6227 GFlop/s ; Time =  0.88189 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3698
SPMV_A64FX :  90.6059 GFlop/s ; Time =  0.94970 s
      SPMV :  96.4731 GFlop/s ; Time =  0.89194 s
 SPMV_NLPE :  99.3174 GFlop/s ; Time =  0.86640 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3748
SPMV_A64FX :  91.1262 GFlop/s ; Time =  0.95704 s
      SPMV :  97.7520 GFlop/s ; Time =  0.89217 s
 SPMV_NLPE : 100.2536 GFlop/s ; Time =  0.86991 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/raw_spmv_C1_u2.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 2
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 96
SPMV_A64FX :   2.2184 GFlop/s ; Time =  1.00693 s
      SPMV :   2.3878 GFlop/s ; Time =  0.93550 s
 SPMV_NLPE :   2.4603 GFlop/s ; Time =  0.90796 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 190
SPMV_A64FX :   4.4263 GFlop/s ; Time =  0.99882 s
      SPMV :   4.7899 GFlop/s ; Time =  0.92300 s
 SPMV_NLPE :   4.9340 GFlop/s ; Time =  0.89604 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 288
SPMV_A64FX :   6.7458 GFlop/s ; Time =  0.99342 s
      SPMV :   7.2915 GFlop/s ; Time =  0.91908 s
 SPMV_NLPE :   7.5109 GFlop/s ; Time =  0.89223 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 380
SPMV_A64FX :   8.8667 GFlop/s ; Time =  0.99724 s
      SPMV :   9.5294 GFlop/s ; Time =  0.92788 s
 SPMV_NLPE :   9.8155 GFlop/s ; Time =  0.90084 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  10.8167 GFlop/s ; Time =  0.99385 s
      SPMV :  11.7570 GFlop/s ; Time =  0.91437 s
 SPMV_NLPE :  12.1079 GFlop/s ; Time =  0.88786 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 550
SPMV_A64FX :  12.8645 GFlop/s ; Time =  0.99482 s
      SPMV :  13.9403 GFlop/s ; Time =  0.91805 s
 SPMV_NLPE :  14.3130 GFlop/s ; Time =  0.89414 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 630
SPMV_A64FX :  14.7742 GFlop/s ; Time =  0.99223 s
      SPMV :  16.2372 GFlop/s ; Time =  0.90283 s
 SPMV_NLPE :  16.7151 GFlop/s ; Time =  0.87702 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 726
SPMV_A64FX :  17.0184 GFlop/s ; Time =  0.99264 s
      SPMV :  18.4962 GFlop/s ; Time =  0.91334 s
 SPMV_NLPE :  19.0151 GFlop/s ; Time =  0.88841 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 812
SPMV_A64FX :  19.0175 GFlop/s ; Time =  0.99352 s
      SPMV :  20.3027 GFlop/s ; Time =  0.93063 s
 SPMV_NLPE :  20.8528 GFlop/s ; Time =  0.90608 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 882
SPMV_A64FX :  20.7242 GFlop/s ; Time =  0.99030 s
      SPMV :  22.3573 GFlop/s ; Time =  0.91796 s
 SPMV_NLPE :  22.9992 GFlop/s ; Time =  0.89234 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 976
SPMV_A64FX :  22.9190 GFlop/s ; Time =  0.99090 s
      SPMV :  24.9482 GFlop/s ; Time =  0.91030 s
 SPMV_NLPE :  25.5737 GFlop/s ; Time =  0.88804 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1046
SPMV_A64FX :  24.5787 GFlop/s ; Time =  0.99026 s
      SPMV :  26.5517 GFlop/s ; Time =  0.91667 s
 SPMV_NLPE :  27.2164 GFlop/s ; Time =  0.89429 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1130
SPMV_A64FX :  26.5668 GFlop/s ; Time =  0.98972 s
      SPMV :  28.6636 GFlop/s ; Time =  0.91732 s
 SPMV_NLPE :  29.4003 GFlop/s ; Time =  0.89434 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1218
SPMV_A64FX :  28.6738 GFlop/s ; Time =  0.98841 s
      SPMV :  30.8258 GFlop/s ; Time =  0.91941 s
 SPMV_NLPE :  31.6242 GFlop/s ; Time =  0.89620 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1306
SPMV_A64FX :  30.6301 GFlop/s ; Time =  0.99213 s
      SPMV :  32.6350 GFlop/s ; Time =  0.93118 s
 SPMV_NLPE :  33.4349 GFlop/s ; Time =  0.90890 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1394
SPMV_A64FX :  32.8428 GFlop/s ; Time =  0.98764 s
      SPMV :  35.4154 GFlop/s ; Time =  0.91590 s
 SPMV_NLPE :  36.3096 GFlop/s ; Time =  0.89334 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1448
SPMV_A64FX :  34.2449 GFlop/s ; Time =  0.98389 s
      SPMV :  36.9267 GFlop/s ; Time =  0.91244 s
 SPMV_NLPE :  37.8267 GFlop/s ; Time =  0.89073 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1548
SPMV_A64FX :  36.5480 GFlop/s ; Time =  0.98556 s
      SPMV :  39.1136 GFlop/s ; Time =  0.92091 s
 SPMV_NLPE :  40.0802 GFlop/s ; Time =  0.89870 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1618
SPMV_A64FX :  38.1155 GFlop/s ; Time =  0.98776 s
      SPMV :  41.3605 GFlop/s ; Time =  0.91026 s
 SPMV_NLPE :  42.4792 GFlop/s ; Time =  0.88629 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1738
SPMV_A64FX :  40.7409 GFlop/s ; Time =  0.99264 s
      SPMV :  44.3532 GFlop/s ; Time =  0.91180 s
 SPMV_NLPE :  45.6399 GFlop/s ; Time =  0.88610 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1840
SPMV_A64FX :  43.6375 GFlop/s ; Time =  0.98115 s
      SPMV :  46.8546 GFlop/s ; Time =  0.91378 s
 SPMV_NLPE :  48.3045 GFlop/s ; Time =  0.88635 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1898
SPMV_A64FX :  44.5810 GFlop/s ; Time =  0.99065 s
      SPMV :  48.5699 GFlop/s ; Time =  0.90929 s
 SPMV_NLPE :  49.8715 GFlop/s ; Time =  0.88556 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1976
SPMV_A64FX :  46.6891 GFlop/s ; Time =  0.98480 s
      SPMV :  49.8277 GFlop/s ; Time =  0.92276 s
 SPMV_NLPE :  51.1088 GFlop/s ; Time =  0.89963 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2036
SPMV_A64FX :  47.8115 GFlop/s ; Time =  0.99088 s
      SPMV :  52.0530 GFlop/s ; Time =  0.91014 s
 SPMV_NLPE :  53.7877 GFlop/s ; Time =  0.88078 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2110
SPMV_A64FX :  49.6615 GFlop/s ; Time =  0.98864 s
      SPMV :  53.5553 GFlop/s ; Time =  0.91676 s
 SPMV_NLPE :  55.0557 GFlop/s ; Time =  0.89178 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2218
SPMV_A64FX :  52.2942 GFlop/s ; Time =  0.98692 s
      SPMV :  55.7040 GFlop/s ; Time =  0.92651 s
 SPMV_NLPE :  57.2060 GFlop/s ; Time =  0.90218 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2232
SPMV_A64FX :  52.9004 GFlop/s ; Time =  0.98177 s
      SPMV :  57.5665 GFlop/s ; Time =  0.90219 s
 SPMV_NLPE :  58.9663 GFlop/s ; Time =  0.88078 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2366
SPMV_A64FX :  55.8511 GFlop/s ; Time =  0.98573 s
      SPMV :  59.3034 GFlop/s ; Time =  0.92835 s
 SPMV_NLPE :  60.9701 GFlop/s ; Time =  0.90297 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2406
SPMV_A64FX :  57.1662 GFlop/s ; Time =  0.97933 s
      SPMV :  62.0792 GFlop/s ; Time =  0.90183 s
 SPMV_NLPE :  63.5800 GFlop/s ; Time =  0.88054 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2466
SPMV_A64FX :  58.9718 GFlop/s ; Time =  0.97302 s
      SPMV :  63.7336 GFlop/s ; Time =  0.90033 s
 SPMV_NLPE :  65.6050 GFlop/s ; Time =  0.87464 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2574
SPMV_A64FX :  60.8014 GFlop/s ; Time =  0.98508 s
      SPMV :  65.7211 GFlop/s ; Time =  0.91134 s
 SPMV_NLPE :  67.3997 GFlop/s ; Time =  0.88864 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2628
SPMV_A64FX :  62.2397 GFlop/s ; Time =  0.98250 s
      SPMV :  67.2579 GFlop/s ; Time =  0.90919 s
 SPMV_NLPE :  69.4975 GFlop/s ; Time =  0.87989 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2736
SPMV_A64FX :  64.8705 GFlop/s ; Time =  0.98139 s
      SPMV :  69.1925 GFlop/s ; Time =  0.92009 s
 SPMV_NLPE :  71.0943 GFlop/s ; Time =  0.89548 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2964
SPMV_A64FX :  70.9320 GFlop/s ; Time =  0.97232 s
      SPMV :  71.1164 GFlop/s ; Time =  0.96980 s
 SPMV_NLPE :  66.2502 GFlop/s ; Time =  1.04104 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3030
SPMV_A64FX :  72.2509 GFlop/s ; Time =  0.97583 s
      SPMV :  72.8933 GFlop/s ; Time =  0.96723 s
 SPMV_NLPE :  67.8205 GFlop/s ; Time =  1.03958 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3122
SPMV_A64FX :  74.9141 GFlop/s ; Time =  0.96972 s
      SPMV :  74.9891 GFlop/s ; Time =  0.96875 s
 SPMV_NLPE :  69.5687 GFlop/s ; Time =  1.04422 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3160
SPMV_A64FX :  75.8597 GFlop/s ; Time =  0.96928 s
      SPMV :  76.3819 GFlop/s ; Time =  0.96266 s
 SPMV_NLPE :  71.6223 GFlop/s ; Time =  1.02663 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3266
SPMV_A64FX :  78.3699 GFlop/s ; Time =  0.96971 s
      SPMV :  78.6157 GFlop/s ; Time =  0.96668 s
 SPMV_NLPE :  74.0727 GFlop/s ; Time =  1.02597 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3340
SPMV_A64FX :  80.3347 GFlop/s ; Time =  0.96743 s
      SPMV :  80.1731 GFlop/s ; Time =  0.96938 s
 SPMV_NLPE :  74.9388 GFlop/s ; Time =  1.03709 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3396
SPMV_A64FX :  81.8700 GFlop/s ; Time =  0.96520 s
      SPMV :  82.1444 GFlop/s ; Time =  0.96198 s
 SPMV_NLPE :  76.5664 GFlop/s ; Time =  1.03206 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3486
SPMV_A64FX :  84.2643 GFlop/s ; Time =  0.96263 s
      SPMV :  85.6659 GFlop/s ; Time =  0.94688 s
 SPMV_NLPE :  78.8341 GFlop/s ; Time =  1.02894 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3574
SPMV_A64FX :  86.3622 GFlop/s ; Time =  0.96295 s
      SPMV :  86.2182 GFlop/s ; Time =  0.96456 s
 SPMV_NLPE :  79.4625 GFlop/s ; Time =  1.04657 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3608
SPMV_A64FX :  86.9446 GFlop/s ; Time =  0.96560 s
      SPMV :  88.5312 GFlop/s ; Time =  0.94830 s
 SPMV_NLPE :  81.2152 GFlop/s ; Time =  1.03372 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3742
SPMV_A64FX :  90.1441 GFlop/s ; Time =  0.96592 s
      SPMV :  90.9196 GFlop/s ; Time =  0.95768 s
 SPMV_NLPE :  83.7639 GFlop/s ; Time =  1.03949 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3736
SPMV_A64FX :  91.5940 GFlop/s ; Time =  0.94911 s
      SPMV :  92.6455 GFlop/s ; Time =  0.93833 s
 SPMV_NLPE :  85.8090 GFlop/s ; Time =  1.01309 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3832
SPMV_A64FX :  93.1134 GFlop/s ; Time =  0.95761 s
      SPMV :  93.9974 GFlop/s ; Time =  0.94860 s
 SPMV_NLPE :  87.3903 GFlop/s ; Time =  1.02032 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3896
SPMV_A64FX :  95.1040 GFlop/s ; Time =  0.95322 s
      SPMV :  96.8461 GFlop/s ; Time =  0.93608 s
 SPMV_NLPE :  88.7684 GFlop/s ; Time =  1.02126 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3944
SPMV_A64FX :  96.2699 GFlop/s ; Time =  0.95328 s
      SPMV :  97.8111 GFlop/s ; Time =  0.93826 s
 SPMV_NLPE :  88.8088 GFlop/s ; Time =  1.03337 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/raw_spmv_C1_u3.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 3
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 92
SPMV_A64FX :   2.1305 GFlop/s ; Time =  1.00479 s
      SPMV :   2.3874 GFlop/s ; Time =  0.89667 s
 SPMV_NLPE :   2.3323 GFlop/s ; Time =  0.91788 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 184
SPMV_A64FX :   4.2968 GFlop/s ; Time =  0.99642 s
      SPMV :   4.7877 GFlop/s ; Time =  0.89426 s
 SPMV_NLPE :   4.5785 GFlop/s ; Time =  0.93512 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 280
SPMV_A64FX :   6.5332 GFlop/s ; Time =  0.99726 s
      SPMV :   7.2913 GFlop/s ; Time =  0.89357 s
 SPMV_NLPE :   6.9583 GFlop/s ; Time =  0.93633 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 370
SPMV_A64FX :   8.6699 GFlop/s ; Time =  0.99303 s
      SPMV :   9.5262 GFlop/s ; Time =  0.90377 s
 SPMV_NLPE :   8.9582 GFlop/s ; Time =  0.96107 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  10.8164 GFlop/s ; Time =  0.99388 s
      SPMV :  11.7672 GFlop/s ; Time =  0.91357 s
 SPMV_NLPE :  10.7213 GFlop/s ; Time =  1.00270 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 552
SPMV_A64FX :  12.9413 GFlop/s ; Time =  0.99251 s
      SPMV :  13.9374 GFlop/s ; Time =  0.92158 s
 SPMV_NLPE :  12.6567 GFlop/s ; Time =  1.01483 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 636
SPMV_A64FX :  14.9183 GFlop/s ; Time =  0.99200 s
      SPMV :  16.2166 GFlop/s ; Time =  0.91259 s
 SPMV_NLPE :  14.9112 GFlop/s ; Time =  0.99248 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 728
SPMV_A64FX :  17.0790 GFlop/s ; Time =  0.99185 s
      SPMV :  18.4656 GFlop/s ; Time =  0.91736 s
 SPMV_NLPE :  16.9160 GFlop/s ; Time =  1.00140 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 814
SPMV_A64FX :  19.1227 GFlop/s ; Time =  0.99049 s
      SPMV :  20.3113 GFlop/s ; Time =  0.93253 s
 SPMV_NLPE :  18.6210 GFlop/s ; Time =  1.01718 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 894
SPMV_A64FX :  20.9963 GFlop/s ; Time =  0.99076 s
      SPMV :  22.3438 GFlop/s ; Time =  0.93101 s
 SPMV_NLPE :  20.6779 GFlop/s ; Time =  1.00602 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 974
SPMV_A64FX :  22.9296 GFlop/s ; Time =  0.98841 s
      SPMV :  24.9383 GFlop/s ; Time =  0.90880 s
 SPMV_NLPE :  22.8711 GFlop/s ; Time =  0.99094 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1060
SPMV_A64FX :  24.9066 GFlop/s ; Time =  0.99030 s
      SPMV :  26.6123 GFlop/s ; Time =  0.92683 s
 SPMV_NLPE :  24.5866 GFlop/s ; Time =  1.00319 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1134
SPMV_A64FX :  26.8467 GFlop/s ; Time =  0.98287 s
      SPMV :  28.6838 GFlop/s ; Time =  0.91992 s
 SPMV_NLPE :  26.5736 GFlop/s ; Time =  0.99297 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1232
SPMV_A64FX :  28.9931 GFlop/s ; Time =  0.98876 s
      SPMV :  30.8147 GFlop/s ; Time =  0.93031 s
 SPMV_NLPE :  28.5432 GFlop/s ; Time =  1.00434 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1316
SPMV_A64FX :  31.1194 GFlop/s ; Time =  0.98401 s
      SPMV :  32.6893 GFlop/s ; Time =  0.93675 s
 SPMV_NLPE :  30.4397 GFlop/s ; Time =  1.00598 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1390
SPMV_A64FX :  32.9378 GFlop/s ; Time =  0.98196 s
      SPMV :  35.4276 GFlop/s ; Time =  0.91295 s
 SPMV_NLPE :  32.6418 GFlop/s ; Time =  0.99087 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1474
SPMV_A64FX :  34.8973 GFlop/s ; Time =  0.98284 s
      SPMV :  36.7521 GFlop/s ; Time =  0.93323 s
 SPMV_NLPE :  34.1574 GFlop/s ; Time =  1.00413 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1564
SPMV_A64FX :  36.9136 GFlop/s ; Time =  0.98588 s
      SPMV :  39.0868 GFlop/s ; Time =  0.93107 s
 SPMV_NLPE :  36.7567 GFlop/s ; Time =  0.99009 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1648
SPMV_A64FX :  38.8691 GFlop/s ; Time =  0.98657 s
      SPMV :  41.3555 GFlop/s ; Time =  0.92725 s
 SPMV_NLPE :  38.4007 GFlop/s ; Time =  0.99860 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1742
SPMV_A64FX :  41.4445 GFlop/s ; Time =  0.97804 s
      SPMV :  44.1788 GFlop/s ; Time =  0.91751 s
 SPMV_NLPE :  41.0501 GFlop/s ; Time =  0.98744 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1842
SPMV_A64FX :  43.3687 GFlop/s ; Time =  0.98830 s
      SPMV :  46.8252 GFlop/s ; Time =  0.91535 s
 SPMV_NLPE :  43.0020 GFlop/s ; Time =  0.99673 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1916
SPMV_A64FX :  45.3970 GFlop/s ; Time =  0.98207 s
      SPMV :  48.5658 GFlop/s ; Time =  0.91799 s
 SPMV_NLPE :  44.6368 GFlop/s ; Time =  0.99880 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1992
SPMV_A64FX :  47.3158 GFlop/s ; Time =  0.97962 s
      SPMV :  49.9098 GFlop/s ; Time =  0.92871 s
 SPMV_NLPE :  46.4559 GFlop/s ; Time =  0.99775 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2068
SPMV_A64FX :  49.0404 GFlop/s ; Time =  0.98123 s
      SPMV :  52.3001 GFlop/s ; Time =  0.92008 s
 SPMV_NLPE :  48.3669 GFlop/s ; Time =  0.99489 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2144
SPMV_A64FX :  50.7400 GFlop/s ; Time =  0.98322 s
      SPMV :  53.6663 GFlop/s ; Time =  0.92960 s
 SPMV_NLPE :  50.0977 GFlop/s ; Time =  0.99582 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2212
SPMV_A64FX :  52.6898 GFlop/s ; Time =  0.97686 s
      SPMV :  55.7554 GFlop/s ; Time =  0.92315 s
 SPMV_NLPE :  52.2240 GFlop/s ; Time =  0.98558 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2268
SPMV_A64FX :  54.4412 GFlop/s ; Time =  0.96937 s
      SPMV :  57.7061 GFlop/s ; Time =  0.91453 s
 SPMV_NLPE :  53.2745 GFlop/s ; Time =  0.99060 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2360
SPMV_A64FX :  56.7041 GFlop/s ; Time =  0.96844 s
      SPMV :  59.1618 GFlop/s ; Time =  0.92821 s
 SPMV_NLPE :  55.5423 GFlop/s ; Time =  0.98870 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2424
SPMV_A64FX :  58.6686 GFlop/s ; Time =  0.96139 s
      SPMV :  61.8484 GFlop/s ; Time =  0.91197 s
 SPMV_NLPE :  57.2550 GFlop/s ; Time =  0.98513 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2530
SPMV_A64FX :  60.1850 GFlop/s ; Time =  0.97815 s
      SPMV :  63.6177 GFlop/s ; Time =  0.92537 s
 SPMV_NLPE :  59.1813 GFlop/s ; Time =  0.99474 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2620
SPMV_A64FX :  62.4889 GFlop/s ; Time =  0.97560 s
      SPMV :  65.7666 GFlop/s ; Time =  0.92698 s
 SPMV_NLPE :  61.3559 GFlop/s ; Time =  0.99362 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2652
SPMV_A64FX :  63.7390 GFlop/s ; Time =  0.96815 s
      SPMV :  67.4796 GFlop/s ; Time =  0.91448 s
 SPMV_NLPE :  62.9054 GFlop/s ; Time =  0.98098 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2750
SPMV_A64FX :  66.3535 GFlop/s ; Time =  0.96437 s
      SPMV :  69.4145 GFlop/s ; Time =  0.92184 s
 SPMV_NLPE :  65.0846 GFlop/s ; Time =  0.98317 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2834
SPMV_A64FX :  67.7708 GFlop/s ; Time =  0.97304 s
      SPMV :  71.1457 GFlop/s ; Time =  0.92688 s
 SPMV_NLPE :  66.2373 GFlop/s ; Time =  0.99557 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2912
SPMV_A64FX :  69.5684 GFlop/s ; Time =  0.97399 s
      SPMV :  72.9519 GFlop/s ; Time =  0.92882 s
 SPMV_NLPE :  67.7338 GFlop/s ; Time =  1.00037 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2946
SPMV_A64FX :  71.3905 GFlop/s ; Time =  0.96021 s
      SPMV :  74.9807 GFlop/s ; Time =  0.91424 s
 SPMV_NLPE :  69.4052 GFlop/s ; Time =  0.98768 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2978
SPMV_A64FX :  72.5151 GFlop/s ; Time =  0.95559 s
      SPMV :  76.3451 GFlop/s ; Time =  0.90765 s
 SPMV_NLPE :  71.5253 GFlop/s ; Time =  0.96881 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3098
SPMV_A64FX :  75.2119 GFlop/s ; Time =  0.95845 s
      SPMV :  78.0671 GFlop/s ; Time =  0.92340 s
 SPMV_NLPE :  73.6253 GFlop/s ; Time =  0.97910 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3180
SPMV_A64FX :  76.8320 GFlop/s ; Time =  0.96307 s
      SPMV :  80.7000 GFlop/s ; Time =  0.91691 s
 SPMV_NLPE :  74.7372 GFlop/s ; Time =  0.99007 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3236
SPMV_A64FX :  77.7920 GFlop/s ; Time =  0.96794 s
      SPMV :  81.6594 GFlop/s ; Time =  0.92210 s
 SPMV_NLPE :  75.7881 GFlop/s ; Time =  0.99353 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3338
SPMV_A64FX :  80.8728 GFlop/s ; Time =  0.96042 s
      SPMV :  85.6121 GFlop/s ; Time =  0.90725 s
 SPMV_NLPE :  78.9449 GFlop/s ; Time =  0.98387 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3422
SPMV_A64FX :  82.2214 GFlop/s ; Time =  0.96843 s
      SPMV :  86.1484 GFlop/s ; Time =  0.92429 s
 SPMV_NLPE :  79.3974 GFlop/s ; Time =  1.00288 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3492
SPMV_A64FX :  83.8721 GFlop/s ; Time =  0.96879 s
      SPMV :  88.4695 GFlop/s ; Time =  0.91845 s
 SPMV_NLPE :  81.2928 GFlop/s ; Time =  0.99953 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3532
SPMV_A64FX :  86.1926 GFlop/s ; Time =  0.95351 s
      SPMV :  90.5272 GFlop/s ; Time =  0.90785 s
 SPMV_NLPE :  83.5494 GFlop/s ; Time =  0.98368 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3602
SPMV_A64FX :  87.7940 GFlop/s ; Time =  0.95467 s
      SPMV :  92.0455 GFlop/s ; Time =  0.91058 s
 SPMV_NLPE :  85.6062 GFlop/s ; Time =  0.97907 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3708
SPMV_A64FX :  89.6572 GFlop/s ; Time =  0.96234 s
      SPMV :  93.9096 GFlop/s ; Time =  0.91876 s
 SPMV_NLPE :  87.3632 GFlop/s ; Time =  0.98761 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3774
SPMV_A64FX :  91.1171 GFlop/s ; Time =  0.96378 s
      SPMV :  96.6665 GFlop/s ; Time =  0.90845 s
 SPMV_NLPE :  88.7399 GFlop/s ; Time =  0.98960 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3722
SPMV_A64FX :  92.3336 GFlop/s ; Time =  0.93798 s
      SPMV :  97.8276 GFlop/s ; Time =  0.88530 s
 SPMV_NLPE :  88.7746 GFlop/s ; Time =  0.97558 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/raw_spmv_C1_u4.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 1, -u 4
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 102
SPMV_A64FX :   2.3693 GFlop/s ; Time =  1.00173 s
      SPMV :   2.3873 GFlop/s ; Time =  0.99420 s
 SPMV_NLPE :   2.3322 GFlop/s ; Time =  1.01769 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 204
SPMV_A64FX :   4.7679 GFlop/s ; Time =  0.99559 s
      SPMV :   4.7876 GFlop/s ; Time =  0.99150 s
 SPMV_NLPE :   4.5772 GFlop/s ; Time =  1.03707 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 310
SPMV_A64FX :   7.2659 GFlop/s ; Time =  0.99277 s
      SPMV :   7.2878 GFlop/s ; Time =  0.98979 s
 SPMV_NLPE :   6.9572 GFlop/s ; Time =  1.03682 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 410
SPMV_A64FX :   9.6269 GFlop/s ; Time =  0.99099 s
      SPMV :   9.5265 GFlop/s ; Time =  1.00144 s
 SPMV_NLPE :   8.9522 GFlop/s ; Time =  1.06568 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 510
SPMV_A64FX :  11.9422 GFlop/s ; Time =  0.99371 s
      SPMV :  11.7586 GFlop/s ; Time =  1.00923 s
 SPMV_NLPE :  10.7202 GFlop/s ; Time =  1.10698 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 608
SPMV_A64FX :  14.2013 GFlop/s ; Time =  0.99621 s
      SPMV :  13.9523 GFlop/s ; Time =  1.01399 s
 SPMV_NLPE :  12.6941 GFlop/s ; Time =  1.11449 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 692
SPMV_A64FX :  16.2709 GFlop/s ; Time =  0.98962 s
      SPMV :  16.2520 GFlop/s ; Time =  0.99077 s
 SPMV_NLPE :  14.8987 GFlop/s ; Time =  1.08077 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 800
SPMV_A64FX :  18.7465 GFlop/s ; Time =  0.99299 s
      SPMV :  18.4863 GFlop/s ; Time =  1.00697 s
 SPMV_NLPE :  16.9075 GFlop/s ; Time =  1.10099 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 886
SPMV_A64FX :  20.8108 GFlop/s ; Time =  0.99065 s
      SPMV :  20.3034 GFlop/s ; Time =  1.01541 s
 SPMV_NLPE :  18.6041 GFlop/s ; Time =  1.10815 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 962
SPMV_A64FX :  22.6138 GFlop/s ; Time =  0.98987 s
      SPMV :  22.2692 GFlop/s ; Time =  1.00518 s
 SPMV_NLPE :  20.6577 GFlop/s ; Time =  1.08360 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1052
SPMV_A64FX :  24.7874 GFlop/s ; Time =  0.98755 s
      SPMV :  24.9288 GFlop/s ; Time =  0.98195 s
 SPMV_NLPE :  22.8876 GFlop/s ; Time =  1.06952 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1134
SPMV_A64FX :  26.7352 GFlop/s ; Time =  0.98697 s
      SPMV :  26.5741 GFlop/s ; Time =  0.99296 s
 SPMV_NLPE :  24.5570 GFlop/s ; Time =  1.07452 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1226
SPMV_A64FX :  28.8544 GFlop/s ; Time =  0.98867 s
      SPMV :  28.7230 GFlop/s ; Time =  0.99320 s
 SPMV_NLPE :  26.5791 GFlop/s ; Time =  1.07331 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1320
SPMV_A64FX :  31.0589 GFlop/s ; Time =  0.98892 s
      SPMV :  30.8319 GFlop/s ; Time =  0.99621 s
 SPMV_NLPE :  28.4310 GFlop/s ; Time =  1.08033 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1412
SPMV_A64FX :  33.3733 GFlop/s ; Time =  0.98449 s
      SPMV :  32.6879 GFlop/s ; Time =  1.00513 s
 SPMV_NLPE :  30.3889 GFlop/s ; Time =  1.08117 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1506
SPMV_A64FX :  35.3808 GFlop/s ; Time =  0.99045 s
      SPMV :  35.4369 GFlop/s ; Time =  0.98888 s
 SPMV_NLPE :  32.5902 GFlop/s ; Time =  1.07526 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1564
SPMV_A64FX :  37.0305 GFlop/s ; Time =  0.98277 s
      SPMV :  36.8031 GFlop/s ; Time =  0.98884 s
 SPMV_NLPE :  34.2619 GFlop/s ; Time =  1.06219 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1670
SPMV_A64FX :  39.6135 GFlop/s ; Time =  0.98095 s
      SPMV :  38.9394 GFlop/s ; Time =  0.99794 s
 SPMV_NLPE :  36.7143 GFlop/s ; Time =  1.05841 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1752
SPMV_A64FX :  41.3997 GFlop/s ; Time =  0.98472 s
      SPMV :  41.4135 GFlop/s ; Time =  0.98439 s
 SPMV_NLPE :  38.3256 GFlop/s ; Time =  1.06370 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1892
SPMV_A64FX :  45.0449 GFlop/s ; Time =  0.97735 s
      SPMV :  44.2106 GFlop/s ; Time =  0.99580 s
 SPMV_NLPE :  41.0647 GFlop/s ; Time =  1.07208 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1986
SPMV_A64FX :  47.4105 GFlop/s ; Time =  0.97472 s
      SPMV :  46.7669 GFlop/s ; Time =  0.98813 s
 SPMV_NLPE :  42.9724 GFlop/s ; Time =  1.07539 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2076
SPMV_A64FX :  48.8843 GFlop/s ; Time =  0.98817 s
      SPMV :  48.5574 GFlop/s ; Time =  0.99482 s
 SPMV_NLPE :  44.5622 GFlop/s ; Time =  1.08402 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2134
SPMV_A64FX :  50.7600 GFlop/s ; Time =  0.97824 s
      SPMV :  49.7593 GFlop/s ; Time =  0.99792 s
 SPMV_NLPE :  46.4489 GFlop/s ; Time =  1.06904 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2194
SPMV_A64FX :  52.3006 GFlop/s ; Time =  0.97612 s
      SPMV :  52.3184 GFlop/s ; Time =  0.97579 s
 SPMV_NLPE :  48.3986 GFlop/s ; Time =  1.05482 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2296
SPMV_A64FX :  54.3063 GFlop/s ; Time =  0.98378 s
      SPMV :  53.5645 GFlop/s ; Time =  0.99740 s
 SPMV_NLPE :  50.0026 GFlop/s ; Time =  1.06845 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2356
SPMV_A64FX :  56.4284 GFlop/s ; Time =  0.97152 s
      SPMV :  55.5521 GFlop/s ; Time =  0.98685 s
 SPMV_NLPE :  52.1852 GFlop/s ; Time =  1.05052 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2434
SPMV_A64FX :  57.4469 GFlop/s ; Time =  0.98589 s
      SPMV :  57.6773 GFlop/s ; Time =  0.98195 s
 SPMV_NLPE :  53.3776 GFlop/s ; Time =  1.06105 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2526
SPMV_A64FX :  60.3568 GFlop/s ; Time =  0.97383 s
      SPMV :  59.2941 GFlop/s ; Time =  0.99128 s
 SPMV_NLPE :  55.6608 GFlop/s ; Time =  1.05599 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2614
SPMV_A64FX :  62.4773 GFlop/s ; Time =  0.97355 s
      SPMV :  62.0762 GFlop/s ; Time =  0.97984 s
 SPMV_NLPE :  57.1923 GFlop/s ; Time =  1.06351 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2692
SPMV_A64FX :  63.9422 GFlop/s ; Time =  0.97963 s
      SPMV :  63.6313 GFlop/s ; Time =  0.98442 s
 SPMV_NLPE :  59.1801 GFlop/s ; Time =  1.05846 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2798
SPMV_A64FX :  66.5122 GFlop/s ; Time =  0.97886 s
      SPMV :  65.6544 GFlop/s ; Time =  0.99165 s
 SPMV_NLPE :  61.3087 GFlop/s ; Time =  1.06194 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2842
SPMV_A64FX :  67.5803 GFlop/s ; Time =  0.97854 s
      SPMV :  67.4745 GFlop/s ; Time =  0.98007 s
 SPMV_NLPE :  62.8169 GFlop/s ; Time =  1.05274 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2926
SPMV_A64FX :  70.2105 GFlop/s ; Time =  0.96972 s
      SPMV :  68.8818 GFlop/s ; Time =  0.98843 s
 SPMV_NLPE :  64.9781 GFlop/s ; Time =  1.04781 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 2990
SPMV_A64FX :  71.7327 GFlop/s ; Time =  0.96990 s
      SPMV :  70.9328 GFlop/s ; Time =  0.98084 s
 SPMV_NLPE :  66.1264 GFlop/s ; Time =  1.05213 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3080
SPMV_A64FX :  73.3049 GFlop/s ; Time =  0.97767 s
      SPMV :  72.6556 GFlop/s ; Time =  0.98641 s
 SPMV_NLPE :  67.5358 GFlop/s ; Time =  1.06119 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3192
SPMV_A64FX :  76.5752 GFlop/s ; Time =  0.96995 s
      SPMV :  75.0477 GFlop/s ; Time =  0.98969 s
 SPMV_NLPE :  69.3984 GFlop/s ; Time =  1.07026 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3210
SPMV_A64FX :  77.1008 GFlop/s ; Time =  0.96877 s
      SPMV :  76.2370 GFlop/s ; Time =  0.97975 s
 SPMV_NLPE :  71.3329 GFlop/s ; Time =  1.04710 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3304
SPMV_A64FX :  79.4804 GFlop/s ; Time =  0.96729 s
      SPMV :  78.6152 GFlop/s ; Time =  0.97793 s
 SPMV_NLPE :  73.9123 GFlop/s ; Time =  1.04015 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3360
SPMV_A64FX :  81.2485 GFlop/s ; Time =  0.96227 s
      SPMV :  80.2337 GFlop/s ; Time =  0.97444 s
 SPMV_NLPE :  75.0961 GFlop/s ; Time =  1.04111 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3450
SPMV_A64FX :  82.8077 GFlop/s ; Time =  0.96945 s
      SPMV :  82.1263 GFlop/s ; Time =  0.97749 s
 SPMV_NLPE :  76.7139 GFlop/s ; Time =  1.04645 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3538
SPMV_A64FX :  85.3897 GFlop/s ; Time =  0.96411 s
      SPMV :  85.1811 GFlop/s ; Time =  0.96647 s
 SPMV_NLPE :  78.9372 GFlop/s ; Time =  1.04292 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3662
SPMV_A64FX :  87.7216 GFlop/s ; Time =  0.97137 s
      SPMV :  86.0142 GFlop/s ; Time =  0.99066 s
 SPMV_NLPE :  79.3285 GFlop/s ; Time =  1.07415 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3680
SPMV_A64FX :  88.1998 GFlop/s ; Time =  0.97086 s
      SPMV :  88.2433 GFlop/s ; Time =  0.97038 s
 SPMV_NLPE :  81.1727 GFlop/s ; Time =  1.05490 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3784
SPMV_A64FX :  90.9641 GFlop/s ; Time =  0.96796 s
      SPMV :  90.5622 GFlop/s ; Time =  0.97225 s
 SPMV_NLPE :  83.7480 GFlop/s ; Time =  1.05136 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3832
SPMV_A64FX :  93.5246 GFlop/s ; Time =  0.95340 s
      SPMV :  92.2047 GFlop/s ; Time =  0.96705 s
 SPMV_NLPE :  85.8178 GFlop/s ; Time =  1.03902 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3926
SPMV_A64FX :  95.0485 GFlop/s ; Time =  0.96113 s
      SPMV :  93.8681 GFlop/s ; Time =  0.97321 s
 SPMV_NLPE :  87.5838 GFlop/s ; Time =  1.04304 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 4000
SPMV_A64FX :  96.8145 GFlop/s ; Time =  0.96138 s
      SPMV :  96.6021 GFlop/s ; Time =  0.96349 s
 SPMV_NLPE :  88.8235 GFlop/s ; Time =  1.04787 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
nrows_Sell_C = 217918, nnz_Sell_C = 11634424, nnzr_Sell_C = 53.389000
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 3952
SPMV_A64FX :  98.3056 GFlop/s ; Time =  0.93543 s
      SPMV :  97.5897 GFlop/s ; Time =  0.94230 s
 SPMV_NLPE :  88.9327 GFlop/s ; Time =  1.03402 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.3840,     2.1993,     2.4533
    2,     4.7876,     4.3956,     4.9327
    3,     7.2930,     6.6419,     7.5133
    4,     9.5244,     8.7995,     9.8095
    5,    11.7501,    10.8076,    12.1084
    6,    13.9826,    12.9743,    14.3648
    7,    16.1971,    14.8041,    16.5947
    8,    18.4928,    16.9761,    19.0100
    9,    20.3204,    19.0225,    20.8565
   10,    22.3419,    20.6827,    22.9960
   11,    24.9526,    22.8622,    25.5826
   12,    26.5858,    24.7637,    27.2508
   13,    28.6508,    26.3964,    29.3738
   14,    30.8069,    28.8344,    31.6362
   15,    32.6697,    30.7560,    33.4906
   16,    35.4637,    32.7345,    36.3109
   17,    36.8656,    34.4926,    37.8233
   18,    39.0979,    36.4300,    40.0769
   19,    41.3796,    38.7256,    42.5240
   20,    44.2951,    41.1520,    45.3932
   21,    46.8165,    43.1753,    48.1877
   22,    48.5429,    45.1277,    49.7896
   23,    49.7952,    46.7804,    51.1326
   24,    52.2926,    49.0681,    53.7092
   25,    53.6702,    50.0317,    55.2268
   26,    55.7726,    52.1914,    57.2759
   27,    57.7604,    54.0054,    59.0648
   28,    59.0620,    55.8392,    60.5902
   29,    61.8779,    57.7439,    63.4590
   30,    63.5292,    59.4745,    65.2700
   31,    65.6552,    61.5033,    67.4593
   32,    67.0904,    62.9211,    69.0426
   33,    69.1244,    64.9491,    71.0345
   34,    71.1345,    66.9314,    73.1247
   35,    72.9952,    68.3044,    74.9416
   36,    75.0433,    70.6608,    77.1956
   37,    76.6747,    71.2992,    78.2959
   38,    78.5905,    74.0663,    80.6596
   39,    79.6647,    75.6043,    82.0005
   40,    81.9147,    77.2253,    84.3968
   41,    85.2286,    80.3587,    87.8277
   42,    85.9993,    80.8632,    88.2543
   43,    88.2762,    82.5666,    90.7144
   44,    90.4131,    85.4721,    93.1564
   45,    92.3255,    86.8059,    94.5248
   46,    93.5229,    87.9955,    96.6227
   47,    96.4731,    90.6059,    99.3174
   48,    97.7520,    91.1262,   100.2536


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.3878,     2.2184,     2.4603
    2,     4.7899,     4.4263,     4.9340
    3,     7.2915,     6.7458,     7.5109
    4,     9.5294,     8.8667,     9.8155
    5,    11.7570,    10.8167,    12.1079
    6,    13.9403,    12.8645,    14.3130
    7,    16.2372,    14.7742,    16.7151
    8,    18.4962,    17.0184,    19.0151
    9,    20.3027,    19.0175,    20.8528
   10,    22.3573,    20.7242,    22.9992
   11,    24.9482,    22.9190,    25.5737
   12,    26.5517,    24.5787,    27.2164
   13,    28.6636,    26.5668,    29.4003
   14,    30.8258,    28.6738,    31.6242
   15,    32.6350,    30.6301,    33.4349
   16,    35.4154,    32.8428,    36.3096
   17,    36.9267,    34.2449,    37.8267
   18,    39.1136,    36.5480,    40.0802
   19,    41.3605,    38.1155,    42.4792
   20,    44.3532,    40.7409,    45.6399
   21,    46.8546,    43.6375,    48.3045
   22,    48.5699,    44.5810,    49.8715
   23,    49.8277,    46.6891,    51.1088
   24,    52.0530,    47.8115,    53.7877
   25,    53.5553,    49.6615,    55.0557
   26,    55.7040,    52.2942,    57.2060
   27,    57.5665,    52.9004,    58.9663
   28,    59.3034,    55.8511,    60.9701
   29,    62.0792,    57.1662,    63.5800
   30,    63.7336,    58.9718,    65.6050
   31,    65.7211,    60.8014,    67.3997
   32,    67.2579,    62.2397,    69.4975
   33,    69.1925,    64.8705,    71.0943
   34,    71.1164,    70.9320,    66.2502
   35,    72.8933,    72.2509,    67.8205
   36,    74.9891,    74.9141,    69.5687
   37,    76.3819,    75.8597,    71.6223
   38,    78.6157,    78.3699,    74.0727
   39,    80.1731,    80.3347,    74.9388
   40,    82.1444,    81.8700,    76.5664
   41,    85.6659,    84.2643,    78.8341
   42,    86.2182,    86.3622,    79.4625
   43,    88.5312,    86.9446,    81.2152
   44,    90.9196,    90.1441,    83.7639
   45,    92.6455,    91.5940,    85.8090
   46,    93.9974,    93.1134,    87.3903
   47,    96.8461,    95.1040,    88.7684
   48,    97.8111,    96.2699,    88.8088


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.3874,     2.1305,     2.3323
    2,     4.7877,     4.2968,     4.5785
    3,     7.2913,     6.5332,     6.9583
    4,     9.5262,     8.6699,     8.9582
    5,    11.7672,    10.8164,    10.7213
    6,    13.9374,    12.9413,    12.6567
    7,    16.2166,    14.9183,    14.9112
    8,    18.4656,    17.0790,    16.9160
    9,    20.3113,    19.1227,    18.6210
   10,    22.3438,    20.9963,    20.6779
   11,    24.9383,    22.9296,    22.8711
   12,    26.6123,    24.9066,    24.5866
   13,    28.6838,    26.8467,    26.5736
   14,    30.8147,    28.9931,    28.5432
   15,    32.6893,    31.1194,    30.4397
   16,    35.4276,    32.9378,    32.6418
   17,    36.7521,    34.8973,    34.1574
   18,    39.0868,    36.9136,    36.7567
   19,    41.3555,    38.8691,    38.4007
   20,    44.1788,    41.4445,    41.0501
   21,    46.8252,    43.3687,    43.0020
   22,    48.5658,    45.3970,    44.6368
   23,    49.9098,    47.3158,    46.4559
   24,    52.3001,    49.0404,    48.3669
   25,    53.6663,    50.7400,    50.0977
   26,    55.7554,    52.6898,    52.2240
   27,    57.7061,    54.4412,    53.2745
   28,    59.1618,    56.7041,    55.5423
   29,    61.8484,    58.6686,    57.2550
   30,    63.6177,    60.1850,    59.1813
   31,    65.7666,    62.4889,    61.3559
   32,    67.4796,    63.7390,    62.9054
   33,    69.4145,    66.3535,    65.0846
   34,    71.1457,    67.7708,    66.2373
   35,    72.9519,    69.5684,    67.7338
   36,    74.9807,    71.3905,    69.4052
   37,    76.3451,    72.5151,    71.5253
   38,    78.0671,    75.2119,    73.6253
   39,    80.7000,    76.8320,    74.7372
   40,    81.6594,    77.7920,    75.7881
   41,    85.6121,    80.8728,    78.9449
   42,    86.1484,    82.2214,    79.3974
   43,    88.4695,    83.8721,    81.2928
   44,    90.5272,    86.1926,    83.5494
   45,    92.0455,    87.7940,    85.6062
   46,    93.9096,    89.6572,    87.3632
   47,    96.6665,    91.1171,    88.7399
   48,    97.8276,    92.3336,    88.7746


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.3873,     2.3693,     2.3322
    2,     4.7876,     4.7679,     4.5772
    3,     7.2878,     7.2659,     6.9572
    4,     9.5265,     9.6269,     8.9522
    5,    11.7586,    11.9422,    10.7202
    6,    13.9523,    14.2013,    12.6941
    7,    16.2520,    16.2709,    14.8987
    8,    18.4863,    18.7465,    16.9075
    9,    20.3034,    20.8108,    18.6041
   10,    22.2692,    22.6138,    20.6577
   11,    24.9288,    24.7874,    22.8876
   12,    26.5741,    26.7352,    24.5570
   13,    28.7230,    28.8544,    26.5791
   14,    30.8319,    31.0589,    28.4310
   15,    32.6879,    33.3733,    30.3889
   16,    35.4369,    35.3808,    32.5902
   17,    36.8031,    37.0305,    34.2619
   18,    38.9394,    39.6135,    36.7143
   19,    41.4135,    41.3997,    38.3256
   20,    44.2106,    45.0449,    41.0647
   21,    46.7669,    47.4105,    42.9724
   22,    48.5574,    48.8843,    44.5622
   23,    49.7593,    50.7600,    46.4489
   24,    52.3184,    52.3006,    48.3986
   25,    53.5645,    54.3063,    50.0026
   26,    55.5521,    56.4284,    52.1852
   27,    57.6773,    57.4469,    53.3776
   28,    59.2941,    60.3568,    55.6608
   29,    62.0762,    62.4773,    57.1923
   30,    63.6313,    63.9422,    59.1801
   31,    65.6544,    66.5122,    61.3087
   32,    67.4745,    67.5803,    62.8169
   33,    68.8818,    70.2105,    64.9781
   34,    70.9328,    71.7327,    66.1264
   35,    72.6556,    73.3049,    67.5358
   36,    75.0477,    76.5752,    69.3984
   37,    76.2370,    77.1008,    71.3329
   38,    78.6152,    79.4804,    73.9123
   39,    80.2337,    81.2485,    75.0961
   40,    82.1263,    82.8077,    76.7139
   41,    85.1811,    85.3897,    78.9372
   42,    86.0142,    87.7216,    79.3285
   43,    88.2433,    88.1998,    81.1727
   44,    90.5622,    90.9641,    83.7480
   45,    92.2047,    93.5246,    85.8178
   46,    93.8681,    95.0485,    87.5838
   47,    96.6021,    96.8145,    88.8235
   48,    97.5897,    98.3056,    88.9327


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/raw_spmv_C16_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 16, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 172
SPMV_A64FX :   4.0114 GFlop/s ; Time =  0.99772 s
      SPMV :   1.1689 GFlop/s ; Time =  3.42398 s
 SPMV_NLPE :   2.2131 GFlop/s ; Time =  1.80844 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 342
SPMV_A64FX :   8.0035 GFlop/s ; Time =  0.99431 s
      SPMV :   2.3227 GFlop/s ; Time =  3.42614 s
 SPMV_NLPE :   4.3771 GFlop/s ; Time =  1.81808 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 526
SPMV_A64FX :  12.3358 GFlop/s ; Time =  0.99218 s
      SPMV :   3.5150 GFlop/s ; Time =  3.48208 s
 SPMV_NLPE :   6.6732 GFlop/s ; Time =  1.83412 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 690
SPMV_A64FX :  16.1683 GFlop/s ; Time =  0.99302 s
      SPMV :   4.6395 GFlop/s ; Time =  3.46059 s
 SPMV_NLPE :   8.8268 GFlop/s ; Time =  1.81895 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 834
SPMV_A64FX :  19.5040 GFlop/s ; Time =  0.99499 s
      SPMV :   5.7176 GFlop/s ; Time =  3.39410 s
 SPMV_NLPE :  10.8529 GFlop/s ; Time =  1.78812 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 982
SPMV_A64FX :  23.0364 GFlop/s ; Time =  0.99191 s
      SPMV :   6.8247 GFlop/s ; Time =  3.34816 s
 SPMV_NLPE :  12.9206 GFlop/s ; Time =  1.76849 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1100
SPMV_A64FX :  25.8130 GFlop/s ; Time =  0.99158 s
      SPMV :   7.9587 GFlop/s ; Time =  3.21608 s
 SPMV_NLPE :  15.0102 GFlop/s ; Time =  1.70522 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1220
SPMV_A64FX :  28.5819 GFlop/s ; Time =  0.99322 s
      SPMV :   9.0973 GFlop/s ; Time =  3.12049 s
 SPMV_NLPE :  17.1009 GFlop/s ; Time =  1.66003 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1278
SPMV_A64FX :  30.0704 GFlop/s ; Time =  0.98893 s
      SPMV :  10.1698 GFlop/s ; Time =  2.92411 s
 SPMV_NLPE :  19.0942 GFlop/s ; Time =  1.55742 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1290
SPMV_A64FX :  30.2756 GFlop/s ; Time =  0.99145 s
      SPMV :  11.1465 GFlop/s ; Time =  2.69294 s
 SPMV_NLPE :  20.7983 GFlop/s ; Time =  1.44324 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1346
SPMV_A64FX :  31.8694 GFlop/s ; Time =  0.98276 s
      SPMV :  12.4412 GFlop/s ; Time =  2.51743 s
 SPMV_NLPE :  23.1941 GFlop/s ; Time =  1.35034 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1352
SPMV_A64FX :  31.6862 GFlop/s ; Time =  0.99285 s
      SPMV :  13.3150 GFlop/s ; Time =  2.36270 s
 SPMV_NLPE :  24.5826 GFlop/s ; Time =  1.27974 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1472
SPMV_A64FX :  34.4351 GFlop/s ; Time =  0.99468 s
      SPMV :  14.4968 GFlop/s ; Time =  2.36271 s
 SPMV_NLPE :  26.7292 GFlop/s ; Time =  1.28143 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1582
SPMV_A64FX :  37.1050 GFlop/s ; Time =  0.99209 s
      SPMV :  15.6707 GFlop/s ; Time =  2.34906 s
 SPMV_NLPE :  28.8654 GFlop/s ; Time =  1.27527 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1654
SPMV_A64FX :  39.1200 GFlop/s ; Time =  0.98381 s
      SPMV :  16.5628 GFlop/s ; Time =  2.32368 s
 SPMV_NLPE :  30.5486 GFlop/s ; Time =  1.25985 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1780
SPMV_A64FX :  42.0558 GFlop/s ; Time =  0.98485 s
      SPMV :  17.9088 GFlop/s ; Time =  2.31274 s
 SPMV_NLPE :  32.9843 GFlop/s ; Time =  1.25571 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1868
SPMV_A64FX :  43.9222 GFlop/s ; Time =  0.98962 s
      SPMV :  18.6913 GFlop/s ; Time =  2.32547 s
 SPMV_NLPE :  34.3131 GFlop/s ; Time =  1.26675 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 1970
SPMV_A64FX :  46.5557 GFlop/s ; Time =  0.98462 s
      SPMV :  19.8101 GFlop/s ; Time =  2.31395 s
 SPMV_NLPE :  36.4560 GFlop/s ; Time =  1.25740 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2086
SPMV_A64FX :  49.3075 GFlop/s ; Time =  0.98441 s
      SPMV :  20.9517 GFlop/s ; Time =  2.31670 s
 SPMV_NLPE :  38.6646 GFlop/s ; Time =  1.25538 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2304
SPMV_A64FX :  54.5280 GFlop/s ; Time =  0.98319 s
      SPMV :  21.9569 GFlop/s ; Time =  2.44166 s
 SPMV_NLPE :  40.9116 GFlop/s ; Time =  1.31042 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2410
SPMV_A64FX :  57.7119 GFlop/s ; Time =  0.97169 s
      SPMV :  23.5023 GFlop/s ; Time =  2.38606 s
 SPMV_NLPE :  43.6210 GFlop/s ; Time =  1.28557 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2546
SPMV_A64FX :  60.5211 GFlop/s ; Time =  0.97887 s
      SPMV :  24.1615 GFlop/s ; Time =  2.45194 s
 SPMV_NLPE :  44.6894 GFlop/s ; Time =  1.32565 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2658
SPMV_A64FX :  62.9452 GFlop/s ; Time =  0.98258 s
      SPMV :  25.2100 GFlop/s ; Time =  2.45333 s
 SPMV_NLPE :  46.8225 GFlop/s ; Time =  1.32092 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2630
SPMV_A64FX :  62.2856 GFlop/s ; Time =  0.98252 s
      SPMV :  26.5060 GFlop/s ; Time =  2.30880 s
 SPMV_NLPE :  48.4936 GFlop/s ; Time =  1.26196 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2712
SPMV_A64FX :  64.3415 GFlop/s ; Time =  0.98078 s
      SPMV :  27.2393 GFlop/s ; Time =  2.31669 s
 SPMV_NLPE :  50.0738 GFlop/s ; Time =  1.26024 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2816
SPMV_A64FX :  66.9930 GFlop/s ; Time =  0.97809 s
      SPMV :  28.6872 GFlop/s ; Time =  2.28413 s
 SPMV_NLPE :  52.6690 GFlop/s ; Time =  1.24409 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 2912
SPMV_A64FX :  68.5461 GFlop/s ; Time =  0.98852 s
      SPMV :  29.4596 GFlop/s ; Time =  2.30006 s
 SPMV_NLPE :  54.0776 GFlop/s ; Time =  1.25299 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3004
SPMV_A64FX :  71.5032 GFlop/s ; Time =  0.97757 s
      SPMV :  30.4102 GFlop/s ; Time =  2.29856 s
 SPMV_NLPE :  55.7228 GFlop/s ; Time =  1.25442 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3134
SPMV_A64FX :  74.0574 GFlop/s ; Time =  0.98470 s
      SPMV :  31.7950 GFlop/s ; Time =  2.29359 s
 SPMV_NLPE :  58.1391 GFlop/s ; Time =  1.25431 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3184
SPMV_A64FX :  76.2035 GFlop/s ; Time =  0.97224 s
      SPMV :  32.3487 GFlop/s ; Time =  2.29029 s
 SPMV_NLPE :  59.1681 GFlop/s ; Time =  1.25216 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3258
SPMV_A64FX :  78.8129 GFlop/s ; Time =  0.96190 s
      SPMV :  33.9058 GFlop/s ; Time =  2.23590 s
 SPMV_NLPE :  61.7981 GFlop/s ; Time =  1.22673 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3378
SPMV_A64FX :  80.0224 GFlop/s ; Time =  0.98225 s
      SPMV :  34.6223 GFlop/s ; Time =  2.27027 s
 SPMV_NLPE :  62.8785 GFlop/s ; Time =  1.25007 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3314
SPMV_A64FX :  81.9996 GFlop/s ; Time =  0.94041 s
      SPMV :  35.3505 GFlop/s ; Time =  2.18138 s
 SPMV_NLPE :  64.4853 GFlop/s ; Time =  1.19582 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3538
SPMV_A64FX :  85.2872 GFlop/s ; Time =  0.96527 s
      SPMV :  36.9346 GFlop/s ; Time =  2.22895 s
 SPMV_NLPE :  67.3185 GFlop/s ; Time =  1.22292 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3682
SPMV_A64FX :  87.2777 GFlop/s ; Time =  0.98165 s
      SPMV :  37.1254 GFlop/s ; Time =  2.30774 s
 SPMV_NLPE :  67.8568 GFlop/s ; Time =  1.26260 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3656
SPMV_A64FX :  90.4954 GFlop/s ; Time =  0.94006 s
      SPMV :  39.0517 GFlop/s ; Time =  2.17842 s
 SPMV_NLPE :  71.5175 GFlop/s ; Time =  1.18951 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3786
SPMV_A64FX :  90.4654 GFlop/s ; Time =  0.97381 s
      SPMV :  39.7893 GFlop/s ; Time =  2.21406 s
 SPMV_NLPE :  71.6966 GFlop/s ; Time =  1.22873 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3900
SPMV_A64FX :  92.9801 GFlop/s ; Time =  0.97600 s
      SPMV :  39.9716 GFlop/s ; Time =  2.27032 s
 SPMV_NLPE :  72.3863 GFlop/s ; Time =  1.25367 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 3900
SPMV_A64FX :  94.8837 GFlop/s ; Time =  0.95642 s
      SPMV :  41.6407 GFlop/s ; Time =  2.17932 s
 SPMV_NLPE :  75.5133 GFlop/s ; Time =  1.20176 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4094
SPMV_A64FX :  98.6535 GFlop/s ; Time =  0.96563 s
      SPMV :  42.2807 GFlop/s ; Time =  2.25310 s
 SPMV_NLPE :  76.1797 GFlop/s ; Time =  1.25050 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4104
SPMV_A64FX : 100.9870 GFlop/s ; Time =  0.94562 s
      SPMV :  44.0928 GFlop/s ; Time =  2.16578 s
 SPMV_NLPE :  79.6769 GFlop/s ; Time =  1.19853 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4126
SPMV_A64FX : 101.7649 GFlop/s ; Time =  0.94342 s
      SPMV :  44.8280 GFlop/s ; Time =  2.14168 s
 SPMV_NLPE :  80.7377 GFlop/s ; Time =  1.18912 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4412
SPMV_A64FX : 105.6885 GFlop/s ; Time =  0.97137 s
      SPMV :  45.1143 GFlop/s ; Time =  2.27560 s
 SPMV_NLPE :  81.8674 GFlop/s ; Time =  1.25400 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4408
SPMV_A64FX : 109.1246 GFlop/s ; Time =  0.93993 s
      SPMV :  46.7430 GFlop/s ; Time =  2.19432 s
 SPMV_NLPE :  84.4401 GFlop/s ; Time =  1.21470 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4486
SPMV_A64FX : 110.7789 GFlop/s ; Time =  0.94227 s
      SPMV :  47.7272 GFlop/s ; Time =  2.18710 s
 SPMV_NLPE :  85.9071 GFlop/s ; Time =  1.21508 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4644
SPMV_A64FX : 111.5805 GFlop/s ; Time =  0.96845 s
      SPMV :  48.5649 GFlop/s ; Time =  2.22508 s
 SPMV_NLPE :  87.3978 GFlop/s ; Time =  1.23642 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4766
SPMV_A64FX : 114.9983 GFlop/s ; Time =  0.96436 s
      SPMV :  50.2707 GFlop/s ; Time =  2.20604 s
 SPMV_NLPE :  90.6994 GFlop/s ; Time =  1.22271 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 271.558010
nrows_Sell_C = 217920, nnz_Sell_C = 11906992, nnzr_Sell_C = 54.639280
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.977109
Creating RHS for 1 nodes
Iter = 4794
SPMV_A64FX : 115.3230 GFlop/s ; Time =  0.96729 s
      SPMV :  49.7258 GFlop/s ; Time =  2.24332 s
 SPMV_NLPE :  89.5564 GFlop/s ; Time =  1.24559 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/raw_spmv_C32_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 32, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 180
SPMV_A64FX :   4.2060 GFlop/s ; Time =  0.99582 s
      SPMV :   1.2208 GFlop/s ; Time =  3.43099 s
 SPMV_NLPE :   3.1606 GFlop/s ; Time =  1.32520 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 362
SPMV_A64FX :   8.4401 GFlop/s ; Time =  0.99801 s
      SPMV :   2.4141 GFlop/s ; Time =  3.48923 s
 SPMV_NLPE :   6.1435 GFlop/s ; Time =  1.37110 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 560
SPMV_A64FX :  13.0923 GFlop/s ; Time =  0.99528 s
      SPMV :   3.6602 GFlop/s ; Time =  3.56009 s
 SPMV_NLPE :   9.4710 GFlop/s ; Time =  1.37583 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 728
SPMV_A64FX :  17.0888 GFlop/s ; Time =  0.99128 s
      SPMV :   4.7899 GFlop/s ; Time =  3.53656 s
 SPMV_NLPE :  12.4475 GFlop/s ; Time =  1.36089 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 878
SPMV_A64FX :  20.4884 GFlop/s ; Time =  0.99715 s
      SPMV :   5.8628 GFlop/s ; Time =  3.48472 s
 SPMV_NLPE :  15.0687 GFlop/s ; Time =  1.35579 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1034
SPMV_A64FX :  24.1255 GFlop/s ; Time =  0.99728 s
      SPMV :   7.0295 GFlop/s ; Time =  3.42270 s
 SPMV_NLPE :  18.1226 GFlop/s ; Time =  1.32763 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1158
SPMV_A64FX :  27.1601 GFlop/s ; Time =  0.99209 s
      SPMV :   8.1879 GFlop/s ; Time =  3.29088 s
 SPMV_NLPE :  20.6061 GFlop/s ; Time =  1.30764 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1244
SPMV_A64FX :  29.2128 GFlop/s ; Time =  0.99088 s
      SPMV :   9.3090 GFlop/s ; Time =  3.10951 s
 SPMV_NLPE :  23.4712 GFlop/s ; Time =  1.23328 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1296
SPMV_A64FX :  30.3936 GFlop/s ; Time =  0.99220 s
      SPMV :  10.4082 GFlop/s ; Time =  2.89736 s
 SPMV_NLPE :  25.9661 GFlop/s ; Time =  1.16138 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1292
SPMV_A64FX :  30.6169 GFlop/s ; Time =  0.98192 s
      SPMV :  11.4416 GFlop/s ; Time =  2.62755 s
 SPMV_NLPE :  27.5266 GFlop/s ; Time =  1.09215 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1342
SPMV_A64FX :  31.6195 GFlop/s ; Time =  0.98758 s
      SPMV :  12.7656 GFlop/s ; Time =  2.44616 s
 SPMV_NLPE :  29.7963 GFlop/s ; Time =  1.04801 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1348
SPMV_A64FX :  31.5614 GFlop/s ; Time =  0.99382 s
      SPMV :  13.6833 GFlop/s ; Time =  2.29231 s
 SPMV_NLPE :  29.7938 GFlop/s ; Time =  1.05278 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1446
SPMV_A64FX :  34.0910 GFlop/s ; Time =  0.98697 s
      SPMV :  14.8851 GFlop/s ; Time =  2.26043 s
 SPMV_NLPE :  32.2737 GFlop/s ; Time =  1.04254 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1566
SPMV_A64FX :  36.8855 GFlop/s ; Time =  0.98790 s
      SPMV :  16.1122 GFlop/s ; Time =  2.26157 s
 SPMV_NLPE :  35.1685 GFlop/s ; Time =  1.03613 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1656
SPMV_A64FX :  38.8552 GFlop/s ; Time =  0.99171 s
      SPMV :  17.0014 GFlop/s ; Time =  2.26647 s
 SPMV_NLPE :  37.1411 GFlop/s ; Time =  1.03748 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1770
SPMV_A64FX :  41.6756 GFlop/s ; Time =  0.98825 s
      SPMV :  18.3440 GFlop/s ; Time =  2.24519 s
 SPMV_NLPE :  39.8357 GFlop/s ; Time =  1.03389 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1874
SPMV_A64FX :  44.1047 GFlop/s ; Time =  0.98869 s
      SPMV :  19.3174 GFlop/s ; Time =  2.25734 s
 SPMV_NLPE :  41.7666 GFlop/s ; Time =  1.04403 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 1980
SPMV_A64FX :  47.0824 GFlop/s ; Time =  0.97855 s
      SPMV :  20.3230 GFlop/s ; Time =  2.26700 s
 SPMV_NLPE :  44.6721 GFlop/s ; Time =  1.03135 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2088
SPMV_A64FX :  49.3166 GFlop/s ; Time =  0.98517 s
      SPMV :  21.7292 GFlop/s ; Time =  2.23595 s
 SPMV_NLPE :  47.0760 GFlop/s ; Time =  1.03206 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2288
SPMV_A64FX :  54.1447 GFlop/s ; Time =  0.98327 s
      SPMV :  22.6487 GFlop/s ; Time =  2.35064 s
 SPMV_NLPE :  52.5238 GFlop/s ; Time =  1.01362 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2394
SPMV_A64FX :  57.0277 GFlop/s ; Time =  0.97682 s
      SPMV :  24.1009 GFlop/s ; Time =  2.31135 s
 SPMV_NLPE :  56.5563 GFlop/s ; Time =  0.98496 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2536
SPMV_A64FX :  59.4572 GFlop/s ; Time =  0.99247 s
      SPMV :  24.8058 GFlop/s ; Time =  2.37887 s
 SPMV_NLPE :  57.9231 GFlop/s ; Time =  1.01876 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2598
SPMV_A64FX :  62.5013 GFlop/s ; Time =  0.96722 s
      SPMV :  25.8055 GFlop/s ; Time =  2.34262 s
 SPMV_NLPE :  59.0719 GFlop/s ; Time =  1.02337 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2580
SPMV_A64FX :  60.9216 GFlop/s ; Time =  0.98542 s
      SPMV :  27.2939 GFlop/s ; Time =  2.19952 s
 SPMV_NLPE :  58.6435 GFlop/s ; Time =  1.02371 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2688
SPMV_A64FX :  63.7618 GFlop/s ; Time =  0.98094 s
      SPMV :  27.9747 GFlop/s ; Time =  2.23583 s
 SPMV_NLPE :  61.1538 GFlop/s ; Time =  1.02278 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2806
SPMV_A64FX :  66.5655 GFlop/s ; Time =  0.98087 s
      SPMV :  29.3268 GFlop/s ; Time =  2.22638 s
 SPMV_NLPE :  63.7920 GFlop/s ; Time =  1.02352 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2888
SPMV_A64FX :  68.3144 GFlop/s ; Time =  0.98369 s
      SPMV :  30.1686 GFlop/s ; Time =  2.22750 s
 SPMV_NLPE :  64.5537 GFlop/s ; Time =  1.04100 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 2954
SPMV_A64FX :  70.6511 GFlop/s ; Time =  0.97290 s
      SPMV :  31.2663 GFlop/s ; Time =  2.19841 s
 SPMV_NLPE :  67.4377 GFlop/s ; Time =  1.01925 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3078
SPMV_A64FX :  72.5604 GFlop/s ; Time =  0.98706 s
      SPMV :  32.6650 GFlop/s ; Time =  2.19261 s
 SPMV_NLPE :  70.0495 GFlop/s ; Time =  1.02244 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3138
SPMV_A64FX :  75.2407 GFlop/s ; Time =  0.97045 s
      SPMV :  33.2871 GFlop/s ; Time =  2.19357 s
 SPMV_NLPE :  71.0136 GFlop/s ; Time =  1.02822 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3284
SPMV_A64FX :  78.5155 GFlop/s ; Time =  0.97325 s
      SPMV :  34.6920 GFlop/s ; Time =  2.20267 s
 SPMV_NLPE :  74.7447 GFlop/s ; Time =  1.02235 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3382
SPMV_A64FX :  79.8092 GFlop/s ; Time =  0.98604 s
      SPMV :  35.7634 GFlop/s ; Time =  2.20044 s
 SPMV_NLPE :  76.3835 GFlop/s ; Time =  1.03026 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3490
SPMV_A64FX :  81.7328 GFlop/s ; Time =  0.99358 s
      SPMV :  36.3885 GFlop/s ; Time =  2.23170 s
 SPMV_NLPE :  78.3230 GFlop/s ; Time =  1.03684 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3598
SPMV_A64FX :  85.9134 GFlop/s ; Time =  0.97448 s
      SPMV :  38.0257 GFlop/s ; Time =  2.20171 s
 SPMV_NLPE :  82.1876 GFlop/s ; Time =  1.01866 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3682
SPMV_A64FX :  87.4053 GFlop/s ; Time =  0.98021 s
      SPMV :  38.4338 GFlop/s ; Time =  2.22918 s
 SPMV_NLPE :  82.0474 GFlop/s ; Time =  1.04422 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3792
SPMV_A64FX :  90.2755 GFlop/s ; Time =  0.97740 s
      SPMV :  40.1128 GFlop/s ; Time =  2.19968 s
 SPMV_NLPE :  85.0169 GFlop/s ; Time =  1.03786 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3762
SPMV_A64FX :  90.7724 GFlop/s ; Time =  0.96436 s
      SPMV :  40.8553 GFlop/s ; Time =  2.14262 s
 SPMV_NLPE :  86.5840 GFlop/s ; Time =  1.01101 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3804
SPMV_A64FX :  90.9974 GFlop/s ; Time =  0.97272 s
      SPMV :  40.8954 GFlop/s ; Time =  2.16442 s
 SPMV_NLPE :  87.4787 GFlop/s ; Time =  1.01184 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 3916
SPMV_A64FX :  93.9471 GFlop/s ; Time =  0.96992 s
      SPMV :  42.7639 GFlop/s ; Time =  2.13079 s
 SPMV_NLPE :  89.4444 GFlop/s ; Time =  1.01874 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4126
SPMV_A64FX :  98.4700 GFlop/s ; Time =  0.97499 s
      SPMV :  43.6494 GFlop/s ; Time =  2.19951 s
 SPMV_NLPE :  92.3243 GFlop/s ; Time =  1.03989 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4118
SPMV_A64FX :  99.9002 GFlop/s ; Time =  0.95917 s
      SPMV :  45.1168 GFlop/s ; Time =  2.12385 s
 SPMV_NLPE :  95.9147 GFlop/s ; Time =  0.99902 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4306
SPMV_A64FX : 102.8392 GFlop/s ; Time =  0.97429 s
      SPMV :  46.4879 GFlop/s ; Time =  2.15530 s
 SPMV_NLPE :  96.9060 GFlop/s ; Time =  1.03395 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4260
SPMV_A64FX : 103.4493 GFlop/s ; Time =  0.95820 s
      SPMV :  46.2691 GFlop/s ; Time =  2.14236 s
 SPMV_NLPE :  98.1526 GFlop/s ; Time =  1.00991 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4294
SPMV_A64FX : 105.2423 GFlop/s ; Time =  0.94939 s
      SPMV :  47.9270 GFlop/s ; Time =  2.08477 s
 SPMV_NLPE : 100.8134 GFlop/s ; Time =  0.99110 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4514
SPMV_A64FX : 107.6269 GFlop/s ; Time =  0.97592 s
      SPMV :  48.9646 GFlop/s ; Time =  2.14513 s
 SPMV_NLPE : 102.0049 GFlop/s ; Time =  1.02971 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4636
SPMV_A64FX : 111.5716 GFlop/s ; Time =  0.96686 s
      SPMV :  49.6378 GFlop/s ; Time =  2.17323 s
 SPMV_NLPE : 105.5296 GFlop/s ; Time =  1.02222 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4616
SPMV_A64FX : 113.1414 GFlop/s ; Time =  0.94933 s
      SPMV :  51.5622 GFlop/s ; Time =  2.08310 s
 SPMV_NLPE : 108.5358 GFlop/s ; Time =  0.98962 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 328.932466
nrows_Sell_C = 217920, nnz_Sell_C = 12010272, nnzr_Sell_C = 55.113216
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.968706
Creating RHS for 1 nodes
Iter = 4592
SPMV_A64FX : 113.6561 GFlop/s ; Time =  0.94012 s
      SPMV :  51.1494 GFlop/s ; Time =  2.08899 s
 SPMV_NLPE : 108.6725 GFlop/s ; Time =  0.98323 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/raw_spmv_C64_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 64, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 176
SPMV_A64FX :   4.0960 GFlop/s ; Time =  0.99984 s
      SPMV :   1.2220 GFlop/s ; Time =  3.35119 s
 SPMV_NLPE :   1.1915 GFlop/s ; Time =  3.43697 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 346
SPMV_A64FX :   8.0784 GFlop/s ; Time =  0.99661 s
      SPMV :   2.3852 GFlop/s ; Time =  3.37545 s
 SPMV_NLPE :   2.1165 GFlop/s ; Time =  3.80395 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 536
SPMV_A64FX :  12.5518 GFlop/s ; Time =  0.99365 s
      SPMV :   3.6226 GFlop/s ; Time =  3.44281 s
 SPMV_NLPE :   2.9918 GFlop/s ; Time =  4.16882 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 696
SPMV_A64FX :  16.3160 GFlop/s ; Time =  0.99259 s
      SPMV :   4.7003 GFlop/s ; Time =  3.44554 s
 SPMV_NLPE :   4.2178 GFlop/s ; Time =  3.83970 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 830
SPMV_A64FX :  19.4567 GFlop/s ; Time =  0.99262 s
      SPMV :   5.6706 GFlop/s ; Time =  3.40582 s
 SPMV_NLPE :   4.6836 GFlop/s ; Time =  4.12357 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 992
SPMV_A64FX :  23.2336 GFlop/s ; Time =  0.99351 s
      SPMV :   6.8547 GFlop/s ; Time =  3.36740 s
 SPMV_NLPE :   5.3309 GFlop/s ; Time =  4.32996 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1104
SPMV_A64FX :  25.8080 GFlop/s ; Time =  0.99538 s
      SPMV :   7.9636 GFlop/s ; Time =  3.22580 s
 SPMV_NLPE :   6.2546 GFlop/s ; Time =  4.10718 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1202
SPMV_A64FX :  28.2280 GFlop/s ; Time =  0.99083 s
      SPMV :   9.0057 GFlop/s ; Time =  3.10571 s
 SPMV_NLPE :   6.6459 GFlop/s ; Time =  4.20849 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1248
SPMV_A64FX :  29.4133 GFlop/s ; Time =  0.98729 s
      SPMV :  10.0898 GFlop/s ; Time =  2.87812 s
 SPMV_NLPE :   7.4795 GFlop/s ; Time =  3.88256 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1278
SPMV_A64FX :  29.9526 GFlop/s ; Time =  0.99282 s
      SPMV :  11.1330 GFlop/s ; Time =  2.67112 s
 SPMV_NLPE :   8.2769 GFlop/s ; Time =  3.59284 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1308
SPMV_A64FX :  30.6225 GFlop/s ; Time =  0.99390 s
      SPMV :  12.3218 GFlop/s ; Time =  2.47006 s
 SPMV_NLPE :   8.8880 GFlop/s ; Time =  3.42435 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1310
SPMV_A64FX :  30.6994 GFlop/s ; Time =  0.99292 s
      SPMV :  13.3075 GFlop/s ; Time =  2.29060 s
 SPMV_NLPE :   9.4741 GFlop/s ; Time =  3.21744 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1414
SPMV_A64FX :  33.1677 GFlop/s ; Time =  0.99199 s
      SPMV :  14.3988 GFlop/s ; Time =  2.28506 s
 SPMV_NLPE :  10.7885 GFlop/s ; Time =  3.04975 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1526
SPMV_A64FX :  35.9081 GFlop/s ; Time =  0.98886 s
      SPMV :  15.5510 GFlop/s ; Time =  2.28334 s
 SPMV_NLPE :  10.9916 GFlop/s ; Time =  3.23048 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1616
SPMV_A64FX :  37.9619 GFlop/s ; Time =  0.99053 s
      SPMV :  16.5558 GFlop/s ; Time =  2.27125 s
 SPMV_NLPE :  11.7572 GFlop/s ; Time =  3.19826 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1728
SPMV_A64FX :  40.5467 GFlop/s ; Time =  0.99166 s
      SPMV :  17.7385 GFlop/s ; Time =  2.26674 s
 SPMV_NLPE :  11.9633 GFlop/s ; Time =  3.36100 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1844
SPMV_A64FX :  43.2025 GFlop/s ; Time =  0.99318 s
      SPMV :  18.8409 GFlop/s ; Time =  2.27738 s
 SPMV_NLPE :  13.8154 GFlop/s ; Time =  3.10580 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 1924
SPMV_A64FX :  45.3964 GFlop/s ; Time =  0.98619 s
      SPMV :  19.8533 GFlop/s ; Time =  2.25501 s
 SPMV_NLPE :  15.0559 GFlop/s ; Time =  2.97354 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2052
SPMV_A64FX :  48.5890 GFlop/s ; Time =  0.98269 s
      SPMV :  21.1792 GFlop/s ; Time =  2.25446 s
 SPMV_NLPE :  15.1947 GFlop/s ; Time =  3.14238 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2242
SPMV_A64FX :  53.4918 GFlop/s ; Time =  0.97527 s
      SPMV :  22.0178 GFlop/s ; Time =  2.36939 s
 SPMV_NLPE :  15.4848 GFlop/s ; Time =  3.36904 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2384
SPMV_A64FX :  56.3489 GFlop/s ; Time =  0.98445 s
      SPMV :  23.2230 GFlop/s ; Time =  2.38871 s
 SPMV_NLPE :  17.0785 GFlop/s ; Time =  3.24811 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2438
SPMV_A64FX :  58.6695 GFlop/s ; Time =  0.96693 s
      SPMV :  24.1606 GFlop/s ; Time =  2.34802 s
 SPMV_NLPE :  17.4431 GFlop/s ; Time =  3.25225 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2600
SPMV_A64FX :  61.9246 GFlop/s ; Time =  0.97698 s
      SPMV :  25.1941 GFlop/s ; Time =  2.40132 s
 SPMV_NLPE :  16.8820 GFlop/s ; Time =  3.58363 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2548
SPMV_A64FX :  60.4117 GFlop/s ; Time =  0.98142 s
      SPMV :  26.4687 GFlop/s ; Time =  2.23997 s
 SPMV_NLPE :  17.9846 GFlop/s ; Time =  3.29666 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2628
SPMV_A64FX :  62.2060 GFlop/s ; Time =  0.98303 s
      SPMV :  27.3679 GFlop/s ; Time =  2.23439 s
 SPMV_NLPE :  19.3321 GFlop/s ; Time =  3.16317 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2726
SPMV_A64FX :  64.8881 GFlop/s ; Time =  0.97754 s
      SPMV :  28.5054 GFlop/s ; Time =  2.22522 s
 SPMV_NLPE :  18.6500 GFlop/s ; Time =  3.40112 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2814
SPMV_A64FX :  66.6585 GFlop/s ; Time =  0.98230 s
      SPMV :  29.5328 GFlop/s ; Time =  2.21715 s
 SPMV_NLPE :  19.3823 GFlop/s ; Time =  3.37827 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 2936
SPMV_A64FX :  69.7291 GFlop/s ; Time =  0.97975 s
      SPMV :  30.5827 GFlop/s ; Time =  2.23385 s
 SPMV_NLPE :  20.8051 GFlop/s ; Time =  3.28368 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3010
SPMV_A64FX :  71.6042 GFlop/s ; Time =  0.97814 s
      SPMV :  31.6066 GFlop/s ; Time =  2.21597 s
 SPMV_NLPE :  20.7082 GFlop/s ; Time =  3.38220 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3050
SPMV_A64FX :  73.8174 GFlop/s ; Time =  0.96143 s
      SPMV :  32.4341 GFlop/s ; Time =  2.18813 s
 SPMV_NLPE :  21.4016 GFlop/s ; Time =  3.31610 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3214
SPMV_A64FX :  76.1705 GFlop/s ; Time =  0.98183 s
      SPMV :  33.6402 GFlop/s ; Time =  2.22312 s
 SPMV_NLPE :  21.9706 GFlop/s ; Time =  3.40392 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3332
SPMV_A64FX :  79.3369 GFlop/s ; Time =  0.97725 s
      SPMV :  35.0701 GFlop/s ; Time =  2.21077 s
 SPMV_NLPE :  22.9183 GFlop/s ; Time =  3.38296 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3374
SPMV_A64FX :  80.8313 GFlop/s ; Time =  0.97127 s
      SPMV :  35.6285 GFlop/s ; Time =  2.20355 s
 SPMV_NLPE :  23.3387 GFlop/s ; Time =  3.36391 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3536
SPMV_A64FX :  83.6406 GFlop/s ; Time =  0.98372 s
      SPMV :  36.9565 GFlop/s ; Time =  2.22636 s
 SPMV_NLPE :  24.5605 GFlop/s ; Time =  3.35004 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3604
SPMV_A64FX :  85.4435 GFlop/s ; Time =  0.98148 s
      SPMV :  37.6729 GFlop/s ; Time =  2.22603 s
 SPMV_NLPE :  25.6668 GFlop/s ; Time =  3.26729 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3728
SPMV_A64FX :  88.3900 GFlop/s ; Time =  0.98140 s
      SPMV :  39.1874 GFlop/s ; Time =  2.21363 s
 SPMV_NLPE :  25.8811 GFlop/s ; Time =  3.35172 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3758
SPMV_A64FX :  89.5462 GFlop/s ; Time =  0.97653 s
      SPMV :  39.6389 GFlop/s ; Time =  2.20602 s
 SPMV_NLPE :  26.1207 GFlop/s ; Time =  3.34770 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3786
SPMV_A64FX :  91.2971 GFlop/s ; Time =  0.96494 s
      SPMV :  40.3535 GFlop/s ; Time =  2.18310 s
 SPMV_NLPE :  26.8409 GFlop/s ; Time =  3.28215 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 3930
SPMV_A64FX :  93.6185 GFlop/s ; Time =  0.97680 s
      SPMV :  41.9439 GFlop/s ; Time =  2.18021 s
 SPMV_NLPE :  27.6989 GFlop/s ; Time =  3.30145 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4048
SPMV_A64FX :  96.3546 GFlop/s ; Time =  0.97756 s
      SPMV :  42.5192 GFlop/s ; Time =  2.21529 s
 SPMV_NLPE :  27.7834 GFlop/s ; Time =  3.39024 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4062
SPMV_A64FX :  96.7860 GFlop/s ; Time =  0.97657 s
      SPMV :  43.6907 GFlop/s ; Time =  2.16334 s
 SPMV_NLPE :  28.3261 GFlop/s ; Time =  3.33678 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4196
SPMV_A64FX :  99.7431 GFlop/s ; Time =  0.97888 s
      SPMV :  44.8444 GFlop/s ; Time =  2.17722 s
 SPMV_NLPE :  29.2637 GFlop/s ; Time =  3.33643 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4226
SPMV_A64FX : 101.8808 GFlop/s ; Time =  0.96519 s
      SPMV :  45.3058 GFlop/s ; Time =  2.17045 s
 SPMV_NLPE :  29.6303 GFlop/s ; Time =  3.31870 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4322
SPMV_A64FX : 106.0979 GFlop/s ; Time =  0.94788 s
      SPMV :  47.2693 GFlop/s ; Time =  2.12755 s
 SPMV_NLPE :  31.4123 GFlop/s ; Time =  3.20154 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4424
SPMV_A64FX : 105.4184 GFlop/s ; Time =  0.97650 s
      SPMV :  47.4122 GFlop/s ; Time =  2.17120 s
 SPMV_NLPE :  31.8703 GFlop/s ; Time =  3.23001 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4460
SPMV_A64FX : 108.7744 GFlop/s ; Time =  0.95408 s
      SPMV :  48.6798 GFlop/s ; Time =  2.13187 s
 SPMV_NLPE :  31.9659 GFlop/s ; Time =  3.24656 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4490
SPMV_A64FX : 110.9085 GFlop/s ; Time =  0.94201 s
      SPMV :  50.2735 GFlop/s ; Time =  2.07817 s
 SPMV_NLPE :  33.2648 GFlop/s ; Time =  3.14077 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 408.632950
nrows_Sell_C = 217920, nnz_Sell_C = 12164864, nnzr_Sell_C = 55.822614
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.956396
Creating RHS for 1 nodes
Iter = 4454
SPMV_A64FX : 112.2029 GFlop/s ; Time =  0.92368 s
      SPMV :  50.1681 GFlop/s ; Time =  2.06584 s
 SPMV_NLPE :  33.5930 GFlop/s ; Time =  3.08515 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/raw_spmv_C8_u1.txt <==
-m /home/hp200261/u01052/matrices/pwtk.mtx -R, -C 8, -u 1
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 130
SPMV_A64FX :   3.0382 GFlop/s ; Time =  0.99563 s
      SPMV :   0.8288 GFlop/s ; Time =  3.64990 s
 SPMV_NLPE :   1.2564 GFlop/s ; Time =  2.40772 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 258
SPMV_A64FX :   6.0395 GFlop/s ; Time =  0.99401 s
      SPMV :   1.6535 GFlop/s ; Time =  3.63065 s
 SPMV_NLPE :   2.4829 GFlop/s ; Time =  2.41789 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 392
SPMV_A64FX :   9.1797 GFlop/s ; Time =  0.99365 s
      SPMV :   2.4939 GFlop/s ; Time =  3.65754 s
 SPMV_NLPE :   3.7729 GFlop/s ; Time =  2.41764 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 518
SPMV_A64FX :  12.0460 GFlop/s ; Time =  1.00061 s
      SPMV :   3.3033 GFlop/s ; Time =  3.64881 s
 SPMV_NLPE :   5.0114 GFlop/s ; Time =  2.40516 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 626
SPMV_A64FX :  14.6297 GFlop/s ; Time =  0.99567 s
      SPMV :   4.0890 GFlop/s ; Time =  3.56228 s
 SPMV_NLPE :   6.2193 GFlop/s ; Time =  2.34211 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 748
SPMV_A64FX :  17.4758 GFlop/s ; Time =  0.99596 s
      SPMV :   4.8992 GFlop/s ; Time =  3.55263 s
 SPMV_NLPE :   7.4323 GFlop/s ; Time =  2.34182 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 858
SPMV_A64FX :  20.0924 GFlop/s ; Time =  0.99364 s
      SPMV :   5.7174 GFlop/s ; Time =  3.49190 s
 SPMV_NLPE :   8.6645 GFlop/s ; Time =  2.30419 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 966
SPMV_A64FX :  22.6165 GFlop/s ; Time =  0.99386 s
      SPMV :   6.5417 GFlop/s ; Time =  3.43604 s
 SPMV_NLPE :   9.8983 GFlop/s ; Time =  2.27086 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1076
SPMV_A64FX :  25.1384 GFlop/s ; Time =  0.99598 s
      SPMV :   7.3294 GFlop/s ; Time =  3.41602 s
 SPMV_NLPE :  11.0672 GFlop/s ; Time =  2.26229 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1134
SPMV_A64FX :  26.7124 GFlop/s ; Time =  0.98781 s
      SPMV :   8.0396 GFlop/s ; Time =  3.28210 s
 SPMV_NLPE :  11.2853 GFlop/s ; Time =  2.33816 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1254
SPMV_A64FX :  29.4202 GFlop/s ; Time =  0.99180 s
      SPMV :   8.9556 GFlop/s ; Time =  3.25821 s
 SPMV_NLPE :  12.3852 GFlop/s ; Time =  2.35597 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1292
SPMV_A64FX :  30.3656 GFlop/s ; Time =  0.99005 s
      SPMV :   9.6276 GFlop/s ; Time =  3.12263 s
 SPMV_NLPE :  13.4595 GFlop/s ; Time =  2.23361 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1398
SPMV_A64FX :  32.7654 GFlop/s ; Time =  0.99281 s
      SPMV :  10.4632 GFlop/s ; Time =  3.10898 s
 SPMV_NLPE :  14.5789 GFlop/s ; Time =  2.23130 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1508
SPMV_A64FX :  35.4514 GFlop/s ; Time =  0.98979 s
      SPMV :  11.2320 GFlop/s ; Time =  3.12407 s
 SPMV_NLPE :  15.6692 GFlop/s ; Time =  2.23939 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1604
SPMV_A64FX :  37.5023 GFlop/s ; Time =  0.99523 s
      SPMV :  11.9449 GFlop/s ; Time =  3.12460 s
 SPMV_NLPE :  16.7280 GFlop/s ; Time =  2.23119 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1696
SPMV_A64FX :  40.0063 GFlop/s ; Time =  0.98644 s
      SPMV :  12.8975 GFlop/s ; Time =  3.05981 s
 SPMV_NLPE :  17.8633 GFlop/s ; Time =  2.20922 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1774
SPMV_A64FX :  42.0337 GFlop/s ; Time =  0.98204 s
      SPMV :  13.5075 GFlop/s ; Time =  3.05600 s
 SPMV_NLPE :  18.9268 GFlop/s ; Time =  2.18098 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 1904
SPMV_A64FX :  44.5930 GFlop/s ; Time =  0.99352 s
      SPMV :  14.3836 GFlop/s ; Time =  3.08017 s
 SPMV_NLPE :  20.0067 GFlop/s ; Time =  2.21445 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2018
SPMV_A64FX :  47.3582 GFlop/s ; Time =  0.99152 s
      SPMV :  15.1165 GFlop/s ; Time =  3.10631 s
 SPMV_NLPE :  21.1156 GFlop/s ; Time =  2.22379 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2240
SPMV_A64FX :  53.0142 GFlop/s ; Time =  0.98317 s
      SPMV :  15.8665 GFlop/s ; Time =  3.28504 s
 SPMV_NLPE :  22.1724 GFlop/s ; Time =  2.35077 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2326
SPMV_A64FX :  55.7231 GFlop/s ; Time =  0.97129 s
      SPMV :  16.9465 GFlop/s ; Time =  3.19378 s
 SPMV_NLPE :  23.3402 GFlop/s ; Time =  2.31889 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2450
SPMV_A64FX :  58.0649 GFlop/s ; Time =  0.98181 s
      SPMV :  17.4324 GFlop/s ; Time =  3.27028 s
 SPMV_NLPE :  24.4229 GFlop/s ; Time =  2.33423 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2498
SPMV_A64FX :  59.0100 GFlop/s ; Time =  0.98501 s
      SPMV :  18.2003 GFlop/s ; Time =  3.19366 s
 SPMV_NLPE :  25.5866 GFlop/s ; Time =  2.27172 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2540
SPMV_A64FX :  59.2121 GFlop/s ; Time =  0.99816 s
      SPMV :  19.0462 GFlop/s ; Time =  3.10313 s
 SPMV_NLPE :  26.7052 GFlop/s ; Time =  2.21316 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2592
SPMV_A64FX :  61.3783 GFlop/s ; Time =  0.98264 s
      SPMV :  19.6459 GFlop/s ; Time =  3.06999 s
 SPMV_NLPE :  27.7489 GFlop/s ; Time =  2.17352 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2688
SPMV_A64FX :  63.6228 GFlop/s ; Time =  0.98309 s
      SPMV :  20.7379 GFlop/s ; Time =  3.01606 s
 SPMV_NLPE :  28.9525 GFlop/s ; Time =  2.16032 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2740
SPMV_A64FX :  65.1290 GFlop/s ; Time =  0.97893 s
      SPMV :  21.2124 GFlop/s ; Time =  3.00564 s
 SPMV_NLPE :  30.0329 GFlop/s ; Time =  2.12290 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2816
SPMV_A64FX :  67.3794 GFlop/s ; Time =  0.97248 s
      SPMV :  21.9655 GFlop/s ; Time =  2.98308 s
 SPMV_NLPE :  31.1072 GFlop/s ; Time =  2.10643 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 2886
SPMV_A64FX :  69.1066 GFlop/s ; Time =  0.97174 s
      SPMV :  22.9165 GFlop/s ; Time =  2.93038 s
 SPMV_NLPE :  32.0963 GFlop/s ; Time =  2.09226 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3020
SPMV_A64FX :  71.3642 GFlop/s ; Time =  0.98469 s
      SPMV :  23.3896 GFlop/s ; Time =  3.00441 s
 SPMV_NLPE :  33.2166 GFlop/s ; Time =  2.11556 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3130
SPMV_A64FX :  74.6372 GFlop/s ; Time =  0.97581 s
      SPMV :  24.4518 GFlop/s ; Time =  2.97857 s
 SPMV_NLPE :  34.3627 GFlop/s ; Time =  2.11949 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3158
SPMV_A64FX :  76.1412 GFlop/s ; Time =  0.96509 s
      SPMV :  24.9405 GFlop/s ; Time =  2.94633 s
 SPMV_NLPE :  35.4160 GFlop/s ; Time =  2.07485 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3234
SPMV_A64FX :  77.9649 GFlop/s ; Time =  0.96520 s
      SPMV :  25.6178 GFlop/s ; Time =  2.93747 s
 SPMV_NLPE :  36.6266 GFlop/s ; Time =  2.05456 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3434
SPMV_A64FX :  81.5497 GFlop/s ; Time =  0.97983 s
      SPMV :  26.6804 GFlop/s ; Time =  2.99490 s
 SPMV_NLPE :  37.6637 GFlop/s ; Time =  2.12155 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3454
SPMV_A64FX :  82.4144 GFlop/s ; Time =  0.97520 s
      SPMV :  27.0126 GFlop/s ; Time =  2.97530 s
 SPMV_NLPE :  38.7005 GFlop/s ; Time =  2.07673 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3554
SPMV_A64FX :  85.0030 GFlop/s ; Time =  0.97288 s
      SPMV :  28.2978 GFlop/s ; Time =  2.92240 s
 SPMV_NLPE :  39.7186 GFlop/s ; Time =  2.08208 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3582
SPMV_A64FX :  84.9035 GFlop/s ; Time =  0.98169 s
      SPMV :  28.7834 GFlop/s ; Time =  2.89573 s
 SPMV_NLPE :  40.8401 GFlop/s ; Time =  2.04086 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3562
SPMV_A64FX :  86.7043 GFlop/s ; Time =  0.95593 s
      SPMV :  29.0346 GFlop/s ; Time =  2.85465 s
 SPMV_NLPE :  41.9646 GFlop/s ; Time =  1.97508 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3746
SPMV_A64FX :  90.2120 GFlop/s ; Time =  0.96623 s
      SPMV :  30.2551 GFlop/s ; Time =  2.88101 s
 SPMV_NLPE :  43.2675 GFlop/s ; Time =  2.01457 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 3838
SPMV_A64FX :  92.9306 GFlop/s ; Time =  0.96100 s
      SPMV :  30.5665 GFlop/s ; Time =  2.92169 s
 SPMV_NLPE :  44.3325 GFlop/s ; Time =  2.01445 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4000
SPMV_A64FX :  97.9424 GFlop/s ; Time =  0.95031 s
      SPMV :  32.0208 GFlop/s ; Time =  2.90672 s
 SPMV_NLPE :  45.2979 GFlop/s ; Time =  2.05474 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4114
SPMV_A64FX :  99.2571 GFlop/s ; Time =  0.96445 s
      SPMV :  32.5273 GFlop/s ; Time =  2.94300 s
 SPMV_NLPE :  46.3923 GFlop/s ; Time =  2.06344 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4174
SPMV_A64FX :  99.8693 GFlop/s ; Time =  0.97251 s
      SPMV :  32.7851 GFlop/s ; Time =  2.96245 s
 SPMV_NLPE :  47.2711 GFlop/s ; Time =  2.05462 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4316
SPMV_A64FX : 104.3128 GFlop/s ; Time =  0.96276 s
      SPMV :  33.8426 GFlop/s ; Time =  2.96752 s
 SPMV_NLPE :  48.5223 GFlop/s ; Time =  2.06974 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4336
SPMV_A64FX : 104.4400 GFlop/s ; Time =  0.96605 s
      SPMV :  34.6764 GFlop/s ; Time =  2.90958 s
 SPMV_NLPE :  49.5499 GFlop/s ; Time =  2.03620 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4330
SPMV_A64FX : 104.7689 GFlop/s ; Time =  0.96168 s
      SPMV :  35.2637 GFlop/s ; Time =  2.85716 s
 SPMV_NLPE :  50.5986 GFlop/s ; Time =  1.99124 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4564
SPMV_A64FX : 110.5460 GFlop/s ; Time =  0.96068 s
      SPMV :  36.4574 GFlop/s ; Time =  2.91296 s
 SPMV_NLPE :  51.7658 GFlop/s ; Time =  2.05153 s
Reading matrix file
Creating a general matrix out of a symmetric one
NUMA initing
NUMA inited
Doing RCM permutation
nrows = 217918
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 227.693510
nrows_Sell_C = 217920, nnz_Sell_C = 11835784, nnzr_Sell_C = 54.312518
nrows_CRS = 217918, nnz_CRS = 11634424, nnzr_CRS = 53.389000
eff = 0.982987
Creating RHS for 1 nodes
Iter = 4490
SPMV_A64FX : 110.0196 GFlop/s ; Time =  0.94962 s
      SPMV :  36.1550 GFlop/s ; Time =  2.88970 s
 SPMV_NLPE :  52.7978 GFlop/s ; Time =  1.97881 s


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/spmv_C16_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.1689,     4.0114,     2.2131
    2,     2.3227,     8.0035,     4.3771
    3,     3.5150,    12.3358,     6.6732
    4,     4.6395,    16.1683,     8.8268
    5,     5.7176,    19.5040,    10.8529
    6,     6.8247,    23.0364,    12.9206
    7,     7.9587,    25.8130,    15.0102
    8,     9.0973,    28.5819,    17.1009
    9,    10.1698,    30.0704,    19.0942
   10,    11.1465,    30.2756,    20.7983
   11,    12.4412,    31.8694,    23.1941
   12,    13.3150,    31.6862,    24.5826
   13,    14.4968,    34.4351,    26.7292
   14,    15.6707,    37.1050,    28.8654
   15,    16.5628,    39.1200,    30.5486
   16,    17.9088,    42.0558,    32.9843
   17,    18.6913,    43.9222,    34.3131
   18,    19.8101,    46.5557,    36.4560
   19,    20.9517,    49.3075,    38.6646
   20,    21.9569,    54.5280,    40.9116
   21,    23.5023,    57.7119,    43.6210
   22,    24.1615,    60.5211,    44.6894
   23,    25.2100,    62.9452,    46.8225
   24,    26.5060,    62.2856,    48.4936
   25,    27.2393,    64.3415,    50.0738
   26,    28.6872,    66.9930,    52.6690
   27,    29.4596,    68.5461,    54.0776
   28,    30.4102,    71.5032,    55.7228
   29,    31.7950,    74.0574,    58.1391
   30,    32.3487,    76.2035,    59.1681
   31,    33.9058,    78.8129,    61.7981
   32,    34.6223,    80.0224,    62.8785
   33,    35.3505,    81.9996,    64.4853
   34,    36.9346,    85.2872,    67.3185
   35,    37.1254,    87.2777,    67.8568
   36,    39.0517,    90.4954,    71.5175
   37,    39.7893,    90.4654,    71.6966
   38,    39.9716,    92.9801,    72.3863
   39,    41.6407,    94.8837,    75.5133
   40,    42.2807,    98.6535,    76.1797
   41,    44.0928,   100.9870,    79.6769
   42,    44.8280,   101.7649,    80.7377
   43,    45.1143,   105.6885,    81.8674
   44,    46.7430,   109.1246,    84.4401
   45,    47.7272,   110.7789,    85.9071
   46,    48.5649,   111.5805,    87.3978
   47,    50.2707,   114.9983,    90.6994
   48,    49.7258,   115.3230,    89.5564


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/spmv_C32_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2208,     4.2060,     3.1606
    2,     2.4141,     8.4401,     6.1435
    3,     3.6602,    13.0923,     9.4710
    4,     4.7899,    17.0888,    12.4475
    5,     5.8628,    20.4884,    15.0687
    6,     7.0295,    24.1255,    18.1226
    7,     8.1879,    27.1601,    20.6061
    8,     9.3090,    29.2128,    23.4712
    9,    10.4082,    30.3936,    25.9661
   10,    11.4416,    30.6169,    27.5266
   11,    12.7656,    31.6195,    29.7963
   12,    13.6833,    31.5614,    29.7938
   13,    14.8851,    34.0910,    32.2737
   14,    16.1122,    36.8855,    35.1685
   15,    17.0014,    38.8552,    37.1411
   16,    18.3440,    41.6756,    39.8357
   17,    19.3174,    44.1047,    41.7666
   18,    20.3230,    47.0824,    44.6721
   19,    21.7292,    49.3166,    47.0760
   20,    22.6487,    54.1447,    52.5238
   21,    24.1009,    57.0277,    56.5563
   22,    24.8058,    59.4572,    57.9231
   23,    25.8055,    62.5013,    59.0719
   24,    27.2939,    60.9216,    58.6435
   25,    27.9747,    63.7618,    61.1538
   26,    29.3268,    66.5655,    63.7920
   27,    30.1686,    68.3144,    64.5537
   28,    31.2663,    70.6511,    67.4377
   29,    32.6650,    72.5604,    70.0495
   30,    33.2871,    75.2407,    71.0136
   31,    34.6920,    78.5155,    74.7447
   32,    35.7634,    79.8092,    76.3835
   33,    36.3885,    81.7328,    78.3230
   34,    38.0257,    85.9134,    82.1876
   35,    38.4338,    87.4053,    82.0474
   36,    40.1128,    90.2755,    85.0169
   37,    40.8553,    90.7724,    86.5840
   38,    40.8954,    90.9974,    87.4787
   39,    42.7639,    93.9471,    89.4444
   40,    43.6494,    98.4700,    92.3243
   41,    45.1168,    99.9002,    95.9147
   42,    46.4879,   102.8392,    96.9060
   43,    46.2691,   103.4493,    98.1526
   44,    47.9270,   105.2423,   100.8134
   45,    48.9646,   107.6269,   102.0049
   46,    49.6378,   111.5716,   105.5296
   47,    51.5622,   113.1414,   108.5358
   48,    51.1494,   113.6561,   108.6725


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/spmv_C64_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2220,     4.0960,     1.1915
    2,     2.3852,     8.0784,     2.1165
    3,     3.6226,    12.5518,     2.9918
    4,     4.7003,    16.3160,     4.2178
    5,     5.6706,    19.4567,     4.6836
    6,     6.8547,    23.2336,     5.3309
    7,     7.9636,    25.8080,     6.2546
    8,     9.0057,    28.2280,     6.6459
    9,    10.0898,    29.4133,     7.4795
   10,    11.1330,    29.9526,     8.2769
   11,    12.3218,    30.6225,     8.8880
   12,    13.3075,    30.6994,     9.4741
   13,    14.3988,    33.1677,    10.7885
   14,    15.5510,    35.9081,    10.9916
   15,    16.5558,    37.9619,    11.7572
   16,    17.7385,    40.5467,    11.9633
   17,    18.8409,    43.2025,    13.8154
   18,    19.8533,    45.3964,    15.0559
   19,    21.1792,    48.5890,    15.1947
   20,    22.0178,    53.4918,    15.4848
   21,    23.2230,    56.3489,    17.0785
   22,    24.1606,    58.6695,    17.4431
   23,    25.1941,    61.9246,    16.8820
   24,    26.4687,    60.4117,    17.9846
   25,    27.3679,    62.2060,    19.3321
   26,    28.5054,    64.8881,    18.6500
   27,    29.5328,    66.6585,    19.3823
   28,    30.5827,    69.7291,    20.8051
   29,    31.6066,    71.6042,    20.7082
   30,    32.4341,    73.8174,    21.4016
   31,    33.6402,    76.1705,    21.9706
   32,    35.0701,    79.3369,    22.9183
   33,    35.6285,    80.8313,    23.3387
   34,    36.9565,    83.6406,    24.5605
   35,    37.6729,    85.4435,    25.6668
   36,    39.1874,    88.3900,    25.8811
   37,    39.6389,    89.5462,    26.1207
   38,    40.3535,    91.2971,    26.8409
   39,    41.9439,    93.6185,    27.6989
   40,    42.5192,    96.3546,    27.7834
   41,    43.6907,    96.7860,    28.3261
   42,    44.8444,    99.7431,    29.2637
   43,    45.3058,   101.8808,    29.6303
   44,    47.2693,   106.0979,    31.4123
   45,    47.4122,   105.4184,    31.8703
   46,    48.6798,   108.7744,    31.9659
   47,    50.2735,   110.9085,    33.2648
   48,    50.1681,   112.2029,    33.5930


==> plots/data/spmv_microbench/gcc_old/pwtk_scaling_sellC/spmv_C8_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.8288,     3.0382,     1.2564
    2,     1.6535,     6.0395,     2.4829
    3,     2.4939,     9.1797,     3.7729
    4,     3.3033,    12.0460,     5.0114
    5,     4.0890,    14.6297,     6.2193
    6,     4.8992,    17.4758,     7.4323
    7,     5.7174,    20.0924,     8.6645
    8,     6.5417,    22.6165,     9.8983
    9,     7.3294,    25.1384,    11.0672
   10,     8.0396,    26.7124,    11.2853
   11,     8.9556,    29.4202,    12.3852
   12,     9.6276,    30.3656,    13.4595
   13,    10.4632,    32.7654,    14.5789
   14,    11.2320,    35.4514,    15.6692
   15,    11.9449,    37.5023,    16.7280
   16,    12.8975,    40.0063,    17.8633
   17,    13.5075,    42.0337,    18.9268
   18,    14.3836,    44.5930,    20.0067
   19,    15.1165,    47.3582,    21.1156
   20,    15.8665,    53.0142,    22.1724
   21,    16.9465,    55.7231,    23.3402
   22,    17.4324,    58.0649,    24.4229
   23,    18.2003,    59.0100,    25.5866
   24,    19.0462,    59.2121,    26.7052
   25,    19.6459,    61.3783,    27.7489
   26,    20.7379,    63.6228,    28.9525
   27,    21.2124,    65.1290,    30.0329
   28,    21.9655,    67.3794,    31.1072
   29,    22.9165,    69.1066,    32.0963
   30,    23.3896,    71.3642,    33.2166
   31,    24.4518,    74.6372,    34.3627
   32,    24.9405,    76.1412,    35.4160
   33,    25.6178,    77.9649,    36.6266
   34,    26.6804,    81.5497,    37.6637
   35,    27.0126,    82.4144,    38.7005
   36,    28.2978,    85.0030,    39.7186
   37,    28.7834,    84.9035,    40.8401
   38,    29.0346,    86.7043,    41.9646
   39,    30.2551,    90.2120,    43.2675
   40,    30.5665,    92.9306,    44.3325
   41,    32.0208,    97.9424,    45.2979
   42,    32.5273,    99.2571,    46.3923
   43,    32.7851,    99.8693,    47.2711
   44,    33.8426,   104.3128,    48.5223
   45,    34.6764,   104.4400,    49.5499
   46,    35.2637,   104.7689,    50.5986
   47,    36.4574,   110.5460,    51.7658
   48,    36.1550,   110.0196,    52.7978


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/raw_spmv_C1_u1.txt <==
-m RECT -S 4000, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1280 GFlop/s ; Time =  1.00562 s
      SPMV :   3.1501 GFlop/s ; Time =  0.99856 s
 SPMV_NLPE :   3.1629 GFlop/s ; Time =  0.99451 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 70
SPMV_A64FX :   6.1992 GFlop/s ; Time =  0.98663 s
      SPMV :   6.1897 GFlop/s ; Time =  0.98815 s
 SPMV_NLPE :   6.2258 GFlop/s ; Time =  0.98242 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 106
SPMV_A64FX :   9.2404 GFlop/s ; Time =  1.00232 s
      SPMV :   9.2448 GFlop/s ; Time =  1.00185 s
 SPMV_NLPE :   9.3034 GFlop/s ; Time =  0.99553 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 140
SPMV_A64FX :  12.3036 GFlop/s ; Time =  0.99424 s
      SPMV :  12.3159 GFlop/s ; Time =  0.99324 s
 SPMV_NLPE :  12.3939 GFlop/s ; Time =  0.98699 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 174
SPMV_A64FX :  15.2812 GFlop/s ; Time =  0.99491 s
      SPMV :  15.3262 GFlop/s ; Time =  0.99199 s
 SPMV_NLPE :  15.3941 GFlop/s ; Time =  0.98761 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 210
SPMV_A64FX :  18.4091 GFlop/s ; Time =  0.99673 s
      SPMV :  18.4396 GFlop/s ; Time =  0.99508 s
 SPMV_NLPE :  18.5383 GFlop/s ; Time =  0.98979 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 246
SPMV_A64FX :  21.5553 GFlop/s ; Time =  0.99718 s
      SPMV :  21.5839 GFlop/s ; Time =  0.99586 s
 SPMV_NLPE :  21.6964 GFlop/s ; Time =  0.99069 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 282
SPMV_A64FX :  24.7385 GFlop/s ; Time =  0.99602 s
      SPMV :  24.7448 GFlop/s ; Time =  0.99576 s
 SPMV_NLPE :  24.8843 GFlop/s ; Time =  0.99019 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 320
SPMV_A64FX :  28.0776 GFlop/s ; Time =  0.99582 s
      SPMV :  28.0681 GFlop/s ; Time =  0.99616 s
 SPMV_NLPE :  28.2189 GFlop/s ; Time =  0.99084 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 346
SPMV_A64FX :  30.4217 GFlop/s ; Time =  0.99377 s
      SPMV :  30.8652 GFlop/s ; Time =  0.97949 s
 SPMV_NLPE :  31.0309 GFlop/s ; Time =  0.97426 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 376
SPMV_A64FX :  33.0529 GFlop/s ; Time =  0.99396 s
      SPMV :  33.4840 GFlop/s ; Time =  0.98117 s
 SPMV_NLPE :  33.6305 GFlop/s ; Time =  0.97689 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 400
SPMV_A64FX :  35.1143 GFlop/s ; Time =  0.99533 s
      SPMV :  35.2773 GFlop/s ; Time =  0.99073 s
 SPMV_NLPE :  35.4129 GFlop/s ; Time =  0.98694 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 432
SPMV_A64FX :  37.9819 GFlop/s ; Time =  0.99380 s
      SPMV :  38.1604 GFlop/s ; Time =  0.98915 s
 SPMV_NLPE :  38.3046 GFlop/s ; Time =  0.98543 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 468
SPMV_A64FX :  41.0522 GFlop/s ; Time =  0.99610 s
      SPMV :  41.3306 GFlop/s ; Time =  0.98939 s
 SPMV_NLPE :  41.4693 GFlop/s ; Time =  0.98608 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 502
SPMV_A64FX :  44.2010 GFlop/s ; Time =  0.99235 s
      SPMV :  44.4173 GFlop/s ; Time =  0.98752 s
 SPMV_NLPE :  44.5385 GFlop/s ; Time =  0.98483 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 538
SPMV_A64FX :  47.3286 GFlop/s ; Time =  0.99323 s
      SPMV :  47.4072 GFlop/s ; Time =  0.99158 s
 SPMV_NLPE :  47.5653 GFlop/s ; Time =  0.98829 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 566
SPMV_A64FX :  49.8833 GFlop/s ; Time =  0.99141 s
      SPMV :  50.0573 GFlop/s ; Time =  0.98796 s
 SPMV_NLPE :  50.2316 GFlop/s ; Time =  0.98454 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 598
SPMV_A64FX :  52.4486 GFlop/s ; Time =  0.99623 s
      SPMV :  52.9408 GFlop/s ; Time =  0.98697 s
 SPMV_NLPE :  53.1284 GFlop/s ; Time =  0.98348 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 630
SPMV_A64FX :  55.4151 GFlop/s ; Time =  0.99335 s
      SPMV :  55.6913 GFlop/s ; Time =  0.98843 s
 SPMV_NLPE :  55.9178 GFlop/s ; Time =  0.98442 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 662
SPMV_A64FX :  58.3067 GFlop/s ; Time =  0.99205 s
      SPMV :  58.5527 GFlop/s ; Time =  0.98788 s
 SPMV_NLPE :  58.7985 GFlop/s ; Time =  0.98375 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 698
SPMV_A64FX :  61.3713 GFlop/s ; Time =  0.99376 s
      SPMV :  61.7856 GFlop/s ; Time =  0.98710 s
 SPMV_NLPE :  61.9975 GFlop/s ; Time =  0.98372 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 730
SPMV_A64FX :  64.3840 GFlop/s ; Time =  0.99069 s
      SPMV :  64.6745 GFlop/s ; Time =  0.98624 s
 SPMV_NLPE :  64.9069 GFlop/s ; Time =  0.98271 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 766
SPMV_A64FX :  67.4794 GFlop/s ; Time =  0.99186 s
      SPMV :  67.8112 GFlop/s ; Time =  0.98701 s
 SPMV_NLPE :  68.0348 GFlop/s ; Time =  0.98376 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 800
SPMV_A64FX :  70.4848 GFlop/s ; Time =  0.99171 s
      SPMV :  70.4959 GFlop/s ; Time =  0.99156 s
 SPMV_NLPE :  70.7434 GFlop/s ; Time =  0.98809 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 830
SPMV_A64FX :  73.2689 GFlop/s ; Time =  0.98981 s
      SPMV :  73.4065 GFlop/s ; Time =  0.98795 s
 SPMV_NLPE :  73.6559 GFlop/s ; Time =  0.98461 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 858
SPMV_A64FX :  75.7733 GFlop/s ; Time =  0.98938 s
      SPMV :  76.3469 GFlop/s ; Time =  0.98195 s
 SPMV_NLPE :  76.6011 GFlop/s ; Time =  0.97869 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 888
SPMV_A64FX :  78.6532 GFlop/s ; Time =  0.98648 s
      SPMV :  78.8760 GFlop/s ; Time =  0.98369 s
 SPMV_NLPE :  79.1375 GFlop/s ; Time =  0.98044 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 922
SPMV_A64FX :  81.7150 GFlop/s ; Time =  0.98587 s
      SPMV :  82.0607 GFlop/s ; Time =  0.98172 s
 SPMV_NLPE :  82.3409 GFlop/s ; Time =  0.97838 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 956
SPMV_A64FX :  84.6306 GFlop/s ; Time =  0.98701 s
      SPMV :  84.7847 GFlop/s ; Time =  0.98522 s
 SPMV_NLPE :  85.0663 GFlop/s ; Time =  0.98196 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 992
SPMV_A64FX :  87.9145 GFlop/s ; Time =  0.98592 s
      SPMV :  88.1212 GFlop/s ; Time =  0.98361 s
 SPMV_NLPE :  88.3786 GFlop/s ; Time =  0.98075 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1028
SPMV_A64FX :  91.0613 GFlop/s ; Time =  0.98640 s
      SPMV :  90.9087 GFlop/s ; Time =  0.98805 s
 SPMV_NLPE :  91.2822 GFlop/s ; Time =  0.98401 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1052
SPMV_A64FX :  93.2574 GFlop/s ; Time =  0.98565 s
      SPMV :  93.3754 GFlop/s ; Time =  0.98441 s
 SPMV_NLPE :  93.6416 GFlop/s ; Time =  0.98161 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1078
SPMV_A64FX :  95.1929 GFlop/s ; Time =  0.98948 s
      SPMV :  95.1230 GFlop/s ; Time =  0.99021 s
 SPMV_NLPE :  96.6197 GFlop/s ; Time =  0.97487 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1112
SPMV_A64FX :  98.4723 GFlop/s ; Time =  0.98670 s
      SPMV :  98.7202 GFlop/s ; Time =  0.98422 s
 SPMV_NLPE :  99.0785 GFlop/s ; Time =  0.98066 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1142
SPMV_A64FX : 101.3704 GFlop/s ; Time =  0.98434 s
      SPMV : 101.6104 GFlop/s ; Time =  0.98202 s
 SPMV_NLPE : 101.9475 GFlop/s ; Time =  0.97877 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1172
SPMV_A64FX : 104.2141 GFlop/s ; Time =  0.98264 s
      SPMV : 104.7075 GFlop/s ; Time =  0.97801 s
 SPMV_NLPE : 105.0775 GFlop/s ; Time =  0.97456 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1212
SPMV_A64FX : 107.4457 GFlop/s ; Time =  0.98561 s
      SPMV : 107.6295 GFlop/s ; Time =  0.98393 s
 SPMV_NLPE : 108.0357 GFlop/s ; Time =  0.98023 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1242
SPMV_A64FX : 110.5144 GFlop/s ; Time =  0.98196 s
      SPMV : 110.7064 GFlop/s ; Time =  0.98026 s
 SPMV_NLPE : 111.1198 GFlop/s ; Time =  0.97661 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1276
SPMV_A64FX : 113.6578 GFlop/s ; Time =  0.98094 s
      SPMV : 113.6513 GFlop/s ; Time =  0.98100 s
 SPMV_NLPE : 114.0126 GFlop/s ; Time =  0.97789 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
SPMV_A64FX : 115.8993 GFlop/s ; Time =  0.98157 s
      SPMV : 116.0098 GFlop/s ; Time =  0.98064 s
 SPMV_NLPE : 116.4050 GFlop/s ; Time =  0.97731 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1322
SPMV_A64FX : 117.8582 GFlop/s ; Time =  0.98008 s
      SPMV : 118.5777 GFlop/s ; Time =  0.97414 s
 SPMV_NLPE : 118.8547 GFlop/s ; Time =  0.97187 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1358
SPMV_A64FX : 120.7891 GFlop/s ; Time =  0.98234 s
      SPMV : 121.1265 GFlop/s ; Time =  0.97961 s
 SPMV_NLPE : 121.6008 GFlop/s ; Time =  0.97579 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1390
SPMV_A64FX : 122.7754 GFlop/s ; Time =  0.98923 s
      SPMV : 122.6769 GFlop/s ; Time =  0.99002 s
 SPMV_NLPE : 124.0114 GFlop/s ; Time =  0.97937 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1414
SPMV_A64FX : 126.2771 GFlop/s ; Time =  0.97840 s
      SPMV : 127.1224 GFlop/s ; Time =  0.97190 s
 SPMV_NLPE : 127.4448 GFlop/s ; Time =  0.96944 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1446
SPMV_A64FX : 129.2440 GFlop/s ; Time =  0.97758 s
      SPMV : 129.6579 GFlop/s ; Time =  0.97445 s
 SPMV_NLPE : 130.0766 GFlop/s ; Time =  0.97132 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1472
SPMV_A64FX : 131.8186 GFlop/s ; Time =  0.97572 s
      SPMV : 132.5395 GFlop/s ; Time =  0.97041 s
 SPMV_NLPE : 132.8755 GFlop/s ; Time =  0.96795 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1510
SPMV_A64FX : 135.0365 GFlop/s ; Time =  0.97705 s
      SPMV : 135.1668 GFlop/s ; Time =  0.97611 s
 SPMV_NLPE : 135.5595 GFlop/s ; Time =  0.97328 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1528
SPMV_A64FX : 136.5098 GFlop/s ; Time =  0.97803 s
      SPMV : 137.8659 GFlop/s ; Time =  0.96841 s
 SPMV_NLPE : 138.2738 GFlop/s ; Time =  0.96555 s


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/raw_spmv_C1_u2.txt <==
-m RECT -S 4000, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.2910 GFlop/s ; Time =  1.01813 s
      SPMV :   3.1502 GFlop/s ; Time =  1.38683 s
 SPMV_NLPE :   3.1629 GFlop/s ; Time =  1.38125 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 94
SPMV_A64FX :   8.2715 GFlop/s ; Time =  0.99297 s
      SPMV :   6.1952 GFlop/s ; Time =  1.32575 s
 SPMV_NLPE :   6.2297 GFlop/s ; Time =  1.31842 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 142
SPMV_A64FX :  12.3595 GFlop/s ; Time =  1.00387 s
      SPMV :   9.2424 GFlop/s ; Time =  1.34245 s
 SPMV_NLPE :   9.2986 GFlop/s ; Time =  1.33432 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 188
SPMV_A64FX :  16.5147 GFlop/s ; Time =  0.99467 s
      SPMV :  12.3070 GFlop/s ; Time =  1.33474 s
 SPMV_NLPE :  12.3825 GFlop/s ; Time =  1.32661 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
SPMV_A64FX :  20.5746 GFlop/s ; Time =  1.00224 s
      SPMV :  15.3273 GFlop/s ; Time =  1.34536 s
 SPMV_NLPE :  15.3960 GFlop/s ; Time =  1.33935 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 282
SPMV_A64FX :  24.7475 GFlop/s ; Time =  0.99566 s
      SPMV :  18.4536 GFlop/s ; Time =  1.33524 s
 SPMV_NLPE :  18.5553 GFlop/s ; Time =  1.32792 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 328
SPMV_A64FX :  28.7228 GFlop/s ; Time =  0.99779 s
      SPMV :  21.5859 GFlop/s ; Time =  1.32769 s
 SPMV_NLPE :  21.6465 GFlop/s ; Time =  1.32397 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 368
SPMV_A64FX :  32.3285 GFlop/s ; Time =  0.99461 s
      SPMV :  24.7597 GFlop/s ; Time =  1.29866 s
 SPMV_NLPE :  24.8850 GFlop/s ; Time =  1.29212 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
SPMV_A64FX :  35.2461 GFlop/s ; Time =  0.99657 s
      SPMV :  28.0623 GFlop/s ; Time =  1.25168 s
 SPMV_NLPE :  28.2109 GFlop/s ; Time =  1.24509 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 412
SPMV_A64FX :  36.1284 GFlop/s ; Time =  0.99642 s
      SPMV :  30.8417 GFlop/s ; Time =  1.16721 s
 SPMV_NLPE :  31.0076 GFlop/s ; Time =  1.16097 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  37.1886 GFlop/s ; Time =  0.99620 s
      SPMV :  33.4785 GFlop/s ; Time =  1.10660 s
 SPMV_NLPE :  33.6237 GFlop/s ; Time =  1.10183 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
SPMV_A64FX :  37.6437 GFlop/s ; Time =  0.99344 s
      SPMV :  35.2761 GFlop/s ; Time =  1.06012 s
 SPMV_NLPE :  35.4040 GFlop/s ; Time =  1.05629 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  40.5598 GFlop/s ; Time =  0.99526 s
      SPMV :  38.1822 GFlop/s ; Time =  1.05724 s
 SPMV_NLPE :  38.3340 GFlop/s ; Time =  1.05305 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
SPMV_A64FX :  43.6272 GFlop/s ; Time =  0.99338 s
      SPMV :  41.3328 GFlop/s ; Time =  1.04853 s
 SPMV_NLPE :  41.4632 GFlop/s ; Time =  1.04523 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 532
SPMV_A64FX :  46.7070 GFlop/s ; Time =  0.99523 s
      SPMV :  44.4035 GFlop/s ; Time =  1.04686 s
 SPMV_NLPE :  44.5790 GFlop/s ; Time =  1.04273 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 566
SPMV_A64FX :  49.7590 GFlop/s ; Time =  0.99389 s
      SPMV :  47.4217 GFlop/s ; Time =  1.04287 s
 SPMV_NLPE :  47.4010 GFlop/s ; Time =  1.04333 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 594
SPMV_A64FX :  52.6941 GFlop/s ; Time =  0.98496 s
      SPMV :  50.0758 GFlop/s ; Time =  1.03646 s
 SPMV_NLPE :  50.2343 GFlop/s ; Time =  1.03319 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 632
SPMV_A64FX :  55.6118 GFlop/s ; Time =  0.99298 s
      SPMV :  52.9581 GFlop/s ; Time =  1.04274 s
 SPMV_NLPE :  53.1397 GFlop/s ; Time =  1.03918 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
SPMV_A64FX :  58.5283 GFlop/s ; Time =  0.99127 s
      SPMV :  55.6585 GFlop/s ; Time =  1.04239 s
 SPMV_NLPE :  55.8737 GFlop/s ; Time =  1.03837 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 698
SPMV_A64FX :  61.6840 GFlop/s ; Time =  0.98872 s
      SPMV :  58.6134 GFlop/s ; Time =  1.04052 s
 SPMV_NLPE :  58.8538 GFlop/s ; Time =  1.03627 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 744
SPMV_A64FX :  65.6483 GFlop/s ; Time =  0.99024 s
      SPMV :  61.7758 GFlop/s ; Time =  1.05232 s
 SPMV_NLPE :  62.0024 GFlop/s ; Time =  1.04847 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 778
SPMV_A64FX :  68.5814 GFlop/s ; Time =  0.99121 s
      SPMV :  64.6328 GFlop/s ; Time =  1.05176 s
 SPMV_NLPE :  64.8675 GFlop/s ; Time =  1.04796 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 812
SPMV_A64FX :  71.7310 GFlop/s ; Time =  0.98910 s
      SPMV :  67.7603 GFlop/s ; Time =  1.04706 s
 SPMV_NLPE :  67.9908 GFlop/s ; Time =  1.04351 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 848
SPMV_A64FX :  74.8567 GFlop/s ; Time =  0.98982 s
      SPMV :  70.4948 GFlop/s ; Time =  1.05107 s
 SPMV_NLPE :  70.7455 GFlop/s ; Time =  1.04734 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 872
SPMV_A64FX :  76.5218 GFlop/s ; Time =  0.99569 s
      SPMV :  72.4915 GFlop/s ; Time =  1.05105 s
 SPMV_NLPE :  73.6420 GFlop/s ; Time =  1.03462 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 904
SPMV_A64FX :  80.0176 GFlop/s ; Time =  0.98713 s
      SPMV :  76.3246 GFlop/s ; Time =  1.03489 s
 SPMV_NLPE :  76.5912 GFlop/s ; Time =  1.03129 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 936
SPMV_A64FX :  82.8131 GFlop/s ; Time =  0.98757 s
      SPMV :  78.8150 GFlop/s ; Time =  1.03767 s
 SPMV_NLPE :  79.0804 GFlop/s ; Time =  1.03419 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 964
SPMV_A64FX :  85.8390 GFlop/s ; Time =  0.98126 s
      SPMV :  82.0647 GFlop/s ; Time =  1.02639 s
 SPMV_NLPE :  82.3333 GFlop/s ; Time =  1.02304 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1000
SPMV_A64FX :  88.4769 GFlop/s ; Time =  0.98756 s
      SPMV :  84.7492 GFlop/s ; Time =  1.03099 s
 SPMV_NLPE :  84.9935 GFlop/s ; Time =  1.02803 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1048
SPMV_A64FX :  92.8290 GFlop/s ; Time =  0.98644 s
      SPMV :  88.1222 GFlop/s ; Time =  1.03913 s
 SPMV_NLPE :  88.3810 GFlop/s ; Time =  1.03608 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1086
SPMV_A64FX :  96.1837 GFlop/s ; Time =  0.98655 s
      SPMV :  90.8833 GFlop/s ; Time =  1.04409 s
 SPMV_NLPE :  91.2804 GFlop/s ; Time =  1.03955 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1112
SPMV_A64FX :  98.7786 GFlop/s ; Time =  0.98363 s
      SPMV :  93.3639 GFlop/s ; Time =  1.04068 s
 SPMV_NLPE :  93.6674 GFlop/s ; Time =  1.03731 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1150
SPMV_A64FX : 101.9077 GFlop/s ; Time =  0.98601 s
      SPMV :  96.2594 GFlop/s ; Time =  1.04387 s
 SPMV_NLPE :  96.6196 GFlop/s ; Time =  1.03998 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1180
SPMV_A64FX : 104.6796 GFlop/s ; Time =  0.98495 s
      SPMV :  98.6190 GFlop/s ; Time =  1.04548 s
 SPMV_NLPE :  99.0721 GFlop/s ; Time =  1.04069 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1216
SPMV_A64FX : 107.6903 GFlop/s ; Time =  0.98662 s
      SPMV : 101.4446 GFlop/s ; Time =  1.04736 s
 SPMV_NLPE : 100.9650 GFlop/s ; Time =  1.05234 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1230
SPMV_A64FX : 110.5500 GFlop/s ; Time =  0.97216 s
      SPMV : 104.7115 GFlop/s ; Time =  1.02637 s
 SPMV_NLPE : 105.0678 GFlop/s ; Time =  1.02289 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1272
SPMV_A64FX : 113.5370 GFlop/s ; Time =  0.97891 s
      SPMV : 107.6263 GFlop/s ; Time =  1.03267 s
 SPMV_NLPE : 108.0002 GFlop/s ; Time =  1.02909 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1310
SPMV_A64FX : 116.5202 GFlop/s ; Time =  0.98234 s
      SPMV : 110.7237 GFlop/s ; Time =  1.03377 s
 SPMV_NLPE : 111.0885 GFlop/s ; Time =  1.03037 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1338
SPMV_A64FX : 119.3425 GFlop/s ; Time =  0.97961 s
      SPMV : 113.4737 GFlop/s ; Time =  1.03028 s
 SPMV_NLPE : 113.8773 GFlop/s ; Time =  1.02662 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1364
SPMV_A64FX : 122.4044 GFlop/s ; Time =  0.97366 s
      SPMV : 115.9496 GFlop/s ; Time =  1.02787 s
 SPMV_NLPE : 116.2885 GFlop/s ; Time =  1.02487 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1406
SPMV_A64FX : 125.2124 GFlop/s ; Time =  0.98114 s
      SPMV : 118.5727 GFlop/s ; Time =  1.03608 s
 SPMV_NLPE : 118.8691 GFlop/s ; Time =  1.03350 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1446
SPMV_A64FX : 128.2631 GFlop/s ; Time =  0.98505 s
      SPMV : 121.1137 GFlop/s ; Time =  1.04320 s
 SPMV_NLPE : 121.5772 GFlop/s ; Time =  1.03922 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1466
SPMV_A64FX : 130.9060 GFlop/s ; Time =  0.97851 s
      SPMV : 123.5563 GFlop/s ; Time =  1.03672 s
 SPMV_NLPE : 123.9981 GFlop/s ; Time =  1.03303 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1508
SPMV_A64FX : 133.8350 GFlop/s ; Time =  0.98452 s
      SPMV : 127.0677 GFlop/s ; Time =  1.03695 s
 SPMV_NLPE : 127.4492 GFlop/s ; Time =  1.03385 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1528
SPMV_A64FX : 136.8268 GFlop/s ; Time =  0.97576 s
      SPMV : 129.6235 GFlop/s ; Time =  1.02999 s
 SPMV_NLPE : 130.0253 GFlop/s ; Time =  1.02680 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1552
SPMV_A64FX : 139.5569 GFlop/s ; Time =  0.97170 s
      SPMV : 132.5246 GFlop/s ; Time =  1.02326 s
 SPMV_NLPE : 132.8493 GFlop/s ; Time =  1.02076 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1590
SPMV_A64FX : 142.7179 GFlop/s ; Time =  0.97344 s
      SPMV : 135.0553 GFlop/s ; Time =  1.02867 s
 SPMV_NLPE : 134.6175 GFlop/s ; Time =  1.03202 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1594
SPMV_A64FX : 145.2079 GFlop/s ; Time =  0.95916 s
      SPMV : 137.8614 GFlop/s ; Time =  1.01027 s
 SPMV_NLPE : 138.3305 GFlop/s ; Time =  1.00684 s


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/raw_spmv_C1_u3.txt <==
-m RECT -S 4000, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.4141 GFlop/s ; Time =  0.98973 s
      SPMV :   3.1532 GFlop/s ; Time =  1.38551 s
 SPMV_NLPE :   3.1659 GFlop/s ; Time =  1.37995 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 98
SPMV_A64FX :   8.5434 GFlop/s ; Time =  1.00228 s
      SPMV :   6.1905 GFlop/s ; Time =  1.38321 s
 SPMV_NLPE :   6.2256 GFlop/s ; Time =  1.37542 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 146
SPMV_A64FX :  12.7164 GFlop/s ; Time =  1.00319 s
      SPMV :   9.2415 GFlop/s ; Time =  1.38039 s
 SPMV_NLPE :   9.3014 GFlop/s ; Time =  1.37150 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 194
SPMV_A64FX :  16.9496 GFlop/s ; Time =  1.00008 s
      SPMV :  12.3041 GFlop/s ; Time =  1.37766 s
 SPMV_NLPE :  12.3803 GFlop/s ; Time =  1.36918 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 242
SPMV_A64FX :  21.1389 GFlop/s ; Time =  1.00029 s
      SPMV :  15.3138 GFlop/s ; Time =  1.38078 s
 SPMV_NLPE :  15.3848 GFlop/s ; Time =  1.37440 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 290
SPMV_A64FX :  25.3978 GFlop/s ; Time =  0.99769 s
      SPMV :  18.4401 GFlop/s ; Time =  1.37413 s
 SPMV_NLPE :  18.5435 GFlop/s ; Time =  1.36647 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 336
SPMV_A64FX :  29.5186 GFlop/s ; Time =  0.99457 s
      SPMV :  21.5671 GFlop/s ; Time =  1.36126 s
 SPMV_NLPE :  21.6788 GFlop/s ; Time =  1.35424 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 378
SPMV_A64FX :  33.0492 GFlop/s ; Time =  0.99936 s
      SPMV :  24.7235 GFlop/s ; Time =  1.33590 s
 SPMV_NLPE :  24.8809 GFlop/s ; Time =  1.32745 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 408
SPMV_A64FX :  35.7627 GFlop/s ; Time =  0.99683 s
      SPMV :  28.0435 GFlop/s ; Time =  1.27122 s
 SPMV_NLPE :  28.1296 GFlop/s ; Time =  1.26733 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 416
SPMV_A64FX :  36.6231 GFlop/s ; Time =  0.99250 s
      SPMV :  30.8398 GFlop/s ; Time =  1.17862 s
 SPMV_NLPE :  31.0050 GFlop/s ; Time =  1.17234 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 426
SPMV_A64FX :  37.4402 GFlop/s ; Time =  0.99418 s
      SPMV :  33.4694 GFlop/s ; Time =  1.11213 s
 SPMV_NLPE :  33.6193 GFlop/s ; Time =  1.10717 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 428
SPMV_A64FX :  37.6497 GFlop/s ; Time =  0.99329 s
      SPMV :  35.2796 GFlop/s ; Time =  1.06002 s
 SPMV_NLPE :  35.4174 GFlop/s ; Time =  1.05589 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  40.5262 GFlop/s ; Time =  0.99609 s
      SPMV :  38.1833 GFlop/s ; Time =  1.05721 s
 SPMV_NLPE :  38.3279 GFlop/s ; Time =  1.05322 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
SPMV_A64FX :  43.5647 GFlop/s ; Time =  0.99481 s
      SPMV :  41.3256 GFlop/s ; Time =  1.04871 s
 SPMV_NLPE :  41.4659 GFlop/s ; Time =  1.04516 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 530
SPMV_A64FX :  46.6220 GFlop/s ; Time =  0.99329 s
      SPMV :  44.4126 GFlop/s ; Time =  1.04271 s
 SPMV_NLPE :  44.5678 GFlop/s ; Time =  1.03907 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 564
SPMV_A64FX :  49.6776 GFlop/s ; Time =  0.99200 s
      SPMV :  47.4166 GFlop/s ; Time =  1.03930 s
 SPMV_NLPE :  47.5753 GFlop/s ; Time =  1.03583 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 600
SPMV_A64FX :  52.7609 GFlop/s ; Time =  0.99364 s
      SPMV :  50.0668 GFlop/s ; Time =  1.04711 s
 SPMV_NLPE :  50.2321 GFlop/s ; Time =  1.04367 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 632
SPMV_A64FX :  55.6601 GFlop/s ; Time =  0.99212 s
      SPMV :  52.9581 GFlop/s ; Time =  1.04274 s
 SPMV_NLPE :  53.1364 GFlop/s ; Time =  1.03924 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 664
SPMV_A64FX :  58.5807 GFlop/s ; Time =  0.99039 s
      SPMV :  55.6626 GFlop/s ; Time =  1.04231 s
 SPMV_NLPE :  55.8783 GFlop/s ; Time =  1.03829 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 698
SPMV_A64FX :  61.3527 GFlop/s ; Time =  0.99406 s
      SPMV :  58.5518 GFlop/s ; Time =  1.04162 s
 SPMV_NLPE :  58.7957 GFlop/s ; Time =  1.03729 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 738
SPMV_A64FX :  64.9765 GFlop/s ; Time =  0.99241 s
      SPMV :  61.7031 GFlop/s ; Time =  1.04506 s
 SPMV_NLPE :  61.9323 GFlop/s ; Time =  1.04119 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 776
SPMV_A64FX :  68.4815 GFlop/s ; Time =  0.99010 s
      SPMV :  64.6191 GFlop/s ; Time =  1.04928 s
 SPMV_NLPE :  64.8501 GFlop/s ; Time =  1.04555 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 812
SPMV_A64FX :  71.7090 GFlop/s ; Time =  0.98941 s
      SPMV :  67.7768 GFlop/s ; Time =  1.04681 s
 SPMV_NLPE :  68.0264 GFlop/s ; Time =  1.04297 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 844
SPMV_A64FX :  73.6098 GFlop/s ; Time =  1.00184 s
      SPMV :  69.6576 GFlop/s ; Time =  1.05868 s
 SPMV_NLPE :  70.6918 GFlop/s ; Time =  1.04320 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 870
SPMV_A64FX :  76.9844 GFlop/s ; Time =  0.98744 s
      SPMV :  73.3806 GFlop/s ; Time =  1.03593 s
 SPMV_NLPE :  73.6364 GFlop/s ; Time =  1.03233 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 904
SPMV_A64FX :  79.9900 GFlop/s ; Time =  0.98747 s
      SPMV :  76.3056 GFlop/s ; Time =  1.03515 s
 SPMV_NLPE :  76.5637 GFlop/s ; Time =  1.03166 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 934
SPMV_A64FX :  82.6705 GFlop/s ; Time =  0.98716 s
      SPMV :  78.7846 GFlop/s ; Time =  1.03585 s
 SPMV_NLPE :  79.0594 GFlop/s ; Time =  1.03225 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 968
SPMV_A64FX :  85.6608 GFlop/s ; Time =  0.98738 s
      SPMV :  82.1131 GFlop/s ; Time =  1.03004 s
 SPMV_NLPE :  82.3929 GFlop/s ; Time =  1.02654 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 998
SPMV_A64FX :  88.4384 GFlop/s ; Time =  0.98601 s
      SPMV :  84.8917 GFlop/s ; Time =  1.02721 s
 SPMV_NLPE :  85.1653 GFlop/s ; Time =  1.02391 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1034
SPMV_A64FX :  91.5018 GFlop/s ; Time =  0.98738 s
      SPMV :  88.2283 GFlop/s ; Time =  1.02401 s
 SPMV_NLPE :  88.4926 GFlop/s ; Time =  1.02095 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1082
SPMV_A64FX :  95.9353 GFlop/s ; Time =  0.98546 s
      SPMV :  90.9746 GFlop/s ; Time =  1.03920 s
 SPMV_NLPE :  91.3467 GFlop/s ; Time =  1.03497 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1116
SPMV_A64FX :  98.8090 GFlop/s ; Time =  0.98687 s
      SPMV :  93.4874 GFlop/s ; Time =  1.04305 s
 SPMV_NLPE :  93.7551 GFlop/s ; Time =  1.04007 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1152
SPMV_A64FX : 101.9985 GFlop/s ; Time =  0.98685 s
      SPMV :  96.4027 GFlop/s ; Time =  1.04413 s
 SPMV_NLPE :  96.7492 GFlop/s ; Time =  1.04039 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1186
SPMV_A64FX : 104.7654 GFlop/s ; Time =  0.98914 s
      SPMV :  98.7351 GFlop/s ; Time =  1.04956 s
 SPMV_NLPE :  99.1036 GFlop/s ; Time =  1.04565 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1216
SPMV_A64FX : 107.7867 GFlop/s ; Time =  0.98574 s
      SPMV : 101.7635 GFlop/s ; Time =  1.04408 s
 SPMV_NLPE : 101.9809 GFlop/s ; Time =  1.04185 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1248
SPMV_A64FX : 110.5111 GFlop/s ; Time =  0.98674 s
      SPMV : 104.6805 GFlop/s ; Time =  1.04170 s
 SPMV_NLPE : 104.8217 GFlop/s ; Time =  1.04029 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1272
SPMV_A64FX : 112.0100 GFlop/s ; Time =  0.99225 s
      SPMV : 107.5894 GFlop/s ; Time =  1.03302 s
 SPMV_NLPE : 107.9782 GFlop/s ; Time =  1.02930 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1302
SPMV_A64FX : 116.5702 GFlop/s ; Time =  0.97592 s
      SPMV : 110.7276 GFlop/s ; Time =  1.02742 s
 SPMV_NLPE : 111.1534 GFlop/s ; Time =  1.02348 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1342
SPMV_A64FX : 119.4409 GFlop/s ; Time =  0.98173 s
      SPMV : 113.5490 GFlop/s ; Time =  1.03267 s
 SPMV_NLPE : 113.0617 GFlop/s ; Time =  1.03712 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1362
SPMV_A64FX : 120.9521 GFlop/s ; Time =  0.98391 s
      SPMV : 115.9440 GFlop/s ; Time =  1.02641 s
 SPMV_NLPE : 116.3124 GFlop/s ; Time =  1.02316 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1414
SPMV_A64FX : 125.3082 GFlop/s ; Time =  0.98597 s
      SPMV : 118.5390 GFlop/s ; Time =  1.04227 s
 SPMV_NLPE : 118.8503 GFlop/s ; Time =  1.03954 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1438
SPMV_A64FX : 128.4922 GFlop/s ; Time =  0.97785 s
      SPMV : 121.0887 GFlop/s ; Time =  1.03764 s
 SPMV_NLPE : 121.5620 GFlop/s ; Time =  1.03360 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1484
SPMV_A64FX : 131.1023 GFlop/s ; Time =  0.98904 s
      SPMV : 123.5593 GFlop/s ; Time =  1.04942 s
 SPMV_NLPE : 124.0201 GFlop/s ; Time =  1.04552 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1508
SPMV_A64FX : 133.8715 GFlop/s ; Time =  0.98425 s
      SPMV : 127.0593 GFlop/s ; Time =  1.03702 s
 SPMV_NLPE : 126.7582 GFlop/s ; Time =  1.03948 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1524
SPMV_A64FX : 136.8870 GFlop/s ; Time =  0.97278 s
      SPMV : 129.5870 GFlop/s ; Time =  1.02758 s
 SPMV_NLPE : 130.0148 GFlop/s ; Time =  1.02420 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1562
SPMV_A64FX : 139.4963 GFlop/s ; Time =  0.97839 s
      SPMV : 132.4770 GFlop/s ; Time =  1.03023 s
 SPMV_NLPE : 132.8111 GFlop/s ; Time =  1.02764 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1594
SPMV_A64FX : 142.7155 GFlop/s ; Time =  0.97591 s
      SPMV : 134.9839 GFlop/s ; Time =  1.03181 s
 SPMV_NLPE : 135.5266 GFlop/s ; Time =  1.02768 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1632
SPMV_A64FX : 145.5974 GFlop/s ; Time =  0.97940 s
      SPMV : 137.5888 GFlop/s ; Time =  1.03640 s
 SPMV_NLPE : 137.5090 GFlop/s ; Time =  1.03701 s


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/raw_spmv_C1_u4.txt <==
-m RECT -S 4000, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.3247 GFlop/s ; Time =  1.01020 s
      SPMV :   3.1493 GFlop/s ; Time =  1.38722 s
 SPMV_NLPE :   3.1619 GFlop/s ; Time =  1.38170 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 96
SPMV_A64FX :   8.3303 GFlop/s ; Time =  1.00694 s
      SPMV :   6.1868 GFlop/s ; Time =  1.35581 s
 SPMV_NLPE :   6.2246 GFlop/s ; Time =  1.34758 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 142
SPMV_A64FX :  12.4616 GFlop/s ; Time =  0.99565 s
      SPMV :   9.2426 GFlop/s ; Time =  1.34241 s
 SPMV_NLPE :   9.2978 GFlop/s ; Time =  1.33445 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 190
SPMV_A64FX :  16.6257 GFlop/s ; Time =  0.99854 s
      SPMV :  12.3047 GFlop/s ; Time =  1.34920 s
 SPMV_NLPE :  12.3828 GFlop/s ; Time =  1.34069 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 236
SPMV_A64FX :  20.6603 GFlop/s ; Time =  0.99809 s
      SPMV :  15.3161 GFlop/s ; Time =  1.34634 s
 SPMV_NLPE :  15.3852 GFlop/s ; Time =  1.34030 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 284
SPMV_A64FX :  24.8737 GFlop/s ; Time =  0.99763 s
      SPMV :  18.4426 GFlop/s ; Time =  1.34552 s
 SPMV_NLPE :  18.5401 GFlop/s ; Time =  1.33844 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 330
SPMV_A64FX :  28.7717 GFlop/s ; Time =  1.00217 s
      SPMV :  21.5680 GFlop/s ; Time =  1.33689 s
 SPMV_NLPE :  21.6790 GFlop/s ; Time =  1.33005 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 370
SPMV_A64FX :  32.4699 GFlop/s ; Time =  0.99566 s
      SPMV :  24.7517 GFlop/s ; Time =  1.30614 s
 SPMV_NLPE :  24.8740 GFlop/s ; Time =  1.29971 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 402
SPMV_A64FX :  35.3117 GFlop/s ; Time =  0.99472 s
      SPMV :  28.0578 GFlop/s ; Time =  1.25189 s
 SPMV_NLPE :  28.2127 GFlop/s ; Time =  1.24501 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 412
SPMV_A64FX :  36.2525 GFlop/s ; Time =  0.99301 s
      SPMV :  30.8651 GFlop/s ; Time =  1.16633 s
 SPMV_NLPE :  31.0283 GFlop/s ; Time =  1.16020 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 424
SPMV_A64FX :  37.2421 GFlop/s ; Time =  0.99477 s
      SPMV :  33.4800 GFlop/s ; Time =  1.10655 s
 SPMV_NLPE :  33.6242 GFlop/s ; Time =  1.10181 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 430
SPMV_A64FX :  37.6585 GFlop/s ; Time =  0.99769 s
      SPMV :  35.2722 GFlop/s ; Time =  1.06519 s
 SPMV_NLPE :  35.3959 GFlop/s ; Time =  1.06147 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 462
SPMV_A64FX :  40.5734 GFlop/s ; Time =  0.99493 s
      SPMV :  38.1536 GFlop/s ; Time =  1.05803 s
 SPMV_NLPE :  38.3168 GFlop/s ; Time =  1.05352 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 496
SPMV_A64FX :  43.6383 GFlop/s ; Time =  0.99313 s
      SPMV :  41.3314 GFlop/s ; Time =  1.04856 s
 SPMV_NLPE :  41.4664 GFlop/s ; Time =  1.04515 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 530
SPMV_A64FX :  46.7163 GFlop/s ; Time =  0.99129 s
      SPMV :  44.4161 GFlop/s ; Time =  1.04262 s
 SPMV_NLPE :  44.5682 GFlop/s ; Time =  1.03907 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 566
SPMV_A64FX :  49.6999 GFlop/s ; Time =  0.99507 s
      SPMV :  47.3525 GFlop/s ; Time =  1.04440 s
 SPMV_NLPE :  47.4229 GFlop/s ; Time =  1.04285 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 600
SPMV_A64FX :  52.6952 GFlop/s ; Time =  0.99488 s
      SPMV :  50.0407 GFlop/s ; Time =  1.04766 s
 SPMV_NLPE :  50.2292 GFlop/s ; Time =  1.04373 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 634
SPMV_A64FX :  55.7148 GFlop/s ; Time =  0.99428 s
      SPMV :  52.9834 GFlop/s ; Time =  1.04554 s
 SPMV_NLPE :  52.9919 GFlop/s ; Time =  1.04537 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 654
SPMV_A64FX :  58.5534 GFlop/s ; Time =  0.97593 s
      SPMV :  55.6477 GFlop/s ; Time =  1.02689 s
 SPMV_NLPE :  55.6416 GFlop/s ; Time =  1.02700 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 686
SPMV_A64FX :  61.5606 GFlop/s ; Time =  0.97367 s
      SPMV :  58.5600 GFlop/s ; Time =  1.02356 s
 SPMV_NLPE :  58.8002 GFlop/s ; Time =  1.01938 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 744
SPMV_A64FX :  65.5387 GFlop/s ; Time =  0.99190 s
      SPMV :  61.7066 GFlop/s ; Time =  1.05350 s
 SPMV_NLPE :  61.9284 GFlop/s ; Time =  1.04972 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 778
SPMV_A64FX :  68.5787 GFlop/s ; Time =  0.99125 s
      SPMV :  64.6232 GFlop/s ; Time =  1.05192 s
 SPMV_NLPE :  64.8503 GFlop/s ; Time =  1.04824 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 812
SPMV_A64FX :  71.7090 GFlop/s ; Time =  0.98941 s
      SPMV :  67.7226 GFlop/s ; Time =  1.04765 s
 SPMV_NLPE :  67.9688 GFlop/s ; Time =  1.04385 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 848
SPMV_A64FX :  74.8113 GFlop/s ; Time =  0.99042 s
      SPMV :  70.4616 GFlop/s ; Time =  1.05156 s
 SPMV_NLPE :  70.7218 GFlop/s ; Time =  1.04769 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 872
SPMV_A64FX :  77.1085 GFlop/s ; Time =  0.98811 s
      SPMV :  73.4554 GFlop/s ; Time =  1.03725 s
 SPMV_NLPE :  73.6981 GFlop/s ; Time =  1.03384 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 904
SPMV_A64FX :  80.0780 GFlop/s ; Time =  0.98639 s
      SPMV :  76.3742 GFlop/s ; Time =  1.03422 s
 SPMV_NLPE :  76.6368 GFlop/s ; Time =  1.03068 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 938
SPMV_A64FX :  82.8349 GFlop/s ; Time =  0.98942 s
      SPMV :  78.8704 GFlop/s ; Time =  1.03916 s
 SPMV_NLPE :  79.1419 GFlop/s ; Time =  1.03559 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 972
SPMV_A64FX :  85.9849 GFlop/s ; Time =  0.98772 s
      SPMV :  82.0909 GFlop/s ; Time =  1.03458 s
 SPMV_NLPE :  82.3926 GFlop/s ; Time =  1.03079 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 998
SPMV_A64FX :  87.0741 GFlop/s ; Time =  1.00146 s
      SPMV :  84.7658 GFlop/s ; Time =  1.02873 s
 SPMV_NLPE :  85.0432 GFlop/s ; Time =  1.02538 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1044
SPMV_A64FX :  92.7413 GFlop/s ; Time =  0.98360 s
      SPMV :  88.1269 GFlop/s ; Time =  1.03510 s
 SPMV_NLPE :  88.3939 GFlop/s ; Time =  1.03198 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1084
SPMV_A64FX :  96.2402 GFlop/s ; Time =  0.98416 s
      SPMV :  90.7916 GFlop/s ; Time =  1.04322 s
 SPMV_NLPE :  91.2952 GFlop/s ; Time =  1.03747 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1112
SPMV_A64FX :  98.8294 GFlop/s ; Time =  0.98313 s
      SPMV :  93.2033 GFlop/s ; Time =  1.04248 s
 SPMV_NLPE :  93.1353 GFlop/s ; Time =  1.04324 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1156
SPMV_A64FX : 101.9701 GFlop/s ; Time =  0.99055 s
      SPMV :  95.9669 GFlop/s ; Time =  1.05252 s
 SPMV_NLPE :  96.6092 GFlop/s ; Time =  1.04552 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1182
SPMV_A64FX : 104.8603 GFlop/s ; Time =  0.98491 s
      SPMV :  98.7445 GFlop/s ; Time =  1.04592 s
 SPMV_NLPE :  99.0866 GFlop/s ; Time =  1.04230 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1222
SPMV_A64FX : 107.8386 GFlop/s ; Time =  0.99012 s
      SPMV : 101.6095 GFlop/s ; Time =  1.05082 s
 SPMV_NLPE : 101.9391 GFlop/s ; Time =  1.04742 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1240
SPMV_A64FX : 110.7040 GFlop/s ; Time =  0.97870 s
      SPMV : 104.7003 GFlop/s ; Time =  1.03482 s
 SPMV_NLPE : 105.0502 GFlop/s ; Time =  1.03138 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1270
SPMV_A64FX : 111.9515 GFlop/s ; Time =  0.99121 s
      SPMV : 107.4903 GFlop/s ; Time =  1.03235 s
 SPMV_NLPE : 108.0313 GFlop/s ; Time =  1.02718 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1294
SPMV_A64FX : 116.7769 GFlop/s ; Time =  0.96821 s
      SPMV : 110.7379 GFlop/s ; Time =  1.02101 s
 SPMV_NLPE : 111.1256 GFlop/s ; Time =  1.01745 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1344
SPMV_A64FX : 118.4242 GFlop/s ; Time =  0.99163 s
      SPMV : 113.1987 GFlop/s ; Time =  1.03741 s
 SPMV_NLPE : 114.0403 GFlop/s ; Time =  1.02975 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1374
SPMV_A64FX : 122.7759 GFlop/s ; Time =  0.97784 s
      SPMV : 116.0121 GFlop/s ; Time =  1.03485 s
 SPMV_NLPE : 116.3755 GFlop/s ; Time =  1.03161 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1408
SPMV_A64FX : 125.4957 GFlop/s ; Time =  0.98032 s
      SPMV : 118.6154 GFlop/s ; Time =  1.03718 s
 SPMV_NLPE : 118.8681 GFlop/s ; Time =  1.03497 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1434
SPMV_A64FX : 128.5474 GFlop/s ; Time =  0.97472 s
      SPMV : 121.1290 GFlop/s ; Time =  1.03441 s
 SPMV_NLPE : 121.5940 GFlop/s ; Time =  1.03045 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1472
SPMV_A64FX : 131.1957 GFlop/s ; Time =  0.98035 s
      SPMV : 123.5512 GFlop/s ; Time =  1.04101 s
 SPMV_NLPE : 123.9978 GFlop/s ; Time =  1.03726 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1500
SPMV_A64FX : 134.1287 GFlop/s ; Time =  0.97715 s
      SPMV : 127.1180 GFlop/s ; Time =  1.03104 s
 SPMV_NLPE : 127.4353 GFlop/s ; Time =  1.02847 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1544
SPMV_A64FX : 137.0898 GFlop/s ; Time =  0.98409 s
      SPMV : 129.6344 GFlop/s ; Time =  1.04069 s
 SPMV_NLPE : 129.9130 GFlop/s ; Time =  1.03845 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1570
SPMV_A64FX : 139.7809 GFlop/s ; Time =  0.98140 s
      SPMV : 132.5176 GFlop/s ; Time =  1.03519 s
 SPMV_NLPE : 132.6970 GFlop/s ; Time =  1.03379 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1584
SPMV_A64FX : 141.5288 GFlop/s ; Time =  0.97792 s
      SPMV : 135.1827 GFlop/s ; Time =  1.02383 s
 SPMV_NLPE : 135.5989 GFlop/s ; Time =  1.02068 s
Creating RECTANGULAR matrix with nrows 10922 and nnzr 4000
nrows_Sell_C = 10922, nnz_Sell_C = 43688000, nnzr_Sell_C = 4000.000000
nrows_CRS = 10922, nnz_CRS = 43688000, nnzr_CRS = 4000.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 1610
SPMV_A64FX : 145.3713 GFlop/s ; Time =  0.96770 s
      SPMV : 137.8431 GFlop/s ; Time =  1.02055 s
 SPMV_NLPE : 138.2806 GFlop/s ; Time =  1.01732 s


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/spmv_C1_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.1501,     3.1280,     3.1629
    2,     6.1897,     6.1992,     6.2258
    3,     9.2448,     9.2404,     9.3034
    4,    12.3159,    12.3036,    12.3939
    5,    15.3262,    15.2812,    15.3941
    6,    18.4396,    18.4091,    18.5383
    7,    21.5839,    21.5553,    21.6964
    8,    24.7448,    24.7385,    24.8843
    9,    28.0681,    28.0776,    28.2189
   10,    30.8652,    30.4217,    31.0309
   11,    33.4840,    33.0529,    33.6305
   12,    35.2773,    35.1143,    35.4129
   13,    38.1604,    37.9819,    38.3046
   14,    41.3306,    41.0522,    41.4693
   15,    44.4173,    44.2010,    44.5385
   16,    47.4072,    47.3286,    47.5653
   17,    50.0573,    49.8833,    50.2316
   18,    52.9408,    52.4486,    53.1284
   19,    55.6913,    55.4151,    55.9178
   20,    58.5527,    58.3067,    58.7985
   21,    61.7856,    61.3713,    61.9975
   22,    64.6745,    64.3840,    64.9069
   23,    67.8112,    67.4794,    68.0348
   24,    70.4959,    70.4848,    70.7434
   25,    73.4065,    73.2689,    73.6559
   26,    76.3469,    75.7733,    76.6011
   27,    78.8760,    78.6532,    79.1375
   28,    82.0607,    81.7150,    82.3409
   29,    84.7847,    84.6306,    85.0663
   30,    88.1212,    87.9145,    88.3786
   31,    90.9087,    91.0613,    91.2822
   32,    93.3754,    93.2574,    93.6416
   33,    95.1230,    95.1929,    96.6197
   34,    98.7202,    98.4723,    99.0785
   35,   101.6104,   101.3704,   101.9475
   36,   104.7075,   104.2141,   105.0775
   37,   107.6295,   107.4457,   108.0357
   38,   110.7064,   110.5144,   111.1198
   39,   113.6513,   113.6578,   114.0126
   40,   116.0098,   115.8993,   116.4050
   41,   118.5777,   117.8582,   118.8547
   42,   121.1265,   120.7891,   121.6008
   43,   122.6769,   122.7754,   124.0114
   44,   127.1224,   126.2771,   127.4448
   45,   129.6579,   129.2440,   130.0766
   46,   132.5395,   131.8186,   132.8755
   47,   135.1668,   135.0365,   135.5595
   48,   137.8659,   136.5098,   138.2738


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/spmv_C1_u2.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.1502,     4.2910,     3.1629
    2,     6.1952,     8.2715,     6.2297
    3,     9.2424,    12.3595,     9.2986
    4,    12.3070,    16.5147,    12.3825
    5,    15.3273,    20.5746,    15.3960
    6,    18.4536,    24.7475,    18.5553
    7,    21.5859,    28.7228,    21.6465
    8,    24.7597,    32.3285,    24.8850
    9,    28.0623,    35.2461,    28.2109
   10,    30.8417,    36.1284,    31.0076
   11,    33.4785,    37.1886,    33.6237
   12,    35.2761,    37.6437,    35.4040
   13,    38.1822,    40.5598,    38.3340
   14,    41.3328,    43.6272,    41.4632
   15,    44.4035,    46.7070,    44.5790
   16,    47.4217,    49.7590,    47.4010
   17,    50.0758,    52.6941,    50.2343
   18,    52.9581,    55.6118,    53.1397
   19,    55.6585,    58.5283,    55.8737
   20,    58.6134,    61.6840,    58.8538
   21,    61.7758,    65.6483,    62.0024
   22,    64.6328,    68.5814,    64.8675
   23,    67.7603,    71.7310,    67.9908
   24,    70.4948,    74.8567,    70.7455
   25,    72.4915,    76.5218,    73.6420
   26,    76.3246,    80.0176,    76.5912
   27,    78.8150,    82.8131,    79.0804
   28,    82.0647,    85.8390,    82.3333
   29,    84.7492,    88.4769,    84.9935
   30,    88.1222,    92.8290,    88.3810
   31,    90.8833,    96.1837,    91.2804
   32,    93.3639,    98.7786,    93.6674
   33,    96.2594,   101.9077,    96.6196
   34,    98.6190,   104.6796,    99.0721
   35,   101.4446,   107.6903,   100.9650
   36,   104.7115,   110.5500,   105.0678
   37,   107.6263,   113.5370,   108.0002
   38,   110.7237,   116.5202,   111.0885
   39,   113.4737,   119.3425,   113.8773
   40,   115.9496,   122.4044,   116.2885
   41,   118.5727,   125.2124,   118.8691
   42,   121.1137,   128.2631,   121.5772
   43,   123.5563,   130.9060,   123.9981
   44,   127.0677,   133.8350,   127.4492
   45,   129.6235,   136.8268,   130.0253
   46,   132.5246,   139.5569,   132.8493
   47,   135.0553,   142.7179,   134.6175
   48,   137.8614,   145.2079,   138.3305


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/spmv_C1_u3.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.1532,     4.4141,     3.1659
    2,     6.1905,     8.5434,     6.2256
    3,     9.2415,    12.7164,     9.3014
    4,    12.3041,    16.9496,    12.3803
    5,    15.3138,    21.1389,    15.3848
    6,    18.4401,    25.3978,    18.5435
    7,    21.5671,    29.5186,    21.6788
    8,    24.7235,    33.0492,    24.8809
    9,    28.0435,    35.7627,    28.1296
   10,    30.8398,    36.6231,    31.0050
   11,    33.4694,    37.4402,    33.6193
   12,    35.2796,    37.6497,    35.4174
   13,    38.1833,    40.5262,    38.3279
   14,    41.3256,    43.5647,    41.4659
   15,    44.4126,    46.6220,    44.5678
   16,    47.4166,    49.6776,    47.5753
   17,    50.0668,    52.7609,    50.2321
   18,    52.9581,    55.6601,    53.1364
   19,    55.6626,    58.5807,    55.8783
   20,    58.5518,    61.3527,    58.7957
   21,    61.7031,    64.9765,    61.9323
   22,    64.6191,    68.4815,    64.8501
   23,    67.7768,    71.7090,    68.0264
   24,    69.6576,    73.6098,    70.6918
   25,    73.3806,    76.9844,    73.6364
   26,    76.3056,    79.9900,    76.5637
   27,    78.7846,    82.6705,    79.0594
   28,    82.1131,    85.6608,    82.3929
   29,    84.8917,    88.4384,    85.1653
   30,    88.2283,    91.5018,    88.4926
   31,    90.9746,    95.9353,    91.3467
   32,    93.4874,    98.8090,    93.7551
   33,    96.4027,   101.9985,    96.7492
   34,    98.7351,   104.7654,    99.1036
   35,   101.7635,   107.7867,   101.9809
   36,   104.6805,   110.5111,   104.8217
   37,   107.5894,   112.0100,   107.9782
   38,   110.7276,   116.5702,   111.1534
   39,   113.5490,   119.4409,   113.0617
   40,   115.9440,   120.9521,   116.3124
   41,   118.5390,   125.3082,   118.8503
   42,   121.0887,   128.4922,   121.5620
   43,   123.5593,   131.1023,   124.0201
   44,   127.0593,   133.8715,   126.7582
   45,   129.5870,   136.8870,   130.0148
   46,   132.4770,   139.4963,   132.8111
   47,   134.9839,   142.7155,   135.5266
   48,   137.5888,   145.5974,   137.5090


==> plots/data/spmv_microbench/gcc_old/rect_4000_scaling/spmv_C1_u4.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     3.1493,     4.3247,     3.1619
    2,     6.1868,     8.3303,     6.2246
    3,     9.2426,    12.4616,     9.2978
    4,    12.3047,    16.6257,    12.3828
    5,    15.3161,    20.6603,    15.3852
    6,    18.4426,    24.8737,    18.5401
    7,    21.5680,    28.7717,    21.6790
    8,    24.7517,    32.4699,    24.8740
    9,    28.0578,    35.3117,    28.2127
   10,    30.8651,    36.2525,    31.0283
   11,    33.4800,    37.2421,    33.6242
   12,    35.2722,    37.6585,    35.3959
   13,    38.1536,    40.5734,    38.3168
   14,    41.3314,    43.6383,    41.4664
   15,    44.4161,    46.7163,    44.5682
   16,    47.3525,    49.6999,    47.4229
   17,    50.0407,    52.6952,    50.2292
   18,    52.9834,    55.7148,    52.9919
   19,    55.6477,    58.5534,    55.6416
   20,    58.5600,    61.5606,    58.8002
   21,    61.7066,    65.5387,    61.9284
   22,    64.6232,    68.5787,    64.8503
   23,    67.7226,    71.7090,    67.9688
   24,    70.4616,    74.8113,    70.7218
   25,    73.4554,    77.1085,    73.6981
   26,    76.3742,    80.0780,    76.6368
   27,    78.8704,    82.8349,    79.1419
   28,    82.0909,    85.9849,    82.3926
   29,    84.7658,    87.0741,    85.0432
   30,    88.1269,    92.7413,    88.3939
   31,    90.7916,    96.2402,    91.2952
   32,    93.2033,    98.8294,    93.1353
   33,    95.9669,   101.9701,    96.6092
   34,    98.7445,   104.8603,    99.0866
   35,   101.6095,   107.8386,   101.9391
   36,   104.7003,   110.7040,   105.0502
   37,   107.4903,   111.9515,   108.0313
   38,   110.7379,   116.7769,   111.1256
   39,   113.1987,   118.4242,   114.0403
   40,   116.0121,   122.7759,   116.3755
   41,   118.6154,   125.4957,   118.8681
   42,   121.1290,   128.5474,   121.5940
   43,   123.5512,   131.1957,   123.9978
   44,   127.1180,   134.1287,   127.4353
   45,   129.6344,   137.0898,   129.9130
   46,   132.5176,   139.7809,   132.6970
   47,   135.1827,   141.5288,   135.5989
   48,   137.8431,   145.3713,   138.2806


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/raw_spmv_C1_u1.txt <==
-m RECT, -C 1, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 10
SPMV_A64FX :   0.8474 GFlop/s ; Time =  1.03121 s
      SPMV :   0.8521 GFlop/s ; Time =  1.02545 s
 SPMV_NLPE :   0.9133 GFlop/s ; Time =  0.95673 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
SPMV_A64FX :   1.4384 GFlop/s ; Time =  0.97199 s
      SPMV :   1.4958 GFlop/s ; Time =  0.93467 s
 SPMV_NLPE :   1.6092 GFlop/s ; Time =  0.86880 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
SPMV_A64FX :   1.8797 GFlop/s ; Time =  1.02273 s
      SPMV :   1.9676 GFlop/s ; Time =  0.97705 s
 SPMV_NLPE :   2.0250 GFlop/s ; Time =  0.94934 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.1203 GFlop/s ; Time =  0.98909 s
      SPMV :   2.3543 GFlop/s ; Time =  0.89077 s
 SPMV_NLPE :   2.4106 GFlop/s ; Time =  0.86998 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.2517 GFlop/s ; Time =  1.00897 s
      SPMV :   2.5153 GFlop/s ; Time =  0.90325 s
 SPMV_NLPE :   2.6353 GFlop/s ; Time =  0.86212 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.3090 GFlop/s ; Time =  0.98392 s
      SPMV :   2.6426 GFlop/s ; Time =  0.85973 s
 SPMV_NLPE :   2.7743 GFlop/s ; Time =  0.81891 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.4814 GFlop/s ; Time =  0.98599 s
      SPMV :   2.7584 GFlop/s ; Time =  0.88698 s
 SPMV_NLPE :   2.8368 GFlop/s ; Time =  0.86249 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6280 GFlop/s ; Time =  0.99750 s
      SPMV :   2.8140 GFlop/s ; Time =  0.93156 s
 SPMV_NLPE :   2.9516 GFlop/s ; Time =  0.88813 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.8191 GFlop/s ; Time =  0.99188 s
      SPMV :   3.0255 GFlop/s ; Time =  0.92421 s
 SPMV_NLPE :   3.0438 GFlop/s ; Time =  0.91866 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9798 GFlop/s ; Time =  0.99702 s
      SPMV :   3.2079 GFlop/s ; Time =  0.92613 s
 SPMV_NLPE :   3.2547 GFlop/s ; Time =  0.91281 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0031 GFlop/s ; Time =  0.98931 s
      SPMV :   3.2968 GFlop/s ; Time =  0.90117 s
 SPMV_NLPE :   3.3676 GFlop/s ; Time =  0.88221 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.0681 GFlop/s ; Time =  1.02531 s
      SPMV :   3.4184 GFlop/s ; Time =  0.92023 s
 SPMV_NLPE :   3.4320 GFlop/s ; Time =  0.91660 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.5072 GFlop/s ; Time =  0.97584 s
      SPMV :   2.5368 GFlop/s ; Time =  0.96446 s
 SPMV_NLPE :   2.5331 GFlop/s ; Time =  0.96587 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6379 GFlop/s ; Time =  0.99376 s
      SPMV :   2.6526 GFlop/s ; Time =  0.98824 s
 SPMV_NLPE :   2.6565 GFlop/s ; Time =  0.98682 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.7049 GFlop/s ; Time =  0.96915 s
      SPMV :   2.7350 GFlop/s ; Time =  0.95846 s
 SPMV_NLPE :   2.7252 GFlop/s ; Time =  0.96191 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.7824 GFlop/s ; Time =  1.00496 s
      SPMV :   2.7909 GFlop/s ; Time =  1.00189 s
 SPMV_NLPE :   2.7924 GFlop/s ; Time =  1.00137 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.8692 GFlop/s ; Time =  0.97455 s
      SPMV :   2.8817 GFlop/s ; Time =  0.97033 s
 SPMV_NLPE :   2.8932 GFlop/s ; Time =  0.96646 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9468 GFlop/s ; Time =  1.00821 s
      SPMV :   2.9549 GFlop/s ; Time =  1.00544 s
 SPMV_NLPE :   2.9568 GFlop/s ; Time =  1.00480 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9945 GFlop/s ; Time =  0.99214 s
      SPMV :   3.0009 GFlop/s ; Time =  0.99001 s
 SPMV_NLPE :   3.0083 GFlop/s ; Time =  0.98759 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0428 GFlop/s ; Time =  0.97640 s
      SPMV :   3.0541 GFlop/s ; Time =  0.97277 s
 SPMV_NLPE :   3.0603 GFlop/s ; Time =  0.97080 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.0890 GFlop/s ; Time =  1.01835 s
      SPMV :   3.0828 GFlop/s ; Time =  1.02041 s
 SPMV_NLPE :   3.0964 GFlop/s ; Time =  1.01592 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1231 GFlop/s ; Time =  1.00723 s
      SPMV :   3.1273 GFlop/s ; Time =  1.00588 s
 SPMV_NLPE :   3.1415 GFlop/s ; Time =  1.00132 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1499 GFlop/s ; Time =  0.99867 s
      SPMV :   3.1509 GFlop/s ; Time =  0.99835 s
 SPMV_NLPE :   3.1658 GFlop/s ; Time =  0.99363 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1712 GFlop/s ; Time =  0.99195 s
      SPMV :   3.1834 GFlop/s ; Time =  0.98816 s
 SPMV_NLPE :   3.1976 GFlop/s ; Time =  0.98375 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1995 GFlop/s ; Time =  0.98319 s
      SPMV :   3.2063 GFlop/s ; Time =  0.98109 s
 SPMV_NLPE :   3.2178 GFlop/s ; Time =  0.97760 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2181 GFlop/s ; Time =  0.97748 s
      SPMV :   3.2278 GFlop/s ; Time =  0.97457 s
 SPMV_NLPE :   3.2339 GFlop/s ; Time =  0.97273 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2290 GFlop/s ; Time =  0.97418 s
      SPMV :   3.2365 GFlop/s ; Time =  0.97191 s
 SPMV_NLPE :   3.2464 GFlop/s ; Time =  0.96895 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2414 GFlop/s ; Time =  1.02437 s
      SPMV :   3.2510 GFlop/s ; Time =  1.02135 s
 SPMV_NLPE :   3.2563 GFlop/s ; Time =  1.01970 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1461 GFlop/s ; Time =  0.99984 s
      SPMV :   3.1729 GFlop/s ; Time =  0.99138 s
 SPMV_NLPE :   3.1882 GFlop/s ; Time =  0.98663 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1408 GFlop/s ; Time =  1.00155 s
      SPMV :   3.1784 GFlop/s ; Time =  0.98971 s
 SPMV_NLPE :   3.1953 GFlop/s ; Time =  0.98449 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1552 GFlop/s ; Time =  0.99695 s
      SPMV :   3.1223 GFlop/s ; Time =  1.00746 s
 SPMV_NLPE :   3.1352 GFlop/s ; Time =  1.00332 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1844 GFlop/s ; Time =  0.98781 s
      SPMV :   3.1721 GFlop/s ; Time =  0.99163 s
 SPMV_NLPE :   3.1814 GFlop/s ; Time =  0.98871 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/raw_spmv_C1_u2.txt <==
-m RECT, -C 1, -u 2
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 8
SPMV_A64FX :   0.7429 GFlop/s ; Time =  0.94102 s
      SPMV :   0.8521 GFlop/s ; Time =  0.82042 s
 SPMV_NLPE :   0.9149 GFlop/s ; Time =  0.76410 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 16
SPMV_A64FX :   1.4376 GFlop/s ; Time =  0.97256 s
      SPMV :   1.4963 GFlop/s ; Time =  0.93436 s
 SPMV_NLPE :   1.6102 GFlop/s ; Time =  0.86826 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
SPMV_A64FX :   1.6116 GFlop/s ; Time =  0.97597 s
      SPMV :   1.9682 GFlop/s ; Time =  0.79914 s
 SPMV_NLPE :   2.0258 GFlop/s ; Time =  0.77643 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 24
SPMV_A64FX :   2.1404 GFlop/s ; Time =  0.97981 s
      SPMV :   2.3540 GFlop/s ; Time =  0.89088 s
 SPMV_NLPE :   2.4109 GFlop/s ; Time =  0.86988 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.2465 GFlop/s ; Time =  1.01130 s
      SPMV :   2.5072 GFlop/s ; Time =  0.90616 s
 SPMV_NLPE :   2.6350 GFlop/s ; Time =  0.86221 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6534 GFlop/s ; Time =  0.98795 s
      SPMV :   2.6445 GFlop/s ; Time =  0.99128 s
 SPMV_NLPE :   2.7768 GFlop/s ; Time =  0.94404 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6194 GFlop/s ; Time =  1.00076 s
      SPMV :   2.7588 GFlop/s ; Time =  0.95022 s
 SPMV_NLPE :   2.8375 GFlop/s ; Time =  0.92386 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9407 GFlop/s ; Time =  1.01030 s
      SPMV :   2.8146 GFlop/s ; Time =  1.05554 s
 SPMV_NLPE :   2.9522 GFlop/s ; Time =  1.00634 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3017 GFlop/s ; Time =  1.00570 s
      SPMV :   3.0264 GFlop/s ; Time =  1.09718 s
 SPMV_NLPE :   3.0445 GFlop/s ; Time =  1.09066 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.5979 GFlop/s ; Time =  1.02003 s
      SPMV :   3.2057 GFlop/s ; Time =  1.14485 s
 SPMV_NLPE :   3.2527 GFlop/s ; Time =  1.12831 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5250 GFlop/s ; Time =  0.99155 s
      SPMV :   3.2976 GFlop/s ; Time =  1.05995 s
 SPMV_NLPE :   3.3684 GFlop/s ; Time =  1.03764 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.7115 GFlop/s ; Time =  0.98882 s
      SPMV :   3.4221 GFlop/s ; Time =  1.07244 s
 SPMV_NLPE :   3.4301 GFlop/s ; Time =  1.06994 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   3.9602 GFlop/s ; Time =  1.01499 s
      SPMV :   2.5371 GFlop/s ; Time =  1.58428 s
 SPMV_NLPE :   2.5334 GFlop/s ; Time =  1.58659 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
SPMV_A64FX :   4.1298 GFlop/s ; Time =  1.01563 s
      SPMV :   2.6526 GFlop/s ; Time =  1.58117 s
 SPMV_NLPE :   2.6567 GFlop/s ; Time =  1.57879 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
SPMV_A64FX :   4.2282 GFlop/s ; Time =  0.99197 s
      SPMV :   2.7307 GFlop/s ; Time =  1.53599 s
 SPMV_NLPE :   2.7265 GFlop/s ; Time =  1.53832 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.3635 GFlop/s ; Time =  1.00126 s
      SPMV :   2.7911 GFlop/s ; Time =  1.56535 s
 SPMV_NLPE :   2.7886 GFlop/s ; Time =  1.56677 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.5248 GFlop/s ; Time =  1.00421 s
      SPMV :   2.8818 GFlop/s ; Time =  1.57674 s
 SPMV_NLPE :   2.8933 GFlop/s ; Time =  1.57047 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.6642 GFlop/s ; Time =  1.01165 s
      SPMV :   2.9534 GFlop/s ; Time =  1.59765 s
 SPMV_NLPE :   2.9552 GFlop/s ; Time =  1.59671 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7667 GFlop/s ; Time =  0.98991 s
      SPMV :   3.0029 GFlop/s ; Time =  1.57132 s
 SPMV_NLPE :   3.0103 GFlop/s ; Time =  1.56747 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8290 GFlop/s ; Time =  1.01333 s
      SPMV :   3.0547 GFlop/s ; Time =  1.60192 s
 SPMV_NLPE :   3.0619 GFlop/s ; Time =  1.59812 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8975 GFlop/s ; Time =  0.99913 s
      SPMV :   3.0856 GFlop/s ; Time =  1.58587 s
 SPMV_NLPE :   3.0990 GFlop/s ; Time =  1.57900 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9776 GFlop/s ; Time =  0.98306 s
      SPMV :   3.1281 GFlop/s ; Time =  1.56428 s
 SPMV_NLPE :   3.1423 GFlop/s ; Time =  1.55724 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0477 GFlop/s ; Time =  1.00403 s
      SPMV :   3.1604 GFlop/s ; Time =  1.60358 s
 SPMV_NLPE :   3.1695 GFlop/s ; Time =  1.59899 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0732 GFlop/s ; Time =  0.99897 s
      SPMV :   3.1857 GFlop/s ; Time =  1.59088 s
 SPMV_NLPE :   3.2003 GFlop/s ; Time =  1.58362 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1283 GFlop/s ; Time =  0.98826 s
      SPMV :   3.2087 GFlop/s ; Time =  1.57946 s
 SPMV_NLPE :   3.2204 GFlop/s ; Time =  1.57372 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1592 GFlop/s ; Time =  1.01621 s
      SPMV :   3.2283 GFlop/s ; Time =  1.62403 s
 SPMV_NLPE :   3.2364 GFlop/s ; Time =  1.61994 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1749 GFlop/s ; Time =  1.01310 s
      SPMV :   3.2364 GFlop/s ; Time =  1.61991 s
 SPMV_NLPE :   3.2466 GFlop/s ; Time =  1.61483 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1941 GFlop/s ; Time =  1.00938 s
      SPMV :   3.2513 GFlop/s ; Time =  1.61253 s
 SPMV_NLPE :   3.2565 GFlop/s ; Time =  1.60996 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.6707 GFlop/s ; Time =  1.01022 s
      SPMV :   3.1733 GFlop/s ; Time =  1.48692 s
 SPMV_NLPE :   3.1886 GFlop/s ; Time =  1.47975 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.5921 GFlop/s ; Time =  0.98948 s
      SPMV :   3.1787 GFlop/s ; Time =  1.42942 s
 SPMV_NLPE :   3.1954 GFlop/s ; Time =  1.42197 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.5331 GFlop/s ; Time =  1.00233 s
      SPMV :   3.1225 GFlop/s ; Time =  1.45515 s
 SPMV_NLPE :   3.1349 GFlop/s ; Time =  1.44938 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.5791 GFlop/s ; Time =  0.99224 s
      SPMV :   3.1724 GFlop/s ; Time =  1.43221 s
 SPMV_NLPE :   3.1814 GFlop/s ; Time =  1.42814 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/raw_spmv_C1_u3.txt <==
-m RECT, -C 1, -u 3
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 8
SPMV_A64FX :   0.6206 GFlop/s ; Time =  1.12648 s
      SPMV :   0.8520 GFlop/s ; Time =  0.82045 s
 SPMV_NLPE :   0.9150 GFlop/s ; Time =  0.76401 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 14
SPMV_A64FX :   1.1990 GFlop/s ; Time =  1.02027 s
      SPMV :   1.4957 GFlop/s ; Time =  0.81789 s
 SPMV_NLPE :   1.6090 GFlop/s ; Time =  0.76033 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
SPMV_A64FX :   1.7796 GFlop/s ; Time =  0.98204 s
      SPMV :   1.9672 GFlop/s ; Time =  0.88836 s
 SPMV_NLPE :   2.0245 GFlop/s ; Time =  0.86323 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 20
SPMV_A64FX :   1.7930 GFlop/s ; Time =  0.97472 s
      SPMV :   2.3536 GFlop/s ; Time =  0.74252 s
 SPMV_NLPE :   2.4104 GFlop/s ; Time =  0.72505 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 26
SPMV_A64FX :   2.1941 GFlop/s ; Time =  1.03544 s
      SPMV :   2.5153 GFlop/s ; Time =  0.90325 s
 SPMV_NLPE :   2.6351 GFlop/s ; Time =  0.86218 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.5900 GFlop/s ; Time =  1.01214 s
      SPMV :   2.6428 GFlop/s ; Time =  0.99191 s
 SPMV_NLPE :   2.7744 GFlop/s ; Time =  0.94487 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.4400 GFlop/s ; Time =  1.00274 s
      SPMV :   2.7533 GFlop/s ; Time =  0.88863 s
 SPMV_NLPE :   2.8318 GFlop/s ; Time =  0.86400 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.7783 GFlop/s ; Time =  1.00644 s
      SPMV :   2.8140 GFlop/s ; Time =  0.99369 s
 SPMV_NLPE :   2.9515 GFlop/s ; Time =  0.94737 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0129 GFlop/s ; Time =  0.98608 s
      SPMV :   3.0287 GFlop/s ; Time =  0.98094 s
 SPMV_NLPE :   3.0461 GFlop/s ; Time =  0.97535 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.5494 GFlop/s ; Time =  0.98475 s
      SPMV :   3.2081 GFlop/s ; Time =  1.08952 s
 SPMV_NLPE :   3.2548 GFlop/s ; Time =  1.07388 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2979 GFlop/s ; Time =  1.00686 s
      SPMV :   3.2995 GFlop/s ; Time =  1.00636 s
 SPMV_NLPE :   3.3713 GFlop/s ; Time =  0.98492 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 40
SPMV_A64FX :   3.4183 GFlop/s ; Time =  1.02252 s
      SPMV :   3.4142 GFlop/s ; Time =  1.02373 s
 SPMV_NLPE :   3.4205 GFlop/s ; Time =  1.02187 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.7440 GFlop/s ; Time =  0.98024 s
      SPMV :   2.5360 GFlop/s ; Time =  1.44717 s
 SPMV_NLPE :   2.5302 GFlop/s ; Time =  1.45047 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   4.1035 GFlop/s ; Time =  0.97954 s
      SPMV :   2.6508 GFlop/s ; Time =  1.51633 s
 SPMV_NLPE :   2.6492 GFlop/s ; Time =  1.51725 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   4.0974 GFlop/s ; Time =  0.98100 s
      SPMV :   2.7259 GFlop/s ; Time =  1.47457 s
 SPMV_NLPE :   2.7249 GFlop/s ; Time =  1.47510 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 48
SPMV_A64FX :   4.2282 GFlop/s ; Time =  0.99197 s
      SPMV :   2.7906 GFlop/s ; Time =  1.50300 s
 SPMV_NLPE :   2.7921 GFlop/s ; Time =  1.50218 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.4580 GFlop/s ; Time =  0.98004 s
      SPMV :   2.8812 GFlop/s ; Time =  1.51638 s
 SPMV_NLPE :   2.8926 GFlop/s ; Time =  1.51042 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7270 GFlop/s ; Time =  0.99822 s
      SPMV :   2.9523 GFlop/s ; Time =  1.59828 s
 SPMV_NLPE :   2.9546 GFlop/s ; Time =  1.59702 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7837 GFlop/s ; Time =  0.98638 s
      SPMV :   2.9975 GFlop/s ; Time =  1.57416 s
 SPMV_NLPE :   3.0075 GFlop/s ; Time =  1.56893 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7555 GFlop/s ; Time =  0.99224 s
      SPMV :   3.0541 GFlop/s ; Time =  1.54497 s
 SPMV_NLPE :   3.0604 GFlop/s ; Time =  1.54180 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0007 GFlop/s ; Time =  1.01347 s
      SPMV :   3.0827 GFlop/s ; Time =  1.64405 s
 SPMV_NLPE :   3.0964 GFlop/s ; Time =  1.63678 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1247 GFlop/s ; Time =  0.98894 s
      SPMV :   3.1275 GFlop/s ; Time =  1.62050 s
 SPMV_NLPE :   3.1417 GFlop/s ; Time =  1.61315 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1204 GFlop/s ; Time =  0.98977 s
      SPMV :   3.1574 GFlop/s ; Time =  1.60513 s
 SPMV_NLPE :   3.1666 GFlop/s ; Time =  1.60048 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2744 GFlop/s ; Time =  0.99400 s
      SPMV :   3.1834 GFlop/s ; Time =  1.64693 s
 SPMV_NLPE :   3.1978 GFlop/s ; Time =  1.63949 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2431 GFlop/s ; Time =  0.99994 s
      SPMV :   3.2056 GFlop/s ; Time =  1.63550 s
 SPMV_NLPE :   3.2108 GFlop/s ; Time =  1.63285 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3205 GFlop/s ; Time =  0.98539 s
      SPMV :   3.2277 GFlop/s ; Time =  1.62430 s
 SPMV_NLPE :   3.2357 GFlop/s ; Time =  1.62028 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3407 GFlop/s ; Time =  1.01436 s
      SPMV :   3.2364 GFlop/s ; Time =  1.67389 s
 SPMV_NLPE :   3.2465 GFlop/s ; Time =  1.66872 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2498 GFlop/s ; Time =  0.99867 s
      SPMV :   3.2512 GFlop/s ; Time =  1.61256 s
 SPMV_NLPE :   3.2565 GFlop/s ; Time =  1.60996 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8309 GFlop/s ; Time =  1.01289 s
      SPMV :   3.1731 GFlop/s ; Time =  1.54210 s
 SPMV_NLPE :   3.1888 GFlop/s ; Time =  1.53450 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7430 GFlop/s ; Time =  0.99483 s
      SPMV :   3.1773 GFlop/s ; Time =  1.48505 s
 SPMV_NLPE :   3.1934 GFlop/s ; Time =  1.47757 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.6521 GFlop/s ; Time =  1.01426 s
      SPMV :   3.1224 GFlop/s ; Time =  1.51113 s
 SPMV_NLPE :   3.1349 GFlop/s ; Time =  1.50511 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7183 GFlop/s ; Time =  0.99999 s
      SPMV :   3.1723 GFlop/s ; Time =  1.48736 s
 SPMV_NLPE :   3.1815 GFlop/s ; Time =  1.48305 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/raw_spmv_C1_u4.txt <==
-m RECT, -C 1, -u 4
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
nrows_Sell_C = 5461333, nnz_Sell_C = 43690664, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 6
SPMV_A64FX :   0.5239 GFlop/s ; Time =  1.00076 s
      SPMV :   0.8519 GFlop/s ; Time =  0.61544 s
 SPMV_NLPE :   0.9148 GFlop/s ; Time =  0.57312 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
nrows_Sell_C = 2730666, nnz_Sell_C = 43690656, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 12
SPMV_A64FX :   1.0159 GFlop/s ; Time =  1.03212 s
      SPMV :   1.4957 GFlop/s ; Time =  0.70108 s
 SPMV_NLPE :   1.6087 GFlop/s ; Time =  0.65180 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
nrows_Sell_C = 1820444, nnz_Sell_C = 43690656, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 18
SPMV_A64FX :   1.5100 GFlop/s ; Time =  1.04163 s
      SPMV :   1.9681 GFlop/s ; Time =  0.79917 s
 SPMV_NLPE :   2.0257 GFlop/s ; Time =  0.77647 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
nrows_Sell_C = 1365333, nnz_Sell_C = 43690656, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
SPMV_A64FX :   1.9866 GFlop/s ; Time =  0.96770 s
      SPMV :   2.3559 GFlop/s ; Time =  0.81601 s
 SPMV_NLPE :   2.4112 GFlop/s ; Time =  0.79726 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
nrows_Sell_C = 1092266, nnz_Sell_C = 43690640, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 22
SPMV_A64FX :   1.9900 GFlop/s ; Time =  0.96603 s
      SPMV :   2.5171 GFlop/s ; Time =  0.76374 s
 SPMV_NLPE :   2.6372 GFlop/s ; Time =  0.72896 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
nrows_Sell_C = 910222, nnz_Sell_C = 43690656, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 28
SPMV_A64FX :   2.3724 GFlop/s ; Time =  1.03131 s
      SPMV :   2.6386 GFlop/s ; Time =  0.92725 s
 SPMV_NLPE :   2.7687 GFlop/s ; Time =  0.88370 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
nrows_Sell_C = 780190, nnz_Sell_C = 43690640, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.7310 GFlop/s ; Time =  1.02387 s
      SPMV :   2.7584 GFlop/s ; Time =  1.01371 s
 SPMV_NLPE :   2.8392 GFlop/s ; Time =  0.98486 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
nrows_Sell_C = 682666, nnz_Sell_C = 43690624, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.0854 GFlop/s ; Time =  1.01955 s
      SPMV :   2.8140 GFlop/s ; Time =  1.11787 s
 SPMV_NLPE :   2.9517 GFlop/s ; Time =  1.06572 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
nrows_Sell_C = 546133, nnz_Sell_C = 43690640, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1036 GFlop/s ; Time =  1.01358 s
      SPMV :   3.0237 GFlop/s ; Time =  1.04035 s
 SPMV_NLPE :   3.0437 GFlop/s ; Time =  1.03351 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
nrows_Sell_C = 455111, nnz_Sell_C = 43690656, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6621 GFlop/s ; Time =  1.00216 s
      SPMV :   3.2051 GFlop/s ; Time =  1.14506 s
 SPMV_NLPE :   3.2521 GFlop/s ; Time =  1.12851 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
nrows_Sell_C = 390095, nnz_Sell_C = 43690640, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2713 GFlop/s ; Time =  1.01502 s
      SPMV :   3.2968 GFlop/s ; Time =  1.00720 s
 SPMV_NLPE :   3.3675 GFlop/s ; Time =  0.98605 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
nrows_Sell_C = 341333, nnz_Sell_C = 43690624, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 42
SPMV_A64FX :   3.6687 GFlop/s ; Time =  1.00035 s
      SPMV :   3.4186 GFlop/s ; Time =  1.07354 s
 SPMV_NLPE :   3.4320 GFlop/s ; Time =  1.06936 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
nrows_Sell_C = 273066, nnz_Sell_C = 43690560, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   3.9866 GFlop/s ; Time =  1.00826 s
      SPMV :   2.5361 GFlop/s ; Time =  1.58491 s
 SPMV_NLPE :   2.5309 GFlop/s ; Time =  1.58819 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
nrows_Sell_C = 227555, nnz_Sell_C = 43690560, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 46
SPMV_A64FX :   4.0925 GFlop/s ; Time =  0.98216 s
      SPMV :   2.6498 GFlop/s ; Time =  1.51690 s
 SPMV_NLPE :   2.6522 GFlop/s ; Time =  1.51553 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
nrows_Sell_C = 195047, nnz_Sell_C = 43690528, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.3466 GFlop/s ; Time =  1.00517 s
      SPMV :   2.7288 GFlop/s ; Time =  1.60110 s
 SPMV_NLPE :   2.7209 GFlop/s ; Time =  1.60575 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
nrows_Sell_C = 170666, nnz_Sell_C = 43690496, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 50
SPMV_A64FX :   4.4475 GFlop/s ; Time =  0.98236 s
      SPMV :   2.7906 GFlop/s ; Time =  1.56564 s
 SPMV_NLPE :   2.7861 GFlop/s ; Time =  1.56815 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
nrows_Sell_C = 136533, nnz_Sell_C = 43690560, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.6383 GFlop/s ; Time =  1.01731 s
      SPMV :   2.8848 GFlop/s ; Time =  1.63566 s
 SPMV_NLPE :   2.8926 GFlop/s ; Time =  1.63125 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
nrows_Sell_C = 113777, nnz_Sell_C = 43690368, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8129 GFlop/s ; Time =  1.01672 s
      SPMV :   2.9530 GFlop/s ; Time =  1.65708 s
 SPMV_NLPE :   2.9546 GFlop/s ; Time =  1.65617 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
nrows_Sell_C = 97523, nnz_Sell_C = 43690304, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8911 GFlop/s ; Time =  1.00046 s
      SPMV :   3.0005 GFlop/s ; Time =  1.63084 s
 SPMV_NLPE :   3.0079 GFlop/s ; Time =  1.62681 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
nrows_Sell_C = 85333, nnz_Sell_C = 43690496, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   4.9837 GFlop/s ; Time =  1.01694 s
      SPMV :   3.0537 GFlop/s ; Time =  1.65967 s
 SPMV_NLPE :   3.0604 GFlop/s ; Time =  1.65601 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
nrows_Sell_C = 68266, nnz_Sell_C = 43690240, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1158 GFlop/s ; Time =  0.99067 s
      SPMV :   3.0793 GFlop/s ; Time =  1.64584 s
 SPMV_NLPE :   3.0988 GFlop/s ; Time =  1.63550 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1875 GFlop/s ; Time =  1.01065 s
      SPMV :   3.1300 GFlop/s ; Time =  1.67504 s
 SPMV_NLPE :   3.1442 GFlop/s ; Time =  1.66747 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
nrows_Sell_C = 48761, nnz_Sell_C = 43689856, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2295 GFlop/s ; Time =  1.00254 s
      SPMV :   3.1580 GFlop/s ; Time =  1.66015 s
 SPMV_NLPE :   3.1676 GFlop/s ; Time =  1.65515 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
nrows_Sell_C = 42666, nnz_Sell_C = 43689984, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2803 GFlop/s ; Time =  0.99290 s
      SPMV :   3.1835 GFlop/s ; Time =  1.64686 s
 SPMV_NLPE :   3.1979 GFlop/s ; Time =  1.63945 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
nrows_Sell_C = 34133, nnz_Sell_C = 43690240, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3463 GFlop/s ; Time =  1.01334 s
      SPMV :   3.2065 GFlop/s ; Time =  1.68955 s
 SPMV_NLPE :   3.2182 GFlop/s ; Time =  1.68341 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
nrows_Sell_C = 28444, nnz_Sell_C = 43689984, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3786 GFlop/s ; Time =  1.00724 s
      SPMV :   3.2281 GFlop/s ; Time =  1.67826 s
 SPMV_NLPE :   3.2362 GFlop/s ; Time =  1.67405 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
nrows_Sell_C = 24380, nnz_Sell_C = 43688960, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3997 GFlop/s ; Time =  1.00328 s
      SPMV :   3.2364 GFlop/s ; Time =  1.67391 s
 SPMV_NLPE :   3.2420 GFlop/s ; Time =  1.67100 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
nrows_Sell_C = 21333, nnz_Sell_C = 43689984, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4224 GFlop/s ; Time =  0.99911 s
      SPMV :   3.2512 GFlop/s ; Time =  1.66634 s
 SPMV_NLPE :   3.2566 GFlop/s ; Time =  1.66357 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
nrows_Sell_C = 17066, nnz_Sell_C = 43688960, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8583 GFlop/s ; Time =  1.00717 s
      SPMV :   3.1733 GFlop/s ; Time =  1.54197 s
 SPMV_NLPE :   3.1885 GFlop/s ; Time =  1.53463 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
nrows_Sell_C = 14222, nnz_Sell_C = 43689984, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7217 GFlop/s ; Time =  0.99933 s
      SPMV :   3.1787 GFlop/s ; Time =  1.48442 s
 SPMV_NLPE :   3.1955 GFlop/s ; Time =  1.47661 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
nrows_Sell_C = 12190, nnz_Sell_C = 43688960, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.6088 GFlop/s ; Time =  0.98585 s
      SPMV :   3.1225 GFlop/s ; Time =  1.45513 s
 SPMV_NLPE :   3.1354 GFlop/s ; Time =  1.44914 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
nrows_Sell_C = 10666, nnz_Sell_C = 43687936, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 52
SPMV_A64FX :   4.5998 GFlop/s ; Time =  0.98777 s
      SPMV :   3.1722 GFlop/s ; Time =  1.43230 s
 SPMV_NLPE :   3.1814 GFlop/s ; Time =  1.42814 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/spmv_C1_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8521,     0.8474,     0.9133
   2730666,    16,     1.4958,     1.4384,     1.6092
   1820444,    24,     1.9676,     1.8797,     2.0250
   1365333,    32,     2.3543,     2.1203,     2.4106
   1092266,    40,     2.5153,     2.2517,     2.6353
    910222,    48,     2.6426,     2.3090,     2.7743
    780190,    56,     2.7584,     2.4814,     2.8368
    682666,    64,     2.8140,     2.6280,     2.9516
    546133,    80,     3.0255,     2.8191,     3.0438
    455111,    96,     3.2079,     2.9798,     3.2547
    390095,   112,     3.2968,     3.0031,     3.3676
    341333,   128,     3.4184,     3.0681,     3.4320
    273066,   160,     2.5368,     2.5072,     2.5331
    227555,   192,     2.6526,     2.6379,     2.6565
    195047,   224,     2.7350,     2.7049,     2.7252
    170666,   256,     2.7909,     2.7824,     2.7924
    136533,   320,     2.8817,     2.8692,     2.8932
    113777,   384,     2.9549,     2.9468,     2.9568
     97523,   448,     3.0009,     2.9945,     3.0083
     85333,   512,     3.0541,     3.0428,     3.0603
     68266,   640,     3.0828,     3.0890,     3.0964
     56888,   768,     3.1273,     3.1231,     3.1415
     48761,   896,     3.1509,     3.1499,     3.1658
     42666,  1024,     3.1834,     3.1712,     3.1976
     34133,  1280,     3.2063,     3.1995,     3.2178
     28444,  1536,     3.2278,     3.2181,     3.2339
     24380,  1792,     3.2365,     3.2290,     3.2464
     21333,  2048,     3.2510,     3.2414,     3.2563
     17066,  2560,     3.1729,     3.1461,     3.1882
     14222,  3072,     3.1784,     3.1408,     3.1953
     12190,  3584,     3.1223,     3.1552,     3.1352
     10666,  4096,     3.1721,     3.1844,     3.1814


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/spmv_C1_u2.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8521,     0.7429,     0.9149
   2730666,    16,     1.4963,     1.4376,     1.6102
   1820444,    24,     1.9682,     1.6116,     2.0258
   1365333,    32,     2.3540,     2.1404,     2.4109
   1092266,    40,     2.5072,     2.2465,     2.6350
    910222,    48,     2.6445,     2.6534,     2.7768
    780190,    56,     2.7588,     2.6194,     2.8375
    682666,    64,     2.8146,     2.9407,     2.9522
    546133,    80,     3.0264,     3.3017,     3.0445
    455111,    96,     3.2057,     3.5979,     3.2527
    390095,   112,     3.2976,     3.5250,     3.3684
    341333,   128,     3.4221,     3.7115,     3.4301
    273066,   160,     2.5371,     3.9602,     2.5334
    227555,   192,     2.6526,     4.1298,     2.6567
    195047,   224,     2.7307,     4.2282,     2.7265
    170666,   256,     2.7911,     4.3635,     2.7886
    136533,   320,     2.8818,     4.5248,     2.8933
    113777,   384,     2.9534,     4.6642,     2.9552
     97523,   448,     3.0029,     4.7667,     3.0103
     85333,   512,     3.0547,     4.8290,     3.0619
     68266,   640,     3.0856,     4.8975,     3.0990
     56888,   768,     3.1281,     4.9776,     3.1423
     48761,   896,     3.1604,     5.0477,     3.1695
     42666,  1024,     3.1857,     5.0732,     3.2003
     34133,  1280,     3.2087,     5.1283,     3.2204
     28444,  1536,     3.2283,     5.1592,     3.2364
     24380,  1792,     3.2364,     5.1749,     3.2466
     21333,  2048,     3.2513,     5.1941,     3.2565
     17066,  2560,     3.1733,     4.6707,     3.1886
     14222,  3072,     3.1787,     4.5921,     3.1954
     12190,  3584,     3.1225,     4.5331,     3.1349
     10666,  4096,     3.1724,     4.5791,     3.1814


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/spmv_C1_u3.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8520,     0.6206,     0.9150
   2730666,    16,     1.4957,     1.1990,     1.6090
   1820444,    24,     1.9672,     1.7796,     2.0245
   1365333,    32,     2.3536,     1.7930,     2.4104
   1092266,    40,     2.5153,     2.1941,     2.6351
    910222,    48,     2.6428,     2.5900,     2.7744
    780190,    56,     2.7533,     2.4400,     2.8318
    682666,    64,     2.8140,     2.7783,     2.9515
    546133,    80,     3.0287,     3.0129,     3.0461
    455111,    96,     3.2081,     3.5494,     3.2548
    390095,   112,     3.2995,     3.2979,     3.3713
    341333,   128,     3.4142,     3.4183,     3.4205
    273066,   160,     2.5360,     3.7440,     2.5302
    227555,   192,     2.6508,     4.1035,     2.6492
    195047,   224,     2.7259,     4.0974,     2.7249
    170666,   256,     2.7906,     4.2282,     2.7921
    136533,   320,     2.8812,     4.4580,     2.8926
    113777,   384,     2.9523,     4.7270,     2.9546
     97523,   448,     2.9975,     4.7837,     3.0075
     85333,   512,     3.0541,     4.7555,     3.0604
     68266,   640,     3.0827,     5.0007,     3.0964
     56888,   768,     3.1275,     5.1247,     3.1417
     48761,   896,     3.1574,     5.1204,     3.1666
     42666,  1024,     3.1834,     5.2744,     3.1978
     34133,  1280,     3.2056,     5.2431,     3.2108
     28444,  1536,     3.2277,     5.3205,     3.2357
     24380,  1792,     3.2364,     5.3407,     3.2465
     21333,  2048,     3.2512,     5.2498,     3.2565
     17066,  2560,     3.1731,     4.8309,     3.1888
     14222,  3072,     3.1773,     4.7430,     3.1934
     12190,  3584,     3.1224,     4.6521,     3.1349
     10666,  4096,     3.1723,     4.7183,     3.1815


==> plots/data/spmv_microbench/gcc_old/rect_size_scan/spmv_C1_u4.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.8519,     0.5239,     0.9148
   2730666,    16,     1.4957,     1.0159,     1.6087
   1820444,    24,     1.9681,     1.5100,     2.0257
   1365333,    32,     2.3559,     1.9866,     2.4112
   1092266,    40,     2.5171,     1.9900,     2.6372
    910222,    48,     2.6386,     2.3724,     2.7687
    780190,    56,     2.7584,     2.7310,     2.8392
    682666,    64,     2.8140,     3.0854,     2.9517
    546133,    80,     3.0237,     3.1036,     3.0437
    455111,    96,     3.2051,     3.6621,     3.2521
    390095,   112,     3.2968,     3.2713,     3.3675
    341333,   128,     3.4186,     3.6687,     3.4320
    273066,   160,     2.5361,     3.9866,     2.5309
    227555,   192,     2.6498,     4.0925,     2.6522
    195047,   224,     2.7288,     4.3466,     2.7209
    170666,   256,     2.7906,     4.4475,     2.7861
    136533,   320,     2.8848,     4.6383,     2.8926
    113777,   384,     2.9530,     4.8129,     2.9546
     97523,   448,     3.0005,     4.8911,     3.0079
     85333,   512,     3.0537,     4.9837,     3.0604
     68266,   640,     3.0793,     5.1158,     3.0988
     56888,   768,     3.1300,     5.1875,     3.1442
     48761,   896,     3.1580,     5.2295,     3.1676
     42666,  1024,     3.1835,     5.2803,     3.1979
     34133,  1280,     3.2065,     5.3463,     3.2182
     28444,  1536,     3.2281,     5.3786,     3.2362
     24380,  1792,     3.2364,     5.3997,     3.2420
     21333,  2048,     3.2512,     5.4224,     3.2566
     17066,  2560,     3.1733,     4.8583,     3.1885
     14222,  3072,     3.1787,     4.7217,     3.1955
     12190,  3584,     3.1225,     4.6088,     3.1354
     10666,  4096,     3.1722,     4.5998,     3.1814


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/raw_spmv_C16_u1.txt <==
-m RECT, -C 16, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7426 GFlop/s ; Time =  0.99494 s
      SPMV :   1.1354 GFlop/s ; Time =  4.15606 s
 SPMV_NLPE :   1.5455 GFlop/s ; Time =  3.05317 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9836 GFlop/s ; Time =  0.98189 s
      SPMV :   1.1796 GFlop/s ; Time =  4.14840 s
 SPMV_NLPE :   1.9044 GFlop/s ; Time =  2.56955 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0448 GFlop/s ; Time =  1.00463 s
      SPMV :   1.1881 GFlop/s ; Time =  4.26580 s
 SPMV_NLPE :   2.0461 GFlop/s ; Time =  2.47700 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0699 GFlop/s ; Time =  0.99965 s
      SPMV :   1.1942 GFlop/s ; Time =  4.24390 s
 SPMV_NLPE :   2.1147 GFlop/s ; Time =  2.39656 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1143 GFlop/s ; Time =  0.99097 s
      SPMV :   1.2036 GFlop/s ; Time =  4.21091 s
 SPMV_NLPE :   2.1803 GFlop/s ; Time =  2.32447 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1413 GFlop/s ; Time =  0.98576 s
      SPMV :   1.2093 GFlop/s ; Time =  4.19078 s
 SPMV_NLPE :   2.2169 GFlop/s ; Time =  2.28617 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1702 GFlop/s ; Time =  0.98026 s
      SPMV :   1.2146 GFlop/s ; Time =  4.17252 s
 SPMV_NLPE :   2.2492 GFlop/s ; Time =  2.25331 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1738 GFlop/s ; Time =  1.01336 s
      SPMV :   1.2189 GFlop/s ; Time =  4.30121 s
 SPMV_NLPE :   2.2667 GFlop/s ; Time =  2.31301 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1968 GFlop/s ; Time =  1.00886 s
      SPMV :   1.2235 GFlop/s ; Time =  4.28518 s
 SPMV_NLPE :   2.3026 GFlop/s ; Time =  2.27694 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.989564
nrows_Sell_C = 455120, nnz_Sell_C = 43691520, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2052 GFlop/s ; Time =  1.00723 s
      SPMV :   1.2278 GFlop/s ; Time =  4.27020 s
 SPMV_NLPE :   2.3216 GFlop/s ; Time =  2.25832 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2449 GFlop/s ; Time =  0.99962 s
      SPMV :   1.2298 GFlop/s ; Time =  4.26328 s
 SPMV_NLPE :   2.3398 GFlop/s ; Time =  2.24078 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2470 GFlop/s ; Time =  0.99921 s
      SPMV :   1.2327 GFlop/s ; Time =  4.25330 s
 SPMV_NLPE :   2.3475 GFlop/s ; Time =  2.23342 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2634 GFlop/s ; Time =  0.99610 s
      SPMV :   1.2348 GFlop/s ; Time =  4.24584 s
 SPMV_NLPE :   2.3678 GFlop/s ; Time =  2.21427 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.994735
nrows_Sell_C = 227568, nnz_Sell_C = 43693056, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999943
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2633 GFlop/s ; Time =  0.99612 s
      SPMV :   1.2368 GFlop/s ; Time =  4.23889 s
 SPMV_NLPE :   2.3794 GFlop/s ; Time =  2.20346 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.995490
nrows_Sell_C = 195056, nnz_Sell_C = 43692544, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999954
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2528 GFlop/s ; Time =  0.99811 s
      SPMV :   1.2366 GFlop/s ; Time =  4.23984 s
 SPMV_NLPE :   2.3843 GFlop/s ; Time =  2.19887 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2389 GFlop/s ; Time =  1.00075 s
      SPMV :   1.2370 GFlop/s ; Time =  4.23824 s
 SPMV_NLPE :   2.3904 GFlop/s ; Time =  2.19331 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   4.9854 GFlop/s ; Time =  1.01660 s
      SPMV :   1.2269 GFlop/s ; Time =  4.13082 s
 SPMV_NLPE :   2.3934 GFlop/s ; Time =  2.11753 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8110 GFlop/s ; Time =  1.01711 s
      SPMV :   1.2243 GFlop/s ; Time =  3.99669 s
 SPMV_NLPE :   2.3945 GFlop/s ; Time =  2.04361 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.8103 GFlop/s ; Time =  1.01725 s
      SPMV :   1.2213 GFlop/s ; Time =  4.00669 s
 SPMV_NLPE :   2.3921 GFlop/s ; Time =  2.04565 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 54
SPMV_A64FX :   4.7555 GFlop/s ; Time =  0.99225 s
      SPMV :   1.2214 GFlop/s ; Time =  3.86320 s
 SPMV_NLPE :   2.4038 GFlop/s ; Time =  1.96300 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 56
SPMV_A64FX :   4.9521 GFlop/s ; Time =  0.98813 s
      SPMV :   1.2285 GFlop/s ; Time =  3.98314 s
 SPMV_NLPE :   2.4053 GFlop/s ; Time =  2.03437 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0187 GFlop/s ; Time =  1.00982 s
      SPMV :   1.2354 GFlop/s ; Time =  4.10243 s
 SPMV_NLPE :   2.4144 GFlop/s ; Time =  2.09907 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0473 GFlop/s ; Time =  1.00410 s
      SPMV :   1.2366 GFlop/s ; Time =  4.09823 s
 SPMV_NLPE :   2.4190 GFlop/s ; Time =  2.09506 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.1976 GFlop/s ; Time =  1.00870 s
      SPMV :   1.2369 GFlop/s ; Time =  4.23863 s
 SPMV_NLPE :   2.4194 GFlop/s ; Time =  2.16696 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1089 GFlop/s ; Time =  0.99200 s
      SPMV :   1.2373 GFlop/s ; Time =  4.09603 s
 SPMV_NLPE :   2.4216 GFlop/s ; Time =  2.09285 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.1124 GFlop/s ; Time =  0.99132 s
      SPMV :   1.2379 GFlop/s ; Time =  4.09415 s
 SPMV_NLPE :   2.4248 GFlop/s ; Time =  2.09009 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2058 GFlop/s ; Time =  1.00708 s
      SPMV :   1.2408 GFlop/s ; Time =  4.22537 s
 SPMV_NLPE :   2.4274 GFlop/s ; Time =  2.15980 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2720 GFlop/s ; Time =  0.99447 s
      SPMV :   1.2425 GFlop/s ; Time =  4.21943 s
 SPMV_NLPE :   2.4278 GFlop/s ; Time =  2.15953 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2820 GFlop/s ; Time =  0.99255 s
      SPMV :   1.2434 GFlop/s ; Time =  4.21649 s
 SPMV_NLPE :   2.4255 GFlop/s ; Time =  2.16151 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2772 GFlop/s ; Time =  0.99348 s
      SPMV :   1.2436 GFlop/s ; Time =  4.21579 s
 SPMV_NLPE :   2.4336 GFlop/s ; Time =  2.15432 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2894 GFlop/s ; Time =  0.99117 s
      SPMV :   1.2431 GFlop/s ; Time =  4.21727 s
 SPMV_NLPE :   2.4316 GFlop/s ; Time =  2.15607 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 16, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2734 GFlop/s ; Time =  0.99415 s
      SPMV :   1.2418 GFlop/s ; Time =  4.22173 s
 SPMV_NLPE :   2.4318 GFlop/s ; Time =  2.15582 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/raw_spmv_C32_u1.txt <==
-m RECT, -C 32, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.874998
nrows_Sell_C = 5461344, nnz_Sell_C = 43690752, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0224 GFlop/s ; Time =  1.00910 s
      SPMV :   1.2223 GFlop/s ; Time =  4.14628 s
 SPMV_NLPE :   2.9299 GFlop/s ; Time =  1.72976 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2567 GFlop/s ; Time =  0.99737 s
      SPMV :   1.2494 GFlop/s ; Time =  4.19622 s
 SPMV_NLPE :   3.3203 GFlop/s ; Time =  1.57906 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2580 GFlop/s ; Time =  0.99713 s
      SPMV :   1.2562 GFlop/s ; Time =  4.17366 s
 SPMV_NLPE :   3.4381 GFlop/s ; Time =  1.52493 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.968742
nrows_Sell_C = 1365344, nnz_Sell_C = 43691008, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2613 GFlop/s ; Time =  0.99649 s
      SPMV :   1.2653 GFlop/s ; Time =  4.14356 s
 SPMV_NLPE :   3.5319 GFlop/s ; Time =  1.48445 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3019 GFlop/s ; Time =  0.98888 s
      SPMV :   1.2731 GFlop/s ; Time =  4.11809 s
 SPMV_NLPE :   3.6059 GFlop/s ; Time =  1.45396 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.979147
nrows_Sell_C = 910240, nnz_Sell_C = 43691520, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3730 GFlop/s ; Time =  1.00830 s
      SPMV :   1.2771 GFlop/s ; Time =  4.24216 s
 SPMV_NLPE :   3.6693 GFlop/s ; Time =  1.47646 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3929 GFlop/s ; Time =  1.00459 s
      SPMV :   1.2807 GFlop/s ; Time =  4.23017 s
 SPMV_NLPE :   3.6985 GFlop/s ; Time =  1.46482 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4129 GFlop/s ; Time =  1.00088 s
      SPMV :   1.2876 GFlop/s ; Time =  4.20769 s
 SPMV_NLPE :   3.7498 GFlop/s ; Time =  1.44478 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.987480
nrows_Sell_C = 546144, nnz_Sell_C = 43691520, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4509 GFlop/s ; Time =  0.99390 s
      SPMV :   1.2886 GFlop/s ; Time =  4.20443 s
 SPMV_NLPE :   3.7438 GFlop/s ; Time =  1.44708 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.989529
nrows_Sell_C = 455136, nnz_Sell_C = 43693056, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4549 GFlop/s ; Time =  0.99316 s
      SPMV :   1.2899 GFlop/s ; Time =  4.20014 s
 SPMV_NLPE :   3.7734 GFlop/s ; Time =  1.43574 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.991028
nrows_Sell_C = 390112, nnz_Sell_C = 43692544, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4688 GFlop/s ; Time =  0.99065 s
      SPMV :   1.2924 GFlop/s ; Time =  4.19197 s
 SPMV_NLPE :   3.7791 GFlop/s ; Time =  1.43357 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.992156
nrows_Sell_C = 341344, nnz_Sell_C = 43692032, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4567 GFlop/s ; Time =  0.99284 s
      SPMV :   1.2956 GFlop/s ; Time =  4.18144 s
 SPMV_NLPE :   3.8359 GFlop/s ; Time =  1.41234 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4348 GFlop/s ; Time =  0.99683 s
      SPMV :   1.2915 GFlop/s ; Time =  4.19493 s
 SPMV_NLPE :   3.7098 GFlop/s ; Time =  1.46034 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2751 GFlop/s ; Time =  0.99388 s
      SPMV :   1.2869 GFlop/s ; Time =  4.07414 s
 SPMV_NLPE :   3.7558 GFlop/s ; Time =  1.39593 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2321 GFlop/s ; Time =  1.00206 s
      SPMV :   1.2881 GFlop/s ; Time =  4.07023 s
 SPMV_NLPE :   3.7468 GFlop/s ; Time =  1.39929 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2547 GFlop/s ; Time =  0.99775 s
      SPMV :   1.2902 GFlop/s ; Time =  4.06348 s
 SPMV_NLPE :   3.7560 GFlop/s ; Time =  1.39585 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.996795
nrows_Sell_C = 136544, nnz_Sell_C = 43694080, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2672 GFlop/s ; Time =  0.99538 s
      SPMV :   1.2915 GFlop/s ; Time =  4.05959 s
 SPMV_NLPE :   3.7551 GFlop/s ; Time =  1.39620 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2772 GFlop/s ; Time =  0.99349 s
      SPMV :   1.2941 GFlop/s ; Time =  4.05124 s
 SPMV_NLPE :   3.7346 GFlop/s ; Time =  1.40386 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2846 GFlop/s ; Time =  0.99210 s
      SPMV :   1.2936 GFlop/s ; Time =  4.05290 s
 SPMV_NLPE :   3.7343 GFlop/s ; Time =  1.40397 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997918
nrows_Sell_C = 85344, nnz_Sell_C = 43696128, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2816 GFlop/s ; Time =  0.99267 s
      SPMV :   1.2953 GFlop/s ; Time =  4.04748 s
 SPMV_NLPE :   3.7742 GFlop/s ; Time =  1.38914 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3271 GFlop/s ; Time =  0.98418 s
      SPMV :   1.2951 GFlop/s ; Time =  4.04828 s
 SPMV_NLPE :   3.7426 GFlop/s ; Time =  1.40083 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3047 GFlop/s ; Time =  0.98833 s
      SPMV :   1.2959 GFlop/s ; Time =  4.04574 s
 SPMV_NLPE :   3.7792 GFlop/s ; Time =  1.38727 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3180 GFlop/s ; Time =  0.98586 s
      SPMV :   1.2963 GFlop/s ; Time =  4.04454 s
 SPMV_NLPE :   3.7700 GFlop/s ; Time =  1.39067 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3105 GFlop/s ; Time =  0.98725 s
      SPMV :   1.2967 GFlop/s ; Time =  4.04333 s
 SPMV_NLPE :   3.7691 GFlop/s ; Time =  1.39100 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998897
nrows_Sell_C = 34144, nnz_Sell_C = 43704320, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3196 GFlop/s ; Time =  0.98558 s
      SPMV :   1.2978 GFlop/s ; Time =  4.03991 s
 SPMV_NLPE :   3.7707 GFlop/s ; Time =  1.39040 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3172 GFlop/s ; Time =  0.98601 s
      SPMV :   1.2964 GFlop/s ; Time =  4.04403 s
 SPMV_NLPE :   3.7780 GFlop/s ; Time =  1.38770 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3282 GFlop/s ; Time =  0.98395 s
      SPMV :   1.2960 GFlop/s ; Time =  4.04528 s
 SPMV_NLPE :   3.7651 GFlop/s ; Time =  1.39245 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998997
nrows_Sell_C = 21344, nnz_Sell_C = 43712512, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2998 GFlop/s ; Time =  0.98925 s
      SPMV :   1.2958 GFlop/s ; Time =  4.04606 s
 SPMV_NLPE :   3.7599 GFlop/s ; Time =  1.39438 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2911 GFlop/s ; Time =  0.99086 s
      SPMV :   1.2938 GFlop/s ; Time =  4.05205 s
 SPMV_NLPE :   3.7650 GFlop/s ; Time =  1.39247 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.998411
nrows_Sell_C = 14240, nnz_Sell_C = 43745280, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2974 GFlop/s ; Time =  0.98969 s
      SPMV :   1.2951 GFlop/s ; Time =  4.04822 s
 SPMV_NLPE :   3.7664 GFlop/s ; Time =  1.39199 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3020 GFlop/s ; Time =  0.98882 s
      SPMV :   1.2970 GFlop/s ; Time =  4.04207 s
 SPMV_NLPE :   3.7697 GFlop/s ; Time =  1.39075 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 32, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2925 GFlop/s ; Time =  0.99056 s
      SPMV :   1.2948 GFlop/s ; Time =  4.04879 s
 SPMV_NLPE :   3.7583 GFlop/s ; Time =  1.39494 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/raw_spmv_C64_u1.txt <==
-m RECT, -C 64, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.874993
nrows_Sell_C = 5461376, nnz_Sell_C = 43691008, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 58
SPMV_A64FX :   5.0724 GFlop/s ; Time =  0.99915 s
      SPMV :   1.2345 GFlop/s ; Time =  4.10548 s
 SPMV_NLPE :   1.3046 GFlop/s ; Time =  3.88486 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.937492
nrows_Sell_C = 2730688, nnz_Sell_C = 43691008, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999992
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2529 GFlop/s ; Time =  0.99808 s
      SPMV :   1.2618 GFlop/s ; Time =  4.15507 s
 SPMV_NLPE :   1.4526 GFlop/s ; Time =  3.60923 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.958314
nrows_Sell_C = 1820480, nnz_Sell_C = 43691520, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2756 GFlop/s ; Time =  0.99380 s
      SPMV :   1.2699 GFlop/s ; Time =  4.12860 s
 SPMV_NLPE :   1.5149 GFlop/s ; Time =  3.46085 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.968719
nrows_Sell_C = 1365376, nnz_Sell_C = 43692032, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999969
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2864 GFlop/s ; Time =  0.99176 s
      SPMV :   1.2779 GFlop/s ; Time =  4.10273 s
 SPMV_NLPE :   1.4946 GFlop/s ; Time =  3.50786 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.974980
nrows_Sell_C = 1092288, nnz_Sell_C = 43691520, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999980
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3510 GFlop/s ; Time =  1.01246 s
      SPMV :   1.2824 GFlop/s ; Time =  4.22471 s
 SPMV_NLPE :   1.5214 GFlop/s ; Time =  3.56101 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.979113
nrows_Sell_C = 910272, nnz_Sell_C = 43693056, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999945
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3700 GFlop/s ; Time =  1.00887 s
      SPMV :   1.2880 GFlop/s ; Time =  4.20632 s
 SPMV_NLPE :   1.5036 GFlop/s ; Time =  3.60302 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.982100
nrows_Sell_C = 780224, nnz_Sell_C = 43692544, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999956
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3902 GFlop/s ; Time =  1.00510 s
      SPMV :   1.2917 GFlop/s ; Time =  4.19428 s
 SPMV_NLPE :   1.5251 GFlop/s ; Time =  3.55230 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.984343
nrows_Sell_C = 682688, nnz_Sell_C = 43692032, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999968
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4111 GFlop/s ; Time =  1.00122 s
      SPMV :   1.2972 GFlop/s ; Time =  4.17637 s
 SPMV_NLPE :   1.5101 GFlop/s ; Time =  3.58770 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.987422
nrows_Sell_C = 546176, nnz_Sell_C = 43694080, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999921
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3776 GFlop/s ; Time =  1.00745 s
      SPMV :   1.2974 GFlop/s ; Time =  4.17573 s
 SPMV_NLPE :   1.5270 GFlop/s ; Time =  3.54791 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.989459
nrows_Sell_C = 455168, nnz_Sell_C = 43696128, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999875
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3673 GFlop/s ; Time =  1.00937 s
      SPMV :   1.2999 GFlop/s ; Time =  4.16771 s
 SPMV_NLPE :   1.5271 GFlop/s ; Time =  3.54760 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.990947
nrows_Sell_C = 390144, nnz_Sell_C = 43696128, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.2934 GFlop/s ; Time =  0.99045 s
      SPMV :   1.2986 GFlop/s ; Time =  4.03742 s
 SPMV_NLPE :   1.5193 GFlop/s ; Time =  3.45087 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.992063
nrows_Sell_C = 341376, nnz_Sell_C = 43696128, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999874
Creating RHS for 1 nodes
Iter = 60
SPMV_A64FX :   5.3142 GFlop/s ; Time =  0.98658 s
      SPMV :   1.3031 GFlop/s ; Time =  4.02329 s
 SPMV_NLPE :   1.5081 GFlop/s ; Time =  3.47637 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.993670
nrows_Sell_C = 273088, nnz_Sell_C = 43694080, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999919
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3400 GFlop/s ; Time =  1.01453 s
      SPMV :   1.3044 GFlop/s ; Time =  4.15333 s
 SPMV_NLPE :   1.5294 GFlop/s ; Time =  3.54237 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.994665
nrows_Sell_C = 227584, nnz_Sell_C = 43696128, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999873
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3561 GFlop/s ; Time =  1.01149 s
      SPMV :   1.3062 GFlop/s ; Time =  4.14750 s
 SPMV_NLPE :   1.5275 GFlop/s ; Time =  3.54662 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995408
nrows_Sell_C = 195072, nnz_Sell_C = 43696128, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999872
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3693 GFlop/s ; Time =  1.00901 s
      SPMV :   1.3071 GFlop/s ; Time =  4.14465 s
 SPMV_NLPE :   1.5341 GFlop/s ; Time =  3.53146 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.995965
nrows_Sell_C = 170688, nnz_Sell_C = 43696128, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999871
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3695 GFlop/s ; Time =  1.00897 s
      SPMV :   1.3084 GFlop/s ; Time =  4.14079 s
 SPMV_NLPE :   1.5337 GFlop/s ; Time =  3.53229 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996561
nrows_Sell_C = 136576, nnz_Sell_C = 43704320, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999685
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3813 GFlop/s ; Time =  1.00676 s
      SPMV :   1.3080 GFlop/s ; Time =  4.14197 s
 SPMV_NLPE :   1.4957 GFlop/s ; Time =  3.62212 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997264
nrows_Sell_C = 113792, nnz_Sell_C = 43696128, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999868
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3882 GFlop/s ; Time =  1.00546 s
      SPMV :   1.3099 GFlop/s ; Time =  4.13598 s
 SPMV_NLPE :   1.5360 GFlop/s ; Time =  3.52716 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997635
nrows_Sell_C = 97536, nnz_Sell_C = 43696128, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999867
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3925 GFlop/s ; Time =  1.00466 s
      SPMV :   1.3100 GFlop/s ; Time =  4.13570 s
 SPMV_NLPE :   1.5436 GFlop/s ; Time =  3.50971 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997544
nrows_Sell_C = 85376, nnz_Sell_C = 43712512, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999496
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3843 GFlop/s ; Time =  1.00618 s
      SPMV :   1.3099 GFlop/s ; Time =  4.13600 s
 SPMV_NLPE :   1.5413 GFlop/s ; Time =  3.51491 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998116
nrows_Sell_C = 68288, nnz_Sell_C = 43704320, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999678
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3930 GFlop/s ; Time =  1.00456 s
      SPMV :   1.3105 GFlop/s ; Time =  4.13388 s
 SPMV_NLPE :   1.5439 GFlop/s ; Time =  3.50892 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998557
nrows_Sell_C = 56896, nnz_Sell_C = 43696128, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3959 GFlop/s ; Time =  1.00401 s
      SPMV :   1.3112 GFlop/s ; Time =  4.13191 s
 SPMV_NLPE :   1.5456 GFlop/s ; Time =  3.50523 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3991 GFlop/s ; Time =  1.00342 s
      SPMV :   1.3114 GFlop/s ; Time =  4.13107 s
 SPMV_NLPE :   1.5482 GFlop/s ; Time =  3.49914 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998509
nrows_Sell_C = 42688, nnz_Sell_C = 43712512, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999485
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4028 GFlop/s ; Time =  1.00273 s
      SPMV :   1.3110 GFlop/s ; Time =  4.13246 s
 SPMV_NLPE :   1.5495 GFlop/s ; Time =  3.49633 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997962
nrows_Sell_C = 34176, nnz_Sell_C = 43745280, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.998742
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4006 GFlop/s ; Time =  1.00315 s
      SPMV :   1.3104 GFlop/s ; Time =  4.13444 s
 SPMV_NLPE :   1.5396 GFlop/s ; Time =  3.51886 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998086
nrows_Sell_C = 28480, nnz_Sell_C = 43745280, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.998736
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4034 GFlop/s ; Time =  1.00261 s
      SPMV :   1.3086 GFlop/s ; Time =  4.13992 s
 SPMV_NLPE :   1.5534 GFlop/s ; Time =  3.48765 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4106 GFlop/s ; Time =  1.00126 s
      SPMV :   1.3122 GFlop/s ; Time =  4.12845 s
 SPMV_NLPE :   1.5396 GFlop/s ; Time =  3.51875 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997501
nrows_Sell_C = 21376, nnz_Sell_C = 43778048, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.997988
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3998 GFlop/s ; Time =  1.00329 s
      SPMV :   1.3099 GFlop/s ; Time =  4.13600 s
 SPMV_NLPE :   1.5393 GFlop/s ; Time =  3.51944 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.998322
nrows_Sell_C = 17088, nnz_Sell_C = 43745280, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.998713
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4094 GFlop/s ; Time =  1.00149 s
      SPMV :   1.3108 GFlop/s ; Time =  4.13300 s
 SPMV_NLPE :   1.5453 GFlop/s ; Time =  3.50579 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996172
nrows_Sell_C = 14272, nnz_Sell_C = 43843584, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.996497
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3967 GFlop/s ; Time =  1.00387 s
      SPMV :   1.3078 GFlop/s ; Time =  4.14261 s
 SPMV_NLPE :   1.5426 GFlop/s ; Time =  3.51194 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.996940
nrows_Sell_C = 12224, nnz_Sell_C = 43810816, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.997219
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.4005 GFlop/s ; Time =  1.00313 s
      SPMV :   1.3087 GFlop/s ; Time =  4.13947 s
 SPMV_NLPE :   1.5416 GFlop/s ; Time =  3.51427 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 64, sigma = 1 and P = 1
Average stride length = 0.997698
nrows_Sell_C = 10688, nnz_Sell_C = 43778048, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.997942
Creating RHS for 1 nodes
Iter = 62
SPMV_A64FX :   5.3866 GFlop/s ; Time =  1.00569 s
      SPMV :   1.3098 GFlop/s ; Time =  4.13601 s
 SPMV_NLPE :   1.5429 GFlop/s ; Time =  3.51106 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/raw_spmv_C8_u1.txt <==
-m RECT, -C 8, -u 1
Creating RECTANGULAR matrix with nrows 5461333 and nnzr 8
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.875000
nrows_Sell_C = 5461336, nnz_Sell_C = 43690688, nnzr_Sell_C = 8.000000
nrows_CRS = 5461333, nnz_CRS = 43690664, nnzr_CRS = 8.000000
eff = 0.999999
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9089 GFlop/s ; Time =  1.02132 s
      SPMV :   0.7910 GFlop/s ; Time =  3.75601 s
 SPMV_NLPE :   0.8772 GFlop/s ; Time =  3.38700 s
Creating RECTANGULAR matrix with nrows 2730666 and nnzr 16
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.937498
nrows_Sell_C = 2730672, nnz_Sell_C = 43690752, nnzr_Sell_C = 16.000000
nrows_CRS = 2730666, nnz_CRS = 43690656, nnzr_CRS = 16.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1020 GFlop/s ; Time =  1.01411 s
      SPMV :   0.8242 GFlop/s ; Time =  3.81673 s
 SPMV_NLPE :   1.0640 GFlop/s ; Time =  2.95646 s
Creating RECTANGULAR matrix with nrows 1820444 and nnzr 24
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.958331
nrows_Sell_C = 1820448, nnz_Sell_C = 43690752, nnzr_Sell_C = 24.000000
nrows_CRS = 1820444, nnz_CRS = 43690656, nnzr_CRS = 24.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 30
SPMV_A64FX :   2.6518 GFlop/s ; Time =  0.98855 s
      SPMV :   0.8360 GFlop/s ; Time =  3.13581 s
 SPMV_NLPE :   1.1568 GFlop/s ; Time =  2.26606 s
Creating RECTANGULAR matrix with nrows 1365333 and nnzr 32
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.968748
nrows_Sell_C = 1365336, nnz_Sell_C = 43690752, nnzr_Sell_C = 32.000000
nrows_CRS = 1365333, nnz_CRS = 43690656, nnzr_CRS = 32.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.7899 GFlop/s ; Time =  1.00227 s
      SPMV :   0.8406 GFlop/s ; Time =  3.32629 s
 SPMV_NLPE :   1.2105 GFlop/s ; Time =  2.30987 s
Creating RECTANGULAR matrix with nrows 1092266 and nnzr 40
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.974995
nrows_Sell_C = 1092272, nnz_Sell_C = 43690880, nnzr_Sell_C = 40.000000
nrows_CRS = 1092266, nnz_CRS = 43690640, nnzr_CRS = 40.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 32
SPMV_A64FX :   2.8751 GFlop/s ; Time =  0.97255 s
      SPMV :   0.8461 GFlop/s ; Time =  3.30480 s
 SPMV_NLPE :   1.2443 GFlop/s ; Time =  2.24726 s
Creating RECTANGULAR matrix with nrows 910222 and nnzr 48
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.979165
nrows_Sell_C = 910224, nnz_Sell_C = 43690752, nnzr_Sell_C = 48.000000
nrows_CRS = 910222, nnz_CRS = 43690656, nnzr_CRS = 48.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9401 GFlop/s ; Time =  1.01049 s
      SPMV :   0.8504 GFlop/s ; Time =  3.49378 s
 SPMV_NLPE :   1.2729 GFlop/s ; Time =  2.33406 s
Creating RECTANGULAR matrix with nrows 780190 and nnzr 56
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.982140
nrows_Sell_C = 780192, nnz_Sell_C = 43690752, nnzr_Sell_C = 56.000000
nrows_CRS = 780190, nnz_CRS = 43690640, nnzr_CRS = 56.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   2.9892 GFlop/s ; Time =  0.99390 s
      SPMV :   0.8536 GFlop/s ; Time =  3.48060 s
 SPMV_NLPE :   1.2878 GFlop/s ; Time =  2.30692 s
Creating RECTANGULAR matrix with nrows 682666 and nnzr 64
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.984366
nrows_Sell_C = 682672, nnz_Sell_C = 43691008, nnzr_Sell_C = 64.000000
nrows_CRS = 682666, nnz_CRS = 43690624, nnzr_CRS = 64.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 34
SPMV_A64FX :   3.0373 GFlop/s ; Time =  0.97817 s
      SPMV :   0.8553 GFlop/s ; Time =  3.47372 s
 SPMV_NLPE :   1.3052 GFlop/s ; Time =  2.27620 s
Creating RECTANGULAR matrix with nrows 546133 and nnzr 80
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.987495
nrows_Sell_C = 546136, nnz_Sell_C = 43690880, nnzr_Sell_C = 80.000000
nrows_CRS = 546133, nnz_CRS = 43690640, nnzr_CRS = 80.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.0812 GFlop/s ; Time =  1.02095 s
      SPMV :   0.8563 GFlop/s ; Time =  3.67354 s
 SPMV_NLPE :   1.3268 GFlop/s ; Time =  2.37099 s
Creating RECTANGULAR matrix with nrows 455111 and nnzr 96
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.989581
nrows_Sell_C = 455112, nnz_Sell_C = 43690752, nnzr_Sell_C = 96.000000
nrows_CRS = 455111, nnz_CRS = 43690656, nnzr_CRS = 96.000000
eff = 0.999998
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1186 GFlop/s ; Time =  1.00871 s
      SPMV :   0.8607 GFlop/s ; Time =  3.65502 s
 SPMV_NLPE :   1.3410 GFlop/s ; Time =  2.34580 s
Creating RECTANGULAR matrix with nrows 390095 and nnzr 112
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.991069
nrows_Sell_C = 390096, nnz_Sell_C = 43690752, nnzr_Sell_C = 112.000000
nrows_CRS = 390095, nnz_CRS = 43690640, nnzr_CRS = 112.000000
eff = 0.999997
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1458 GFlop/s ; Time =  0.99998 s
      SPMV :   0.8622 GFlop/s ; Time =  3.64868 s
 SPMV_NLPE :   1.3518 GFlop/s ; Time =  2.32714 s
Creating RECTANGULAR matrix with nrows 341333 and nnzr 128
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.992179
nrows_Sell_C = 341336, nnz_Sell_C = 43691008, nnzr_Sell_C = 128.000000
nrows_CRS = 341333, nnz_CRS = 43690624, nnzr_CRS = 128.000000
eff = 0.999991
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1697 GFlop/s ; Time =  0.99242 s
      SPMV :   0.8633 GFlop/s ; Time =  3.64390 s
 SPMV_NLPE :   1.3592 GFlop/s ; Time =  2.31434 s
Creating RECTANGULAR matrix with nrows 273066 and nnzr 160
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.993728
nrows_Sell_C = 273072, nnz_Sell_C = 43691520, nnzr_Sell_C = 160.000000
nrows_CRS = 273066, nnz_CRS = 43690560, nnzr_CRS = 160.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.1926 GFlop/s ; Time =  0.98532 s
      SPMV :   0.8647 GFlop/s ; Time =  3.63775 s
 SPMV_NLPE :   1.3711 GFlop/s ; Time =  2.29433 s
Creating RECTANGULAR matrix with nrows 227555 and nnzr 192
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.994770
nrows_Sell_C = 227560, nnz_Sell_C = 43691520, nnzr_Sell_C = 192.000000
nrows_CRS = 227555, nnz_CRS = 43690560, nnzr_CRS = 192.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2143 GFlop/s ; Time =  0.97866 s
      SPMV :   0.8655 GFlop/s ; Time =  3.63471 s
 SPMV_NLPE :   1.3775 GFlop/s ; Time =  2.28359 s
Creating RECTANGULAR matrix with nrows 195047 and nnzr 224
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.995531
nrows_Sell_C = 195048, nnz_Sell_C = 43690752, nnzr_Sell_C = 224.000000
nrows_CRS = 195047, nnz_CRS = 43690528, nnzr_CRS = 224.000000
eff = 0.999995
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2293 GFlop/s ; Time =  0.97413 s
      SPMV :   0.8664 GFlop/s ; Time =  3.63060 s
 SPMV_NLPE :   1.3834 GFlop/s ; Time =  2.27389 s
Creating RECTANGULAR matrix with nrows 170666 and nnzr 256
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996059
nrows_Sell_C = 170672, nnz_Sell_C = 43692032, nnzr_Sell_C = 256.000000
nrows_CRS = 170666, nnz_CRS = 43690496, nnzr_CRS = 256.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2500 GFlop/s ; Time =  1.02167 s
      SPMV :   0.8673 GFlop/s ; Time =  3.82846 s
 SPMV_NLPE :   1.3861 GFlop/s ; Time =  2.39549 s
Creating RECTANGULAR matrix with nrows 136533 and nnzr 320
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.996853
nrows_Sell_C = 136536, nnz_Sell_C = 43691520, nnzr_Sell_C = 320.000000
nrows_CRS = 136533, nnz_CRS = 43690560, nnzr_CRS = 320.000000
eff = 0.999978
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2543 GFlop/s ; Time =  1.02034 s
      SPMV :   0.8676 GFlop/s ; Time =  3.82720 s
 SPMV_NLPE :   1.3935 GFlop/s ; Time =  2.38282 s
Creating RECTANGULAR matrix with nrows 113777 and nnzr 384
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997334
nrows_Sell_C = 113784, nnz_Sell_C = 43693056, nnzr_Sell_C = 384.000000
nrows_CRS = 113777, nnz_CRS = 43690368, nnzr_CRS = 384.000000
eff = 0.999938
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2651 GFlop/s ; Time =  1.01695 s
      SPMV :   0.8678 GFlop/s ; Time =  3.82613 s
 SPMV_NLPE :   1.3973 GFlop/s ; Time =  2.37630 s
Creating RECTANGULAR matrix with nrows 97523 and nnzr 448
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.997717
nrows_Sell_C = 97528, nnz_Sell_C = 43692544, nnzr_Sell_C = 448.000000
nrows_CRS = 97523, nnz_CRS = 43690304, nnzr_CRS = 448.000000
eff = 0.999949
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2659 GFlop/s ; Time =  1.01670 s
      SPMV :   0.8644 GFlop/s ; Time =  3.84115 s
 SPMV_NLPE :   1.3978 GFlop/s ; Time =  2.37551 s
Creating RECTANGULAR matrix with nrows 85333 and nnzr 512
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998012
nrows_Sell_C = 85336, nnz_Sell_C = 43692032, nnzr_Sell_C = 512.000000
nrows_CRS = 85333, nnz_CRS = 43690496, nnzr_CRS = 512.000000
eff = 0.999965
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2636 GFlop/s ; Time =  1.01742 s
      SPMV :   0.8666 GFlop/s ; Time =  3.83167 s
 SPMV_NLPE :   1.4002 GFlop/s ; Time =  2.37146 s
Creating RECTANGULAR matrix with nrows 68266 and nnzr 640
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998350
nrows_Sell_C = 68272, nnz_Sell_C = 43694080, nnzr_Sell_C = 640.000000
nrows_CRS = 68266, nnz_CRS = 43690240, nnzr_CRS = 640.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2157 GFlop/s ; Time =  0.97824 s
      SPMV :   0.8613 GFlop/s ; Time =  3.65224 s
 SPMV_NLPE :   1.4000 GFlop/s ; Time =  2.24695 s
Creating RECTANGULAR matrix with nrows 56888 and nnzr 768
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998698
nrows_Sell_C = 56888, nnz_Sell_C = 43689984, nnzr_Sell_C = 768.000000
nrows_CRS = 56888, nnz_CRS = 43689984, nnzr_CRS = 768.000000
eff = 1.000000
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2214 GFlop/s ; Time =  0.97651 s
      SPMV :   0.8632 GFlop/s ; Time =  3.64413 s
 SPMV_NLPE :   1.4011 GFlop/s ; Time =  2.24517 s
Creating RECTANGULAR matrix with nrows 48761 and nnzr 896
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998741
nrows_Sell_C = 48768, nnz_Sell_C = 43696128, nnzr_Sell_C = 896.000000
nrows_CRS = 48761, nnz_CRS = 43689856, nnzr_CRS = 896.000000
eff = 0.999856
Creating RHS for 1 nodes
Iter = 36
SPMV_A64FX :   3.2183 GFlop/s ; Time =  0.97742 s
      SPMV :   0.8634 GFlop/s ; Time =  3.64324 s
 SPMV_NLPE :   1.4038 GFlop/s ; Time =  2.24086 s
Creating RECTANGULAR matrix with nrows 42666 and nnzr 1024
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.998883
nrows_Sell_C = 42672, nnz_Sell_C = 43696128, nnzr_Sell_C = 1024.000000
nrows_CRS = 42666, nnz_CRS = 43689984, nnzr_CRS = 1024.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2350 GFlop/s ; Time =  1.02641 s
      SPMV :   0.8637 GFlop/s ; Time =  3.84423 s
 SPMV_NLPE :   1.4048 GFlop/s ; Time =  2.36357 s
Creating RECTANGULAR matrix with nrows 34133 and nnzr 1280
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999131
nrows_Sell_C = 34136, nnz_Sell_C = 43694080, nnzr_Sell_C = 1280.000000
nrows_CRS = 34133, nnz_CRS = 43690240, nnzr_CRS = 1280.000000
eff = 0.999912
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2514 GFlop/s ; Time =  1.02125 s
      SPMV :   0.8633 GFlop/s ; Time =  3.84637 s
 SPMV_NLPE :   1.4075 GFlop/s ; Time =  2.35912 s
Creating RECTANGULAR matrix with nrows 28444 and nnzr 1536
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999208
nrows_Sell_C = 28448, nnz_Sell_C = 43696128, nnzr_Sell_C = 1536.000000
nrows_CRS = 28444, nnz_CRS = 43689984, nnzr_CRS = 1536.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2740 GFlop/s ; Time =  1.01417 s
      SPMV :   0.8668 GFlop/s ; Time =  3.83054 s
 SPMV_NLPE :   1.4098 GFlop/s ; Time =  2.35530 s
Creating RECTANGULAR matrix with nrows 24380 and nnzr 1792
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999278
nrows_Sell_C = 24384, nnz_Sell_C = 43696128, nnzr_Sell_C = 1792.000000
nrows_CRS = 24380, nnz_CRS = 43688960, nnzr_CRS = 1792.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2780 GFlop/s ; Time =  1.01291 s
      SPMV :   0.8670 GFlop/s ; Time =  3.82956 s
 SPMV_NLPE :   1.4099 GFlop/s ; Time =  2.35501 s
Creating RECTANGULAR matrix with nrows 21333 and nnzr 2048
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999371
nrows_Sell_C = 21336, nnz_Sell_C = 43696128, nnzr_Sell_C = 2048.000000
nrows_CRS = 21333, nnz_CRS = 43689984, nnzr_CRS = 2048.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2684 GFlop/s ; Time =  1.01593 s
      SPMV :   0.8654 GFlop/s ; Time =  3.83680 s
 SPMV_NLPE :   1.4099 GFlop/s ; Time =  2.35511 s
Creating RECTANGULAR matrix with nrows 17066 and nnzr 2560
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999258
nrows_Sell_C = 17072, nnz_Sell_C = 43704320, nnzr_Sell_C = 2560.000000
nrows_CRS = 17066, nnz_CRS = 43688960, nnzr_CRS = 2560.000000
eff = 0.999649
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3002 GFlop/s ; Time =  1.00612 s
      SPMV :   0.8681 GFlop/s ; Time =  3.82487 s
 SPMV_NLPE :   1.4096 GFlop/s ; Time =  2.35559 s
Creating RECTANGULAR matrix with nrows 14222 and nnzr 3072
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999534
nrows_Sell_C = 14224, nnz_Sell_C = 43696128, nnzr_Sell_C = 3072.000000
nrows_CRS = 14222, nnz_CRS = 43689984, nnzr_CRS = 3072.000000
eff = 0.999859
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2958 GFlop/s ; Time =  1.00747 s
      SPMV :   0.8681 GFlop/s ; Time =  3.82510 s
 SPMV_NLPE :   1.4099 GFlop/s ; Time =  2.35501 s
Creating RECTANGULAR matrix with nrows 12190 and nnzr 3584
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999557
nrows_Sell_C = 12192, nnz_Sell_C = 43696128, nnzr_Sell_C = 3584.000000
nrows_CRS = 12190, nnz_CRS = 43688960, nnzr_CRS = 3584.000000
eff = 0.999836
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.2856 GFlop/s ; Time =  1.01057 s
      SPMV :   0.8669 GFlop/s ; Time =  3.83014 s
 SPMV_NLPE :   1.4099 GFlop/s ; Time =  2.35510 s
Creating RECTANGULAR matrix with nrows 10666 and nnzr 4096
Constructing SELL-C-sigma with C = 8, sigma = 1 and P = 1
Average stride length = 0.999194
nrows_Sell_C = 10672, nnz_Sell_C = 43712512, nnzr_Sell_C = 4096.000000
nrows_CRS = 10666, nnz_CRS = 43687936, nnzr_CRS = 4096.000000
eff = 0.999438
Creating RHS for 1 nodes
Iter = 38
SPMV_A64FX :   3.3016 GFlop/s ; Time =  1.00566 s
      SPMV :   0.8680 GFlop/s ; Time =  3.82522 s
 SPMV_NLPE :   1.4093 GFlop/s ; Time =  2.35595 s


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/spmv_C16_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.1354,     4.7426,     1.5455
   2730666,    16,     1.1796,     4.9836,     1.9044
   1820444,    24,     1.1881,     5.0448,     2.0461
   1365333,    32,     1.1942,     5.0699,     2.1147
   1092266,    40,     1.2036,     5.1143,     2.1803
    910222,    48,     1.2093,     5.1413,     2.2169
    780190,    56,     1.2146,     5.1702,     2.2492
    682666,    64,     1.2189,     5.1738,     2.2667
    546133,    80,     1.2235,     5.1968,     2.3026
    455111,    96,     1.2278,     5.2052,     2.3216
    390095,   112,     1.2298,     5.2449,     2.3398
    341333,   128,     1.2327,     5.2470,     2.3475
    273066,   160,     1.2348,     5.2634,     2.3678
    227555,   192,     1.2368,     5.2633,     2.3794
    195047,   224,     1.2366,     5.2528,     2.3843
    170666,   256,     1.2370,     5.2389,     2.3904
    136533,   320,     1.2269,     4.9854,     2.3934
    113777,   384,     1.2243,     4.8110,     2.3945
     97523,   448,     1.2213,     4.8103,     2.3921
     85333,   512,     1.2214,     4.7555,     2.4038
     68266,   640,     1.2285,     4.9521,     2.4053
     56888,   768,     1.2354,     5.0187,     2.4144
     48761,   896,     1.2366,     5.0473,     2.4190
     42666,  1024,     1.2369,     5.1976,     2.4194
     34133,  1280,     1.2373,     5.1089,     2.4216
     28444,  1536,     1.2379,     5.1124,     2.4248
     24380,  1792,     1.2408,     5.2058,     2.4274
     21333,  2048,     1.2425,     5.2720,     2.4278
     17066,  2560,     1.2434,     5.2820,     2.4255
     14222,  3072,     1.2436,     5.2772,     2.4336
     12190,  3584,     1.2431,     5.2894,     2.4316
     10666,  4096,     1.2418,     5.2734,     2.4318


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/spmv_C32_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.2223,     5.0224,     2.9299
   2730666,    16,     1.2494,     5.2567,     3.3203
   1820444,    24,     1.2562,     5.2580,     3.4381
   1365333,    32,     1.2653,     5.2613,     3.5319
   1092266,    40,     1.2731,     5.3019,     3.6059
    910222,    48,     1.2771,     5.3730,     3.6693
    780190,    56,     1.2807,     5.3929,     3.6985
    682666,    64,     1.2876,     5.4129,     3.7498
    546133,    80,     1.2886,     5.4509,     3.7438
    455111,    96,     1.2899,     5.4549,     3.7734
    390095,   112,     1.2924,     5.4688,     3.7791
    341333,   128,     1.2956,     5.4567,     3.8359
    273066,   160,     1.2915,     5.4348,     3.7098
    227555,   192,     1.2869,     5.2751,     3.7558
    195047,   224,     1.2881,     5.2321,     3.7468
    170666,   256,     1.2902,     5.2547,     3.7560
    136533,   320,     1.2915,     5.2672,     3.7551
    113777,   384,     1.2941,     5.2772,     3.7346
     97523,   448,     1.2936,     5.2846,     3.7343
     85333,   512,     1.2953,     5.2816,     3.7742
     68266,   640,     1.2951,     5.3271,     3.7426
     56888,   768,     1.2959,     5.3047,     3.7792
     48761,   896,     1.2963,     5.3180,     3.7700
     42666,  1024,     1.2967,     5.3105,     3.7691
     34133,  1280,     1.2978,     5.3196,     3.7707
     28444,  1536,     1.2964,     5.3172,     3.7780
     24380,  1792,     1.2960,     5.3282,     3.7651
     21333,  2048,     1.2958,     5.2998,     3.7599
     17066,  2560,     1.2938,     5.2911,     3.7650
     14222,  3072,     1.2951,     5.2974,     3.7664
     12190,  3584,     1.2970,     5.3020,     3.7697
     10666,  4096,     1.2948,     5.2925,     3.7583


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/spmv_C64_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     1.2345,     5.0724,     1.3046
   2730666,    16,     1.2618,     5.2529,     1.4526
   1820444,    24,     1.2699,     5.2756,     1.5149
   1365333,    32,     1.2779,     5.2864,     1.4946
   1092266,    40,     1.2824,     5.3510,     1.5214
    910222,    48,     1.2880,     5.3700,     1.5036
    780190,    56,     1.2917,     5.3902,     1.5251
    682666,    64,     1.2972,     5.4111,     1.5101
    546133,    80,     1.2974,     5.3776,     1.5270
    455111,    96,     1.2999,     5.3673,     1.5271
    390095,   112,     1.2986,     5.2934,     1.5193
    341333,   128,     1.3031,     5.3142,     1.5081
    273066,   160,     1.3044,     5.3400,     1.5294
    227555,   192,     1.3062,     5.3561,     1.5275
    195047,   224,     1.3071,     5.3693,     1.5341
    170666,   256,     1.3084,     5.3695,     1.5337
    136533,   320,     1.3080,     5.3813,     1.4957
    113777,   384,     1.3099,     5.3882,     1.5360
     97523,   448,     1.3100,     5.3925,     1.5436
     85333,   512,     1.3099,     5.3843,     1.5413
     68266,   640,     1.3105,     5.3930,     1.5439
     56888,   768,     1.3112,     5.3959,     1.5456
     48761,   896,     1.3114,     5.3991,     1.5482
     42666,  1024,     1.3110,     5.4028,     1.5495
     34133,  1280,     1.3104,     5.4006,     1.5396
     28444,  1536,     1.3086,     5.4034,     1.5534
     24380,  1792,     1.3122,     5.4106,     1.5396
     21333,  2048,     1.3099,     5.3998,     1.5393
     17066,  2560,     1.3108,     5.4094,     1.5453
     14222,  3072,     1.3078,     5.3967,     1.5426
     12190,  3584,     1.3087,     5.4005,     1.5416
     10666,  4096,     1.3098,     5.3866,     1.5429


==> plots/data/spmv_microbench/gcc_old/rect_size_scan_sellC/spmv_C8_u1.dat <==
#     NROWS,  NNZR,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   5461333,     8,     0.7910,     2.9089,     0.8772
   2730666,    16,     0.8242,     3.1020,     1.0640
   1820444,    24,     0.8360,     2.6518,     1.1568
   1365333,    32,     0.8406,     2.7899,     1.2105
   1092266,    40,     0.8461,     2.8751,     1.2443
    910222,    48,     0.8504,     2.9401,     1.2729
    780190,    56,     0.8536,     2.9892,     1.2878
    682666,    64,     0.8553,     3.0373,     1.3052
    546133,    80,     0.8563,     3.0812,     1.3268
    455111,    96,     0.8607,     3.1186,     1.3410
    390095,   112,     0.8622,     3.1458,     1.3518
    341333,   128,     0.8633,     3.1697,     1.3592
    273066,   160,     0.8647,     3.1926,     1.3711
    227555,   192,     0.8655,     3.2143,     1.3775
    195047,   224,     0.8664,     3.2293,     1.3834
    170666,   256,     0.8673,     3.2500,     1.3861
    136533,   320,     0.8676,     3.2543,     1.3935
    113777,   384,     0.8678,     3.2651,     1.3973
     97523,   448,     0.8644,     3.2659,     1.3978
     85333,   512,     0.8666,     3.2636,     1.4002
     68266,   640,     0.8613,     3.2157,     1.4000
     56888,   768,     0.8632,     3.2214,     1.4011
     48761,   896,     0.8634,     3.2183,     1.4038
     42666,  1024,     0.8637,     3.2350,     1.4048
     34133,  1280,     0.8633,     3.2514,     1.4075
     28444,  1536,     0.8668,     3.2740,     1.4098
     24380,  1792,     0.8670,     3.2780,     1.4099
     21333,  2048,     0.8654,     3.2684,     1.4099
     17066,  2560,     0.8681,     3.3002,     1.4096
     14222,  3072,     0.8681,     3.2958,     1.4099
     12190,  3584,     0.8669,     3.2856,     1.4099
     10666,  4096,     0.8680,     3.3016,     1.4093


==> plots/data/spmv_power/eco0_f2.2/perf.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 83.8217,  87.8851,  54.3837,  116.166,  22.7112,  130.828


==> plots/data/spmv_power/eco0_f2.2/power.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 2.53558,   2.0879,   1.5672,   2.9511,   1.0737,   6.3843


==> plots/data/spmv_power/eco0_f2/perf.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 81.4944,  86.0253,  52.7353,  112.301,  20.9782,  129.987


==> plots/data/spmv_power/eco0_f2/power.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 2.20071,  1.80965,   1.3579,   2.5527,   0.8826,   5.6402


==> plots/data/spmv_power/eco1_f2.2/perf.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 83.8233,  88.3785,  54.2511,  113.501,  22.1547,  130.797


==> plots/data/spmv_power/eco1_f2.2/power.dat <==
    Mean,   Median,      q25,      q75,      min,      max
  2.5279,  2.07335,   1.5646,   2.9456,   1.0538,   6.5008


==> plots/data/spmv_power/eco1_f2/perf.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 81.3964,  86.1431,  52.5889,  112.899,  21.5378,  129.711


==> plots/data/spmv_power/eco1_f2/power.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 2.18946,  1.80235,   1.3563,   2.5482,   0.9198,   5.5166


==> plots/data/spmv_power/eco2_f2.2/perf.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 83.7588,  87.7019,  54.0115,  114.686,   22.857,  130.758


==> plots/data/spmv_power/eco2_f2.2/power.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 1.94653,   1.6477,   1.2527,   2.2784,   0.7805,   4.7195


==> plots/data/spmv_power/eco2_f2/perf.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 81.2963,  86.0118,  52.4614,  112.239,  21.6961,  129.693


==> plots/data/spmv_power/eco2_f2/power.dat <==
    Mean,   Median,      q25,      q75,      min,      max
 1.72707,   1.4696,   1.1125,   2.0145,   0.6644,   4.1607

